Space-time finite element methods for parabolic distributed optimal control problems

We present a method for the numerical approximation of distributed optimal control problems constrained by parabolic partial differential equations. We complement the first-order optimality condition by a recently developed space-time variational formulation of parabolic equations which is coercive in the energy norm, and a Lagrangian multiplier. Our final formulation fulfills the Babu\v{s}ka-Brezzi conditions on the continuous as well as discrete level, without restrictions. Consequently, we can allow for final-time desired states, and obtain an a-posteriori error estimator which is efficient and reliable. Numerical experiments confirm our theoretical findings.

==> figures/Example1Adap.dat <==
ndofs	errsqfL2	errsquL2	est	osc	nEls
24	26.8097110179637	0.252478030793905	355.275516135645	2236.3787063535	4
62	12.2642361511455	0.0679872698113372	269.245885774085	1498.86226477951	14
146	3.82352121241218	0.0247080703931067	148.473044418349	747.893916970132	38
257	2.2730767994787	0.00634275279285215	60.6744289768184	380.29447479543	73
536	1.22549618545237	0.00216985126185475	34.7148971375506	171.60717696816	160
1026	0.723578966995389	0.000590653189267111	16.518919442076	88.0092330768072	318
1954	0.351470077868851	0.000271350744504369	9.50211547655962	44.7135963173346	614
3594	0.239149730218586	0.000113874870857052	5.06918266440741	23.9535494464837	1154
6863	0.112930484361007	2.87483383001984e-05	2.68131806849046	12.3779843638114	2219
13217	0.0745654483863341	1.69523827185114e-05	1.37637552781332	6.4085412612248	4321
24378	0.031233072561955	2.28216026675904e-06	0.692919506863734	3.50910685857348	7994
44805	0.0223693603488348	1.90801859253826e-06	0.402868662341568	1.89009637432907	14773
78665	0.0102494895318213	2.86817123192142e-07	0.199272371601797	1.06926219689928	25993
137380	0.00640457559310604	1.74283781093016e-07	0.133421644879068	0.604069818660164	45492
242594	0.00425113523534858	1.12008715058628e-07	0.0728198102493339	0.338654189391751	80518
463303	0.00192596690752288	1.72628090415837e-08	0.0389865789560425	0.180500501677859	153871
828026	0.00133306274738132	1.31481420174195e-08	0.02207073376027	0.0999490256658664	275338
1458481	0.000584348202463851	1.67096588427774e-09	0.0113354994631818	0.0580762508157876	485117
2521859	0.000388945789194809	1.27913460378415e-09	0.00723606374473493	0.0332456824141914	839399
4328853	0.000203420397365777	3.8561738326053e-10	0.00370553280710982	0.018898667228658	1441493


==> figures/Example1Unif.dat <==
ndofs	errsqfL2	errsquL2	est	osc	nEls
24	26.8097110179637	0.252478030793905	355.275516135645	2236.3787063535	4
68	5.20242990123171	0.0517684308653043	141.345319124891	1499.19018870341	16
228	1.22759108298865	0.00460541556362907	34.6825254080001	392.122550181462	64
836	0.369158248422008	0.000432539639452335	8.93924040008921	99.14513029999	256
3204	0.111546783702759	3.92518895918139e-05	2.30088220660998	24.8566389529038	1024
12548	0.03230153445653	3.14198157421313e-06	0.588399448616792	6.21856861715724	4096
49668	0.00889331558139942	2.16944395931639e-07	0.149321221837954	1.55491789489761	16384
197636	0.00235237128721583	1.38579636583572e-08	0.0376602653025692	0.388746710447009	65536
788484	0.000606435236708547	8.63308079888023e-10	0.00946035646242462	0.0971877549530308	262144
3149828	0.000154062616465848	5.35907292517685e-11	0.00237103407646534	0.0242970060728078	1048576


==> figures/Example1_co1.dat <==
1	1
0	1
0.5	0.5
0.5	1
0	0.5
0.75	0.75
0.25	0.75
0.75	0.25
1	0.5
0.25	0.25
0.5	0.25
0.75	1
0.5	0.75
0	0.75
0.875	0.875
0.625	0.875
0.125	0.875
0.375	0.875
0.375	0.625
0.25	0.5
0	0.25
0.25	1
1	0.75
0.375	0.125
0.375	0.375
0.125	0.125
0.875	0.625
0.75	0.5
0.625	0.625
0.5	0.625
0.375	0.25
0.25	0.125
0.5	0.375
0.625	0.25
0.625	0.375
0.625	0.75
0.625	0.125
0.875	0.375
0.875	0.125
1	0.25
0.1875	0.1875
0.75	0.125
0.6875	0.3125
0.75	0.375
0.875	0.25
0.875	0.75
0.625	0.5
0.75	0.625
0.875	1
0.75	0.875
0.25	0.875
0.375	0.75
0.25	0.625
0	0.875
0.125	0.625
0	0.125
0.125	0.25
0.375	0.5
0.125	0.375
0.6875	0.4375
0.8125	0.1875
0.9375	0.9375
0.6875	0.6875
0.6875	0.5625
0.8125	0.8125
0.8125	0.9375
0.0625	0.9375
0.3125	0.6875
0.125	0.5
0.1875	0.8125
0.0625	0.8125
0.125	0.75
0	0.375
0.0625	0.1875
0.3125	0.3125
0.3125	0.4375
0.25	0.375
0.8125	0.0625
0.9375	0.1875
0.9375	0.0625
0.9375	0.8125
0.1875	0.9375
0.3125	0.5625
0.125	1
0	0.625
1	0.875
1	0.125
0	0
1	0
0.5	0
0.25	0
0.125	0
0.75	0
0.875	0


==> figures/Example1_co2.dat <==
1	1
0	1
0.5	0.5
0.5	1
0	0.5
0.75	0.75
0.25	0.75
0.75	0.25
1	0.5
0.25	0.25
0.5	0.25
0.75	1
0.5	0.75
0	0.75
0.875	0.875
0.625	0.875
0.125	0.875
0.375	0.875
0.375	0.625
0.25	0.5
0	0.25
0.25	1
1	0.75
0.375	0.125
0.375	0.375
0.125	0.125
0.875	0.625
0.75	0.5
0.625	0.625
0.5	0.625
0.375	0.25
0.25	0.125
0.5	0.375
0.625	0.25
0.625	0.375
0.625	0.75
0.625	0.125
0.875	0.375
0.875	0.125
1	0.25
0.1875	0.1875
0.75	0.125
0.6875	0.3125
0.75	0.375
0.875	0.25
0.875	0.75
0.625	0.5
0.75	0.625
0.875	1
0.75	0.875
0.25	0.875
0.375	0.75
0.25	0.625
0	0.875
0.125	0.625
0	0.125
0.125	0.25
0.375	0.5
0.125	0.375
0.6875	0.4375
0.8125	0.1875
0.9375	0.9375
0.6875	0.6875
0.6875	0.5625
0.8125	0.8125
0.8125	0.9375
0.0625	0.9375
0.3125	0.6875
0.125	0.5
0.1875	0.8125
0.0625	0.8125
0.125	0.75
0	0.375
0.0625	0.1875
0.3125	0.3125
0.3125	0.4375
0.25	0.375
0.8125	0.0625
0.9375	0.1875
0.9375	0.0625
0.9375	0.8125
0.1875	0.9375
0.3125	0.5625
0.125	1
0	0.625
1	0.875
1	0.125
0.3125	0.1875
0.4375	0.4375
0.4375	0.3125
0.1875	0.0625
0.1875	0.125
0.0625	0.0625
0.6875	0.0625
0.6875	0.1875
0.75	0.1875
0.5625	0.3125
0.5	0.125
0.5625	0.1875
0.8125	0.3125
0.875	0.5
0.5625	0.4375
0.75	0.3125
0.8125	0.6875
0.625	0.5625
0.5	0.875
0.5625	0.5625
0.5625	0.6875
0.6875	0.9375
0.3125	0.9375
0.375	1
0.375	0.6875
0.4375	0.6875
0.4375	0.8125
0.4375	0.5625
0.1875	0.3125
0.0625	0.3125
0.1875	0.25
0.375	0.4375
0.1875	0.4375
0.4375	0.25
0.4375	0.1875
0.5	0.3125
0.4375	0.375
0.375	0.3125
0.125	0.0625
0.25	0.1875
0.3125	0.125
0.6875	0.125
0.5625	0.25
0.5	0.4375
0.8125	0.375
0.8125	0.4375
0.625	0.4375
0.8125	0.25
0.875	0.3125
0.5625	0.5
0.75	0.6875
0.8125	0.625
0.5625	0.75
0.5625	0.8125
0.5	0.6875
0.5625	0.625
0.625	0.6875
0.5625	0.9375
0.4375	0.75
0.5	0.5625
0.4375	0.625
0.4375	0.9375
0.375	0.5625
0.0625	0.125
0.4375	0.5
0.25	0.3125
0.1875	0.375
0.4375	0.0625
0.3125	0.0625
0.25	0.0625
0.5625	0.0625
0.625	0.3125
0.5625	0.375
0.9375	0.3125
0.8125	0.5625
0.125	0.3125
0	0.0625
0.625	1
1	0.375
0.875	0.0625
0.78125	0.15625
0.75	0.0625
0.8125	0.125
0.75	0.4375
0.875	0.4375
0.6875	0.5
0.6875	0.375
0.9375	0.25
0.875	0.1875
0.9375	0.125
1	0.3125
0.9375	0.4375
0.90625	0.28125
0.875	0.6875
1	0.625
1	0.8125
0.9375	0.875
0.8125	0.75
0.875	0.8125
0.75	0.5625
0.71875	0.71875
0.6875	0.625
0.8125	0.5
0.9375	0.5625
0.78125	0.59375
0.6875	0.8125
0.6875	0.75
0.75	0.9375
0.8125	0.875
0.9375	1
0.875	0.9375
0.6875	0.875
0.25	0.9375
0.3125	0.8125
0.1875	1
0.125	0.9375
0.25	0.8125
0.1875	0.875
0.34375	0.71875
0.375	0.8125
0.1875	0.6875
0.1875	0.5625
0.3125	0.5
0.25	0.6875
0.3125	0.625
0.0625	0.75
0.125	0.8125
0	0.9375
0.0625	0.875
0.0625	0.5625
0.0625	0.6875
0.0625	0.25
0.0625	0.375
0	0.1875
0.125	0.1875
0.25	0.4375
0.3125	0.375
0.1875	0.5
0.0625	0.4375
0.21875	0.40625
0.84375	0.09375
0.84375	0.15625
0.78125	0.09375
0.78125	0.40625
0.9375	0.5
0.78125	0.46875
0.71875	0.46875
0.71875	0.40625
0.90625	0.15625
0.90625	0.21875
0.90625	0.09375
0.96875	0.21875
0.9375	0.375
0.96875	0.28125
0.9375	0.75
0.78125	0.71875
0.84375	0.71875
0.9375	0.6875
0.90625	0.84375
0.96875	0.96875
0.84375	0.84375
0.84375	0.78125
0.96875	0.78125
0.90625	0.78125
0.71875	0.59375
0.71875	0.53125
0.875	0.5625
0.78125	0.53125
0.625	0.8125
0.65625	0.71875
0.84375	0.90625
0.78125	0.90625
0.78125	0.78125
0.78125	0.84375
0.90625	0.90625
0.90625	0.96875
0.78125	0.96875
0.84375	0.96875
0.75	0.8125
0.3125	0.875
0.15625	0.90625
0.03125	0.96875
0.15625	0.84375
0.21875	0.84375
0.21875	0.96875
0.21875	0.90625
0.28125	0.71875
0.3125	0.75
0.25	0.5625
0.0625	0.5
0.125	0.5625
0.28125	0.65625
0.28125	0.53125
0.28125	0.59375
0.09375	0.84375
0.21875	0.78125
0.09375	0.90625
0.03125	0.90625
0.03125	0.78125
0.03125	0.84375
0	0.6875
0.0625	0.625
0.1875	0.75
0.125	0.6875
0.09375	0.28125
0	0.4375
0.03125	0.28125
0.03125	0.21875
0.09375	0.21875
0.28125	0.46875
0.125	0.4375
0.21875	0.46875
0.84375	0.03125
0.78125	0.03125
0.90625	0.03125
0.96875	0.09375
0.96875	0.03125
0.96875	0.15625
0.96875	0.84375
0.96875	0.90625
0.15625	0.96875
0.09375	0.96875
0.1875	0.625
0.09375	0.78125
0.15625	0.78125
0.28125	0.40625
0.8125	1
0.0625	1
1	0.0625
0	0.8125
0	0.3125
0	0.5625
1	0.9375
1	0.1875
1	0.4375
0.40625	0.21875
0.375	0.1875
0.4375	0.125
0.40625	0.34375
0.46875	0.34375
0.46875	0.46875
0.46875	0.40625
0.34375	0.34375
0.3125	0.25
0.46875	0.28125
0.40625	0.28125
0.15625	0.09375
0.21875	0.09375
0.21875	0.21875
0.21875	0.15625
0.09375	0.03125
0.09375	0.09375
0.03125	0.03125
0.15625	0.03125
0.375	0.0625
0.34375	0.15625
0.28125	0.15625
0.71875	0.03125
0.71875	0.21875
0.71875	0.15625
0.625	0.0625
0.59375	0.34375
0.59375	0.28125
0.65625	0.28125
0.59375	0.40625
0.53125	0.40625
0.53125	0.28125
0.53125	0.34375
0.5	0.1875
0.5625	0.125
0.625	0.1875
0.6875	0.25
0.53125	0.21875
0.78125	0.28125
0.78125	0.34375
0.65625	0.40625
0.65625	0.46875
0.53125	0.46875
0.59375	0.46875
0.71875	0.34375
0.65625	0.34375
0.6875	0.40625
0.875	0.21875
0.78125	0.21875
0.84375	0.21875
0.84375	0.28125
0.90625	0.65625
1	0.5625
0.9375	0.625
0.71875	0.625
0.65625	0.59375
0.71875	0.6875
0.71875	0.65625
0.59375	0.59375
0.59375	0.53125
0.6875	0.53125
0.65625	0.53125
0.78125	0.65625
0.59375	0.84375
0.5625	0.875
0.59375	0.65625
0.53125	0.65625
0.53125	0.53125
0.53125	0.59375
0.65625	0.65625
0.53125	0.71875
0.59375	0.71875
0.6875	1
0.625	0.9375
0.71875	0.96875
0.375	0.9375
0.40625	0.65625
0.40625	0.71875
0.40625	0.59375
0.46875	0.59375
0.46875	0.71875
0.46875	0.65625
0.5	0.8125
0.4375	0.875
0.46875	0.78125
0.21875	0.71875
0.21875	0.65625
0.34375	0.59375
0.34375	0.53125
0.46875	0.53125
0.40625	0.53125
0.34375	0.65625
0.25	0.71875
0.3125	0.59375
0.15625	0.71875
0.21875	0.28125
0.15625	0.28125
0.09375	0.15625
0.03125	0.15625
0.03125	0.09375
0.15625	0.21875
0.15625	0.15625
0.09375	0.1875
0.28125	0.375
0.34375	0.40625
0.28125	0.34375
0.28125	0.28125
0.40625	0.40625
0.40625	0.46875
0.3125	0.46875
0.34375	0.46875
0.21875	0.34375
0.40625	0.15625
0.46875	0.25
0.28125	0.21875
0.34375	0.21875
0.46875	0.21875
0.46875	0.15625
0.46875	0.375
0.4375	0.34375
0.5	0.28125
0.46875	0.3125
0.5	0.40625
0.46875	0.4375
0.40625	0.375
0.4375	0.40625
0.375	0.28125
0.34375	0.3125
0.34375	0.28125
0.4375	0.28125
0.375	0.34375
0.40625	0.3125
0.21875	0.125
0.1875	0.09375
0.25	0.15625
0.21875	0.1875
0.15625	0.125
0.1875	0.15625
0.09375	0.0625
0.0625	0.03125
0.125	0.09375
0.15625	0.0625
0.25	0.21875
0.28125	0.1875
0.71875	0.1875
0.75	0.21875
0.625	0.28125
0.59375	0.3125
0.53125	0.25
0.5625	0.28125
0.71875	0.28125
0.625	0.34375
0.65625	0.3125
0.53125	0.375
0.5625	0.40625
0.5	0.46875
0.53125	0.4375
0.5	0.34375
0.53125	0.3125
0.59375	0.375
0.5625	0.34375
0.59375	0.15625
0.53125	0.15625
0.65625	0.15625
0.65625	0.21875
0.59375	0.21875
0.75	0.34375
0.78125	0.3125
0.625	0.46875
0.65625	0.4375
0.6875	0.46875
0.59375	0.5
0.5625	0.46875
0.625	0.40625
0.59375	0.4375
0.71875	0.375
0.6875	0.34375
0.75	0.28125
0.71875	0.3125
0.65625	0.375
0.84375	0.25
0.8125	0.21875
0.84375	0.1875
0.78125	0.25
0.8125	0.28125
0.90625	0.59375
0.96875	0.59375
0.96875	0.65625
0.6875	0.59375
0.75	0.65625
0.65625	0.625
0.6875	0.65625
0.625	0.53125
0.53125	0.5
0.5625	0.53125
0.65625	0.5
0.625	0.59375
0.65625	0.5625
0.53125	0.78125
0.53125	0.84375
0.53125	0.625
0.5625	0.65625
0.5	0.71875
0.53125	0.6875
0.5	0.59375
0.53125	0.5625
0.59375	0.625
0.5625	0.59375
0.625	0.65625
0.59375	0.6875
0.28125	0.96875
0.375	0.65625
0.46875	0.625
0.4375	0.59375
0.5	0.53125
0.46875	0.5625
0.5	0.65625
0.46875	0.6875
0.40625	0.625
0.4375	0.65625
0.40625	0.84375
0.46875	0.84375
0.21875	0.6875
0.375	0.53125
0.34375	0.5625
0.3125	0.53125
0.40625	0.5
0.4375	0.53125
0.375	0.59375
0.40625	0.5625
0.34375	0.625
0.21875	0.75
0.1875	0.71875
0.15625	0.25
0.1875	0.28125
0.03125	0.125
0.0625	0.15625
0	0.09375
0.03125	0.0625
0.09375	0.125
0.0625	0.09375
0.125	0.21875
0.15625	0.1875
0.21875	0.25
0.1875	0.21875
0.125	0.15625
0.3125	0.40625
0.25	0.34375
0.28125	0.3125
0.34375	0.375
0.3125	0.34375
0.375	0.46875
0.40625	0.4375
0.46875	0.5
0.4375	0.46875
0.34375	0.5
0.375	0.40625
0.34375	0.4375
0.25	0.28125
0.21875	0.3125
0.125	0.03125
0.34375	0.03125
0.28125	0.03125
0.65625	0.03125
0.59375	0.5625
0.65625	0.96875
0.34375	0.96875
0.40625	0.6875
0	0.03125
0.3125	1
1	0.6875
0.40625	0.09375
0.40625	0.125
0.203125	0.078125
0.21875	0.03125
0.21875	0.0625
0.34375	0.09375
0.28125	0.125
0.25	0.03125
0.28125	0.0625
0.28125	0.09375
0.65625	0.09375
0.71875	0.09375
0.75	0.15625
0.65625	0.125
0.59375	0.03125
0.59375	0.09375
0.84375	0.0625
0.8125	0.03125
0.9375	0.03125
0.875	0.09375
0.875	0.03125
0.90625	0.0625
0.78125	0.125
0.8125	0.15625
0.75	0.09375
0.75	0.03125
0.78125	0.0625
0.84375	0.125
0.8125	0.09375
0.5	0.0625
0.53125	0.09375
0.8125	0.40625
0.84375	0.40625
0.75	0.46875
0.8125	0.34375
0.90625	0.40625
0.90625	0.46875
0.8125	0.46875
0.84375	0.46875
0.71875	0.5
0.71875	0.4375
0.890625	0.203125
0.90625	0.1875
0.96875	0.25
0.9375	0.21875
0.875	0.15625
0.96875	0.125
0.9375	0.09375
0.96875	0.0625
1	0.15625
0.96875	0.1875
0.90625	0.125
0.9375	0.15625
0.96875	0.34375
0.90625	0.34375
0.96875	0.40625
0.84375	0.34375
0.90625	0.71875
0.84375	0.6875
0.96875	0.71875
0.96875	0.875
0.9375	0.84375
1	0.78125
0.96875	0.8125
1	0.90625
0.96875	0.9375
0.90625	0.875
0.9375	0.90625
0.875	0.78125
0.84375	0.8125
0.8125	0.78125
0.90625	0.75
0.9375	0.78125
0.875	0.84375
0.90625	0.8125
0.75	0.53125
0.71875	0.5625
0.84375	0.59375
0.84375	0.53125
0.96875	0.53125
0.875	0.59375
0.90625	0.53125
0.84375	0.65625
0.59375	0.8125
0.5625	0.78125
0.53125	0.75
0.59375	0.78125
0.71875	0.78125
0.65625	0.78125
0.59375	0.90625
0.5	0.9375
0.59375	0.875
0.546875	0.703125
0.625	0.71875
0.65625	0.6875
0.71875	0.75
0.59375	0.75
0.5625	0.71875
0.609375	0.703125
0.78125	0.875
0.8125	0.90625
0.75	0.96875
0.78125	0.9375
0.75	0.84375
0.84375	0.875
0.8125	0.84375
0.875	0.96875
0.90625	0.9375
0.96875	1
0.9375	0.96875
0.84375	1
0.8125	0.96875
0.875	0.90625
0.84375	0.9375
0.65625	0.90625
0.65625	0.84375
0.71875	0.84375
0.71875	0.9375
0.71875	0.90625
0.34375	0.90625
0.25	0.96875
0.28125	0.90625
0.28125	0.78125
0.28125	0.84375
0.40625	0.90625
0.4375	1
0.125	0.96875
0.15625	0.9375
0.21875	1
0.1875	0.96875
0.09375	1
0.0625	0.96875
0.125	0.90625
0.09375	0.9375
0.21875	0.875
0.1875	0.84375
0.25	0.78125
0.25	0.90625
0.21875	0.9375
0.15625	0.875
0.1875	0.90625
0.421875	0.703125
0.375	0.71875
0.46875	0.75
0.4375	0.71875
0.34375	0.75
0.34375	0.6875
0.46875	0.90625
0.34375	0.84375
0.34375	0.78125
0.4375	0.78125
0.375	0.84375
0.40625	0.78125
0.15625	0.59375
0.21875	0.59375
0.1875	0.65625
0.09375	0.59375
0.09375	0.53125
0.21875	0.53125
0.15625	0.53125
0.28125	0.5
0.28125	0.625
0.3125	0.65625
0.28125	0.6875
0.25	0.59375
0.28125	0.5625
0.125	0.78125
0.09375	0.8125
0.03125	0.75
0.0625	0.78125
0.1875	0.78125
0.125	0.84375
0.15625	0.8125
0.03125	0.875
0.0625	0.90625
0	0.96875
0.03125	0.9375
0	0.84375
0.03125	0.8125
0.09375	0.875
0.0625	0.84375
0.09375	0.65625
0.03125	0.65625
0.03125	0.53125
0.03125	0.59375
0.125	0.71875
0.15625	0.65625
0.03125	0.71875
0.09375	0.71875
0.09375	0.34375
0.03125	0.25
0.15625	0.3125
0.09375	0.40625
0.03125	0.40625
0.03125	0.3125
0.03125	0.34375
0.046875	0.171875
0	0.21875
0.03125	0.1875
0.0625	0.21875
0.25	0.46875
0.28125	0.4375
0.15625	0.40625
0.21875	0.5
0.15625	0.46875
0.09375	0.46875
0.15625	0.34375
0.21875	0.4375
0.1875	0.40625
0.4375	0.09375
0.46875	0.09375
0.234375	0.078125
0.1875	0.03125
0.375	0.09375
0.40625	0.0625
0.25	0.09375
0.34375	0.125
0.71875	0.125
0.6875	0.09375
0.71875	0.0625
0.59375	0.0625
0.625	0.09375
0.828125	0.046875
0.859375	0.046875
0.859375	0.109375
0.859375	0.078125
0.796875	0.046875
0.921875	0.046875
0.921875	0.078125
0.890625	0.078125
0.890625	0.046875
0.859375	0.140625
0.828125	0.140625
0.765625	0.140625
0.796875	0.078125
0.765625	0.078125
0.765625	0.046875
0.828125	0.078125
0.828125	0.109375
0.765625	0.109375
0.796875	0.109375
0.59375	0.125
0.5625	0.09375
0.84375	0.375
0.875	0.46875
0.84375	0.5
0.875	0.40625
0.84375	0.4375
0.734375	0.484375
0.734375	0.453125
0.921875	0.203125
0.890625	0.140625
0.890625	0.171875
0.953125	0.203125
0.953125	0.234375
0.953125	0.078125
0.953125	0.109375
0.890625	0.109375
0.921875	0.109375
0.953125	0.046875
0.984375	0.109375
0.953125	0.171875
0.984375	0.234375
0.921875	0.171875
0.921875	0.140625
0.984375	0.140625
0.953125	0.140625
0.96875	0.375
0.9375	0.34375
0.96875	0.3125
0.90625	0.375
0.9375	0.40625
0.84375	0.3125
0.875	0.34375
0.875	0.71875
0.96875	0.75
0.875	0.65625
0.96875	0.6875
0.953125	0.828125
0.953125	0.859375
0.890625	0.859375
0.921875	0.859375
0.953125	0.796875
0.984375	0.796875
0.984375	0.859375
0.984375	0.828125
0.953125	0.921875
0.984375	0.984375
0.921875	0.921875
0.921875	0.890625
0.984375	0.890625
0.953125	0.890625
0.828125	0.796875
0.859375	0.796875
0.859375	0.859375
0.859375	0.828125
0.921875	0.796875
0.921875	0.765625
0.984375	0.765625
0.953125	0.765625
0.921875	0.828125
0.890625	0.828125
0.890625	0.765625
0.890625	0.796875
0.734375	0.546875
0.734375	0.515625
0.875	0.53125
0.84375	0.5625
0.8125	0.53125
0.90625	0.5
0.9375	0.53125
0.90625	0.5625
0.8125	0.65625
0.84375	0.625
0.625	0.78125
0.65625	0.75
0.6875	0.78125
0.625	0.84375
0.65625	0.8125
0.5625	0.90625
0.53125	0.90625
0.640625	0.703125
0.640625	0.734375
0.578125	0.703125
0.578125	0.734375
0.546875	0.734375
0.609375	0.734375
0.796875	0.921875
0.796875	0.890625
0.859375	0.890625
0.828125	0.890625
0.796875	0.953125
0.765625	0.953125
0.765625	0.890625
0.765625	0.921875
0.828125	0.828125
0.828125	0.859375
0.765625	0.859375
0.796875	0.859375
0.921875	0.953125
0.890625	0.953125
0.890625	0.890625
0.890625	0.921875
0.953125	0.953125
0.953125	0.984375
0.890625	0.984375
0.921875	0.984375
0.828125	0.953125
0.765625	0.984375
0.828125	0.921875
0.859375	0.921875
0.859375	0.984375
0.859375	0.953125
0.53125	0.96875
0.625	0.90625
0.59375	0.9375
0.71875	0.875
0.6875	0.84375
0.75	0.78125
0.71875	0.8125
0.75	0.90625
0.65625	0.875
0.6875	0.90625
0.28125	0.875
0.3125	0.90625
0.28125	0.9375
0.25	0.84375
0.28125	0.8125
0.34375	0.875
0.3125	0.84375
0.40625	0.9375
0.40625	0.96875
0.375	0.90625
0.171875	0.953125
0.140625	0.953125
0.140625	0.890625
0.140625	0.921875
0.203125	0.953125
0.203125	0.984375
0.140625	0.984375
0.171875	0.984375
0.078125	0.953125
0.015625	0.984375
0.078125	0.921875
0.109375	0.921875
0.109375	0.984375
0.109375	0.953125
0.203125	0.859375
0.140625	0.859375
0.171875	0.859375
0.234375	0.859375
0.203125	0.921875
0.234375	0.921875
0.234375	0.984375
0.234375	0.953125
0.171875	0.921875
0.171875	0.890625
0.234375	0.890625
0.203125	0.890625
0.390625	0.703125
0.453125	0.703125
0.453125	0.734375
0.390625	0.734375
0.421875	0.734375
0.328125	0.671875
0.359375	0.734375
0.359375	0.703125
0.46875	0.96875
0.40625	0.875
0.4375	0.90625
0.375	0.78125
0.34375	0.8125
0.28125	0.75
0.3125	0.78125
0.40625	0.75
0.40625	0.8125
0.21875	0.625
0.1875	0.59375
0.25	0.53125
0.21875	0.5625
0.15625	0.625
0.125	0.53125
0.09375	0.5625
0.0625	0.53125
0.15625	0.5
0.1875	0.53125
0.125	0.59375
0.15625	0.5625
0.296875	0.671875
0.296875	0.640625
0.328125	0.640625
0.265625	0.515625
0.265625	0.546875
0.078125	0.796875
0.109375	0.796875
0.109375	0.859375
0.109375	0.828125
0.046875	0.796875
0.046875	0.765625
0.109375	0.765625
0.078125	0.765625
0.171875	0.796875
0.171875	0.828125
0.140625	0.828125
0.140625	0.796875
0.046875	0.921875
0.046875	0.890625
0.109375	0.890625
0.078125	0.890625
0.046875	0.953125
0.015625	0.953125
0.015625	0.890625
0.015625	0.921875
0.046875	0.828125
0.015625	0.765625
0.078125	0.828125
0.078125	0.859375
0.015625	0.859375
0.046875	0.859375
0.03125	0.625
0.0625	0.65625
0	0.71875
0.03125	0.6875
0.09375	0.625
0.0625	0.59375
0.15625	0.6875
0.09375	0.75
0.125	0.65625
0.09375	0.6875
0.09375	0.3125
0.125	0.34375
0.03125	0.375
0	0.34375
0.09375	0.375
0.0625	0.34375
0.046875	0.203125
0.015625	0.203125
0.015625	0.171875
0.015625	0.234375
0.046875	0.234375
0.265625	0.453125
0.265625	0.484375
0.125	0.46875
0.15625	0.4375
0.1875	0.46875
0.09375	0.5
0.125	0.40625
0.09375	0.4375
0.1875	0.34375
0.234375	0.484375
0.234375	0.453125
0.15625	0.375
0.46875	0.03125
0.171875	0.015625
0.140625	0.015625
0.40625	0.03125
0.3125	0.09375
0.53125	0.03125
0.859375	0.015625
0.796875	0.015625
0.765625	0.015625
0.828125	0.015625
0.921875	0.015625
0.890625	0.015625
0.953125	0.015625
0.796875	0.140625
0.90625	0.4375
0.984375	0.046875
0.984375	0.015625
0.984375	0.078125
0.984375	0.171875
0.984375	0.203125
0.90625	0.3125
0.90625	0.6875
0.9375	0.71875
0.984375	0.921875
0.984375	0.953125
0.8125	0.59375
0.828125	0.984375
0.796875	0.984375
0.59375	0.96875
0.078125	0.984375
0.046875	0.984375
0.015625	0.828125
0.015625	0.796875
0.0625	0.71875
0.0625	0.40625
0.5625	1
0.90625	1
0.15625	1
0.78125	1
0.03125	1
1	0.03125
0	0.90625
0	0.65625
1	0.84375
0	0.15625
1	0.09375
0	0.78125
1	0.96875
1	0.21875
1	0.34375
1	0.71875
0.375	0.21875
0.40625	0.1875
0.4375	0.21875
0.453125	0.234375
0.34375	0.25
0.3125	0.21875
0.375	0.15625
0.34375	0.1875
0.46875	0.125
0.5	0.15625
0.46875	0.1875
0.421875	0.140625
0.4375	0.15625
0.453125	0.328125
0.453125	0.359375
0.390625	0.359375
0.421875	0.359375
0.453125	0.296875
0.484375	0.296875
0.484375	0.359375
0.484375	0.328125
0.453125	0.421875
0.484375	0.421875
0.484375	0.484375
0.484375	0.453125
0.421875	0.421875
0.421875	0.390625
0.484375	0.390625
0.453125	0.390625
0.328125	0.296875
0.359375	0.296875
0.359375	0.359375
0.359375	0.328125
0.28125	0.25
0.3125	0.28125
0.421875	0.296875
0.40625	0.25
0.453125	0.265625
0.421875	0.328125
0.390625	0.328125
0.390625	0.265625
0.390625	0.296875
0.140625	0.109375
0.171875	0.109375
0.203125	0.171875
0.234375	0.171875
0.234375	0.234375
0.234375	0.203125
0.171875	0.171875
0.171875	0.140625
0.203125	0.140625
0.078125	0.046875
0.109375	0.015625
0.109375	0.046875
0.109375	0.109375
0.109375	0.078125
0.046875	0.015625
0.046875	0.046875
0.015625	0.015625
0.078125	0.015625
0.171875	0.046875
0.171875	0.078125
0.140625	0.078125
0.125	0.015625
0.140625	0.03125
0.140625	0.046875
0.34375	0.0625
0.3125	0.03125
0.375	0.03125
0.296875	0.140625
0.359375	0.140625
0.3125	0.15625
0.296875	0.203125
0.265625	0.203125
0.328125	0.078125
0.734375	0.015625
0.703125	0.171875
0.734375	0.234375
0.734375	0.203125
0.671875	0.140625
0.6875	0.15625
0.6875	0.03125
0.640625	0.078125
0.625	0.03125
0.65625	0.0625
0.796875	0.171875
0.765625	0.203125
0.78125	0.1875
0.578125	0.296875
0.609375	0.296875
0.609375	0.359375
0.609375	0.328125
0.546875	0.296875
0.546875	0.265625
0.578125	0.265625
0.65625	0.25
0.6875	0.28125
0.671875	0.328125
0.640625	0.328125
0.640625	0.265625
0.640625	0.296875
0.546875	0.421875
0.546875	0.390625
0.609375	0.390625
0.578125	0.390625
0.546875	0.453125
0.515625	0.453125
0.515625	0.390625
0.515625	0.421875
0.546875	0.328125
0.515625	0.328125
0.515625	0.296875
0.578125	0.328125
0.578125	0.359375
0.515625	0.359375
0.546875	0.359375
0.53125	0.125
0.609375	0.140625
0.5625	0.15625
0.5	0.21875
0.53125	0.1875
0.625	0.21875
0.65625	0.1875
0.71875	0.25
0.6875	0.21875
0.59375	0.25
0.515625	0.234375
0.5625	0.21875
0.625	0.15625
0.59375	0.1875
0.796875	0.421875
0.78125	0.375
0.765625	0.453125
0.78125	0.4375
0.796875	0.328125
0.765625	0.328125
0.765625	0.265625
0.765625	0.296875
0.796875	0.359375
0.9375	0.46875
0.796875	0.484375
0.671875	0.453125
0.640625	0.453125
0.640625	0.390625
0.640625	0.421875
0.703125	0.453125
0.703125	0.484375
0.640625	0.484375
0.671875	0.484375
0.578125	0.453125
0.578125	0.484375
0.515625	0.484375
0.546875	0.484375
0.578125	0.421875
0.609375	0.421875
0.609375	0.484375
0.609375	0.453125
0.703125	0.328125
0.703125	0.359375
0.640625	0.359375
0.671875	0.359375
0.703125	0.296875
0.734375	0.296875
0.734375	0.359375
0.734375	0.328125
0.703125	0.421875
0.75	0.40625
0.75	0.453125
0.71875	0.453125
0.671875	0.421875
0.671875	0.390625
0.734375	0.390625
0.703125	0.390625
0.921875	0.234375
0.828125	0.203125
0.828125	0.234375
0.765625	0.234375
0.796875	0.234375
0.828125	0.171875
0.859375	0.171875
0.859375	0.203125
0.953125	0.296875
1	0.28125
1	0.40625
0.96875	0.46875
0.828125	0.296875
0.875	0.28125
0.796875	0.296875
0.796875	0.265625
0.859375	0.265625
0.828125	0.265625
0.90625	0.25
0.984375	0.265625
0.9375	0.28125
0.890625	0.296875
0.890625	0.640625
0.84375	0.75
0.8125	0.71875
0.859375	0.734375
0.96875	0.625
0.9375	0.59375
1	0.65625
0.90625	0.625
0.9375	0.65625
0.796875	0.796875
0.78125	0.75
0.828125	0.765625
0.703125	0.578125
0.703125	0.609375
0.640625	0.609375
0.671875	0.609375
0.703125	0.546875
0.734375	0.578125
0.734375	0.703125
0.671875	0.671875
0.671875	0.640625
0.703125	0.640625
0.578125	0.546875
0.609375	0.546875
0.609375	0.609375
0.609375	0.578125
0.546875	0.546875
0.546875	0.515625
0.609375	0.515625
0.578125	0.515625
0.671875	0.546875
0.671875	0.515625
0.671875	0.578125
0.640625	0.578125
0.640625	0.515625
0.640625	0.546875
0.796875	0.546875
0.78125	0.5
0.796875	0.671875
0.78125	0.625
0.75	0.71875
0.765625	0.640625
0.78125	0.6875
0.75	0.59375
0.765625	0.515625
0.78125	0.5625
0.796875	0.609375
0.546875	0.796875
0.53125	0.875
0.5	0.84375
0.53125	0.8125
0.5625	0.84375
0.546875	0.671875
0.546875	0.640625
0.609375	0.640625
0.578125	0.640625
0.515625	0.703125
0.515625	0.640625
0.515625	0.671875
0.546875	0.578125
0.515625	0.578125
0.515625	0.515625
0.515625	0.546875
0.578125	0.578125
0.578125	0.609375
0.515625	0.609375
0.546875	0.609375
0.671875	0.703125
0.640625	0.640625
0.640625	0.671875
0.6875	0.71875
0.578125	0.671875
0.609375	0.671875
0.765625	0.796875
0.765625	0.765625
0.78125	0.8125
0.625	0.96875
0.65625	0.9375
0.71875	1
0.6875	0.96875
0.734375	0.984375
0.671875	0.921875
0.375	0.96875
0.34375	1
0.3125	0.96875
0.359375	0.921875
0.34375	0.9375
0.203125	0.828125
0.234375	0.796875
0.21875	0.8125
0.390625	0.640625
0.390625	0.671875
0.296875	0.734375
0.3125	0.71875
0.359375	0.671875
0.453125	0.578125
0.453125	0.609375
0.390625	0.609375
0.421875	0.609375
0.453125	0.546875
0.484375	0.546875
0.484375	0.609375
0.484375	0.578125
0.453125	0.671875
0.484375	0.671875
0.484375	0.703125
0.421875	0.671875
0.421875	0.640625
0.484375	0.640625
0.453125	0.640625
0.46875	0.875
0.4375	0.84375
0.5	0.78125
0.46875	0.8125
0.484375	0.765625
0.421875	0.828125
0.25	0.65625
0.234375	0.640625
0.03125	0.5
0.328125	0.546875
0.359375	0.546875
0.359375	0.609375
0.359375	0.578125
0.296875	0.546875
0.359375	0.515625
0.328125	0.515625
0.421875	0.546875
0.421875	0.515625
0.484375	0.515625
0.453125	0.515625
0.421875	0.578125
0.390625	0.578125
0.390625	0.515625
0.390625	0.546875
0.359375	0.640625
0.296875	0.703125
0.265625	0.671875
0.296875	0.578125
0.328125	0.578125
0.328125	0.609375
0.15625	0.75
0.140625	0.765625
0.171875	0.734375
0.078125	0.296875
0.125	0.28125
0.046875	0.265625
0.0625	0.28125
0.171875	0.296875
0.171875	0.265625
0.234375	0.265625
0.203125	0.265625
0.140625	0.296875
0.046875	0.421875
0.03125	0.4375
0.046875	0.15625
0.046875	0.140625
0.109375	0.140625
0.078125	0.140625
0.015625	0.140625
0.046875	0.078125
0.015625	0.078125
0.015625	0.046875
0.078125	0.078125
0.078125	0.109375
0.015625	0.109375
0.046875	0.109375
0.171875	0.203125
0.140625	0.203125
0.140625	0.140625
0.140625	0.171875
0.203125	0.203125
0.203125	0.234375
0.171875	0.234375
0.078125	0.203125
0.09375	0.25
0.078125	0.171875
0.109375	0.171875
0.109375	0.234375
0.296875	0.421875
0.296875	0.390625
0.359375	0.390625
0.328125	0.390625
0.296875	0.453125
0.265625	0.421875
0.296875	0.328125
0.265625	0.328125
0.265625	0.265625
0.265625	0.296875
0.328125	0.328125
0.328125	0.359375
0.265625	0.359375
0.296875	0.359375
0.421875	0.453125
0.390625	0.453125
0.390625	0.390625
0.390625	0.421875
0.453125	0.453125
0.453125	0.484375
0.390625	0.484375
0.421875	0.484375
0.328125	0.453125
0.328125	0.484375
0.296875	0.484375
0.328125	0.421875
0.359375	0.421875
0.359375	0.484375
0.359375	0.453125
0.03125	0.46875
0.203125	0.328125
0.21875	0.375
0.203125	0.296875
0.234375	0.296875
0.234375	0.359375
0.234375	0.328125
0.25	0.40625
0.203125	0.390625
0.421875	0.203125
0.390625	0.140625
0.390625	0.171875
0.453125	0.203125
0.390625	0.234375
0.421875	0.234375
0.328125	0.203125
0.328125	0.234375
0.265625	0.234375
0.296875	0.234375
0.328125	0.171875
0.359375	0.171875
0.359375	0.234375
0.359375	0.203125
0.453125	0.171875
0.484375	0.171875
0.484375	0.234375
0.484375	0.203125
0.421875	0.171875
0.484375	0.140625
0.453125	0.140625
0.4375	0.359375
0.453125	0.34375
0.484375	0.375
0.46875	0.359375
0.421875	0.375
0.40625	0.359375
0.4375	0.328125
0.421875	0.34375
0.484375	0.3125
0.46875	0.296875
0.5	0.328125
0.484375	0.34375
0.453125	0.3125
0.46875	0.328125
0.484375	0.4375
0.46875	0.421875
0.5	0.390625
0.484375	0.40625
0.5	0.453125
0.484375	0.46875
0.453125	0.4375
0.46875	0.453125
0.4375	0.390625
0.421875	0.40625
0.390625	0.375
0.40625	0.390625
0.453125	0.375
0.46875	0.390625
0.4375	0.421875
0.453125	0.40625
0.359375	0.3125
0.375	0.265625
0.375	0.328125
0.359375	0.34375
0.328125	0.3125
0.34375	0.328125
0.296875	0.296875
0.296875	0.265625
0.359375	0.265625
0.328125	0.265625
0.4375	0.265625
0.421875	0.28125
0.421875	0.265625
0.4375	0.296875
0.453125	0.28125
0.390625	0.3125
0.40625	0.328125
0.375	0.359375
0.390625	0.34375
0.375	0.296875
0.390625	0.28125
0.421875	0.3125
0.40625	0.296875
0.171875	0.125
0.15625	0.109375
0.1875	0.078125
0.171875	0.09375
0.234375	0.1875
0.21875	0.171875
0.25	0.203125
0.234375	0.21875
0.203125	0.1875
0.21875	0.203125
0.1875	0.140625
0.171875	0.15625
0.140625	0.125
0.15625	0.140625
0.1875	0.171875
0.203125	0.15625
0.109375	0.0625
0.09375	0.046875
0.109375	0.03125
0.125	0.078125
0.109375	0.09375
0.078125	0.0625
0.09375	0.078125
0.046875	0.03125
0.03125	0.015625
0.09375	0.015625
0.0625	0.046875
0.078125	0.03125
0.140625	0.0625
0.125	0.109375
0.140625	0.09375
0.125	0.046875
0.15625	0.046875
0.328125	0.046875
0.359375	0.046875
0.359375	0.078125
0.296875	0.171875
0.328125	0.140625
0.25	0.234375
0.265625	0.21875
0.75	0.203125
0.734375	0.21875
0.671875	0.171875
0.703125	0.140625
0.671875	0.046875
0.671875	0.078125
0.640625	0.046875
0.796875	0.203125
0.75	0.234375
0.765625	0.21875
0.765625	0.171875
0.609375	0.3125
0.59375	0.296875
0.625	0.265625
0.609375	0.28125
0.625	0.328125
0.609375	0.34375
0.578125	0.3125
0.59375	0.328125
0.5625	0.265625
0.546875	0.28125
0.609375	0.265625
0.5625	0.296875
0.578125	0.28125
0.671875	0.296875
0.734375	0.265625
0.703125	0.265625
0.640625	0.3125
0.65625	0.328125
0.625	0.359375
0.640625	0.34375
0.625	0.296875
0.640625	0.28125
0.671875	0.3125
0.65625	0.296875
0.5625	0.390625
0.546875	0.40625
0.515625	0.375
0.53125	0.390625
0.578125	0.375
0.59375	0.390625
0.5625	0.421875
0.578125	0.40625
0.515625	0.4375
0.53125	0.453125
0.5	0.484375
0.515625	0.46875
0.5	0.421875
0.515625	0.40625
0.546875	0.4375
0.53125	0.421875
0.515625	0.3125
0.53125	0.328125
0.5	0.359375
0.515625	0.34375
0.546875	0.3125
0.53125	0.296875
0.5625	0.359375
0.578125	0.34375
0.609375	0.375
0.59375	0.359375
0.546875	0.375
0.53125	0.359375
0.5625	0.328125
0.546875	0.34375
0.546875	0.171875
0.546875	0.140625
0.578125	0.140625
0.546875	0.203125
0.515625	0.203125
0.515625	0.140625
0.515625	0.171875
0.671875	0.203125
0.640625	0.203125
0.640625	0.140625
0.640625	0.171875
0.703125	0.203125
0.640625	0.234375
0.671875	0.234375
0.578125	0.203125
0.578125	0.234375
0.546875	0.234375
0.578125	0.171875
0.609375	0.171875
0.609375	0.234375
0.609375	0.203125
0.796875	0.390625
0.796875	0.453125
0.765625	0.46875
0.765625	0.390625
0.765625	0.421875
0.765625	0.3125
0.78125	0.328125
0.75	0.359375
0.765625	0.34375
0.75	0.296875
0.765625	0.28125
0.796875	0.3125
0.78125	0.296875
0.765625	0.359375
0.96875	0.5
0.765625	0.484375
0.640625	0.4375
0.65625	0.453125
0.625	0.484375
0.640625	0.46875
0.625	0.421875
0.640625	0.40625
0.671875	0.4375
0.65625	0.421875
0.6875	0.484375
0.703125	0.46875
0.671875	0.5
0.65625	0.484375
0.6875	0.453125
0.671875	0.46875
0.5625	0.484375
0.578125	0.46875
0.609375	0.5
0.59375	0.484375
0.546875	0.5
0.53125	0.484375
0.5625	0.453125
0.546875	0.46875
0.609375	0.4375
0.59375	0.421875
0.625	0.390625
0.609375	0.40625
0.625	0.453125
0.609375	0.46875
0.578125	0.4375
0.59375	0.453125
0.6875	0.359375
0.703125	0.34375
0.734375	0.375
0.71875	0.359375
0.671875	0.375
0.65625	0.359375
0.6875	0.328125
0.671875	0.34375
0.734375	0.3125
0.71875	0.296875
0.75	0.265625
0.734375	0.28125
0.75	0.328125
0.734375	0.34375
0.703125	0.3125
0.71875	0.328125
0.734375	0.421875
0.703125	0.4375
0.6875	0.390625
0.671875	0.40625
0.640625	0.375
0.65625	0.390625
0.703125	0.375
0.71875	0.390625
0.6875	0.421875
0.703125	0.40625
0.890625	0.234375
0.8125	0.234375
0.828125	0.21875
0.796875	0.25
0.78125	0.234375
0.8125	0.203125
0.796875	0.21875
0.859375	0.1875
0.84375	0.171875
0.828125	0.1875
0.84375	0.203125
0.984375	0.296875
0.953125	0.421875
0.984375	0.421875
0.96875	0.4375
0.859375	0.296875
0.8125	0.265625
0.796875	0.28125
0.765625	0.25
0.78125	0.265625
0.828125	0.25
0.84375	0.265625
0.8125	0.296875
0.828125	0.28125
0.921875	0.296875
0.921875	0.265625
0.953125	0.265625
0.890625	0.265625
0.828125	0.703125
0.828125	0.734375
0.765625	0.734375
0.796875	0.734375
0.953125	0.609375
0.890625	0.609375
0.921875	0.609375
0.984375	0.609375
0.984375	0.640625
0.953125	0.640625
0.796875	0.765625
0.859375	0.765625
0.6875	0.609375
0.703125	0.59375
0.671875	0.625
0.65625	0.609375
0.6875	0.578125
0.671875	0.59375
0.734375	0.609375
0.734375	0.734375
0.6875	0.640625
0.671875	0.65625
0.640625	0.625
0.65625	0.640625
0.609375	0.5625
0.59375	0.546875
0.625	0.515625
0.609375	0.53125
0.625	0.578125
0.609375	0.59375
0.578125	0.5625
0.59375	0.578125
0.5625	0.515625
0.546875	0.53125
0.515625	0.5
0.53125	0.515625
0.578125	0.5
0.59375	0.515625
0.5625	0.546875
0.578125	0.53125
0.640625	0.5
0.65625	0.515625
0.6875	0.546875
0.640625	0.5625
0.65625	0.578125
0.625	0.609375
0.640625	0.59375
0.625	0.546875
0.640625	0.53125
0.671875	0.5625
0.65625	0.546875
0.796875	0.515625
0.796875	0.640625
0.796875	0.703125
0.765625	0.703125
0.765625	0.671875
0.796875	0.578125
0.765625	0.578125
0.765625	0.546875
0.765625	0.609375
0.546875	0.828125
0.515625	0.828125
0.515625	0.765625
0.515625	0.796875
0.578125	0.828125
0.515625	0.859375
0.546875	0.859375
0.5625	0.640625
0.546875	0.65625
0.515625	0.625
0.53125	0.640625
0.578125	0.625
0.59375	0.640625
0.5625	0.671875
0.578125	0.65625
0.515625	0.6875
0.5	0.671875
0.515625	0.65625
0.53125	0.671875
0.515625	0.5625
0.53125	0.578125
0.5	0.609375
0.515625	0.59375
0.5	0.546875
0.515625	0.53125
0.546875	0.5625
0.53125	0.546875
0.5625	0.609375
0.578125	0.59375
0.609375	0.625
0.59375	0.609375
0.546875	0.625
0.53125	0.609375
0.5625	0.578125
0.546875	0.59375
0.625	0.671875
0.640625	0.65625
0.703125	0.703125
0.671875	0.734375
0.625	0.640625
0.609375	0.65625
0.796875	0.828125
0.671875	0.953125
0.640625	0.953125
0.640625	0.921875
0.703125	0.984375
0.640625	0.984375
0.671875	0.984375
0.328125	0.953125
0.265625	0.984375
0.328125	0.921875
0.359375	0.984375
0.359375	0.953125
0.203125	0.796875
0.234375	0.828125
0.375	0.671875
0.390625	0.65625
0.328125	0.703125
0.375	0.640625
0.359375	0.65625
0.4375	0.609375
0.453125	0.59375
0.484375	0.625
0.46875	0.609375
0.421875	0.625
0.40625	0.609375
0.4375	0.578125
0.421875	0.59375
0.484375	0.5625
0.46875	0.546875
0.5	0.515625
0.484375	0.53125
0.5	0.578125
0.484375	0.59375
0.453125	0.5625
0.46875	0.578125
0.484375	0.6875
0.46875	0.671875
0.5	0.640625
0.484375	0.65625
0.4375	0.640625
0.421875	0.65625
0.390625	0.625
0.40625	0.640625
0.453125	0.625
0.46875	0.640625
0.4375	0.671875
0.453125	0.65625
0.453125	0.828125
0.453125	0.859375
0.421875	0.859375
0.453125	0.796875
0.484375	0.796875
0.484375	0.859375
0.484375	0.828125
0.234375	0.671875
0.359375	0.5625
0.34375	0.546875
0.375	0.515625
0.359375	0.53125
0.375	0.578125
0.359375	0.59375
0.328125	0.5625
0.34375	0.578125
0.328125	0.5
0.34375	0.515625
0.3125	0.546875
0.328125	0.53125
0.4375	0.515625
0.421875	0.53125
0.390625	0.5
0.40625	0.515625
0.453125	0.5
0.46875	0.515625
0.4375	0.546875
0.453125	0.53125
0.390625	0.5625
0.40625	0.578125
0.375	0.609375
0.390625	0.59375
0.375	0.546875
0.390625	0.53125
0.421875	0.5625
0.40625	0.546875
0.265625	0.640625
0.328125	0.59375
0.359375	0.625
0.34375	0.609375
0.3125	0.578125
0.171875	0.765625
0.140625	0.734375
0.109375	0.296875
0.046875	0.296875
0.109375	0.265625
0.078125	0.265625
0.1875	0.265625
0.171875	0.28125
0.203125	0.25
0.21875	0.265625
0.1875	0.296875
0.203125	0.28125
0.140625	0.265625
0	0.46875
0.015625	0.421875
0.015625	0.265625
0.0625	0.140625
0.015625	0.125
0.03125	0.140625
0.078125	0.125
0.09375	0.140625
0.0625	0.171875
0.078125	0.15625
0.015625	0.0625
0.03125	0.078125
0	0.109375
0.015625	0.09375
0	0.046875
0.015625	0.03125
0.046875	0.0625
0.03125	0.046875
0.0625	0.109375
0.078125	0.09375
0.109375	0.125
0.09375	0.109375
0.046875	0.125
0.03125	0.109375
0.0625	0.078125
0.046875	0.09375
0.140625	0.1875
0.15625	0.203125
0.125	0.171875
0.140625	0.15625
0.171875	0.1875
0.15625	0.171875
0.1875	0.234375
0.203125	0.21875
0.234375	0.25
0.21875	0.234375
0.1875	0.203125
0.171875	0.21875
0.078125	0.234375
0.09375	0.171875
0.125	0.140625
0.109375	0.15625
0.078125	0.1875
0.3125	0.390625
0.296875	0.40625
0.265625	0.375
0.28125	0.390625
0.328125	0.375
0.34375	0.390625
0.3125	0.421875
0.328125	0.40625
0.28125	0.453125
0.265625	0.390625
0.296875	0.4375
0.265625	0.3125
0.28125	0.328125
0.25	0.359375
0.265625	0.34375
0.25	0.296875
0.265625	0.28125
0.296875	0.3125
0.28125	0.296875
0.3125	0.359375
0.328125	0.34375
0.359375	0.375
0.34375	0.359375
0.296875	0.375
0.3125	0.328125
0.296875	0.34375
0.390625	0.4375
0.40625	0.453125
0.375	0.484375
0.390625	0.46875
0.375	0.421875
0.390625	0.40625
0.421875	0.4375
0.40625	0.421875
0.4375	0.484375
0.453125	0.46875
0.484375	0.5
0.46875	0.484375
0.421875	0.5
0.40625	0.484375
0.4375	0.453125
0.421875	0.46875
0.3125	0.484375
0.359375	0.5
0.34375	0.484375
0.3125	0.453125
0.296875	0.46875
0.359375	0.4375
0.34375	0.421875
0.375	0.390625
0.359375	0.40625
0.375	0.453125
0.359375	0.46875
0.328125	0.4375
0.34375	0.453125
0.0625	0.46875
0.203125	0.359375
0.234375	0.3125
0.21875	0.296875
0.25	0.265625
0.234375	0.28125
0.25	0.328125
0.234375	0.34375
0.203125	0.3125
0.21875	0.328125
0.234375	0.421875
0.234375	0.390625
0.390625	0.203125
0.34375	0.296875
0.359375	0.28125
0.0625	0.015625
0.359375	0.015625
0.296875	0.015625
0.265625	0.015625
0.328125	0.015625
0.671875	0.015625
0.640625	0.015625
0.703125	0.015625
0.671875	0.265625
0.703125	0.234375
0.921875	0.640625
0.671875	0.53125
0.578125	0.859375
0.703125	0.734375
0.765625	0.828125
0.328125	0.984375
0.296875	0.984375
0.328125	0.734375
0.015625	0.296875
0	0.015625
0.28125	0.359375
0.328125	0.46875
0.65625	1
0.28125	1
0	0.40625
0	0.28125
1	0.46875
0	0.078125
1	0.59375
0	0
1	0
0.5	0
0.25	0
0.125	0
0.75	0
0.875	0
0.625	0
0.0625	0
0.375	0
0.1875	0
0.8125	0
0.9375	0
0.3125	0
0.03125	0
0.6875	0
0.09375	0
0.15625	0
0.5625	0
0.78125	0
0.90625	0
0.4375	0
0.21875	0
0.84375	0
0.96875	0
0.28125	0
0.65625	0
0.015625	0
0.078125	0
0.34375	0
0.046875	0
0.71875	0
0.109375	0


==> figures/Example1_el1.dat <==
23	10	30
9	23	30
89	10	23
24	10	32
2	24	32
30	24	74
9	30	74
10	24	30
25	90	31
31	9	40
25	31	40
25	87	91
90	25	91
90	89	23
23	9	31
90	23	31
36	92	41
7	36	41
89	92	36
93	38	77
92	93	77
93	88	79
38	93	79
41	38	60
7	41	60
41	92	77
38	41	77
34	10	33
33	7	42
34	33	42
34	2	32
10	34	32
10	89	36
36	7	33
10	36	33
37	27	43
7	37	43
8	27	37
46	34	59
27	46	59
2	34	46
43	34	42
7	43	42
43	27	59
34	43	59
44	38	78
39	44	78
44	7	60
38	44	60
86	38	79
88	86	79
86	39	78
38	86	78
39	8	37
37	7	44
39	37	44
26	22	45
5	26	45
8	22	26
85	14	80
22	85	80
85	0	61
14	85	61
45	14	64
5	45	64
45	22	80
14	45	80
47	28	63
27	47	63
47	5	62
28	47	62
28	2	46
46	27	63
28	46	63
27	8	26
26	5	47
27	26	47
15	12	35
5	15	35
3	12	15
28	12	29
2	28	29
35	28	62
5	35	62
12	28	35
49	14	65
11	49	65
49	5	64
14	49	64
48	14	61
0	48	61
48	11	65
14	48	65
11	3	15
15	5	49
11	15	49
17	21	50
6	17	50
3	21	17
83	16	81
21	83	81
83	1	66
16	83	66
50	16	69
6	50	69
50	21	81
16	50	81
18	12	51
51	6	67
18	51	67
18	2	29
12	18	29
12	3	17
17	6	51
12	17	51
54	19	52
6	54	52
54	4	68
19	54	68
57	18	82
19	57	82
2	18	57
52	18	67
6	52	67
52	19	82
18	52	82
71	16	70
13	71	70
71	6	69
16	71	69
53	16	66
1	53	66
53	13	70
16	53	70
54	13	84
4	54	84
54	6	71
13	54	71
58	20	56
9	58	56
58	4	72
20	58	72
55	25	73
20	55	73
87	25	55
56	25	40
9	56	40
56	20	73
25	56	73
76	24	75
19	76	75
76	9	74
24	76	74
24	2	57
57	19	75
24	57	75
58	19	68
4	58	68
58	9	76
19	58	76


==> figures/Example1_el2.dat <==
1137	322	2159
323	1137	2159
1137	121	1547
322	1137	1547
1136	322	1551
30	1136	1551
1136	323	2159
322	1136	2159
1142	434	1549
323	1142	1549
1142	23	1548
434	1142	1548
1137	434	1565
121	1137	1565
1137	323	1549
434	1137	1549
1138	438	1139
120	1138	1139
1138	121	1550
438	1138	1550
435	438	1563
10	435	1563
435	120	1139
438	435	1139
1172	322	1552
120	1172	1552
1172	30	1551
322	1172	1551
1138	322	1547
121	1138	1547
1138	120	1552
322	1138	1552
1141	437	1554
330	1141	1554
1141	87	1553
437	1141	1553
1140	437	1559
30	1140	1559
1140	330	1554
437	1140	1554
1169	436	1556
330	1169	1556
1169	9	1555
436	1169	1555
1141	436	1208
87	1141	1208
1141	330	1556
436	1141	1556
1143	342	1558
323	1143	1558
1143	87	1557
342	1143	1557
1142	342	1206
23	1142	1206
1142	323	1558
342	1142	1558
1136	437	1560
323	1136	1560
1136	30	1559
437	1136	1559
1143	437	1553
87	1143	1553
1143	323	1560
437	1143	1560
803	324	802
154	803	802
803	97	1144
324	803	1144
593	324	594
23	593	594
593	154	802
324	593	802
622	154	1085
2193	622	1085
622	97	803
154	622	803
1146	439	1562
355	1146	1562
1146	121	1561
439	1146	1561
1145	439	1566
97	1145	1566
1145	355	1562
439	1145	1562
1255	438	1564
355	1255	1564
1255	10	1563
438	1255	1563
1146	438	1550
121	1146	1550
1146	355	1564
438	1146	1564
1148	434	1147
324	1148	1147
1148	121	1565
434	1148	1565
594	434	1548
23	594	1548
594	324	1147
434	594	1147
1144	439	1567
324	1144	1567
1144	97	1566
439	1144	1566
1148	439	1561
121	1148	1561
1148	324	1567
439	1148	1567
1150	441	1569
326	1150	1569
1150	123	1568
441	1150	1568
1149	441	1574
89	1149	1574
1149	326	1569
441	1149	1569
1155	440	1571
326	1155	1571
1155	32	1570
440	1155	1570
1150	440	1594
123	1150	1594
1150	326	1571
440	1150	1571
1152	446	1573
325	1152	1573
1152	123	1572
446	1152	1572
1151	446	1592
24	1151	1592
1151	325	1573
446	1151	1573
1174	441	1575
325	1174	1575
1174	89	1574
441	1174	1574
1152	441	1568
123	1152	1568
1152	325	1575
441	1152	1575
1154	443	1577
331	1154	1577
1154	122	1576
443	1154	1576
1153	443	1580
89	1153	1580
1153	331	1577
443	1153	1577
331	10	442
442	122	1154
331	442	1154
1156	479	1579
326	1156	1579
1156	122	1578
479	1156	1578
1155	479	1714
32	1155	1714
1155	326	1579
479	1155	1579
1149	443	1581
326	1149	1581
1149	89	1580
443	1149	1580
1156	443	1576
122	1156	1576
1156	326	1581
443	1156	1581
1158	445	1583
328	1158	1583
1158	130	1582
445	1158	1582
1157	445	1588
88	1157	1588
1157	328	1583
445	1157	1583
1163	444	1585
328	1163	1585
1163	32	1584
444	1163	1584
1158	444	1708
130	1158	1708
1158	328	1585
444	1158	1585
1160	477	1587
327	1160	1587
1160	130	1586
477	1160	1586
1159	477	1706
2	1159	1706
1159	327	1587
477	1159	1587
1527	445	1589
327	1527	1589
1527	88	1588
445	1527	1588
1160	445	1582
130	1160	1582
1160	327	1589
445	1160	1589
1162	447	1591
429	1162	1591
1162	123	1590
447	1162	1590
1161	447	1596
88	1161	1596
1161	429	1591
447	1161	1591
1525	446	1593
429	1525	1593
1525	24	1592
446	1525	1592
1162	446	1572
123	1162	1572
1162	429	1593
446	1162	1593
1164	440	1595
328	1164	1595
1164	123	1594
440	1164	1594
1163	440	1570
32	1163	1570
1163	328	1595
440	1163	1595
1157	447	1597
328	1157	1597
1157	88	1596
447	1157	1596
1164	447	1590
123	1164	1590
1164	328	1597
447	1164	1597
1166	449	2160
450	1166	2160
1166	124	1598
449	1166	1598
1165	449	1602
74	1165	1602
1165	450	2160
449	1165	2160
1606	448	2161
450	1606	2161
1606	30	1599
448	1606	1599
1166	448	1617
124	1166	1617
1166	450	2161
448	1166	2161
1168	452	1601
329	1168	1601
1168	124	1600
452	1168	1600
1167	452	1615
24	1167	1615
1167	329	1601
452	1167	1601
1519	449	1603
329	1519	1603
1519	74	1602
449	1519	1602
1168	449	1598
124	1168	1598
1168	329	1603
449	1168	1603
1170	428	1605
330	1170	1605
1170	74	1604
428	1170	1604
1169	428	1517
9	1169	1517
1169	330	1605
428	1169	1605
1140	450	1607
330	1140	1607
1140	30	1606
450	1140	1606
1170	450	1165
74	1170	1165
1170	330	1607
450	1170	1607
1610	451	1609
332	1610	1609
1610	120	1608
451	1610	1608
1171	451	1611
89	1171	1611
1171	332	1609
451	1171	1609
1172	332	1176
30	1172	1176
1172	120	1610
332	1172	1610
435	331	1173
120	435	1173
10	331	435
1153	451	1612
331	1153	1612
1153	89	1611
451	1153	1611
1173	451	1608
120	1173	1608
1173	331	1612
451	1173	1612
1175	453	1614
325	1175	1614
1175	124	1613
453	1175	1613
1174	453	1619
89	1174	1619
1174	325	1614
453	1174	1614
1151	452	1616
325	1151	1616
1151	24	1615
452	1151	1615
1175	452	1600
124	1175	1600
1175	325	1616
452	1175	1616
1177	448	1618
332	1177	1618
1177	124	1617
448	1177	1617
1176	448	1599
30	1176	1599
1176	332	1618
448	1176	1618
1171	453	1620
332	1171	1620
1171	89	1619
453	1171	1619
1177	453	1613
124	1177	1613
1177	332	1620
453	1177	1620
334	91	455
595	455	1623
90	595	1623
334	455	595
334	31	454
91	334	454
1179	458	1622
333	1179	1622
1179	91	1621
458	1179	1621
1178	458	1633
25	1178	1633
1178	333	1622
458	1178	1622
1197	455	1624
333	1197	1624
1197	90	1623
455	1197	1623
455	91	1179
1179	333	1624
455	1179	1624
596	156	597
90	596	597
596	2194	600
156	596	600
808	334	804
156	808	804
31	334	808
597	334	595
90	597	595
597	156	804
334	597	804
1181	457	1626
336	1181	1626
1181	126	1625
457	1181	1625
1180	457	1629
40	1180	1629
1180	336	1626
457	1180	1626
336	31	456
456	126	1181
336	456	1181
1183	464	1628
335	1183	1628
1183	126	1627
464	1183	1627
1182	464	1659
9	1182	1659
1182	335	1628
464	1182	1628
1501	457	1630
335	1501	1630
1501	40	1629
457	1501	1629
1183	457	1625
126	1183	1625
1183	335	1630
457	1183	1630
1185	459	1632
423	1185	1632
1185	91	1631
459	1185	1631
1184	459	1635
40	1184	1635
1184	423	1632
459	1184	1632
1499	458	1634
423	1499	1634
1499	25	1633
458	1499	1633
1185	458	1621
91	1185	1621
1185	423	1634
458	1185	1634
454	336	1186
91	454	1186
31	336	454
1180	459	1636
336	1180	1636
1180	40	1635
459	1180	1635
1186	459	1631
91	1186	1631
1186	336	1636
459	1186	1636
1189	460	1638
337	1189	1638
1189	125	1637
460	1189	1637
1187	460	1642
92	1187	1642
1187	337	1638
460	1187	1638
1188	582	1639
337	1188	1639
1188	2195	1199
582	1188	1199
1189	582	1652
125	1189	1652
1189	337	1639
582	1189	1639
1191	462	1641
338	1191	1641
1191	125	1640
462	1191	1640
1190	462	1650
25	1190	1650
1190	338	1641
462	1190	1641
1493	460	1643
338	1493	1643
1493	92	1642
460	1493	1642
1191	460	1637
125	1191	1637
1191	338	1643
460	1191	1643
1192	461	1644
339	1192	1644
1192	2199	2162
461	1192	2162
1193	461	1647
92	1193	1647
1193	339	1644
461	1193	1644
1194	2205	1645
339	1194	1645
1194	2191	2218
2205	1194	2218
1192	2205	2221
2199	1192	2221
1192	339	1645
2205	1192	1645
1195	2207	1646
337	1195	1646
1195	2199	2219
2207	1195	2219
1188	2207	2223
2195	1188	2223
1188	337	1646
2207	1188	1646
1187	461	1648
337	1187	1648
1187	92	1647
461	1187	1647
1195	461	2162
2199	1195	2162
1195	337	1648
461	1195	1648
805	340	1086
2201	805	1086
805	90	1196
340	805	1196
2208	340	1087
2195	2208	1087
2208	2201	1086
340	2208	1086
596	2201	2213
2194	596	2213
596	90	805
2201	596	805
463	333	1198
1198	125	1649
463	1198	1649
463	90	1197
333	463	1197
1178	462	1651
333	1178	1651
1178	25	1650
462	1178	1650
1198	462	1640
125	1198	1640
1198	333	1651
462	1198	1651
1201	582	1200
340	1201	1200
1201	125	1652
582	1201	1652
1087	582	1199
2195	1087	1199
1087	340	1200
582	1087	1200
1196	463	1653
340	1196	1653
90	463	1196
1201	463	1649
125	1201	1649
1201	340	1653
463	1201	1653
1202	583	1655
341	1202	1655
1202	155	1654
583	1202	1654
1204	583	2163
2200	1204	2163
1204	341	1655
583	1204	1655
806	598	1656
341	806	1656
23	598	806
1202	598	1210
155	1202	1210
1202	341	1656
598	1202	1656
1203	584	2164
2204	1203	2164
155	584	1203
2216	584	2165
2194	2216	2165
2216	2204	2164
584	2216	2164
2220	583	2166
2204	2220	2166
2220	2200	2163
583	2220	2163
1203	583	1654
155	1203	1654
1203	2204	2166
583	1203	2166
2212	154	1088
2200	2212	1088
2212	2193	1085
154	2212	1085
593	341	807
154	593	807
593	23	806
341	593	806
1088	341	1204
2200	1088	1204
1088	154	807
341	1088	807
1207	343	1205
127	1207	1205
1207	87	1657
343	1207	1657
343	31	599
599	127	1205
343	599	1205
809	342	1658
127	809	1658
809	23	1206
342	809	1206
1207	342	1557
87	1207	1557
1207	127	1658
342	1207	1658
465	436	1209
126	465	1209
465	87	1208
436	465	1208
1555	464	1660
436	1555	1660
1555	9	1659
464	1555	1659
1209	464	1627
126	1209	1627
1209	436	1660
464	1209	1660
343	126	456
31	343	456
465	343	1657
87	465	1657
126	343	465
602	156	601
155	602	601
602	31	808
156	602	808
584	156	600
600	2194	2165
584	600	2165
584	155	601
156	584	601
598	127	1089
1089	155	1210
598	1089	1210
598	23	809
127	598	809
602	127	599
31	602	599
602	155	1089
127	602	1089
604	128	811
93	604	811
604	41	810
128	604	810
603	128	606
36	603	606
811	603	1666
93	811	1666
128	603	811
344	168	812
93	344	812
618	344	1211
2196	618	1211
168	344	618
604	168	617
41	604	617
604	93	812
168	604	812
346	95	466
466	94	1212
346	466	1212
346	41	605
95	346	605
1214	467	1662
345	1214	1662
1214	95	1661
467	1214	1661
1213	467	1669
7	1213	1669
1213	345	1662
467	1213	1662
466	345	1737
94	466	1737
466	95	1214
345	466	1214
1216	485	1215
128	1216	1215
1216	94	1663
485	1216	1663
606	485	1735
36	606	1735
606	128	1215
485	606	1215
810	346	1664
128	810	1664
41	346	810
1216	346	1212
94	1216	1212
1216	128	1664
346	1216	1664
607	347	813
157	607	813
607	2198	1219
347	607	1219
608	347	814
36	608	814
608	157	813
347	608	813
2209	157	1090
2193	2209	1090
2209	2198	607
157	2209	607
1217	585	2167
2206	1217	2167
1217	93	1665
585	1217	1665
2217	585	2168
2198	2217	2168
2217	2206	2167
585	2217	2167
2222	344	2169
2206	2222	2169
2222	2196	1211
344	2222	1211
344	93	1217
1217	2206	2169
344	1217	2169
1220	603	1218
347	1220	1218
1220	93	1666
603	1220	1666
603	36	814
814	347	1218
603	814	1218
1219	585	1667
347	1219	1667
1219	2198	2168
585	1219	2168
1220	585	1665
93	1220	1665
1220	347	1667
585	1220	1667
609	299	816
166	609	816
609	77	815
299	609	815
613	299	1091
2197	613	1091
613	166	816
299	613	816
612	227	818
166	612	818
612	38	817
227	612	817
609	227	830
77	609	830
609	166	818
227	609	818
610	300	1092
2202	610	1092
610	77	819
300	610	819
2210	300	1093
2196	2210	1093
2210	2202	1092
300	2210	1092
2214	299	1094
2202	2214	1094
2214	2197	1091
299	2214	1091
610	299	815
77	610	815
610	2202	1094
299	610	1094
611	301	1095
2203	611	1095
611	79	820
301	611	820
2211	301	1096
2197	2211	1096
2211	2203	1095
301	2211	1095
2215	303	1097
2203	2215	1097
2215	2192	1101
303	2215	1101
611	303	852
79	611	852
611	2203	1097
303	611	1097
614	237	822
166	614	822
614	79	821
237	614	821
612	237	850
38	612	850
612	166	822
237	612	822
613	301	823
166	613	823
613	2197	1096
301	613	1096
614	301	820
79	614	820
614	166	823
301	614	823
616	167	1098
169	616	1098
616	60	1221
167	616	1221
615	167	826
41	615	826
615	169	1098
167	615	1098
620	228	825
169	620	825
620	38	824
228	620	824
616	228	1314
60	616	1314
616	169	825
228	616	825
1223	370	1222
95	1223	1222
1223	60	1668
370	1223	1668
1312	467	1670
370	1312	1670
1312	7	1669
467	1312	1669
1222	467	1661
95	1222	1661
1222	370	1670
467	1222	1670
605	167	1671
95	605	1671
605	41	826
167	605	826
1223	167	1221
60	1223	1221
1223	95	1671
167	1223	1671
619	229	828
168	619	828
619	77	827
229	619	827
617	229	832
41	617	832
617	168	828
229	617	828
618	300	829
168	618	829
618	2196	1093
300	618	1093
619	300	819
77	619	819
619	168	829
300	619	829
621	227	831
169	621	831
621	77	830
227	621	830
620	227	817
38	620	817
620	169	831
227	620	831
615	229	833
169	615	833
615	41	832
229	615	832
621	229	827
77	621	827
621	169	833
229	621	833
1225	469	1673
349	1225	1673
1225	158	1672
469	1225	1672
1224	469	1678
96	1224	1678
1224	349	1673
469	1224	1673
1682	468	1675
349	1682	1675
1682	33	1674
468	1682	1674
1225	468	1692
158	1225	1692
1225	349	1675
468	1225	1675
1227	473	1677
348	1227	1677
1227	158	1676
473	1227	1676
1226	473	1690
34	1226	1690
1226	348	1677
473	1226	1677
1248	469	1679
348	1248	1679
1248	96	1678
469	1248	1678
1227	469	1672
158	1227	1672
1227	348	1679
469	1227	1679
1229	471	1681
353	1229	1681
1229	129	1680
471	1229	1680
1228	471	1683
96	1228	1683
1228	353	1681
471	1228	1681
353	10	470
470	129	1229
353	470	1229
1261	349	1230
129	1261	1230
1261	33	1682
349	1261	1682
1224	471	1684
349	1224	1684
1224	96	1683
471	1224	1683
1230	471	1680
129	1230	1680
1230	349	1684
471	1230	1684
1232	350	2170
358	1232	2170
1232	42	1685
350	1232	1685
1231	350	1235
33	1231	1235
1231	358	2170
350	1231	2170
1259	472	1687
358	1259	1687
1259	7	1686
472	1259	1686
1232	472	1297
42	1232	1297
1232	358	1687
472	1232	1687
1234	474	1689
367	1234	1689
1234	158	1688
474	1234	1688
1233	474	1694
42	1233	1694
1233	367	1689
474	1233	1689
1295	473	1691
367	1295	1691
1295	34	1690
473	1295	1690
1234	473	1676
158	1234	1676
1234	367	1691
473	1234	1691
1236	468	1693
350	1236	1693
1236	158	1692
468	1236	1692
1235	468	1674
33	1235	1674
1235	350	1693
468	1235	1693
1685	474	1695
350	1685	1695
1685	42	1694
474	1685	1694
1236	474	1688
158	1236	1688
1236	350	1695
474	1236	1695
1238	476	1697
352	1238	1697
1238	159	1696
476	1238	1696
1237	476	1702
101	1237	1702
1237	352	1697
476	1237	1697
1243	475	1699
352	1243	1699
1243	32	1698
475	1243	1698
1238	475	1722
159	1238	1722
1238	352	1699
475	1238	1699
1240	481	1701
351	1240	1701
1240	159	1700
481	1240	1700
1239	481	1720
34	1239	1720
1239	351	1701
481	1239	1701
1289	476	1703
351	1289	1703
1289	101	1702
476	1289	1702
1240	476	1696
159	1240	1696
1240	351	1703
476	1240	1703
1242	478	1705
364	1242	1705
1242	130	1704
478	1242	1704
1241	478	1710
101	1241	1710
1241	364	1705
478	1241	1705
1287	477	1707
364	1287	1707
1287	2	1706
477	1287	1706
1242	477	1586
130	1242	1586
1242	364	1707
477	1242	1707
1244	444	1709
352	1244	1709
1244	130	1708
444	1244	1708
1243	444	1584
32	1243	1584
1243	352	1709
444	1243	1709
1237	478	1711
352	1237	1711
1237	101	1710
478	1237	1710
1244	478	1704
130	1244	1704
1244	352	1711
478	1244	1711
1246	480	1713
354	1246	1713
1246	122	1712
480	1246	1712
1245	480	1716
96	1245	1716
1245	354	1713
480	1245	1713
1250	479	1715
354	1250	1715
1250	32	1714
479	1250	1714
1246	479	1578
122	1246	1578
1246	354	1715
479	1246	1715
442	353	1247
122	442	1247
10	353	442
1228	480	1717
353	1228	1717
1228	96	1716
480	1228	1716
1247	480	1712
122	1247	1712
1247	353	1717
480	1247	1717
1249	482	1719
348	1249	1719
1249	159	1718
482	1249	1718
1248	482	1724
96	1248	1724
1248	348	1719
482	1248	1719
1226	481	1721
348	1226	1721
1226	34	1720
481	1226	1720
1249	481	1700
159	1249	1700
1249	348	1721
481	1249	1721
1251	475	1723
354	1251	1723
1251	159	1722
475	1251	1722
1250	475	1698
32	1250	1698
1250	354	1723
475	1250	1723
1245	482	1725
354	1245	1725
1245	96	1724
482	1245	1724
1251	482	1718
159	1251	1718
1251	354	1725
482	1251	1725
1254	484	1727
356	1254	1727
1254	98	1726
484	1254	1726
1252	484	1731
97	1252	1731
1252	356	1727
484	1252	1727
834	483	1728
356	834	1728
834	36	1253
483	834	1253
1254	483	1743
98	1254	1743
1254	356	1728
483	1254	1728
1256	359	1730
355	1256	1730
1256	98	1729
359	1256	1729
1255	359	1262
10	1255	1262
1255	355	1730
359	1255	1730
1145	484	1732
355	1145	1732
1145	97	1731
484	1145	1731
1256	484	1726
98	1256	1726
1256	355	1732
484	1256	1732
622	157	623
97	622	623
622	2193	1090
157	622	1090
608	356	835
157	608	835
608	36	834
356	608	834
623	356	1252
97	623	1252
623	157	835
356	623	835
1258	486	1734
357	1258	1734
1258	94	1733
486	1258	1733
1257	486	1738
33	1257	1738
1257	357	1734
486	1257	1734
1264	485	1736
357	1264	1736
1264	36	1735
485	1264	1735
1258	485	1663
94	1258	1663
1258	357	1736
485	1258	1736
1260	345	2171
358	1260	2171
1260	94	1737
345	1260	1737
1259	345	1213
7	1259	1213
1259	358	2171
345	1259	2171
1231	486	1739
358	1231	1739
1231	33	1738
486	1231	1738
1260	486	1733
94	1260	1733
1260	358	1739
486	1260	1739
1263	487	1741
129	1263	1741
1263	98	1740
487	1263	1740
1261	487	1745
33	1261	1745
1261	129	1741
487	1261	1741
470	359	1742
129	470	1742
470	10	1262
359	470	1262
1263	359	1729
98	1263	1729
1263	129	1742
359	1263	1742
1265	483	1744
357	1265	1744
1265	98	1743
483	1265	1743
1264	483	1253
36	1264	1253
1264	357	1744
483	1264	1744
1257	487	1746
357	1257	1746
1257	33	1745
487	1257	1745
1265	487	1740
98	1265	1740
1265	357	1746
487	1265	1746
624	230	1747
131	624	1747
624	132	1266
230	624	1266
1267	230	1750
43	1267	1750
1267	131	1747
230	1267	1747
625	131	836
37	625	836
625	132	624
131	625	624
1269	232	1268
170	1269	1268
1269	132	1748
232	1269	1748
1762	626	1749
232	1762	1749
27	626	1762
1268	626	1303
170	1268	1303
1268	232	1749
626	1268	1749
1302	230	1751
170	1302	1751
1302	43	1750
230	1302	1750
1269	230	1266
132	1269	1266
1269	170	1751
230	1269	1751
1271	489	1753
361	1271	1753
1271	102	1752
489	1271	1752
1270	489	1758
99	1270	1758
1270	361	1753
489	1270	1753
1760	488	1755
361	1760	1755
1760	43	1754
488	1760	1754
1271	488	1805
102	1271	1805
1271	361	1755
488	1271	1755
1273	499	1757
360	1273	1757
1273	102	1756
499	1273	1756
1272	499	1803
7	1272	1803
1272	360	1757
499	1272	1757
1323	489	1759
360	1323	1759
1323	99	1758
489	1323	1758
1273	489	1752
102	1273	1752
1273	360	1759
489	1273	1759
649	131	627
99	649	627
649	37	836
131	649	836
1267	361	1274
131	1267	1274
1267	43	1760
361	1267	1760
627	361	1270
99	627	1270
627	131	1274
361	627	1274
629	171	1099
178	629	1099
629	100	837
171	629	837
628	171	839
37	628	839
628	178	1099
171	628	1099
1320	231	1275
178	1320	1275
1320	8	1761
231	1320	1761
629	231	902
100	629	902
629	178	1275
231	629	1275
631	189	630
132	631	630
631	100	838
189	631	838
1368	232	1276
189	1368	1276
1368	27	1762
232	1368	1762
630	232	1748
132	630	1748
630	189	1276
232	630	1276
625	171	840
132	625	840
625	37	839
171	625	839
631	171	837
100	631	837
631	132	840
171	631	840
1278	491	1764
363	1278	1764
1278	133	1763
491	1278	1763
1277	491	1769
59	1277	1769
1277	363	1764
491	1277	1764
1283	490	1766
363	1283	1766
1283	46	1765
490	1283	1765
1278	490	1789
133	1278	1789
1278	363	1766
490	1278	1766
1280	495	1768
362	1280	1768
1280	133	1767
495	1280	1767
1279	495	1787
34	1279	1787
1279	362	1768
495	1279	1768
1305	491	1770
362	1305	1770
1305	59	1769
491	1305	1769
1280	491	1763
133	1280	1763
1280	362	1770
491	1280	1770
1282	492	1772
233	1282	1772
1282	172	1771
492	1282	1771
1281	492	1775
59	1281	1775
1281	233	1772
492	1281	1772
632	233	841
27	632	841
632	172	1282
233	632	1282
1284	517	1774
363	1284	1774
1284	172	1773
517	1284	1773
1283	517	1887
46	1283	1887
1283	363	1774
517	1283	1774
1277	492	1776
363	1277	1776
1277	59	1775
492	1277	1775
1284	492	1771
172	1284	1771
1284	363	1776
492	1284	1776
1286	494	1778
365	1286	1778
1286	136	1777
494	1286	1777
1285	494	1783
101	1285	1783
1285	365	1778
494	1285	1778
1291	493	1780
365	1291	1780
1291	46	1779
493	1291	1779
1286	493	1883
136	1286	1883
1286	365	1780
493	1286	1780
1288	515	1782
364	1288	1782
1288	136	1781
515	1288	1781
1287	515	1881
2	1287	1881
1287	364	1782
515	1287	1782
1241	494	1784
364	1241	1784
1241	101	1783
494	1241	1783
1288	494	1777
136	1288	1777
1288	364	1784
494	1288	1784
1290	496	1786
351	1290	1786
1290	133	1785
496	1290	1785
1289	496	1791
101	1289	1791
1289	351	1786
496	1289	1786
1239	495	1788
351	1239	1788
1239	34	1787
495	1239	1787
1290	495	1767
133	1290	1767
1290	351	1788
495	1290	1788
1292	490	1790
365	1292	1790
1292	133	1789
490	1292	1789
1291	490	1765
46	1291	1765
1291	365	1790
490	1291	1790
1285	496	1792
365	1285	1792
1285	101	1791
496	1285	1791
1292	496	1785
133	1292	1785
1292	365	1792
496	1292	1792
1294	498	1794
366	1294	1794
1294	173	1793
498	1294	1793
1293	498	1799
42	1293	1799
1293	366	1794
498	1293	1794
1299	497	1796
366	1299	1796
1299	43	1795
497	1299	1795
1294	497	1815
173	1294	1815
1294	366	1796
497	1294	1796
1296	501	1798
367	1296	1798
1296	173	1797
501	1296	1797
1295	501	1813
34	1295	1813
1295	367	1798
501	1295	1798
1233	498	1800
367	1233	1800
1233	42	1799
498	1233	1799
1296	498	1793
173	1296	1793
1296	367	1800
498	1296	1800
1298	500	1802
472	1298	1802
1298	102	1801
500	1298	1801
1297	500	1807
42	1297	1807
1297	472	1802
500	1297	1802
1686	499	1804
472	1686	1804
1686	7	1803
499	1686	1803
1298	499	1756
102	1298	1756
1298	472	1804
499	1298	1804
1300	488	1806
366	1300	1806
1300	102	1805
488	1300	1805
1299	488	1754
43	1299	1754
1299	366	1806
488	1299	1806
1293	500	1808
366	1293	1808
1293	42	1807
500	1293	1807
1300	500	1801
102	1300	1801
1300	366	1808
500	1300	1808
633	234	1809
170	633	1809
1301	633	1810
59	1301	1810
234	633	1301
1302	234	1307
43	1302	1307
1302	170	1809
234	1302	1809
626	233	842
842	170	1303
626	842	1303
626	27	841
233	626	841
1281	633	1304
233	1281	1304
1281	59	1810
633	1281	1810
633	170	842
842	233	1304
633	842	1304
1306	368	1812
362	1306	1812
1306	173	1811
368	1306	1811
1305	368	1817
59	1305	1817
1305	362	1812
368	1305	1812
1279	501	1814
362	1279	1814
1279	34	1813
501	1279	1813
1306	501	1797
173	1306	1797
1306	362	1814
501	1306	1814
1308	497	1816
234	1308	1816
1308	173	1815
497	1308	1815
1307	497	1795
43	1307	1795
1307	234	1816
497	1307	1816
1301	368	1818
234	1301	1818
1301	59	1817
368	1301	1817
1308	368	1811
173	1308	1811
1308	234	1818
368	1308	1818
635	236	634
175	635	634
635	78	843
236	635	843
369	236	1819
44	369	1819
369	175	634
236	369	634
638	235	845
175	638	845
638	38	844
235	638	844
635	235	856
78	635	856
635	175	845
235	635	845
637	238	847
174	637	847
637	78	846
238	637	846
636	238	855
39	636	855
636	174	847
238	636	847
1327	236	1309
174	1327	1309
1327	44	1819
236	1327	1819
637	236	843
78	637	843
637	174	1309
236	637	1309
1311	503	1821
371	1311	1821
1311	134	1820
503	1311	1820
1310	503	1824
60	1310	1824
1310	371	1821
503	1310	1821
371	44	502
1311	502	1839
134	1311	1839
371	502	1311
1313	505	1823
370	1313	1823
1313	134	1822
505	1313	1822
1312	505	1837
7	1312	1837
1312	370	1823
505	1312	1823
1668	503	1825
370	1668	1825
1668	60	1824
503	1668	1824
1313	503	1820
134	1313	1820
1313	370	1825
503	1313	1825
1315	504	1827
228	1315	1827
1315	175	1826
504	1315	1826
1314	504	1828
60	1314	1828
1314	228	1827
504	1314	1827
638	228	824
38	638	824
638	175	1315
228	638	1315
369	371	1316
175	369	1316
44	371	369
1310	504	1829
371	1310	1829
1310	60	1828
504	1310	1828
1316	504	1826
175	1316	1826
1316	371	1829
504	1316	1829
640	302	849
176	640	849
640	79	848
302	640	848
639	302	853
86	639	853
639	176	849
302	639	849
644	237	851
176	644	851
644	38	850
237	644	850
640	237	821
79	640	821
640	176	851
237	640	851
641	303	1100
315	641	1100
641	79	852
303	641	852
1125	303	1101
2192	1125	1101
1125	315	1100
303	1125	1100
1130	302	1102
315	1130	1102
1130	86	853
302	1130	853
641	302	848
79	641	848
641	315	1102
302	641	1102
643	304	1103
320	643	1103
643	78	854
304	643	854
642	304	858
86	642	858
642	320	1103
304	642	1103
1133	238	1104
320	1133	1104
1133	39	855
238	1133	855
643	238	846
78	643	846
643	320	1104
238	643	1104
645	235	857
176	645	857
645	78	856
235	645	856
644	235	844
38	644	844
644	176	857
235	644	857
639	304	859
176	639	859
639	86	858
304	639	858
645	304	854
78	645	854
645	176	859
304	645	859
646	239	861
160	646	861
646	165	860
239	646	860
647	239	863
37	647	863
647	160	861
239	647	861
862	240	1830
177	862	1830
862	160	1317
240	862	1317
1318	240	1328
39	1318	1328
1318	177	1830
240	1318	1830
646	177	1134
165	646	1134
646	160	862
177	646	862
1833	648	1832
321	1833	1832
1833	178	1831
648	1833	1831
648	165	1319
1319	321	1832
648	1319	1832
1320	321	2188
8	1320	2188
1320	178	1833
321	1320	1833
628	239	864
178	628	864
628	37	863
239	628	863
648	239	860
165	648	860
864	648	1831
178	864	1831
239	648	864
865	372	1834
135	865	1834
865	99	1321
372	865	1321
1322	372	1325
44	1322	1325
1322	135	1834
372	1322	1834
649	135	866
37	649	866
649	99	865
135	649	865
1324	506	1836
360	1324	1836
1324	134	1835
506	1324	1835
1323	506	1841
99	1323	1841
1323	360	1836
506	1323	1836
1272	505	1838
360	1272	1838
1272	7	1837
505	1272	1837
1324	505	1822
134	1324	1822
1324	360	1838
505	1324	1838
1326	502	1840
372	1326	1840
1326	134	1839
502	1326	1839
502	44	1325
1325	372	1840
502	1325	1840
1321	506	1842
372	1321	1842
1321	99	1841
506	1321	1841
1326	506	1835
134	1326	1835
1326	372	1842
506	1326	1842
1329	179	1844
174	1329	1844
1329	160	1843
179	1329	1843
1327	179	1846
44	1327	1846
1327	174	1844
179	1327	1844
636	240	1845
174	636	1845
636	39	1328
240	636	1328
1329	240	1317
160	1329	1317
1329	174	1845
240	1329	1845
647	135	1105
160	647	1105
647	37	866
135	647	866
1322	179	1330
135	1322	1330
1322	44	1846
179	1322	1846
1105	179	1843
160	1105	1843
1105	135	1330
179	1105	1330
650	180	1106
244	650	1106
650	45	867
180	650	867
373	180	869
869	26	1331
373	869	1331
373	244	1106
180	373	1106
652	241	1107
244	652	1107
652	22	868
241	652	868
650	241	664
45	650	664
650	244	1107
241	650	1107
1333	243	1848
184	1333	1848
1333	103	1847
243	1333	1847
1332	243	1334
45	1332	1334
1332	184	1848
243	1332	1848
1341	242	1850
184	1341	1850
1341	5	1849
242	1341	1849
1333	242	1900
103	1333	1900
1333	184	1850
242	1333	1850
675	180	651
103	675	651
675	26	869
180	675	869
243	180	867
867	45	1334
243	867	1334
651	243	1847
103	651	1847
180	243	651
1336	508	1851
375	1336	1851
190	508	1336
1335	508	1854
181	1335	1854
1335	375	1851
508	1335	1851
1338	507	1853
375	1338	1853
1338	26	1852
507	1338	1852
507	190	1336
1336	375	1853
507	1336	1853
374	190	672
8	374	672
508	374	2190
2190	181	1854
508	2190	1854
190	374	508
509	592	870
244	509	870
1337	509	1855
181	1337	1855
592	509	1337
652	592	1135
22	652	1135
652	244	870
592	652	870
1339	373	2172
375	1339	2172
244	373	1339
1338	373	1331
26	1338	1331
1338	375	2172
373	1338	2172
1335	509	1856
375	1335	1856
1335	181	1855
509	1335	1855
509	244	1339
1339	375	1856
509	1339	1856
654	305	872
183	654	872
654	80	871
305	654	871
653	305	877
85	653	877
653	183	872
305	653	872
659	245	874
183	659	874
659	14	873
245	659	873
654	245	893
80	654	893
654	183	874
245	654	874
656	249	876
182	656	876
656	80	875
249	656	875
655	249	891
22	655	891
655	182	876
249	655	876
1128	305	878
182	1128	878
1128	85	877
305	1128	877
656	305	871
80	656	871
656	182	878
305	656	878
658	306	1108
319	658	1108
658	61	879
306	658	879
657	306	883
85	657	883
657	319	1108
306	657	1108
1132	246	1109
319	1132	1109
1132	0	880
246	1132	880
658	246	936
61	658	936
658	319	1109
246	658	1109
660	261	882
183	660	882
660	61	881
261	660	881
659	261	934
14	659	934
659	183	882
261	659	882
653	306	884
183	653	884
653	85	883
306	653	883
660	306	879
61	660	879
660	183	884
306	660	884
662	248	886
185	662	886
662	64	885
248	662	885
661	248	1858
45	661	1858
661	185	886
248	661	886
666	247	888
185	666	888
666	14	887
247	666	887
662	247	928
64	662	928
662	185	888
247	662	888
663	259	1857
184	663	1857
663	64	1340
259	663	1340
1341	259	1405
5	1341	1405
1341	184	1857
259	1341	1857
1332	248	1342
184	1332	1342
1332	45	1858
248	1332	1858
663	248	885
64	663	885
663	184	1342
248	663	1342
665	250	890
241	665	890
665	80	889
250	665	889
664	250	895
45	664	895
664	241	890
250	664	890
868	249	892
241	868	892
868	22	891
249	868	891
665	249	875
80	665	875
665	241	892
249	665	892
667	245	894
185	667	894
667	80	893
245	667	893
666	245	873
14	666	873
666	185	894
245	666	894
661	250	896
185	661	896
661	45	895
250	661	895
667	250	889
80	667	889
667	185	896
250	667	896
1344	510	1860
251	1344	1860
1344	188	1859
510	1344	1859
1343	510	1863
63	1343	1863
1343	251	1860
510	1343	1860
376	251	1865
47	376	1865
376	188	1344
251	376	1344
1346	512	1862
377	1346	1862
1346	188	1861
512	1346	1861
1345	512	1869
28	1345	1869
1345	377	1862
512	1345	1862
1363	510	1864
377	1363	1864
1363	63	1863
510	1363	1863
1346	510	1859
188	1346	1859
1346	377	1864
510	1346	1864
669	252	897
186	669	897
669	63	1347
252	669	1347
668	252	898
27	668	898
668	186	897
252	668	897
1374	251	1348
186	1374	1348
1374	47	1865
251	1374	1865
669	251	1343
63	669	1343
669	186	1348
251	669	1348
379	137	378
62	379	378
379	47	511
137	379	511
1371	187	1349
137	1371	1349
1371	5	1866
187	1371	1866
378	187	1944
62	378	1944
378	137	1349
187	378	1349
1351	513	1868
391	1351	1868
1351	188	1867
513	1351	1867
513	62	1350
1350	391	1868
513	1350	1868
1399	512	1870
391	1399	1870
1399	28	1869
512	1399	1869
1351	512	1861
188	1351	1861
1351	391	1870
512	1351	1870
376	379	1352
188	376	1352
47	379	376
379	62	513
1352	513	1867
188	1352	1867
379	513	1352
1354	586	1872
381	1354	1872
1354	104	1871
586	1354	1871
1353	586	1877
106	1353	1877
1353	381	1872
586	1353	1872
1359	514	1874
381	1359	1874
1359	46	1873
514	1359	1873
1354	514	1894
104	1354	1894
1354	381	1874
514	1354	1874
1356	518	1876
380	1356	1876
1356	104	1875
518	1356	1875
1355	518	1892
28	1355	1892
1355	380	1876
518	1355	1876
1394	586	1878
380	1394	1878
1394	106	1877
586	1394	1877
1356	586	1871
104	1356	1871
1356	380	1878
586	1356	1878
1358	516	1880
389	1358	1880
1358	136	1879
516	1358	1879
1357	516	1885
106	1357	1885
1357	389	1880
516	1357	1880
1392	515	1882
389	1392	1882
1392	2	1881
515	1392	1881
1358	515	1781
136	1358	1781
1358	389	1882
515	1358	1882
1360	493	1884
381	1360	1884
1360	136	1883
493	1360	1883
1359	493	1779
46	1359	1779
1359	381	1884
493	1359	1884
1353	516	1886
381	1353	1886
1353	106	1885
516	1353	1885
1360	516	1879
136	1360	1879
1360	381	1886
516	1360	1886
1362	382	2173
383	1362	2173
172	382	1362
1361	382	1889
63	1361	1889
1361	383	2173
382	1361	2173
1365	517	1888
383	1365	1888
1365	46	1887
517	1365	1887
1362	517	1773
172	1362	1773
1362	383	1888
517	1362	1888
252	172	632
632	27	898
252	632	898
382	252	1347
1347	63	1889
382	1347	1889
172	252	382
1364	519	1891
377	1364	1891
1364	104	1890
519	1364	1890
1363	519	1896
63	1363	1896
1363	377	1891
519	1363	1891
1345	518	1893
377	1345	1893
1345	28	1892
518	1345	1892
1364	518	1875
104	1364	1875
1364	377	1893
518	1364	1893
1366	514	1895
383	1366	1895
1366	104	1894
514	1366	1894
1365	514	1873
46	1365	1873
1365	383	1895
514	1365	1895
1361	519	1897
383	1361	1897
1361	63	1896
519	1361	1896
1366	519	1890
104	1366	1890
1366	383	1897
519	1366	1897
671	253	900
161	671	900
671	100	899
253	671	899
670	253	673
26	670	673
670	161	900
253	670	900
901	254	1898
189	901	1898
901	161	1367
254	901	1367
1368	254	1375
27	1368	1375
1368	189	1898
254	1368	1898
671	189	838
100	671	838
671	161	901
189	671	901
674	231	903
190	674	903
674	100	902
231	674	902
672	231	1761
8	672	1761
672	190	903
231	672	903
507	253	904
190	507	904
673	507	1852
26	673	1852
253	507	673
674	253	899
100	674	899
674	190	904
253	674	904
905	384	1899
138	905	1899
905	103	1369
384	905	1369
1370	384	1372
47	1370	1372
1370	138	1899
384	1370	1899
675	138	906
26	675	906
675	103	905
138	675	905
1373	242	1901
137	1373	1901
1373	103	1900
242	1373	1900
1371	242	1849
5	1371	1849
1371	137	1901
242	1371	1901
511	384	1902
137	511	1902
511	47	1372
384	511	1372
1373	384	1369
103	1373	1369
1373	137	1902
384	1373	1902
1376	191	1904
186	1376	1904
1376	161	1903
191	1376	1903
1374	191	1906
47	1374	1906
1374	186	1904
191	1374	1904
668	254	1905
186	668	1905
668	27	1375
254	668	1375
1376	254	1367
161	1376	1367
1376	186	1905
254	1376	1905
670	138	1110
161	670	1110
670	26	906
138	670	906
1370	191	1377
138	1370	1377
1370	47	1906
191	1370	1906
1110	191	1903
161	1110	1903
1110	138	1377
191	1110	1377
679	255	676
140	679	676
679	35	907
255	679	907
385	255	910
15	385	910
676	385	1911
140	676	1911
255	385	676
520	139	677
677	140	1378
520	677	1378
678	520	1909
12	678	1909
139	520	678
679	139	689
35	679	689
679	140	677
139	679	677
681	193	909
192	681	909
681	35	908
193	681	908
680	193	688
5	680	688
680	192	909
193	680	909
708	255	911
192	708	911
708	15	910
255	708	910
681	255	907
35	681	907
681	192	911
255	681	911
913	386	912
144	913	912
913	105	1379
386	913	1379
682	386	684
15	682	684
682	144	912
386	682	912
683	144	946
3	683	946
683	105	913
144	683	913
1381	521	1908
404	1381	1908
1381	140	1907
521	1381	1907
1380	521	1912
105	1380	1912
1380	404	1908
521	1380	1908
1443	520	1910
404	1443	1910
1443	12	1909
520	1443	1909
1381	520	1378
140	1381	1378
1381	404	1910
520	1381	1910
1382	385	2174
386	1382	2174
1382	140	1911
385	1382	1911
385	15	684
684	386	2174
385	684	2174
1379	521	1913
386	1379	1913
1379	105	1912
521	1379	1912
1382	521	1907
140	1382	1907
1382	386	1913
521	1382	1913
1384	523	1915
388	1384	1915
1384	142	1914
523	1384	1914
1383	523	1920
107	1383	1920
1383	388	1915
523	1383	1915
1388	522	1917
388	1388	1917
1388	29	1916
522	1388	1916
1384	522	1938
142	1384	1938
1384	388	1917
522	1384	1917
1386	528	1919
387	1386	1919
1386	142	1918
528	1386	1918
1385	528	1936
28	1385	1936
1385	387	1919
528	1385	1919
1402	523	1921
387	1402	1921
1402	107	1920
523	1402	1920
1386	523	1914
142	1386	1914
1386	387	1921
523	1386	1921
525	392	1387
1387	141	1922
525	1387	1922
525	107	685
392	525	685
392	12	524
524	141	1387
392	524	1387
1389	538	1924
388	1389	1924
1389	141	1923
538	1389	1923
1388	538	1985
29	1388	1985
1388	388	1924
538	1388	1924
1383	525	1925
388	1383	1925
107	525	1383
1389	525	1922
141	1389	1922
1389	388	1925
525	1389	1925
1391	527	1927
390	1391	1927
1391	146	1926
527	1391	1926
1390	527	1932
106	1390	1932
1390	390	1927
527	1390	1927
1396	526	1929
390	1396	1929
1396	29	1928
526	1396	1928
1391	526	1979
146	1391	1979
1391	390	1929
526	1391	1929
1393	536	1931
389	1393	1931
1393	146	1930
536	1393	1930
1392	536	1977
2	1392	1977
1392	389	1931
536	1392	1931
1357	527	1933
389	1357	1933
1357	106	1932
527	1357	1932
1393	527	1926
146	1393	1926
1393	389	1933
527	1393	1933
1395	529	1935
380	1395	1935
1395	142	1934
529	1395	1934
1394	529	1940
106	1394	1940
1394	380	1935
529	1394	1935
1355	528	1937
380	1355	1937
1355	28	1936
528	1355	1936
1395	528	1918
142	1395	1918
1395	380	1937
528	1395	1937
1397	522	1939
390	1397	1939
1397	142	1938
522	1397	1938
1396	522	1916
29	1396	1916
1396	390	1939
522	1396	1939
1390	529	1941
390	1390	1941
1390	106	1940
529	1390	1940
1397	529	1934
142	1397	1934
1397	390	1941
529	1397	1941
687	256	914
143	687	914
687	62	1398
256	687	1398
686	256	915
35	686	915
686	143	914
256	686	914
1400	530	1943
391	1400	1943
1400	143	1942
530	1400	1942
1399	530	1946
28	1399	1946
1399	391	1943
530	1399	1943
687	391	1350
62	687	1350
687	143	1400
391	687	1400
1401	187	2175
193	1401	2175
1401	62	1944
187	1401	1944
688	187	1866
5	688	1866
688	193	2175
187	688	2175
908	256	1945
193	908	1945
908	35	915
256	908	915
1401	256	1398
62	1401	1398
1401	193	1945
256	1401	1945
690	393	917
139	690	917
690	107	916
393	690	916
689	393	919
35	689	919
689	139	917
393	689	917
678	392	918
139	678	918
12	392	678
690	392	685
107	690	685
690	139	918
392	690	918
531	387	1403
143	531	1403
531	107	1402
387	531	1402
1385	530	1947
387	1385	1947
1385	28	1946
530	1385	1946
1403	530	1942
143	1403	1942
1403	387	1947
530	1403	1947
686	393	691
143	686	691
686	35	919
393	686	919
531	393	916
107	531	916
531	143	691
393	531	691
693	258	921
195	693	921
693	65	920
258	693	920
692	258	926
49	692	926
692	195	921
258	692	921
697	257	923
195	697	923
697	14	922
257	697	922
693	257	942
65	693	942
693	195	923
257	693	923
695	263	925
194	695	925
695	65	924
263	695	924
694	263	941
11	694	941
694	194	925
263	694	925
953	258	927
194	953	927
953	49	926
258	953	926
695	258	920
65	695	920
695	194	927
258	695	927
1406	260	2176
265	1406	2176
1406	64	1948
260	1406	1948
696	260	930
49	696	930
696	265	2176
260	696	2176
951	259	1404
265	951	1404
951	5	1405
259	951	1405
1406	259	1340
64	1406	1340
1406	265	1404
259	1406	1404
698	247	929
195	698	929
698	64	928
247	698	928
697	247	887
14	697	887
697	195	929
247	697	929
692	260	931
195	692	931
692	49	930
260	692	930
698	260	1948
64	698	1948
698	195	931
260	698	931
700	262	933
197	700	933
700	61	932
262	700	932
699	262	938
48	699	938
699	197	933
262	699	933
705	261	935
197	705	935
705	14	934
261	705	934
700	261	881
61	700	881
700	197	935
261	700	935
702	246	937
196	702	937
702	61	936
246	702	936
701	246	880
0	701	880
701	196	937
246	701	937
1121	262	939
196	1121	939
1121	48	938
262	1121	938
702	262	932
61	702	932
702	196	939
262	702	939
704	264	1111
313	704	1111
704	65	940
264	704	940
703	264	944
48	703	944
703	313	1111
264	703	1111
1123	263	1112
313	1123	1112
1123	11	941
263	1123	941
704	263	924
65	704	924
704	313	1112
263	704	1112
706	257	943
197	706	943
706	65	942
257	706	942
705	257	922
14	705	922
705	197	943
257	705	943
699	264	945
197	699	945
699	48	944
264	699	944
706	264	940
65	706	940
706	197	945
264	706	945
1408	587	1950
395	1408	1950
1408	108	1949
587	1408	1949
1407	587	1953
164	1407	1953
1407	395	1950
587	1407	1950
947	707	1951
395	947	1951
15	707	947
1408	707	1412
108	1408	1412
1408	395	1951
707	1408	1951
1410	396	1952
394	1410	1952
108	396	1410
1409	396	1411
11	1409	1411
1409	394	1952
396	1409	1952
2184	587	1954
394	2184	1954
2184	164	1953
587	2184	1953
1410	587	1949
108	1410	1949
1410	394	1954
587	1410	1954
1120	144	1113
164	1120	1113
1120	3	946
144	1120	946
682	395	948
144	682	948
682	15	947
395	682	947
1113	395	1407
164	1113	1407
1113	144	948
395	1113	948
709	198	950
192	709	950
709	49	949
198	709	949
708	198	954
15	708	954
708	192	950
198	708	950
680	265	952
192	680	952
680	5	951
265	680	951
709	265	696
49	709	696
709	192	952
265	709	952
711	194	710
108	711	710
711	49	953
194	711	953
396	194	694
694	11	1411
396	694	1411
396	108	710
194	396	710
707	198	955
955	108	1412
707	955	1412
707	15	954
198	707	954
711	198	949
49	711	949
711	108	955
198	711	955
714	266	957
109	714	957
714	50	956
266	714	956
712	266	961
17	712	961
957	712	1957
109	957	1957
266	712	957
532	199	958
109	532	958
713	532	1956
21	713	1956
199	532	713
714	199	730
50	714	730
714	109	958
199	714	958
716	203	960
200	716	960
716	50	959
203	716	959
715	203	729
6	715	729
715	200	960
203	715	960
741	266	962
200	741	962
741	17	961
266	741	961
716	266	956
50	716	956
716	200	962
266	716	962
964	397	963
148	964	963
964	110	1413
397	964	1413
717	397	965
17	717	965
717	148	963
397	717	963
718	148	1000
3	718	1000
718	110	964
148	718	964
1415	588	2177
591	1415	2177
1415	109	1955
588	1415	1955
1414	588	1958
110	1414	1958
1414	591	2177
588	1414	2177
2185	532	2178
591	2185	2178
2185	21	1956
532	2185	1956
532	109	1415
1415	591	2178
532	1415	2178
1417	712	1416
397	1417	1416
1417	109	1957
712	1417	1957
712	17	965
965	397	1416
712	965	1416
1413	588	1959
397	1413	1959
1413	110	1958
588	1413	1958
1417	588	1955
109	1417	1955
1417	397	1959
588	1417	1959
720	307	967
202	720	967
720	81	966
307	720	966
719	307	972
83	719	972
719	202	967
307	719	967
725	267	969
202	725	969
725	16	968
267	725	968
720	267	988
81	720	988
720	202	969
267	720	969
722	271	971
201	722	971
722	81	970
271	722	970
721	271	986
21	721	986
721	201	971
271	721	971
1122	307	973
201	1122	973
1122	83	972
307	1122	972
722	307	966
81	722	966
722	201	973
307	722	973
724	308	1114
314	724	1114
724	66	974
308	724	974
723	308	978
83	723	978
723	314	1114
308	723	1114
1124	268	1115
314	1124	1115
1124	1	975
268	1124	975
724	268	1042
66	724	1042
724	314	1115
268	724	1115
726	283	977
202	726	977
726	66	976
283	726	976
725	283	1040
16	725	1040
725	202	977
283	725	977
719	308	979
202	719	979
719	83	978
308	719	978
726	308	974
66	726	974
726	202	979
308	726	979
728	270	980
204	728	980
728	69	1418
270	728	1418
727	270	983
50	727	983
727	204	980
270	727	980
732	269	982
204	732	982
732	16	981
269	732	981
728	269	1035
69	728	1035
728	204	982
269	728	982
1420	282	1419
203	1420	1419
1420	69	1960
282	1420	1960
282	6	729
729	203	1419
282	729	1419
959	270	1961
203	959	1961
959	50	983
270	959	983
1420	270	1418
69	1420	1418
1420	203	1961
270	1420	1961
731	272	985
199	731	985
731	81	984
272	731	984
730	272	990
50	730	990
730	199	985
272	730	985
713	271	987
199	713	987
713	21	986
271	713	986
731	271	970
81	731	970
731	199	987
271	731	987
733	267	989
204	733	989
733	81	988
267	733	988
732	267	968
16	732	968
732	204	989
267	732	989
727	272	991
204	727	991
727	50	990
272	727	990
733	272	984
81	733	984
733	204	991
272	733	991
589	399	992
111	589	992
589	112	734
399	589	734
735	399	995
51	735	995
735	111	992
399	735	992
1422	533	1963
398	1422	1963
1422	111	1962
533	1422	1962
1421	533	1965
18	1421	1965
1421	398	1963
533	1421	1963
589	398	1437
112	589	1437
589	111	1422
398	589	1422
737	402	994
145	737	994
737	112	993
402	737	993
402	12	736
736	145	994
402	736	994
1007	399	996
145	1007	996
1007	51	995
399	1007	995
737	399	734
112	737	734
737	145	996
399	737	996
1424	205	2179
274	1424	2179
1424	67	1964
205	1424	1964
738	205	998
51	738	998
738	274	2179
205	738	2179
1005	273	1423
274	1005	1423
6	273	1005
1424	273	1466
67	1424	1466
1424	274	1423
273	1424	1423
739	413	1425
111	739	1425
739	67	997
413	739	997
1465	533	1966
413	1465	1966
1465	18	1965
533	1465	1965
1425	533	1962
111	1425	1962
1425	413	1966
533	1425	1966
735	205	999
111	735	999
735	51	998
205	735	998
739	205	1964
67	739	1964
739	111	999
205	739	999
1427	535	1968
401	1427	1968
1427	147	1967
535	1427	1967
1426	535	1973
114	1426	1973
1426	401	1968
535	1426	1968
1432	534	1970
401	1432	1970
1432	29	1969
534	1432	1969
1427	534	1991
147	1427	1991
1427	401	1970
534	1427	1970
1429	540	1972
400	1429	1972
1429	147	1971
540	1429	1971
1428	540	1989
18	1428	1989
1428	400	1972
540	1428	1972
1461	535	1974
400	1461	1974
1461	114	1973
535	1461	1973
1429	535	1967
147	1429	1967
1429	400	1974
535	1429	1974
1431	537	1976
411	1431	1976
1431	146	1975
537	1431	1975
1430	537	1981
114	1430	1981
1430	411	1976
537	1430	1976
1459	536	1978
411	1459	1978
1459	2	1977
536	1459	1977
1431	536	1930
146	1431	1930
1431	411	1978
536	1431	1978
1433	526	1980
401	1433	1980
1433	146	1979
526	1433	1979
1432	526	1928
29	1432	1928
1432	401	1980
526	1432	1980
1426	537	1982
401	1426	1982
1426	114	1981
537	1426	1981
1433	537	1975
146	1433	1975
1433	401	1982
537	1433	1982
1435	539	1984
403	1435	1984
1435	141	1983
539	1435	1983
539	112	1434
1434	403	1984
539	1434	1984
1439	538	1986
403	1439	1986
1439	29	1985
538	1439	1985
1435	538	1923
141	1435	1923
1435	403	1986
538	1435	1986
524	402	1436
141	524	1436
12	402	524
539	402	993
112	539	993
1436	539	1983
141	1436	1983
402	539	1436
1438	541	1988
398	1438	1988
1438	147	1987
541	1438	1987
1437	541	1993
112	1437	1993
1437	398	1988
541	1437	1988
1421	540	1990
398	1421	1990
1421	18	1989
540	1421	1989
1438	540	1971
147	1438	1971
1438	398	1990
540	1438	1990
1440	534	1992
403	1440	1992
1440	147	1991
534	1440	1991
1439	534	1969
29	1439	1969
1439	403	1992
534	1439	1992
1434	541	1994
403	1434	1994
1434	112	1993
541	1434	1993
1440	541	1987
147	1440	1987
1440	403	1994
541	1440	1994
1442	543	1996
405	1442	1996
1442	113	1995
543	1442	1995
1441	543	2000
105	1441	2000
1441	405	1996
543	1441	1996
1001	542	1997
405	1001	1997
17	542	1001
1442	542	1446
113	1442	1446
1442	405	1997
542	1442	1997
1444	406	1999
404	1444	1999
1444	113	1998
406	1444	1998
1443	406	1445
12	1443	1445
1443	404	1999
406	1443	1999
1380	543	2001
404	1380	2001
1380	105	2000
543	1380	2000
1444	543	1995
113	1444	1995
1444	404	2001
543	1444	2001
683	148	740
105	683	740
683	3	1000
148	683	1000
717	405	1002
148	717	1002
717	17	1001
405	717	1001
740	405	1441
105	740	1441
740	148	1002
405	740	1002
742	206	1004
200	742	1004
742	51	1003
206	742	1003
741	206	744
17	741	744
741	200	1004
206	741	1004
715	274	1006
200	715	1006
715	6	1005
274	715	1005
742	274	738
51	742	738
742	200	1006
274	742	1006
745	145	743
113	745	743
745	51	1007
145	745	1007
406	145	736
736	12	1445
406	736	1445
743	406	1998
113	743	1998
145	406	743
542	206	1008
1008	113	1446
542	1008	1446
542	17	744
206	542	744
745	206	1003
51	745	1003
745	113	1008
206	745	1008
747	309	1010
208	747	1010
747	52	1009
309	747	1009
746	309	1013
54	746	1013
746	208	1010
309	746	1010
751	275	1012
208	751	1012
751	19	1011
275	751	1011
747	275	757
52	747	757
747	208	1012
275	747	1012
544	408	2002
210	544	2002
207	408	544
1447	408	1448
52	1447	1448
1447	210	2002
408	1447	2002
407	210	414
6	407	414
407	207	544
210	407	544
779	309	748
207	779	748
779	54	1013
309	779	1013
408	309	1009
1009	52	1448
408	1009	1448
408	207	748
309	408	748
750	277	1015
216	750	1015
750	68	1014
277	750	1014
749	277	1019
54	749	1019
749	216	1015
277	749	1015
776	276	1016
216	776	1016
776	4	1449
276	776	1449
750	276	1078
68	750	1078
750	216	1016
276	750	1016
752	224	1018
208	752	1018
752	68	1017
224	752	1017
751	224	796
19	751	796
751	208	1018
224	751	1018
746	277	1020
208	746	1020
746	54	1019
277	746	1019
752	277	1014
68	752	1014
752	208	1020
277	752	1020
1451	546	2004
410	1451	2004
1451	149	2003
546	1451	2003
1450	546	2009
82	1450	2009
1450	410	2004
546	1450	2004
1455	545	2006
410	1455	2006
1455	57	2005
545	1455	2005
1451	545	2027
149	1451	2027
1451	410	2006
545	1451	2006
1453	550	2008
409	1453	2008
1453	149	2007
550	1453	2007
1452	550	2025
18	1452	2025
1452	409	2008
550	1452	2008
1469	546	2010
409	1469	2010
1469	82	2009
546	1469	2009
1453	546	2003
149	1453	2003
1453	409	2010
546	1453	2010
279	209	547
1454	547	2013
82	1454	2013
279	547	1454
753	279	1024
19	753	1024
209	279	753
1456	577	2012
410	1456	2012
1456	209	2011
577	1456	2011
1455	577	2135
57	1455	2135
1455	410	2012
577	1455	2012
1450	547	2014
410	1450	2014
1450	82	2013
547	1450	2013
547	209	1456
1456	410	2014
547	1456	2014
1458	549	2016
412	1458	2016
1458	151	2015
549	1458	2015
1457	549	2021
114	1457	2021
1457	412	2016
549	1457	2016
1463	548	2018
412	1463	2018
1463	57	2017
548	1463	2017
1458	548	2130
151	1458	2130
1458	412	2018
548	1458	2018
1460	575	2020
411	1460	2020
1460	151	2019
575	1460	2019
1459	575	2128
2	1459	2128
1459	411	2020
575	1459	2020
1430	549	2022
411	1430	2022
1430	114	2021
549	1430	2021
1460	549	2015
151	1460	2015
1460	411	2022
549	1460	2022
1462	551	2024
400	1462	2024
1462	149	2023
551	1462	2023
1461	551	2029
114	1461	2029
1461	400	2024
551	1461	2024
1428	550	2026
400	1428	2026
1428	18	2025
550	1428	2025
1462	550	2007
149	1462	2007
1462	400	2026
550	1462	2026
1464	545	2028
412	1464	2028
1464	149	2027
545	1464	2027
1463	545	2005
57	1463	2005
1463	412	2028
545	1463	2028
1457	551	2030
412	1457	2030
1457	114	2029
551	1457	2029
1464	551	2023
149	1464	2023
1464	412	2030
551	1464	2030
755	278	1022
211	755	1022
755	67	1021
278	755	1021
754	278	2031
52	754	2031
754	211	1022
278	754	1022
552	413	1023
211	552	1023
1465	552	2033
18	1465	2033
413	552	1465
755	413	997
67	755	997
755	211	1023
413	755	1023
273	210	756
756	67	1466
273	756	1466
273	6	414
210	273	414
1447	278	1467
210	1447	1467
1447	52	2031
278	1447	2031
756	278	1021
67	756	1021
756	210	1467
278	756	1467
280	275	758
758	82	1468
280	758	1468
280	52	757
275	280	757
1011	279	1025
275	1011	1025
1011	19	1024
279	1011	1024
758	279	1454
82	758	1454
758	275	1025
279	758	1025
1470	415	2032
409	1470	2032
211	415	1470
1469	415	2035
82	1469	2035
1469	409	2032
415	1469	2032
1452	552	2034
409	1452	2034
1452	18	2033
552	1452	2033
552	211	1470
1470	409	2034
552	1470	2034
280	211	754
52	280	754
415	280	1468
1468	82	2035
415	1468	2035
211	280	415
760	310	1027
213	760	1027
760	70	1026
310	760	1026
759	310	1032
71	759	1032
759	213	1027
310	759	1027
764	281	1029
213	764	1029
764	16	1028
281	764	1028
760	281	1048
70	760	1048
760	213	1029
281	760	1029
762	285	1031
212	762	1031
762	70	1030
285	762	1030
761	285	1047
13	761	1047
761	212	1031
285	761	1031
1059	310	1033
212	1059	1033
1059	71	1032
310	1059	1032
762	310	1026
70	762	1026
762	212	1033
310	762	1033
763	311	2036
289	763	2036
763	69	1034
311	763	1034
1471	311	1472
71	1471	1472
1471	289	2036
311	1471	2036
282	289	553
6	282	553
763	282	1960
69	763	1960
289	282	763
765	269	1036
213	765	1036
765	69	1035
269	765	1035
764	269	981
16	764	981
764	213	1036
269	764	1036
759	311	1037
213	759	1037
759	71	1472
311	759	1472
765	311	1034
69	765	1034
765	213	1037
311	765	1037
767	284	1039
215	767	1039
767	66	1038
284	767	1038
766	284	1044
53	766	1044
766	215	1039
284	766	1039
772	283	1041
215	772	1041
772	16	1040
283	772	1040
767	283	976
66	767	976
767	215	1041
283	767	1041
769	268	1043
214	769	1043
769	66	1042
268	769	1042
768	268	975
1	768	975
768	214	1043
268	768	1043
1126	284	1045
214	1126	1045
1126	53	1044
284	1126	1044
769	284	1038
66	769	1038
769	214	1045
284	769	1045
771	286	1116
316	771	1116
771	70	1046
286	771	1046
770	286	1050
53	770	1050
770	316	1116
286	770	1116
1131	285	1117
316	1131	1117
1131	13	1047
285	1131	1047
771	285	1030
70	771	1030
771	316	1117
285	771	1117
773	281	1049
215	773	1049
773	70	1048
281	773	1048
772	281	1028
16	772	1028
772	215	1049
281	772	1049
766	286	1051
215	766	1051
766	53	1050
286	766	1050
773	286	1046
70	773	1046
773	215	1051
286	773	1051
775	288	1053
217	775	1053
775	84	1052
288	775	1052
774	288	1056
54	774	1056
774	217	1053
288	774	1053
780	287	1055
217	780	1055
780	13	1054
287	780	1054
775	287	1127
84	775	1127
775	217	1055
287	775	1055
318	216	777
84	318	777
318	4	776
216	318	776
749	288	1057
216	749	1057
749	54	1056
288	749	1056
777	288	1052
84	777	1052
777	216	1057
288	777	1057
416	290	1058
207	416	1058
778	416	2037
71	778	2037
290	416	778
779	290	1060
54	779	1060
779	207	1058
290	779	1058
407	289	554
207	407	554
407	6	553
289	407	553
1471	416	1473
289	1471	1473
1471	71	2037
416	1471	2037
416	207	554
554	289	1473
416	554	1473
781	212	1118
217	781	1118
781	71	1059
212	781	1059
780	212	761
13	780	761
780	217	1118
212	780	1118
774	290	1061
217	774	1061
774	54	1060
290	774	1060
781	290	778
71	781	778
781	217	1061
290	781	1061
1062	291	2038
162	1062	2038
1062	116	1474
291	1062	1474
1475	291	2040
56	1475	2040
1475	162	2038
291	1475	2038
782	162	1063
58	782	1063
782	116	1062
162	782	1062
1477	293	1476
218	1477	1476
1477	116	2039
293	1477	2039
783	293	2051
20	783	2051
783	218	1476
293	783	1476
1505	291	2041
218	1505	2041
1505	56	2040
291	1505	2040
1477	291	1474
116	1477	1474
1477	218	2041
291	1477	2041
1479	556	2043
418	1479	2043
1479	117	2042
556	1479	2042
1478	556	2046
115	1478	2046
1478	418	2043
556	1478	2043
555	418	2048
56	555	2048
555	117	1479
418	555	1479
1481	565	2045
417	1481	2045
1481	117	2044
565	1481	2044
1480	565	2083
9	1480	2083
1480	417	2045
565	1480	2045
1541	556	2047
417	1541	2047
1541	115	2046
556	1541	2046
1481	556	2042
117	1481	2042
1481	417	2047
556	1481	2047
799	162	784
115	799	784
799	58	1063
162	799	1063
1475	418	1482
162	1475	1482
1475	56	2048
418	1475	2048
784	418	1478
115	784	1478
784	162	1482
418	784	1482
786	219	1119
1119	225	1483
786	1119	1483
786	72	1064
219	786	1064
785	219	1066
58	785	1066
785	225	1119
219	785	1119
1538	292	1484
225	1538	1484
1538	4	2049
292	1538	2049
2186	786	2050
292	2186	2050
72	786	2186
1484	786	1483
225	1484	1483
1484	292	2050
786	1484	2050
788	317	787
116	788	787
788	72	1065
317	788	1065
2187	293	2180
317	2187	2180
2187	20	2051
293	2187	2051
787	293	2039
116	787	2039
787	317	2180
293	787	2180
782	219	1067
116	782	1067
782	58	1066
219	782	1066
788	219	1064
72	788	1064
788	116	1067
219	788	1067
1486	558	1485
420	1486	1485
1486	150	2052
558	1486	2052
789	558	2057
73	789	2057
789	420	1485
558	789	1485
1489	557	2054
420	1489	2054
1489	55	2053
557	1489	2053
1486	557	2071
150	1486	2071
1486	420	2054
557	1486	2054
1488	561	2056
419	1488	2056
1488	150	2055
561	1488	2055
1487	561	2069
25	1487	2069
1487	419	2056
561	1487	2056
1506	558	2058
419	1506	2058
1506	73	2057
558	1506	2057
1488	558	2052
150	1488	2052
1488	419	2058
558	1488	2058
791	294	1069
220	791	1069
791	73	1068
294	791	1068
790	294	1071
20	790	1071
790	220	1069
294	790	1069
1129	420	1070
220	1129	1070
1129	55	1489
420	1129	1489
791	420	789
73	791	789
791	220	1070
420	791	1070
1491	560	2060
421	1491	2060
1491	163	2059
560	1491	2059
1490	560	2065
92	1490	2065
1490	421	2060
560	1490	2060
1495	559	2062
421	1495	2062
1495	55	2061
559	1495	2061
1491	559	2189
163	1491	2189
1491	421	2062
559	1491	2062
1492	590	2064
339	1492	2064
1492	163	2063
590	1492	2063
1194	590	2181
2191	1194	2181
1194	339	2064
590	1194	2064
1193	560	2066
339	1193	2066
1193	92	2065
560	1193	2065
1492	560	2059
163	1492	2059
1492	339	2066
560	1492	2066
1494	562	2068
338	1494	2068
1494	150	2067
562	1494	2067
1493	562	2073
92	1493	2073
1493	338	2068
562	1493	2068
1190	561	2070
338	1190	2070
1190	25	2069
561	1190	2069
1494	561	2055
150	1494	2055
1494	338	2070
561	1494	2070
1496	557	2072
421	1496	2072
1496	150	2071
557	1496	2071
1495	557	2053
55	1495	2053
1495	421	2072
557	1495	2072
1490	562	2074
421	1490	2074
1490	92	2073
562	1490	2073
1496	562	2067
150	1496	2067
1496	421	2074
562	1496	2074
1498	564	2076
422	1498	2076
1498	221	2075
564	1498	2075
1497	564	2079
40	1497	2079
1497	422	2076
564	1497	2076
422	56	563
563	221	1498
422	563	1498
1500	567	2078
423	1500	2078
1500	221	2077
567	1500	2077
1499	567	2089
25	1499	2089
1499	423	2078
567	1499	2078
1184	564	2080
423	1184	2080
1184	40	2079
564	1184	2079
1500	564	2075
221	1500	2075
1500	423	2080
564	1500	2080
1502	566	2082
335	1502	2082
1502	117	2081
566	1502	2081
1501	566	2085
40	1501	2085
1501	335	2082
566	1501	2082
1182	565	2084
335	1182	2084
1182	9	2083
565	1182	2083
1502	565	2044
117	1502	2044
1502	335	2084
565	1502	2084
555	422	1503
117	555	1503
56	422	555
1497	566	2086
422	1497	2086
1497	40	2085
566	1497	2085
1503	566	2081
117	1503	2081
1503	422	2086
566	1503	2086
792	295	2087
218	792	2087
792	73	1504
295	792	1504
1505	295	1508
56	1505	1508
1505	218	2087
295	1505	2087
783	294	1072
218	783	1072
783	20	1071
294	783	1071
792	294	1068
73	792	1068
792	218	1072
294	792	1072
1507	424	2088
419	1507	2088
221	424	1507
1506	424	2091
73	1506	2091
1506	419	2088
424	1506	2088
1487	567	2090
419	1487	2090
1487	25	2089
567	1487	2089
1507	567	2077
221	1507	2077
1507	419	2090
567	1507	2090
295	221	563
563	56	1508
295	563	1508
424	295	1504
1504	73	2091
424	1504	2091
221	295	424
1510	568	2093
312	1510	2093
1510	223	2092
568	1510	2092
1509	568	2098
75	1509	2098
1509	312	2093
568	1509	2093
2101	425	2095
312	2101	2095
2101	76	2094
425	2101	2094
1510	425	2115
223	1510	2115
1510	312	2095
425	1510	2095
1512	571	2097
426	1512	2097
1512	223	2096
571	1512	2096
1511	571	2113
24	1511	2113
1511	426	2097
571	1511	2097
1534	568	2099
426	1534	2099
1534	75	2098
568	1534	2098
1512	568	2092
223	1512	2092
1512	426	2099
568	1512	2099
1073	794	2100
296	1073	2100
222	794	1073
1513	794	2102
75	1513	2102
1513	296	2100
794	1513	2100
793	296	1074
19	793	1074
793	222	1073
296	793	1073
1545	312	1514
222	1545	1514
1545	76	2101
312	1545	2101
794	312	1509
1509	75	2102
794	1509	2102
794	222	1514
312	794	1514
1516	570	2104
427	1516	2104
1516	152	2103
570	1516	2103
1515	570	2109
74	1515	2109
1515	427	2104
570	1515	2104
1521	569	2106
427	1521	2106
1521	76	2105
569	1521	2105
1516	569	2153
152	1516	2153
1516	427	2106
569	1516	2106
1518	580	2108
428	1518	2108
1518	152	2107
580	1518	2107
1517	580	2151
9	1517	2151
1517	428	2108
580	1517	2108
1604	570	2110
428	1604	2110
1604	74	2109
570	1604	2109
1518	570	2103
152	1518	2103
1518	428	2110
570	1518	2110
1520	572	2112
329	1520	2112
1520	223	2111
572	1520	2111
1519	572	2116
74	1519	2116
1519	329	2112
572	1519	2112
1167	571	2114
329	1167	2114
1167	24	2113
571	1167	2113
1520	571	2096
223	1520	2096
1520	329	2114
571	1520	2114
1522	425	2182
427	1522	2182
1522	223	2115
425	1522	2115
1521	425	2094
76	1521	2094
1521	427	2182
425	1521	2182
1515	572	2117
427	1515	2117
1515	74	2116
572	1515	2116
1522	572	2111
223	1522	2111
1522	427	2117
572	1522	2117
1524	574	2119
430	1524	2119
1524	118	2118
574	1524	2118
1523	574	2124
88	1523	2124
1523	430	2119
574	1523	2119
1529	573	2121
430	1529	2121
1529	57	2120
573	1529	2120
1524	573	2143
118	1524	2143
1524	430	2121
573	1524	2121
1526	578	2123
429	1526	2123
1526	118	2122
578	1526	2122
1525	578	2141
24	1525	2141
1525	429	2123
578	1525	2123
1161	574	2125
429	1161	2125
1161	88	2124
574	1161	2124
1526	574	2118
118	1526	2118
1526	429	2125
574	1526	2125
1528	576	2127
327	1528	2127
1528	151	2126
576	1528	2126
1527	576	2132
88	1527	2132
1527	327	2127
576	1527	2127
1159	575	2129
327	1159	2129
1159	2	2128
575	1159	2128
1528	575	2019
151	1528	2019
1528	327	2129
575	1528	2129
1530	548	2131
430	1530	2131
1530	151	2130
548	1530	2130
1529	548	2017
57	1529	2017
1529	430	2131
548	1529	2131
1523	576	2133
430	1523	2133
1523	88	2132
576	1523	2132
1530	576	2126
151	1530	2126
1530	430	2133
576	1530	2133
1532	431	2183
432	1532	2183
1532	209	2134
431	1532	2134
1531	431	2137
75	1531	2137
1531	432	2183
431	1531	2183
1536	577	2136
432	1536	2136
1536	57	2135
577	1536	2135
1532	577	2011
209	1532	2011
1532	432	2136
577	1532	2136
753	296	1533
209	753	1533
753	19	1074
296	753	1074
1513	431	2138
296	1513	2138
1513	75	2137
431	1513	2137
1533	431	2134
209	1533	2134
1533	296	2138
431	1533	2138
1535	579	2140
426	1535	2140
1535	118	2139
579	1535	2139
1534	579	2145
75	1534	2145
1534	426	2140
579	1534	2140
1511	578	2142
426	1511	2142
1511	24	2141
578	1511	2141
1535	578	2122
118	1535	2122
1535	426	2142
578	1535	2142
1537	573	2144
432	1537	2144
1537	118	2143
573	1537	2143
1536	573	2120
57	1536	2120
1536	432	2144
573	1536	2144
1531	579	2146
432	1531	2146
1531	75	2145
579	1531	2145
1537	579	2139
118	1537	2139
1537	432	2146
579	1537	2146
797	297	1076
119	797	1076
797	68	1075
297	797	1075
795	297	1079
58	795	1079
795	119	1076
297	795	1076
298	224	1077
119	298	1077
796	298	1082
19	796	1082
224	298	796
797	224	1017
68	797	1017
797	119	1077
224	797	1077
798	276	2147
225	798	2147
798	68	1078
276	798	1078
1538	276	1449
4	1538	1449
1538	225	2147
276	1538	2147
785	297	1080
225	785	1080
785	58	1079
297	785	1079
798	297	1075
68	798	1075
798	225	1080
297	798	1080
1081	433	2148
153	1081	2148
1081	115	1539
433	1081	1539
1540	433	1543
76	1540	1543
1540	153	2148
433	1540	2148
799	153	1084
58	799	1084
799	115	1081
153	799	1081
1542	581	2150
417	1542	2150
1542	152	2149
581	1542	2149
1541	581	2155
115	1541	2155
1541	417	2150
581	1541	2150
1480	580	2152
417	1480	2152
1480	9	2151
580	1480	2151
1542	580	2107
152	1542	2107
1542	417	2152
580	1542	2152
1544	569	2154
433	1544	2154
1544	152	2153
569	1544	2153
1543	569	2105
76	1543	2105
1543	433	2154
569	1543	2154
1539	581	2156
433	1539	2156
1539	115	2155
581	1539	2155
1544	581	2149
152	1544	2149
1544	433	2156
581	1544	2156
800	226	2157
222	800	2157
119	226	800
1545	226	2158
76	1545	2158
1545	222	2157
226	1545	2157
793	298	1083
222	793	1083
793	19	1082
298	793	1082
298	119	800
800	222	1083
298	800	1083
795	153	801
119	795	801
795	58	1084
153	795	1084
1540	226	1546
153	1540	1546
1540	76	2158
226	1540	2158
226	119	801
801	153	1546
226	801	1546


==> figures/Example1_u1.dat <==
0.375	0.125	0.764281339604508
0.5	0.25	0.756627899917814
0.375	0.25	0.748854783232239
0.25	0.25	0.473207121403002
0.375	0.125	0.764281339604508
0.375	0.25	0.748854783232239
0.5	0	0.882425222963573
0.5	0.25	0.756627899917814
0.375	0.125	0.764281339604508
0.375	0.375	0.355787230596519
0.5	0.25	0.756627899917814
0.5	0.375	0.460117115307838
0.5	0.5	-0.025013353881041
0.375	0.375	0.355787230596519
0.5	0.375	0.460117115307838
0.375	0.25	0.748854783232239
0.375	0.375	0.355787230596519
0.3125	0.3125	0.477247886839245
0.25	0.25	0.473207121403002
0.375	0.25	0.748854783232239
0.3125	0.3125	0.477247886839245
0.5	0.25	0.756627899917814
0.375	0.375	0.355787230596519
0.375	0.25	0.748854783232239
0.125	0.125	0.33632442007835
0.25	0	0.578706438513026
0.25	0.125	0.649121870564523
0.25	0.125	0.649121870564523
0.25	0.25	0.473207121403002
0.1875	0.1875	0.46251345435528
0.125	0.125	0.33632442007835
0.25	0.125	0.649121870564523
0.1875	0.1875	0.46251345435528
0.125	0.125	0.33632442007835
0	0	0
0.125	0	0.315403960732677
0.25	0	0.578706438513026
0.125	0.125	0.33632442007835
0.125	0	0.315403960732677
0.25	0	0.578706438513026
0.5	0	0.882425222963573
0.375	0.125	0.764281339604508
0.375	0.125	0.764281339604508
0.25	0.25	0.473207121403002
0.25	0.125	0.649121870564523
0.25	0	0.578706438513026
0.375	0.125	0.764281339604508
0.25	0.125	0.649121870564523
0.625	0.125	0.765602515909546
0.75	0	0.581356509343892
0.75	0.125	0.649273676170544
0.75	0.25	0.471452252717888
0.625	0.125	0.765602515909546
0.75	0.125	0.649273676170544
0.5	0	0.882425222963573
0.75	0	0.581356509343892
0.625	0.125	0.765602515909546
0.875	0	0.348684738410326
0.875	0.125	0.316267684957537
0.8125	0.0625	0.483707956165311
0.75	0	0.581356509343892
0.875	0	0.348684738410326
0.8125	0.0625	0.483707956165311
0.875	0	0.348684738410326
1	0	0
0.9375	0.0625	0.187136224049594
0.875	0.125	0.316267684957537
0.875	0	0.348684738410326
0.9375	0.0625	0.187136224049594
0.75	0.125	0.649273676170544
0.875	0.125	0.316267684957537
0.8125	0.1875	0.461640863626274
0.75	0.25	0.471452252717888
0.75	0.125	0.649273676170544
0.8125	0.1875	0.461640863626274
0.75	0.125	0.649273676170544
0.75	0	0.581356509343892
0.8125	0.0625	0.483707956165311
0.875	0.125	0.316267684957537
0.75	0.125	0.649273676170544
0.8125	0.0625	0.483707956165311
0.625	0.375	0.356299996597973
0.5	0.25	0.756627899917814
0.625	0.25	0.745974317316414
0.625	0.25	0.745974317316414
0.75	0.25	0.471452252717888
0.6875	0.3125	0.475731297330208
0.625	0.375	0.356299996597973
0.625	0.25	0.745974317316414
0.6875	0.3125	0.475731297330208
0.625	0.375	0.356299996597973
0.5	0.5	-0.025013353881041
0.5	0.375	0.460117115307838
0.5	0.25	0.756627899917814
0.625	0.375	0.356299996597973
0.5	0.375	0.460117115307838
0.5	0.25	0.756627899917814
0.5	0	0.882425222963573
0.625	0.125	0.765602515909546
0.625	0.125	0.765602515909546
0.75	0.25	0.471452252717888
0.625	0.25	0.745974317316414
0.5	0.25	0.756627899917814
0.625	0.125	0.765602515909546
0.625	0.25	0.745974317316414
0.875	0.375	0.151340151495865
0.75	0.5	-0.000361579920634202
0.75	0.375	0.332673993636826
0.75	0.25	0.471452252717888
0.875	0.375	0.151340151495865
0.75	0.375	0.332673993636826
1	0.5	0
0.75	0.5	-0.000361579920634202
0.875	0.375	0.151340151495865
0.625	0.5	0.0141271203137011
0.625	0.375	0.356299996597973
0.6875	0.4375	0.159110318008975
0.75	0.5	-0.000361579920634202
0.625	0.5	0.0141271203137011
0.6875	0.4375	0.159110318008975
0.5	0.5	-0.025013353881041
0.625	0.375	0.356299996597973
0.625	0.5	0.0141271203137011
0.75	0.375	0.332673993636826
0.625	0.375	0.356299996597973
0.6875	0.3125	0.475731297330208
0.75	0.25	0.471452252717888
0.75	0.375	0.332673993636826
0.6875	0.3125	0.475731297330208
0.75	0.375	0.332673993636826
0.75	0.5	-0.000361579920634202
0.6875	0.4375	0.159110318008975
0.625	0.375	0.356299996597973
0.75	0.375	0.332673993636826
0.6875	0.4375	0.159110318008975
0.875	0.25	0.290348648741733
0.875	0.125	0.316267684957537
0.9375	0.1875	0.115646997030756
1	0.25	0
0.875	0.25	0.290348648741733
0.9375	0.1875	0.115646997030756
0.875	0.25	0.290348648741733
0.75	0.25	0.471452252717888
0.8125	0.1875	0.461640863626274
0.875	0.125	0.316267684957537
0.875	0.25	0.290348648741733
0.8125	0.1875	0.461640863626274
1	0.125	0
0.875	0.125	0.316267684957537
0.9375	0.0625	0.187136224049594
1	0	0
1	0.125	0
0.9375	0.0625	0.187136224049594
1	0.125	0
1	0.25	0
0.9375	0.1875	0.115646997030756
0.875	0.125	0.316267684957537
1	0.125	0
0.9375	0.1875	0.115646997030756
1	0.25	0
1	0.5	0
0.875	0.375	0.151340151495865
0.875	0.375	0.151340151495865
0.75	0.25	0.471452252717888
0.875	0.25	0.290348648741733
1	0.25	0
0.875	0.375	0.151340151495865
0.875	0.25	0.290348648741733
0.875	0.625	-0.164267014988069
1	0.75	0
0.875	0.75	-0.274484656008375
0.75	0.75	-0.469217204035994
0.875	0.625	-0.164267014988069
0.875	0.75	-0.274484656008375
1	0.5	0
1	0.75	0
0.875	0.625	-0.164267014988069
1	0.875	0
0.875	0.875	-0.325647655957181
0.9375	0.8125	-0.113138595224985
1	0.75	0
1	0.875	0
0.9375	0.8125	-0.113138595224985
1	0.875	0
1	1	0
0.9375	0.9375	-0.203973888059757
0.875	0.875	-0.325647655957181
1	0.875	0
0.9375	0.9375	-0.203973888059757
0.875	0.75	-0.274484656008375
0.875	0.875	-0.325647655957181
0.8125	0.8125	-0.481120727686931
0.75	0.75	-0.469217204035994
0.875	0.75	-0.274484656008375
0.8125	0.8125	-0.481120727686931
0.875	0.75	-0.274484656008375
1	0.75	0
0.9375	0.8125	-0.113138595224985
0.875	0.875	-0.325647655957181
0.875	0.75	-0.274484656008375
0.9375	0.8125	-0.113138595224985
0.75	0.625	-0.308473107572006
0.625	0.625	-0.36032491933042
0.6875	0.5625	-0.165099705553409
0.75	0.5	-0.000361579920634202
0.75	0.625	-0.308473107572006
0.6875	0.5625	-0.165099705553409
0.75	0.625	-0.308473107572006
0.75	0.75	-0.469217204035994
0.6875	0.6875	-0.488407224475774
0.625	0.625	-0.36032491933042
0.75	0.625	-0.308473107572006
0.6875	0.6875	-0.488407224475774
0.625	0.625	-0.36032491933042
0.5	0.5	-0.025013353881041
0.625	0.5	0.0141271203137011
0.625	0.5	0.0141271203137011
0.75	0.5	-0.000361579920634202
0.6875	0.5625	-0.165099705553409
0.625	0.625	-0.36032491933042
0.625	0.5	0.0141271203137011
0.6875	0.5625	-0.165099705553409
0.75	0.5	-0.000361579920634202
1	0.5	0
0.875	0.625	-0.164267014988069
0.875	0.625	-0.164267014988069
0.75	0.75	-0.469217204035994
0.75	0.625	-0.308473107572006
0.75	0.5	-0.000361579920634202
0.875	0.625	-0.164267014988069
0.75	0.625	-0.308473107572006
0.625	0.875	-0.819028777889456
0.5	0.75	-0.750724544678862
0.625	0.75	-0.694976353701312
0.75	0.75	-0.469217204035994
0.625	0.875	-0.819028777889456
0.625	0.75	-0.694976353701312
0.5	1	-0.982841010605707
0.5	0.75	-0.750724544678862
0.625	0.875	-0.819028777889456
0.625	0.625	-0.36032491933042
0.5	0.75	-0.750724544678862
0.5	0.625	-0.386155942889174
0.5	0.5	-0.025013353881041
0.625	0.625	-0.36032491933042
0.5	0.625	-0.386155942889174
0.625	0.75	-0.694976353701312
0.625	0.625	-0.36032491933042
0.6875	0.6875	-0.488407224475774
0.75	0.75	-0.469217204035994
0.625	0.75	-0.694976353701312
0.6875	0.6875	-0.488407224475774
0.5	0.75	-0.750724544678862
0.625	0.625	-0.36032491933042
0.625	0.75	-0.694976353701312
0.75	0.875	-0.65609376647063
0.875	0.875	-0.325647655957181
0.8125	0.9375	-0.526472188296492
0.75	1	-0.676996935778242
0.75	0.875	-0.65609376647063
0.8125	0.9375	-0.526472188296492
0.75	0.875	-0.65609376647063
0.75	0.75	-0.469217204035994
0.8125	0.8125	-0.481120727686931
0.875	0.875	-0.325647655957181
0.75	0.875	-0.65609376647063
0.8125	0.8125	-0.481120727686931
0.875	1	-0.39221391358274
0.875	0.875	-0.325647655957181
0.9375	0.9375	-0.203973888059757
1	1	0
0.875	1	-0.39221391358274
0.9375	0.9375	-0.203973888059757
0.875	1	-0.39221391358274
0.75	1	-0.676996935778242
0.8125	0.9375	-0.526472188296492
0.875	0.875	-0.325647655957181
0.875	1	-0.39221391358274
0.8125	0.9375	-0.526472188296492
0.75	1	-0.676996935778242
0.5	1	-0.982841010605707
0.625	0.875	-0.819028777889456
0.625	0.875	-0.819028777889456
0.75	0.75	-0.469217204035994
0.75	0.875	-0.65609376647063
0.75	1	-0.676996935778242
0.625	0.875	-0.819028777889456
0.75	0.875	-0.65609376647063
0.375	0.875	-0.819580332840199
0.25	1	-0.677217219691519
0.25	0.875	-0.656467284357021
0.25	0.75	-0.46913628740515
0.375	0.875	-0.819580332840199
0.25	0.875	-0.656467284357021
0.5	1	-0.982841010605707
0.25	1	-0.677217219691519
0.375	0.875	-0.819580332840199
0.125	1	-0.39207903788651
0.125	0.875	-0.326002970945622
0.1875	0.9375	-0.526232051528517
0.25	1	-0.677217219691519
0.125	1	-0.39207903788651
0.1875	0.9375	-0.526232051528517
0.125	1	-0.39207903788651
0	1	0
0.0625	0.9375	-0.203638032153212
0.125	0.875	-0.326002970945622
0.125	1	-0.39207903788651
0.0625	0.9375	-0.203638032153212
0.25	0.875	-0.656467284357021
0.125	0.875	-0.326002970945622
0.1875	0.8125	-0.481909297785862
0.25	0.75	-0.46913628740515
0.25	0.875	-0.656467284357021
0.1875	0.8125	-0.481909297785862
0.25	0.875	-0.656467284357021
0.25	1	-0.677217219691519
0.1875	0.9375	-0.526232051528517
0.125	0.875	-0.326002970945622
0.25	0.875	-0.656467284357021
0.1875	0.9375	-0.526232051528517
0.375	0.625	-0.359303865839328
0.5	0.75	-0.750724544678862
0.375	0.75	-0.694069475558912
0.375	0.75	-0.694069475558912
0.25	0.75	-0.46913628740515
0.3125	0.6875	-0.486701582061747
0.375	0.625	-0.359303865839328
0.375	0.75	-0.694069475558912
0.3125	0.6875	-0.486701582061747
0.375	0.625	-0.359303865839328
0.5	0.5	-0.025013353881041
0.5	0.625	-0.386155942889174
0.5	0.75	-0.750724544678862
0.375	0.625	-0.359303865839328
0.5	0.625	-0.386155942889174
0.5	0.75	-0.750724544678862
0.5	1	-0.982841010605707
0.375	0.875	-0.819580332840199
0.375	0.875	-0.819580332840199
0.25	0.75	-0.46913628740515
0.375	0.75	-0.694069475558912
0.5	0.75	-0.750724544678862
0.375	0.875	-0.819580332840199
0.375	0.75	-0.694069475558912
0.125	0.625	-0.162735482612991
0.25	0.5	-0.00599418401383286
0.25	0.625	-0.306065657787262
0.25	0.75	-0.46913628740515
0.125	0.625	-0.162735482612991
0.25	0.625	-0.306065657787262
0.125	0.625	-0.162735482612991
0	0.5	0
0.125	0.5	0.012443809897439
0.25	0.5	-0.00599418401383286
0.125	0.625	-0.162735482612991
0.125	0.5	0.012443809897439
0.375	0.5	0.0109735895296944
0.375	0.625	-0.359303865839328
0.3125	0.5625	-0.166413777019155
0.25	0.5	-0.00599418401383286
0.375	0.5	0.0109735895296944
0.3125	0.5625	-0.166413777019155
0.5	0.5	-0.025013353881041
0.375	0.625	-0.359303865839328
0.375	0.5	0.0109735895296944
0.25	0.625	-0.306065657787262
0.375	0.625	-0.359303865839328
0.3125	0.6875	-0.486701582061747
0.25	0.75	-0.46913628740515
0.25	0.625	-0.306065657787262
0.3125	0.6875	-0.486701582061747
0.25	0.625	-0.306065657787262
0.25	0.5	-0.00599418401383286
0.3125	0.5625	-0.166413777019155
0.375	0.625	-0.359303865839328
0.25	0.625	-0.306065657787262
0.3125	0.5625	-0.166413777019155
0.125	0.75	-0.275701180647633
0.125	0.875	-0.326002970945622
0.0625	0.8125	-0.113770391398385
0	0.75	0
0.125	0.75	-0.275701180647633
0.0625	0.8125	-0.113770391398385
0.125	0.75	-0.275701180647633
0.25	0.75	-0.46913628740515
0.1875	0.8125	-0.481909297785862
0.125	0.875	-0.326002970945622
0.125	0.75	-0.275701180647633
0.1875	0.8125	-0.481909297785862
0	0.875	0
0.125	0.875	-0.326002970945622
0.0625	0.9375	-0.203638032153212
0	1	0
0	0.875	0
0.0625	0.9375	-0.203638032153212
0	0.875	0
0	0.75	0
0.0625	0.8125	-0.113770391398385
0.125	0.875	-0.326002970945622
0	0.875	0
0.0625	0.8125	-0.113770391398385
0.125	0.625	-0.162735482612991
0	0.75	0
0	0.625	0
0	0.5	0
0.125	0.625	-0.162735482612991
0	0.625	0
0.125	0.625	-0.162735482612991
0.25	0.75	-0.46913628740515
0.125	0.75	-0.275701180647633
0	0.75	0
0.125	0.625	-0.162735482612991
0.125	0.75	-0.275701180647633
0.125	0.375	0.15192155887932
0	0.25	0
0.125	0.25	0.286102406531133
0.25	0.25	0.473207121403002
0.125	0.375	0.15192155887932
0.125	0.25	0.286102406531133
0.125	0.375	0.15192155887932
0	0.5	0
0	0.375	0
0	0.25	0
0.125	0.375	0.15192155887932
0	0.375	0
0	0.125	0
0.125	0.125	0.33632442007835
0.0625	0.1875	0.111772650343975
0	0.25	0
0	0.125	0
0.0625	0.1875	0.111772650343975
0	0	0
0.125	0.125	0.33632442007835
0	0.125	0
0.125	0.25	0.286102406531133
0.125	0.125	0.33632442007835
0.1875	0.1875	0.46251345435528
0.25	0.25	0.473207121403002
0.125	0.25	0.286102406531133
0.1875	0.1875	0.46251345435528
0.125	0.25	0.286102406531133
0	0.25	0
0.0625	0.1875	0.111772650343975
0.125	0.125	0.33632442007835
0.125	0.25	0.286102406531133
0.0625	0.1875	0.111772650343975
0.25	0.375	0.33271449925356
0.375	0.375	0.355787230596519
0.3125	0.4375	0.156551158171175
0.25	0.5	-0.00599418401383286
0.25	0.375	0.33271449925356
0.3125	0.4375	0.156551158171175
0.25	0.375	0.33271449925356
0.25	0.25	0.473207121403002
0.3125	0.3125	0.477247886839245
0.375	0.375	0.355787230596519
0.25	0.375	0.33271449925356
0.3125	0.3125	0.477247886839245
0.375	0.375	0.355787230596519
0.5	0.5	-0.025013353881041
0.375	0.5	0.0109735895296944
0.375	0.5	0.0109735895296944
0.25	0.5	-0.00599418401383286
0.3125	0.4375	0.156551158171175
0.375	0.375	0.355787230596519
0.375	0.5	0.0109735895296944
0.3125	0.4375	0.156551158171175
0.125	0.375	0.15192155887932
0.25	0.5	-0.00599418401383286
0.125	0.5	0.012443809897439
0	0.5	0
0.125	0.375	0.15192155887932
0.125	0.5	0.012443809897439
0.125	0.375	0.15192155887932
0.25	0.25	0.473207121403002
0.25	0.375	0.33271449925356
0.25	0.5	-0.00599418401383286
0.125	0.375	0.15192155887932
0.25	0.375	0.33271449925356


==> figures/Example1_u2.dat <==
0.40625	0.1875	0.792038266759676
0.40625	0.21875	0.734654867563625
0.390625	0.203125	0.748560948616134
0.375	0.1875	0.764778093061222
0.40625	0.1875	0.792038266759676
0.390625	0.203125	0.748560948616134
0.40625	0.1875	0.792038266759676
0.4375	0.1875	0.810809412921112
0.421875	0.203125	0.770789145248909
0.40625	0.21875	0.734654867563625
0.40625	0.1875	0.792038266759676
0.421875	0.203125	0.770789145248909
0.375	0.21875	0.709478548797561
0.40625	0.21875	0.734654867563625
0.390625	0.234375	0.689775530273781
0.375	0.25	0.647952882215674
0.375	0.21875	0.709478548797561
0.390625	0.234375	0.689775530273781
0.375	0.21875	0.709478548797561
0.375	0.1875	0.764778093061222
0.390625	0.203125	0.748560948616134
0.40625	0.21875	0.734654867563625
0.375	0.21875	0.709478548797561
0.390625	0.203125	0.748560948616134
0.375	0.15625	0.815684576314841
0.40625	0.15625	0.844076663362541
0.390625	0.171875	0.801112307090216
0.375	0.1875	0.764778093061222
0.375	0.15625	0.815684576314841
0.390625	0.171875	0.801112307090216
0.375	0.15625	0.815684576314841
0.375	0.125	0.86010417751341
0.390625	0.140625	0.849240190277617
0.40625	0.15625	0.844076663362541
0.375	0.15625	0.815684576314841
0.390625	0.140625	0.849240190277617
0.40625	0.1875	0.792038266759676
0.40625	0.15625	0.844076663362541
0.421875	0.171875	0.825266225657552
0.4375	0.1875	0.810809412921112
0.40625	0.1875	0.792038266759676
0.421875	0.171875	0.825266225657552
0.40625	0.1875	0.792038266759676
0.375	0.1875	0.764778093061222
0.390625	0.171875	0.801112307090216
0.40625	0.15625	0.844076663362541
0.40625	0.1875	0.792038266759676
0.390625	0.171875	0.801112307090216
0.4375	0.21875	0.753369495004567
0.46875	0.21875	0.763145009121461
0.453125	0.234375	0.72543634487507
0.4375	0.25	0.68838734885458
0.4375	0.21875	0.753369495004567
0.453125	0.234375	0.72543634487507
0.4375	0.21875	0.753369495004567
0.4375	0.1875	0.810809412921112
0.453125	0.203125	0.785038038217082
0.46875	0.21875	0.763145009121461
0.4375	0.21875	0.753369495004567
0.453125	0.203125	0.785038038217082
0.46875	0.25	0.700953747131137
0.46875	0.21875	0.763145009121461
0.484375	0.234375	0.730298815573659
0.5	0.25	0.703804888453829
0.46875	0.25	0.700953747131137
0.484375	0.234375	0.730298815573659
0.46875	0.25	0.700953747131137
0.4375	0.25	0.68838734885458
0.453125	0.234375	0.72543634487507
0.46875	0.21875	0.763145009121461
0.46875	0.25	0.700953747131137
0.453125	0.234375	0.72543634487507
0.40625	0.25	0.671876909695104
0.40625	0.21875	0.734654867563625
0.421875	0.234375	0.711039604676353
0.4375	0.25	0.68838734885458
0.40625	0.25	0.671876909695104
0.421875	0.234375	0.711039604676353
0.40625	0.25	0.671876909695104
0.375	0.25	0.647952882215674
0.390625	0.234375	0.689775530273781
0.40625	0.21875	0.734654867563625
0.40625	0.25	0.671876909695104
0.390625	0.234375	0.689775530273781
0.4375	0.21875	0.753369495004567
0.40625	0.21875	0.734654867563625
0.421875	0.203125	0.770789145248909
0.4375	0.1875	0.810809412921112
0.4375	0.21875	0.753369495004567
0.421875	0.203125	0.770789145248909
0.4375	0.21875	0.753369495004567
0.4375	0.25	0.68838734885458
0.421875	0.234375	0.711039604676353
0.40625	0.21875	0.734654867563625
0.4375	0.21875	0.753369495004567
0.421875	0.234375	0.711039604676353
0.3125	0.21875	0.638384128560577
0.34375	0.21875	0.676958431628093
0.328125	0.234375	0.62793808007273
0.3125	0.25	0.582729004230292
0.3125	0.21875	0.638384128560577
0.328125	0.234375	0.62793808007273
0.3125	0.21875	0.638384128560577
0.3125	0.1875	0.688146140715712
0.328125	0.203125	0.681778845915541
0.34375	0.21875	0.676958431628093
0.3125	0.21875	0.638384128560577
0.328125	0.203125	0.681778845915541
0.34375	0.25	0.618596881948452
0.34375	0.21875	0.676958431628093
0.359375	0.234375	0.662034585289644
0.375	0.25	0.647952882215674
0.34375	0.25	0.618596881948452
0.359375	0.234375	0.662034585289644
0.34375	0.25	0.618596881948452
0.3125	0.25	0.582729004230292
0.328125	0.234375	0.62793808007273
0.34375	0.21875	0.676958431628093
0.34375	0.25	0.618596881948452
0.328125	0.234375	0.62793808007273
0.28125	0.25	0.542042762545014
0.28125	0.21875	0.592134600545824
0.296875	0.234375	0.587260782887916
0.3125	0.25	0.582729004230292
0.28125	0.25	0.542042762545014
0.296875	0.234375	0.587260782887916
0.28125	0.25	0.542042762545014
0.25	0.25	0.495345336624861
0.265625	0.234375	0.542768036148351
0.28125	0.21875	0.592134600545824
0.28125	0.25	0.542042762545014
0.265625	0.234375	0.542768036148351
0.3125	0.21875	0.638384128560577
0.28125	0.21875	0.592134600545824
0.296875	0.203125	0.638556183393763
0.3125	0.1875	0.688146140715712
0.3125	0.21875	0.638384128560577
0.296875	0.203125	0.638556183393763
0.3125	0.21875	0.638384128560577
0.3125	0.25	0.582729004230292
0.296875	0.234375	0.587260782887916
0.28125	0.21875	0.592134600545824
0.3125	0.21875	0.638384128560577
0.296875	0.234375	0.587260782887916
0.34375	0.1875	0.730613928797897
0.34375	0.15625	0.778191132085458
0.359375	0.171875	0.769842753497903
0.375	0.1875	0.764778093061222
0.34375	0.1875	0.730613928797897
0.359375	0.171875	0.769842753497903
0.34375	0.1875	0.730613928797897
0.3125	0.1875	0.688146140715712
0.328125	0.171875	0.730779572472804
0.34375	0.15625	0.778191132085458
0.34375	0.1875	0.730613928797897
0.328125	0.171875	0.730779572472804
0.375	0.15625	0.815684576314841
0.34375	0.15625	0.778191132085458
0.359375	0.140625	0.815062986527492
0.375	0.125	0.86010417751341
0.375	0.15625	0.815684576314841
0.359375	0.140625	0.815062986527492
0.375	0.15625	0.815684576314841
0.375	0.1875	0.764778093061222
0.359375	0.171875	0.769842753497903
0.34375	0.15625	0.778191132085458
0.375	0.15625	0.815684576314841
0.359375	0.171875	0.769842753497903
0.375	0.21875	0.709478548797561
0.34375	0.21875	0.676958431628093
0.359375	0.203125	0.718681361698293
0.375	0.1875	0.764778093061222
0.375	0.21875	0.709478548797561
0.359375	0.203125	0.718681361698293
0.375	0.21875	0.709478548797561
0.375	0.25	0.647952882215674
0.359375	0.234375	0.662034585289644
0.34375	0.21875	0.676958431628093
0.375	0.21875	0.709478548797561
0.359375	0.234375	0.662034585289644
0.34375	0.1875	0.730613928797897
0.34375	0.21875	0.676958431628093
0.328125	0.203125	0.681778845915541
0.3125	0.1875	0.688146140715712
0.34375	0.1875	0.730613928797897
0.328125	0.203125	0.681778845915541
0.34375	0.1875	0.730613928797897
0.375	0.1875	0.764778093061222
0.359375	0.203125	0.718681361698293
0.34375	0.21875	0.676958431628093
0.34375	0.1875	0.730613928797897
0.359375	0.203125	0.718681361698293
0.46875	0.09375	0.95866052923129
0.4375	0.125	0.91222545878765
0.4375	0.09375	0.956212284987772
0.4375	0.0625	0.974918366377729
0.46875	0.09375	0.95866052923129
0.4375	0.09375	0.956212284987772
0.46875	0.09375	0.95866052923129
0.5	0.125	0.934381758915598
0.46875	0.125	0.931484941683231
0.4375	0.125	0.91222545878765
0.46875	0.09375	0.95866052923129
0.46875	0.125	0.931484941683231
0.40625	0.09375	0.926520876495928
0.4375	0.125	0.91222545878765
0.40625	0.125	0.894130959483963
0.375	0.125	0.86010417751341
0.40625	0.09375	0.926520876495928
0.40625	0.125	0.894130959483963
0.40625	0.09375	0.926520876495928
0.4375	0.0625	0.974918366377729
0.4375	0.09375	0.956212284987772
0.4375	0.125	0.91222545878765
0.40625	0.09375	0.926520876495928
0.4375	0.09375	0.956212284987772
0.5	0.0625	0.998588451879601
0.4375	0.0625	0.974918366377729
0.46875	0.03125	0.977467077215714
0.5	0	0.974107790438982
0.5	0.0625	0.998588451879601
0.46875	0.03125	0.977467077215714
0.5	0.0625	0.998588451879601
0.5	0.125	0.934381758915598
0.46875	0.09375	0.95866052923129
0.4375	0.0625	0.974918366377729
0.5	0.0625	0.998588451879601
0.46875	0.09375	0.95866052923129
0.46875	0.1875	0.822158486272977
0.46875	0.15625	0.878188898240681
0.484375	0.171875	0.849303581107448
0.5	0.1875	0.826278985039661
0.46875	0.1875	0.822158486272977
0.484375	0.171875	0.849303581107448
0.46875	0.1875	0.822158486272977
0.4375	0.1875	0.810809412921112
0.453125	0.171875	0.841279218034141
0.46875	0.15625	0.878188898240681
0.46875	0.1875	0.822158486272977
0.453125	0.171875	0.841279218034141
0.5	0.15625	0.882688047816592
0.46875	0.15625	0.878188898240681
0.484375	0.140625	0.901719969119567
0.5	0.125	0.934381758915598
0.5	0.15625	0.882688047816592
0.484375	0.140625	0.901719969119567
0.5	0.15625	0.882688047816592
0.5	0.1875	0.826278985039661
0.484375	0.171875	0.849303581107448
0.46875	0.15625	0.878188898240681
0.5	0.15625	0.882688047816592
0.484375	0.171875	0.849303581107448
0.5	0.21875	0.765592433817447
0.46875	0.21875	0.763145009121461
0.484375	0.203125	0.792600495446653
0.5	0.1875	0.826278985039661
0.5	0.21875	0.765592433817447
0.484375	0.203125	0.792600495446653
0.5	0.21875	0.765592433817447
0.5	0.25	0.703804888453829
0.484375	0.234375	0.730298815573659
0.46875	0.21875	0.763145009121461
0.5	0.21875	0.765592433817447
0.484375	0.234375	0.730298815573659
0.46875	0.1875	0.822158486272977
0.46875	0.21875	0.763145009121461
0.453125	0.203125	0.785038038217082
0.4375	0.1875	0.810809412921112
0.46875	0.1875	0.822158486272977
0.453125	0.203125	0.785038038217082
0.46875	0.1875	0.822158486272977
0.5	0.1875	0.826278985039661
0.484375	0.203125	0.792600495446653
0.46875	0.21875	0.763145009121461
0.46875	0.1875	0.822158486272977
0.484375	0.203125	0.792600495446653
0.4375	0.15625	0.865883836255978
0.40625	0.15625	0.844076663362541
0.421875	0.140625	0.874363256958321
0.4375	0.125	0.91222545878765
0.4375	0.15625	0.865883836255978
0.421875	0.140625	0.874363256958321
0.4375	0.15625	0.865883836255978
0.4375	0.1875	0.810809412921112
0.421875	0.171875	0.825266225657552
0.40625	0.15625	0.844076663362541
0.4375	0.15625	0.865883836255978
0.421875	0.171875	0.825266225657552
0.40625	0.125	0.894130959483963
0.40625	0.15625	0.844076663362541
0.390625	0.140625	0.849240190277617
0.375	0.125	0.86010417751341
0.40625	0.125	0.894130959483963
0.390625	0.140625	0.849240190277617
0.40625	0.125	0.894130959483963
0.4375	0.125	0.91222545878765
0.421875	0.140625	0.874363256958321
0.40625	0.15625	0.844076663362541
0.40625	0.125	0.894130959483963
0.421875	0.140625	0.874363256958321
0.46875	0.125	0.931484941683231
0.46875	0.15625	0.878188898240681
0.453125	0.140625	0.892209429001973
0.4375	0.125	0.91222545878765
0.46875	0.125	0.931484941683231
0.453125	0.140625	0.892209429001973
0.46875	0.125	0.931484941683231
0.5	0.125	0.934381758915598
0.484375	0.140625	0.901719969119567
0.46875	0.15625	0.878188898240681
0.46875	0.125	0.931484941683231
0.484375	0.140625	0.901719969119567
0.4375	0.15625	0.865883836255978
0.46875	0.15625	0.878188898240681
0.453125	0.171875	0.841279218034141
0.4375	0.1875	0.810809412921112
0.4375	0.15625	0.865883836255978
0.453125	0.171875	0.841279218034141
0.4375	0.15625	0.865883836255978
0.4375	0.125	0.91222545878765
0.453125	0.140625	0.892209429001973
0.46875	0.15625	0.878188898240681
0.4375	0.15625	0.865883836255978
0.453125	0.140625	0.892209429001973
0.453125	0.359375	0.418078175270779
0.4375	0.34375	0.45712224007152
0.453125	0.34375	0.462438944039229
0.46875	0.34375	0.463690457156172
0.453125	0.359375	0.418078175270779
0.453125	0.34375	0.462438944039229
0.453125	0.359375	0.418078175270779
0.4375	0.375	0.37103575493916
0.4375	0.359375	0.415868714177497
0.4375	0.34375	0.45712224007152
0.453125	0.359375	0.418078175270779
0.4375	0.359375	0.415868714177497
0.453125	0.328125	0.502956733417791
0.4375	0.34375	0.45712224007152
0.4375	0.328125	0.500226160297703
0.4375	0.3125	0.539377262039962
0.453125	0.328125	0.502956733417791
0.4375	0.328125	0.500226160297703
0.453125	0.328125	0.502956733417791
0.46875	0.34375	0.463690457156172
0.453125	0.34375	0.462438944039229
0.4375	0.34375	0.45712224007152
0.453125	0.328125	0.502956733417791
0.453125	0.34375	0.462438944039229
0.484375	0.359375	0.422162760621134
0.46875	0.375	0.376488377818105
0.46875	0.359375	0.421890586874768
0.46875	0.34375	0.463690457156172
0.484375	0.359375	0.422162760621134
0.46875	0.359375	0.421890586874768
0.484375	0.359375	0.422162760621134
0.5	0.375	0.378319037251
0.484375	0.375	0.379087665136383
0.46875	0.375	0.376488377818105
0.484375	0.359375	0.422162760621134
0.484375	0.375	0.379087665136383
0.453125	0.359375	0.418078175270779
0.46875	0.375	0.376488377818105
0.453125	0.375	0.375430895230907
0.4375	0.375	0.37103575493916
0.453125	0.359375	0.418078175270779
0.453125	0.375	0.375430895230907
0.453125	0.359375	0.418078175270779
0.46875	0.34375	0.463690457156172
0.46875	0.359375	0.421890586874768
0.46875	0.375	0.376488377818105
0.453125	0.359375	0.418078175270779
0.46875	0.359375	0.421890586874768
0.421875	0.359375	0.410065198854739
0.40625	0.375	0.36207282882687
0.40625	0.359375	0.405831756044927
0.40625	0.34375	0.446081149872132
0.421875	0.359375	0.410065198854739
0.40625	0.359375	0.405831756044927
0.421875	0.359375	0.410065198854739
0.4375	0.375	0.37103575493916
0.421875	0.375	0.368217021586994
0.40625	0.375	0.36207282882687
0.421875	0.359375	0.410065198854739
0.421875	0.375	0.368217021586994
0.390625	0.359375	0.398102228562659
0.40625	0.375	0.36207282882687
0.390625	0.375	0.357479998391402
0.375	0.375	0.349646857909478
0.390625	0.359375	0.398102228562659
0.390625	0.375	0.357479998391402
0.390625	0.359375	0.398102228562659
0.40625	0.34375	0.446081149872132
0.40625	0.359375	0.405831756044927
0.40625	0.375	0.36207282882687
0.390625	0.359375	0.398102228562659
0.40625	0.359375	0.405831756044927
0.421875	0.328125	0.49334307487467
0.4375	0.34375	0.45712224007152
0.421875	0.34375	0.453568086200488
0.40625	0.34375	0.446081149872132
0.421875	0.328125	0.49334307487467
0.421875	0.34375	0.453568086200488
0.421875	0.328125	0.49334307487467
0.4375	0.3125	0.539377262039962
0.4375	0.328125	0.500226160297703
0.4375	0.34375	0.45712224007152
0.421875	0.328125	0.49334307487467
0.4375	0.328125	0.500226160297703
0.421875	0.359375	0.410065198854739
0.4375	0.34375	0.45712224007152
0.4375	0.359375	0.415868714177497
0.4375	0.375	0.37103575493916
0.421875	0.359375	0.410065198854739
0.4375	0.359375	0.415868714177497
0.421875	0.359375	0.410065198854739
0.40625	0.34375	0.446081149872132
0.421875	0.34375	0.453568086200488
0.4375	0.34375	0.45712224007152
0.421875	0.359375	0.410065198854739
0.421875	0.34375	0.453568086200488
0.484375	0.296875	0.587669620730872
0.46875	0.3125	0.546928009896292
0.46875	0.296875	0.588268262452644
0.46875	0.28125	0.627180368021335
0.484375	0.296875	0.587669620730872
0.46875	0.296875	0.588268262452644
0.484375	0.296875	0.587669620730872
0.5	0.3125	0.549254588541972
0.484375	0.3125	0.55057478889089
0.46875	0.3125	0.546928009896292
0.484375	0.296875	0.587669620730872
0.484375	0.3125	0.55057478889089
0.453125	0.296875	0.583521781855433
0.46875	0.3125	0.546928009896292
0.453125	0.3125	0.545442418222547
0.4375	0.3125	0.539377262039962
0.453125	0.296875	0.583521781855433
0.453125	0.3125	0.545442418222547
0.453125	0.296875	0.583521781855433
0.46875	0.28125	0.627180368021335
0.46875	0.296875	0.588268262452644
0.46875	0.3125	0.546928009896292
0.453125	0.296875	0.583521781855433
0.46875	0.296875	0.588268262452644
0.46875	0.28125	0.627180368021335
0.5	0.25	0.703804888453829
0.5	0.28125	0.632851820141823
0.5	0.28125	0.632851820141823
0.5	0.3125	0.549254588541972
0.484375	0.296875	0.587669620730872
0.46875	0.28125	0.627180368021335
0.5	0.28125	0.632851820141823
0.484375	0.296875	0.587669620730872
0.484375	0.328125	0.507606836183601
0.5	0.34375	0.465963211555667
0.484375	0.34375	0.466776431218232
0.46875	0.34375	0.463690457156172
0.484375	0.328125	0.507606836183601
0.484375	0.34375	0.466776431218232
0.484375	0.328125	0.507606836183601
0.5	0.3125	0.549254588541972
0.5	0.328125	0.509616750725727
0.5	0.34375	0.465963211555667
0.484375	0.328125	0.507606836183601
0.5	0.328125	0.509616750725727
0.484375	0.359375	0.422162760621134
0.5	0.34375	0.465963211555667
0.5	0.359375	0.423949940336126
0.5	0.375	0.378319037251
0.484375	0.359375	0.422162760621134
0.5	0.359375	0.423949940336126
0.484375	0.359375	0.422162760621134
0.46875	0.34375	0.463690457156172
0.484375	0.34375	0.466776431218232
0.5	0.34375	0.465963211555667
0.484375	0.359375	0.422162760621134
0.484375	0.34375	0.466776431218232
0.453125	0.328125	0.502956733417791
0.46875	0.3125	0.546928009896292
0.46875	0.328125	0.507488852567562
0.46875	0.34375	0.463690457156172
0.453125	0.328125	0.502956733417791
0.46875	0.328125	0.507488852567562
0.453125	0.328125	0.502956733417791
0.4375	0.3125	0.539377262039962
0.453125	0.3125	0.545442418222547
0.46875	0.3125	0.546928009896292
0.453125	0.328125	0.502956733417791
0.453125	0.3125	0.545442418222547
0.484375	0.328125	0.507606836183601
0.46875	0.3125	0.546928009896292
0.484375	0.3125	0.55057478889089
0.5	0.3125	0.549254588541972
0.484375	0.328125	0.507606836183601
0.484375	0.3125	0.55057478889089
0.484375	0.328125	0.507606836183601
0.46875	0.34375	0.463690457156172
0.46875	0.328125	0.507488852567562
0.46875	0.3125	0.546928009896292
0.484375	0.328125	0.507606836183601
0.46875	0.328125	0.507488852567562
0.484375	0.421875	0.24017060082235
0.46875	0.4375	0.192199979163641
0.46875	0.421875	0.240299878818971
0.46875	0.40625	0.285765106823608
0.484375	0.421875	0.24017060082235
0.46875	0.421875	0.240299878818971
0.484375	0.421875	0.24017060082235
0.5	0.4375	0.193124064126103
0.484375	0.4375	0.193818975112804
0.46875	0.4375	0.192199979163641
0.484375	0.421875	0.24017060082235
0.484375	0.4375	0.193818975112804
0.453125	0.421875	0.237881935112335
0.46875	0.4375	0.192199979163641
0.453125	0.4375	0.191971632339613
0.4375	0.4375	0.189465225671238
0.453125	0.421875	0.237881935112335
0.453125	0.4375	0.191971632339613
0.453125	0.421875	0.237881935112335
0.46875	0.40625	0.285765106823608
0.46875	0.421875	0.240299878818971
0.46875	0.4375	0.192199979163641
0.453125	0.421875	0.237881935112335
0.46875	0.421875	0.240299878818971
0.484375	0.390625	0.3327149467353
0.5	0.40625	0.287150116689268
0.484375	0.40625	0.287855459387027
0.46875	0.40625	0.285765106823608
0.484375	0.390625	0.3327149467353
0.484375	0.40625	0.287855459387027
0.484375	0.390625	0.3327149467353
0.5	0.375	0.378319037251
0.5	0.390625	0.334254447340073
0.5	0.40625	0.287150116689268
0.484375	0.390625	0.3327149467353
0.5	0.390625	0.334254447340073
0.484375	0.421875	0.24017060082235
0.5	0.40625	0.287150116689268
0.5	0.421875	0.241460602519663
0.5	0.4375	0.193124064126103
0.484375	0.421875	0.24017060082235
0.5	0.421875	0.241460602519663
0.484375	0.421875	0.24017060082235
0.46875	0.40625	0.285765106823608
0.484375	0.40625	0.287855459387027
0.5	0.40625	0.287150116689268
0.484375	0.421875	0.24017060082235
0.484375	0.40625	0.287855459387027
0.484375	0.453125	0.145118447166752
0.5	0.46875	0.097104196425497
0.484375	0.46875	0.0978020718917841
0.46875	0.46875	0.0966062765422731
0.484375	0.453125	0.145118447166752
0.484375	0.46875	0.0978020718917841
0.484375	0.453125	0.145118447166752
0.5	0.4375	0.193124064126103
0.5	0.453125	0.146206423321521
0.5	0.46875	0.097104196425497
0.484375	0.453125	0.145118447166752
0.5	0.453125	0.146206423321521
0.484375	0.484375	0.0485738328930466
0.5	0.46875	0.097104196425497
0.5	0.484375	0.0494556439203964
0.5	0.5	-2.02107053785912e-05
0.484375	0.484375	0.0485738328930466
0.5	0.484375	0.0494556439203964
0.484375	0.484375	0.0485738328930466
0.46875	0.46875	0.0966062765422731
0.484375	0.46875	0.0978020718917841
0.5	0.46875	0.097104196425497
0.484375	0.484375	0.0485738328930466
0.484375	0.46875	0.0978020718917841
0.453125	0.453125	0.143721510209265
0.46875	0.4375	0.192199979163641
0.46875	0.453125	0.145494263772856
0.46875	0.46875	0.0966062765422731
0.453125	0.453125	0.143721510209265
0.46875	0.453125	0.145494263772856
0.453125	0.453125	0.143721510209265
0.4375	0.4375	0.189465225671238
0.453125	0.4375	0.191971632339613
0.46875	0.4375	0.192199979163641
0.453125	0.453125	0.143721510209265
0.453125	0.4375	0.191971632339613
0.484375	0.453125	0.145118447166752
0.46875	0.4375	0.192199979163641
0.484375	0.4375	0.193818975112804
0.5	0.4375	0.193124064126103
0.484375	0.453125	0.145118447166752
0.484375	0.4375	0.193818975112804
0.484375	0.453125	0.145118447166752
0.46875	0.46875	0.0966062765422731
0.46875	0.453125	0.145494263772856
0.46875	0.4375	0.192199979163641
0.484375	0.453125	0.145118447166752
0.46875	0.453125	0.145494263772856
0.421875	0.390625	0.323152432056537
0.4375	0.40625	0.281657183703791
0.421875	0.40625	0.279621189315311
0.40625	0.40625	0.274854636421211
0.421875	0.390625	0.323152432056537
0.421875	0.40625	0.279621189315311
0.421875	0.390625	0.323152432056537
0.4375	0.375	0.37103575493916
0.4375	0.390625	0.327839853335249
0.4375	0.40625	0.281657183703791
0.421875	0.390625	0.323152432056537
0.4375	0.390625	0.327839853335249
0.421875	0.421875	0.233340128329207
0.4375	0.40625	0.281657183703791
0.4375	0.421875	0.236865190095706
0.4375	0.4375	0.189465225671238
0.421875	0.421875	0.233340128329207
0.4375	0.421875	0.236865190095706
0.421875	0.421875	0.233340128329207
0.40625	0.40625	0.274854636421211
0.421875	0.40625	0.279621189315311
0.4375	0.40625	0.281657183703791
0.421875	0.421875	0.233340128329207
0.421875	0.40625	0.279621189315311
0.390625	0.390625	0.31371878728906
0.40625	0.375	0.36207282882687
0.40625	0.390625	0.319922416336397
0.40625	0.40625	0.274854636421211
0.390625	0.390625	0.31371878728906
0.40625	0.390625	0.319922416336397
0.390625	0.390625	0.31371878728906
0.375	0.375	0.349646857909478
0.390625	0.375	0.357479998391402
0.40625	0.375	0.36207282882687
0.390625	0.390625	0.31371878728906
0.390625	0.375	0.357479998391402
0.421875	0.390625	0.323152432056537
0.40625	0.375	0.36207282882687
0.421875	0.375	0.368217021586994
0.4375	0.375	0.37103575493916
0.421875	0.390625	0.323152432056537
0.421875	0.375	0.368217021586994
0.421875	0.390625	0.323152432056537
0.40625	0.40625	0.274854636421211
0.40625	0.390625	0.319922416336397
0.40625	0.375	0.36207282882687
0.421875	0.390625	0.323152432056537
0.40625	0.390625	0.319922416336397
0.453125	0.390625	0.329513201968203
0.46875	0.375	0.376488377818105
0.46875	0.390625	0.33264008571258
0.46875	0.40625	0.285765106823608
0.453125	0.390625	0.329513201968203
0.46875	0.390625	0.33264008571258
0.453125	0.390625	0.329513201968203
0.4375	0.375	0.37103575493916
0.453125	0.375	0.375430895230907
0.46875	0.375	0.376488377818105
0.453125	0.390625	0.329513201968203
0.453125	0.375	0.375430895230907
0.484375	0.390625	0.3327149467353
0.46875	0.375	0.376488377818105
0.484375	0.375	0.379087665136383
0.5	0.375	0.378319037251
0.484375	0.390625	0.3327149467353
0.484375	0.375	0.379087665136383
0.484375	0.390625	0.3327149467353
0.46875	0.40625	0.285765106823608
0.46875	0.390625	0.33264008571258
0.46875	0.375	0.376488377818105
0.484375	0.390625	0.3327149467353
0.46875	0.390625	0.33264008571258
0.453125	0.421875	0.237881935112335
0.4375	0.40625	0.281657183703791
0.453125	0.40625	0.285097498772695
0.46875	0.40625	0.285765106823608
0.453125	0.421875	0.237881935112335
0.453125	0.40625	0.285097498772695
0.453125	0.421875	0.237881935112335
0.4375	0.4375	0.189465225671238
0.4375	0.421875	0.236865190095706
0.4375	0.40625	0.281657183703791
0.453125	0.421875	0.237881935112335
0.4375	0.421875	0.236865190095706
0.453125	0.390625	0.329513201968203
0.4375	0.40625	0.281657183703791
0.4375	0.390625	0.327839853335249
0.4375	0.375	0.37103575493916
0.453125	0.390625	0.329513201968203
0.4375	0.390625	0.327839853335249
0.453125	0.390625	0.329513201968203
0.46875	0.40625	0.285765106823608
0.453125	0.40625	0.285097498772695
0.4375	0.40625	0.281657183703791
0.453125	0.390625	0.329513201968203
0.453125	0.40625	0.285097498772695
0.359375	0.296875	0.533044722633262
0.34375	0.3125	0.484916251944524
0.34375	0.296875	0.520972711616067
0.34375	0.28125	0.55408144429723
0.359375	0.296875	0.533044722633262
0.34375	0.296875	0.520972711616067
0.359375	0.296875	0.533044722633262
0.375	0.3125	0.508278902030749
0.359375	0.3125	0.498543315252957
0.34375	0.3125	0.484916251944524
0.359375	0.296875	0.533044722633262
0.359375	0.3125	0.498543315252957
0.328125	0.296875	0.50471321166824
0.34375	0.3125	0.484916251944524
0.328125	0.3125	0.472791598006144
0.3125	0.3125	0.457097184707938
0.328125	0.296875	0.50471321166824
0.328125	0.3125	0.472791598006144
0.328125	0.296875	0.50471321166824
0.34375	0.28125	0.55408144429723
0.34375	0.296875	0.520972711616067
0.34375	0.3125	0.484916251944524
0.328125	0.296875	0.50471321166824
0.34375	0.296875	0.520972711616067
0.359375	0.265625	0.599919938055532
0.375	0.28125	0.580122397317051
0.359375	0.28125	0.569211680551122
0.34375	0.28125	0.55408144429723
0.359375	0.265625	0.599919938055532
0.359375	0.28125	0.569211680551122
0.359375	0.265625	0.599919938055532
0.375	0.25	0.647952882215674
0.375	0.265625	0.615182360541051
0.375	0.28125	0.580122397317051
0.359375	0.265625	0.599919938055532
0.375	0.265625	0.615182360541051
0.359375	0.296875	0.533044722633262
0.375	0.28125	0.580122397317051
0.375	0.296875	0.546464843471933
0.375	0.3125	0.508278902030749
0.359375	0.296875	0.533044722633262
0.375	0.296875	0.546464843471933
0.359375	0.296875	0.533044722633262
0.34375	0.28125	0.55408144429723
0.359375	0.28125	0.569211680551122
0.375	0.28125	0.580122397317051
0.359375	0.296875	0.533044722633262
0.359375	0.28125	0.569211680551122
0.359375	0.328125	0.45990556136541
0.375	0.34375	0.430774811343984
0.359375	0.34375	0.422840192885049
0.34375	0.34375	0.411251639032548
0.359375	0.328125	0.45990556136541
0.359375	0.34375	0.422840192885049
0.359375	0.328125	0.45990556136541
0.375	0.3125	0.508278902030749
0.375	0.328125	0.47136159151192
0.375	0.34375	0.430774811343984
0.359375	0.328125	0.45990556136541
0.375	0.328125	0.47136159151192
0.359375	0.359375	0.382316657442761
0.375	0.34375	0.430774811343984
0.375	0.359375	0.391902656006093
0.375	0.375	0.349646857909478
0.359375	0.359375	0.382316657442761
0.375	0.359375	0.391902656006093
0.359375	0.359375	0.382316657442761
0.34375	0.34375	0.411251639032548
0.359375	0.34375	0.422840192885049
0.375	0.34375	0.430774811343984
0.359375	0.359375	0.382316657442761
0.359375	0.34375	0.422840192885049
0.328125	0.328125	0.436298711899717
0.34375	0.3125	0.484916251944524
0.34375	0.328125	0.449916211062104
0.34375	0.34375	0.411251639032548
0.328125	0.328125	0.436298711899717
0.34375	0.328125	0.449916211062104
0.328125	0.328125	0.436298711899717
0.3125	0.3125	0.457097184707938
0.328125	0.3125	0.472791598006144
0.34375	0.3125	0.484916251944524
0.328125	0.328125	0.436298711899717
0.328125	0.3125	0.472791598006144
0.359375	0.328125	0.45990556136541
0.34375	0.3125	0.484916251944524
0.359375	0.3125	0.498543315252957
0.375	0.3125	0.508278902030749
0.359375	0.328125	0.45990556136541
0.359375	0.3125	0.498543315252957
0.359375	0.328125	0.45990556136541
0.34375	0.34375	0.411251639032548
0.34375	0.328125	0.449916211062104
0.34375	0.3125	0.484916251944524
0.359375	0.328125	0.45990556136541
0.34375	0.328125	0.449916211062104
0.3125	0.28125	0.522727399267337
0.28125	0.28125	0.48540385298854
0.296875	0.265625	0.532422031433361
0.3125	0.25	0.582729004230292
0.3125	0.28125	0.522727399267337
0.296875	0.265625	0.532422031433361
0.3125	0.28125	0.522727399267337
0.3125	0.3125	0.457097184707938
0.296875	0.296875	0.47221875512742
0.28125	0.28125	0.48540385298854
0.3125	0.28125	0.522727399267337
0.296875	0.296875	0.47221875512742
0.28125	0.25	0.542042762545014
0.28125	0.28125	0.48540385298854
0.265625	0.265625	0.49158744617731
0.25	0.25	0.495345336624861
0.28125	0.25	0.542042762545014
0.265625	0.265625	0.49158744617731
0.28125	0.25	0.542042762545014
0.3125	0.25	0.582729004230292
0.296875	0.265625	0.532422031433361
0.28125	0.28125	0.48540385298854
0.28125	0.25	0.542042762545014
0.296875	0.265625	0.532422031433361
0.34375	0.25	0.618596881948452
0.34375	0.28125	0.55408144429723
0.328125	0.265625	0.568430255169573
0.3125	0.25	0.582729004230292
0.34375	0.25	0.618596881948452
0.328125	0.265625	0.568430255169573
0.34375	0.25	0.618596881948452
0.375	0.25	0.647952882215674
0.359375	0.265625	0.599919938055532
0.34375	0.28125	0.55408144429723
0.34375	0.25	0.618596881948452
0.359375	0.265625	0.599919938055532
0.3125	0.28125	0.522727399267337
0.34375	0.28125	0.55408144429723
0.328125	0.296875	0.50471321166824
0.3125	0.3125	0.457097184707938
0.3125	0.28125	0.522727399267337
0.328125	0.296875	0.50471321166824
0.3125	0.28125	0.522727399267337
0.3125	0.25	0.582729004230292
0.328125	0.265625	0.568430255169573
0.34375	0.28125	0.55408144429723
0.3125	0.28125	0.522727399267337
0.328125	0.265625	0.568430255169573
0.421875	0.265625	0.644542088458911
0.4375	0.28125	0.617158564500509
0.421875	0.28125	0.611529141687906
0.40625	0.28125	0.60171310258229
0.421875	0.265625	0.644542088458911
0.421875	0.28125	0.611529141687906
0.421875	0.265625	0.644542088458911
0.4375	0.25	0.68838734885458
0.4375	0.265625	0.65411327858204
0.4375	0.28125	0.617158564500509
0.421875	0.265625	0.644542088458911
0.4375	0.265625	0.65411327858204
0.421875	0.296875	0.572704312127468
0.4375	0.28125	0.617158564500509
0.4375	0.296875	0.580631463140471
0.4375	0.3125	0.539377262039962
0.421875	0.296875	0.572704312127468
0.4375	0.296875	0.580631463140471
0.421875	0.296875	0.572704312127468
0.40625	0.28125	0.60171310258229
0.421875	0.28125	0.611529141687906
0.4375	0.28125	0.617158564500509
0.421875	0.296875	0.572704312127468
0.421875	0.28125	0.611529141687906
0.40625	0.25	0.671876909695104
0.40625	0.28125	0.60171310258229
0.390625	0.265625	0.625133171379437
0.375	0.25	0.647952882215674
0.40625	0.25	0.671876909695104
0.390625	0.265625	0.625133171379437
0.40625	0.25	0.671876909695104
0.4375	0.25	0.68838734885458
0.421875	0.265625	0.644542088458911
0.40625	0.28125	0.60171310258229
0.40625	0.25	0.671876909695104
0.421875	0.265625	0.644542088458911
0.46875	0.25	0.700953747131137
0.46875	0.28125	0.627180368021335
0.453125	0.265625	0.658963441210485
0.4375	0.25	0.68838734885458
0.46875	0.25	0.700953747131137
0.453125	0.265625	0.658963441210485
0.5	0.25	0.703804888453829
0.46875	0.28125	0.627180368021335
0.46875	0.25	0.700953747131137
0.453125	0.296875	0.583521781855433
0.4375	0.28125	0.617158564500509
0.453125	0.28125	0.624562419709448
0.46875	0.28125	0.627180368021335
0.453125	0.296875	0.583521781855433
0.453125	0.28125	0.624562419709448
0.453125	0.296875	0.583521781855433
0.4375	0.3125	0.539377262039962
0.4375	0.296875	0.580631463140471
0.4375	0.28125	0.617158564500509
0.453125	0.296875	0.583521781855433
0.4375	0.296875	0.580631463140471
0.453125	0.265625	0.658963441210485
0.4375	0.28125	0.617158564500509
0.4375	0.265625	0.65411327858204
0.4375	0.25	0.68838734885458
0.453125	0.265625	0.658963441210485
0.4375	0.265625	0.65411327858204
0.453125	0.265625	0.658963441210485
0.46875	0.28125	0.627180368021335
0.453125	0.28125	0.624562419709448
0.4375	0.28125	0.617158564500509
0.453125	0.265625	0.658963441210485
0.453125	0.28125	0.624562419709448
0.390625	0.328125	0.478986284577903
0.40625	0.3125	0.526568828446061
0.40625	0.328125	0.488216742649645
0.40625	0.34375	0.446081149872132
0.390625	0.328125	0.478986284577903
0.40625	0.328125	0.488216742649645
0.390625	0.328125	0.478986284577903
0.375	0.3125	0.508278902030749
0.390625	0.3125	0.519519809914495
0.40625	0.3125	0.526568828446061
0.390625	0.328125	0.478986284577903
0.390625	0.3125	0.519519809914495
0.421875	0.328125	0.49334307487467
0.40625	0.3125	0.526568828446061
0.421875	0.3125	0.535235682732738
0.4375	0.3125	0.539377262039962
0.421875	0.328125	0.49334307487467
0.421875	0.3125	0.535235682732738
0.421875	0.328125	0.49334307487467
0.40625	0.34375	0.446081149872132
0.40625	0.328125	0.488216742649645
0.40625	0.3125	0.526568828446061
0.421875	0.328125	0.49334307487467
0.40625	0.328125	0.488216742649645
0.390625	0.359375	0.398102228562659
0.375	0.34375	0.430774811343984
0.390625	0.34375	0.44033804495741
0.40625	0.34375	0.446081149872132
0.390625	0.359375	0.398102228562659
0.390625	0.34375	0.44033804495741
0.390625	0.359375	0.398102228562659
0.375	0.375	0.349646857909478
0.375	0.359375	0.391902656006093
0.375	0.34375	0.430774811343984
0.390625	0.359375	0.398102228562659
0.375	0.359375	0.391902656006093
0.390625	0.328125	0.478986284577903
0.375	0.34375	0.430774811343984
0.375	0.328125	0.47136159151192
0.375	0.3125	0.508278902030749
0.390625	0.328125	0.478986284577903
0.375	0.328125	0.47136159151192
0.390625	0.328125	0.478986284577903
0.40625	0.34375	0.446081149872132
0.390625	0.34375	0.44033804495741
0.375	0.34375	0.430774811343984
0.390625	0.328125	0.478986284577903
0.390625	0.34375	0.44033804495741
0.390625	0.296875	0.555675871301127
0.375	0.28125	0.580122397317051
0.390625	0.28125	0.593113612971885
0.40625	0.28125	0.60171310258229
0.390625	0.296875	0.555675871301127
0.390625	0.28125	0.593113612971885
0.390625	0.296875	0.555675871301127
0.375	0.3125	0.508278902030749
0.375	0.296875	0.546464843471933
0.375	0.28125	0.580122397317051
0.390625	0.296875	0.555675871301127
0.375	0.296875	0.546464843471933
0.390625	0.265625	0.625133171379437
0.375	0.28125	0.580122397317051
0.375	0.265625	0.615182360541051
0.375	0.25	0.647952882215674
0.390625	0.265625	0.625133171379437
0.375	0.265625	0.615182360541051
0.390625	0.265625	0.625133171379437
0.40625	0.28125	0.60171310258229
0.390625	0.28125	0.593113612971885
0.375	0.28125	0.580122397317051
0.390625	0.265625	0.625133171379437
0.390625	0.28125	0.593113612971885
0.421875	0.296875	0.572704312127468
0.40625	0.3125	0.526568828446061
0.40625	0.296875	0.566361510714615
0.40625	0.28125	0.60171310258229
0.421875	0.296875	0.572704312127468
0.40625	0.296875	0.566361510714615
0.421875	0.296875	0.572704312127468
0.4375	0.3125	0.539377262039962
0.421875	0.3125	0.535235682732738
0.40625	0.3125	0.526568828446061
0.421875	0.296875	0.572704312127468
0.421875	0.3125	0.535235682732738
0.390625	0.296875	0.555675871301127
0.40625	0.3125	0.526568828446061
0.390625	0.3125	0.519519809914495
0.375	0.3125	0.508278902030749
0.390625	0.296875	0.555675871301127
0.390625	0.3125	0.519519809914495
0.390625	0.296875	0.555675871301127
0.40625	0.28125	0.60171310258229
0.40625	0.296875	0.566361510714615
0.40625	0.3125	0.526568828446061
0.390625	0.296875	0.555675871301127
0.40625	0.296875	0.566361510714615
0.21875	0.09375	0.612123122199662
0.1875	0.125	0.516364210280361
0.1875	0.09375	0.538202691292079
0.203125	0.078125	0.578517217909096
0.1875	0.09375	0.538202691292079
0.1875	0.078125	0.544023620277403
0.1875	0.0625	0.549005559245104
0.203125	0.078125	0.578517217909096
0.1875	0.078125	0.544023620277403
0.21875	0.09375	0.612123122199662
0.1875	0.09375	0.538202691292079
0.203125	0.078125	0.578517217909096
0.21875	0.09375	0.612123122199662
0.25	0.125	0.656804700677914
0.21875	0.125	0.595256869569055
0.1875	0.125	0.516364210280361
0.21875	0.09375	0.612123122199662
0.21875	0.125	0.595256869569055
0.171875	0.109375	0.487082610954729
0.15625	0.125	0.437553752525959
0.15625	0.109375	0.447508253010458
0.15625	0.09375	0.454394778243317
0.171875	0.109375	0.487082610954729
0.15625	0.109375	0.447508253010458
0.171875	0.109375	0.487082610954729
0.1875	0.125	0.516364210280361
0.171875	0.125	0.478767167593753
0.15625	0.125	0.437553752525959
0.171875	0.109375	0.487082610954729
0.171875	0.125	0.478767167593753
0.140625	0.109375	0.404722236223488
0.15625	0.125	0.437553752525959
0.140625	0.125	0.397537608304822
0.125	0.125	0.354750849829059
0.140625	0.109375	0.404722236223488
0.140625	0.125	0.397537608304822
0.140625	0.109375	0.404722236223488
0.15625	0.09375	0.454394778243317
0.15625	0.109375	0.447508253010458
0.15625	0.125	0.437553752525959
0.140625	0.109375	0.404722236223488
0.15625	0.109375	0.447508253010458
0.171875	0.078125	0.500597141819673
0.1875	0.09375	0.538202691292079
0.171875	0.09375	0.497278705363119
0.15625	0.09375	0.454394778243317
0.171875	0.078125	0.500597141819673
0.171875	0.09375	0.497278705363119
0.171875	0.078125	0.500597141819673
0.1875	0.0625	0.549005559245104
0.1875	0.078125	0.544023620277403
0.1875	0.09375	0.538202691292079
0.171875	0.078125	0.500597141819673
0.1875	0.078125	0.544023620277403
0.1875	0.09375	0.538202691292079
0.1875	0.125	0.516364210280361
0.171875	0.109375	0.487082610954729
0.171875	0.109375	0.487082610954729
0.15625	0.09375	0.454394778243317
0.171875	0.09375	0.497278705363119
0.1875	0.09375	0.538202691292079
0.171875	0.109375	0.487082610954729
0.171875	0.09375	0.497278705363119
0.21875	0.03125	0.630407005619115
0.25	0.0625	0.698235991655495
0.21875	0.0625	0.629932733619749
0.1875	0.0625	0.549005559245104
0.21875	0.03125	0.630407005619115
0.21875	0.0625	0.629932733619749
0.21875	0.03125	0.630407005619115
0.25	0	0.684421106793551
0.25	0.03125	0.704095794819399
0.25	0.0625	0.698235991655495
0.21875	0.03125	0.630407005619115
0.25	0.03125	0.704095794819399
0.25	0.09375	0.688505417013955
0.21875	0.09375	0.612123122199662
0.234375	0.078125	0.653827137890864
0.25	0.0625	0.698235991655495
0.25	0.09375	0.688505417013955
0.234375	0.078125	0.653827137890864
0.25	0.125	0.656804700677914
0.21875	0.09375	0.612123122199662
0.25	0.09375	0.688505417013955
0.21875	0.0625	0.629932733619749
0.21875	0.09375	0.612123122199662
0.203125	0.078125	0.578517217909096
0.1875	0.0625	0.549005559245104
0.21875	0.0625	0.629932733619749
0.203125	0.078125	0.578517217909096
0.21875	0.0625	0.629932733619749
0.25	0.0625	0.698235991655495
0.234375	0.078125	0.653827137890864
0.21875	0.09375	0.612123122199662
0.21875	0.0625	0.629932733619749
0.234375	0.078125	0.653827137890864
0.234375	0.171875	0.574927206696743
0.21875	0.1875	0.525423820632804
0.21875	0.171875	0.543482321480528
0.21875	0.15625	0.558760462970778
0.234375	0.171875	0.574927206696743
0.21875	0.171875	0.543482321480528
0.234375	0.171875	0.574927206696743
0.25	0.1875	0.583724745311633
0.234375	0.1875	0.557651906410148
0.21875	0.1875	0.525423820632804
0.234375	0.171875	0.574927206696743
0.234375	0.1875	0.557651906410148
0.203125	0.171875	0.509121310906078
0.21875	0.1875	0.525423820632804
0.203125	0.1875	0.494224005980216
0.1875	0.1875	0.459874005445138
0.203125	0.171875	0.509121310906078
0.203125	0.1875	0.494224005980216
0.203125	0.171875	0.509121310906078
0.21875	0.15625	0.558760462970778
0.21875	0.171875	0.543482321480528
0.21875	0.1875	0.525423820632804
0.203125	0.171875	0.509121310906078
0.21875	0.171875	0.543482321480528
0.21875	0.15625	0.558760462970778
0.25	0.125	0.656804700677914
0.25	0.15625	0.629745287574363
0.25	0.15625	0.629745287574363
0.25	0.1875	0.583724745311633
0.234375	0.171875	0.574927206696743
0.21875	0.15625	0.558760462970778
0.25	0.15625	0.629745287574363
0.234375	0.171875	0.574927206696743
0.234375	0.203125	0.533955493368142
0.25	0.21875	0.540527466816939
0.234375	0.21875	0.515128355027488
0.21875	0.21875	0.485343520690008
0.234375	0.203125	0.533955493368142
0.234375	0.21875	0.515128355027488
0.234375	0.203125	0.533955493368142
0.25	0.1875	0.583724745311633
0.25	0.203125	0.563330052906088
0.25	0.21875	0.540527466816939
0.234375	0.203125	0.533955493368142
0.25	0.203125	0.563330052906088
0.234375	0.234375	0.492485743505451
0.25	0.21875	0.540527466816939
0.25	0.234375	0.519653277367975
0.25	0.25	0.495345336624861
0.234375	0.234375	0.492485743505451
0.25	0.234375	0.519653277367975
0.234375	0.234375	0.492485743505451
0.21875	0.21875	0.485343520690008
0.234375	0.21875	0.515128355027488
0.25	0.21875	0.540527466816939
0.234375	0.234375	0.492485743505451
0.234375	0.21875	0.515128355027488
0.203125	0.203125	0.475220288658744
0.21875	0.1875	0.525423820632804
0.21875	0.203125	0.507323640784932
0.21875	0.21875	0.485343520690008
0.203125	0.203125	0.475220288658744
0.21875	0.203125	0.507323640784932
0.203125	0.203125	0.475220288658744
0.1875	0.1875	0.459874005445138
0.203125	0.1875	0.494224005980216
0.21875	0.1875	0.525423820632804
0.203125	0.203125	0.475220288658744
0.203125	0.1875	0.494224005980216
0.234375	0.203125	0.533955493368142
0.21875	0.1875	0.525423820632804
0.234375	0.1875	0.557651906410148
0.25	0.1875	0.583724745311633
0.234375	0.203125	0.533955493368142
0.234375	0.1875	0.557651906410148
0.234375	0.203125	0.533955493368142
0.21875	0.21875	0.485343520690008
0.21875	0.203125	0.507323640784932
0.21875	0.1875	0.525423820632804
0.234375	0.203125	0.533955493368142
0.21875	0.203125	0.507323640784932
0.171875	0.140625	0.465830853829409
0.1875	0.15625	0.490457282431187
0.171875	0.15625	0.454703366282869
0.15625	0.15625	0.415755040873836
0.171875	0.140625	0.465830853829409
0.171875	0.15625	0.454703366282869
0.171875	0.140625	0.465830853829409
0.1875	0.125	0.516364210280361
0.1875	0.140625	0.504590147189766
0.1875	0.15625	0.490457282431187
0.171875	0.140625	0.465830853829409
0.1875	0.140625	0.504590147189766
0.171875	0.171875	0.440135431994364
0.1875	0.15625	0.490457282431187
0.1875	0.171875	0.476898857976932
0.1875	0.1875	0.459874005445138
0.171875	0.171875	0.440135431994364
0.1875	0.171875	0.476898857976932
0.171875	0.171875	0.440135431994364
0.15625	0.15625	0.415755040873836
0.171875	0.15625	0.454703366282869
0.1875	0.15625	0.490457282431187
0.171875	0.171875	0.440135431994364
0.171875	0.15625	0.454703366282869
0.140625	0.140625	0.387354625143055
0.15625	0.125	0.437553752525959
0.15625	0.140625	0.42812887315237
0.15625	0.15625	0.415755040873836
0.140625	0.140625	0.387354625143055
0.15625	0.140625	0.42812887315237
0.140625	0.140625	0.387354625143055
0.125	0.125	0.354750849829059
0.140625	0.125	0.397537608304822
0.15625	0.125	0.437553752525959
0.140625	0.140625	0.387354625143055
0.140625	0.125	0.397537608304822
0.171875	0.140625	0.465830853829409
0.15625	0.125	0.437553752525959
0.171875	0.125	0.478767167593753
0.1875	0.125	0.516364210280361
0.171875	0.140625	0.465830853829409
0.171875	0.125	0.478767167593753
0.171875	0.140625	0.465830853829409
0.15625	0.15625	0.415755040873836
0.15625	0.140625	0.42812887315237
0.15625	0.125	0.437553752525959
0.171875	0.140625	0.465830853829409
0.15625	0.140625	0.42812887315237
0.21875	0.125	0.595256869569055
0.21875	0.15625	0.558760462970778
0.203125	0.140625	0.540659734609289
0.1875	0.125	0.516364210280361
0.21875	0.125	0.595256869569055
0.203125	0.140625	0.540659734609289
0.25	0.125	0.656804700677914
0.21875	0.15625	0.558760462970778
0.21875	0.125	0.595256869569055
0.203125	0.171875	0.509121310906078
0.1875	0.15625	0.490457282431187
0.203125	0.15625	0.527478408271272
0.21875	0.15625	0.558760462970778
0.203125	0.171875	0.509121310906078
0.203125	0.15625	0.527478408271272
0.203125	0.171875	0.509121310906078
0.1875	0.1875	0.459874005445138
0.1875	0.171875	0.476898857976932
0.1875	0.15625	0.490457282431187
0.203125	0.171875	0.509121310906078
0.1875	0.171875	0.476898857976932
0.203125	0.140625	0.540659734609289
0.1875	0.15625	0.490457282431187
0.1875	0.140625	0.504590147189766
0.1875	0.125	0.516364210280361
0.203125	0.140625	0.540659734609289
0.1875	0.140625	0.504590147189766
0.203125	0.140625	0.540659734609289
0.21875	0.15625	0.558760462970778
0.203125	0.15625	0.527478408271272
0.1875	0.15625	0.490457282431187
0.203125	0.140625	0.540659734609289
0.203125	0.15625	0.527478408271272
0.109375	0.046875	0.333996172831966
0.09375	0.0625	0.285771681383618
0.09375	0.046875	0.288639874702608
0.09375	0.03125	0.288278831599556
0.109375	0.046875	0.333996172831966
0.09375	0.046875	0.288639874702608
0.109375	0.046875	0.333996172831966
0.125	0.0625	0.377519448692718
0.109375	0.0625	0.332946364794747
0.09375	0.0625	0.285771681383618
0.109375	0.046875	0.333996172831966
0.109375	0.0625	0.332946364794747
0.078125	0.046875	0.24074196725297
0.09375	0.0625	0.285771681383618
0.078125	0.0625	0.239845236738445
0.0625	0.0625	0.191842093333241
0.078125	0.046875	0.24074196725297
0.078125	0.0625	0.239845236738445
0.078125	0.046875	0.24074196725297
0.09375	0.03125	0.288278831599556
0.09375	0.046875	0.288639874702608
0.09375	0.0625	0.285771681383618
0.078125	0.046875	0.24074196725297
0.09375	0.046875	0.288639874702608
0.109375	0.015625	0.333218548294024
0.125	0.03125	0.379603582676943
0.109375	0.03125	0.335395628114481
0.09375	0.03125	0.288278831599556
0.109375	0.015625	0.333218548294024
0.109375	0.03125	0.335395628114481
0.109375	0.015625	0.333218548294024
0.125	0	0.375281189667376
0.125	0.015625	0.378733224618066
0.125	0.03125	0.379603582676943
0.109375	0.015625	0.333218548294024
0.125	0.015625	0.378733224618066
0.109375	0.046875	0.333996172831966
0.125	0.03125	0.379603582676943
0.125	0.046875	0.380703159460237
0.125	0.0625	0.377519448692718
0.109375	0.046875	0.333996172831966
0.125	0.046875	0.380703159460237
0.109375	0.046875	0.333996172831966
0.09375	0.03125	0.288278831599556
0.109375	0.03125	0.335395628114481
0.125	0.03125	0.379603582676943
0.109375	0.046875	0.333996172831966
0.109375	0.03125	0.335395628114481
0.109375	0.078125	0.328393178820818
0.125	0.09375	0.368360030805867
0.109375	0.09375	0.325071875016015
0.09375	0.09375	0.2791522706412
0.109375	0.078125	0.328393178820818
0.109375	0.09375	0.325071875016015
0.109375	0.078125	0.328393178820818
0.125	0.0625	0.377519448692718
0.125	0.078125	0.374312508072086
0.125	0.09375	0.368360030805867
0.109375	0.078125	0.328393178820818
0.125	0.078125	0.374312508072086
0.109375	0.109375	0.318773232264266
0.125	0.09375	0.368360030805867
0.125	0.109375	0.363216969320083
0.125	0.125	0.354750849829059
0.109375	0.109375	0.318773232264266
0.125	0.109375	0.363216969320083
0.109375	0.109375	0.318773232264266
0.09375	0.09375	0.2791522706412
0.109375	0.09375	0.325071875016015
0.125	0.09375	0.368360030805867
0.109375	0.109375	0.318773232264266
0.109375	0.09375	0.325071875016015
0.078125	0.078125	0.236602440931411
0.09375	0.0625	0.285771681383618
0.09375	0.078125	0.283683491915585
0.09375	0.09375	0.2791522706412
0.078125	0.078125	0.236602440931411
0.09375	0.078125	0.283683491915585
0.078125	0.078125	0.236602440931411
0.0625	0.0625	0.191842093333241
0.078125	0.0625	0.239845236738445
0.09375	0.0625	0.285771681383618
0.078125	0.078125	0.236602440931411
0.078125	0.0625	0.239845236738445
0.109375	0.078125	0.328393178820818
0.09375	0.0625	0.285771681383618
0.109375	0.0625	0.332946364794747
0.125	0.0625	0.377519448692718
0.109375	0.078125	0.328393178820818
0.109375	0.0625	0.332946364794747
0.109375	0.078125	0.328393178820818
0.09375	0.09375	0.2791522706412
0.09375	0.078125	0.283683491915585
0.09375	0.0625	0.285771681383618
0.109375	0.078125	0.328393178820818
0.09375	0.078125	0.283683491915585
0.046875	0.015625	0.145527315755678
0.0625	0.03125	0.193898039141289
0.046875	0.03125	0.146342933553853
0.03125	0.03125	0.09746159234592
0.046875	0.015625	0.145527315755678
0.046875	0.03125	0.146342933553853
0.046875	0.015625	0.145527315755678
0.0625	0	0.19165559590645
0.0625	0.015625	0.19377224876325
0.0625	0.03125	0.193898039141289
0.046875	0.015625	0.145527315755678
0.0625	0.015625	0.19377224876325
0.046875	0.046875	0.145345026415617
0.0625	0.03125	0.193898039141289
0.0625	0.046875	0.193956291150383
0.0625	0.0625	0.191842093333241
0.046875	0.046875	0.145345026415617
0.0625	0.046875	0.193956291150383
0.046875	0.046875	0.145345026415617
0.03125	0.03125	0.09746159234592
0.046875	0.03125	0.146342933553853
0.0625	0.03125	0.193898039141289
0.046875	0.046875	0.145345026415617
0.046875	0.03125	0.146342933553853
0.015625	0.015625	0.0486867865821775
0.03125	0	0.0963464157584373
0.03125	0.015625	0.0974206274365085
0.03125	0.03125	0.09746159234592
0.015625	0.015625	0.0486867865821775
0.03125	0.015625	0.0974206274365085
0.015625	0.015625	0.0486867865821775
0	0	0
0.015625	0	0.0482810280617767
0.03125	0	0.0963464157584373
0.015625	0.015625	0.0486867865821775
0.015625	0	0.0482810280617767
0.046875	0.015625	0.145527315755678
0.03125	0	0.0963464157584373
0.046875	0	0.144323498273109
0.0625	0	0.19165559590645
0.046875	0.015625	0.145527315755678
0.046875	0	0.144323498273109
0.046875	0.015625	0.145527315755678
0.03125	0.03125	0.09746159234592
0.03125	0.015625	0.0974206274365085
0.03125	0	0.0963464157584373
0.046875	0.015625	0.145527315755678
0.03125	0.015625	0.0974206274365085
0.078125	0.015625	0.240754464357803
0.09375	0	0.284928504113274
0.09375	0.015625	0.287953563075919
0.09375	0.03125	0.288278831599556
0.078125	0.015625	0.240754464357803
0.09375	0.015625	0.287953563075919
0.078125	0.015625	0.240754464357803
0.0625	0	0.19165559590645
0.078125	0	0.23882633250269
0.09375	0	0.284928504113274
0.078125	0.015625	0.240754464357803
0.078125	0	0.23882633250269
0.109375	0.015625	0.333218548294024
0.09375	0	0.284928504113274
0.109375	0	0.33084622279668
0.125	0	0.375281189667376
0.109375	0.015625	0.333218548294024
0.109375	0	0.33084622279668
0.109375	0.015625	0.333218548294024
0.09375	0.03125	0.288278831599556
0.09375	0.015625	0.287953563075919
0.09375	0	0.284928504113274
0.109375	0.015625	0.333218548294024
0.09375	0.015625	0.287953563075919
0.078125	0.046875	0.24074196725297
0.0625	0.03125	0.193898039141289
0.078125	0.03125	0.242174488380949
0.09375	0.03125	0.288278831599556
0.078125	0.046875	0.24074196725297
0.078125	0.03125	0.242174488380949
0.078125	0.046875	0.24074196725297
0.0625	0.0625	0.191842093333241
0.0625	0.046875	0.193956291150383
0.0625	0.03125	0.193898039141289
0.078125	0.046875	0.24074196725297
0.0625	0.046875	0.193956291150383
0.078125	0.015625	0.240754464357803
0.0625	0.03125	0.193898039141289
0.0625	0.015625	0.19377224876325
0.0625	0	0.19165559590645
0.078125	0.015625	0.240754464357803
0.0625	0.015625	0.19377224876325
0.078125	0.015625	0.240754464357803
0.09375	0.03125	0.288278831599556
0.078125	0.03125	0.242174488380949
0.0625	0.03125	0.193898039141289
0.078125	0.015625	0.240754464357803
0.078125	0.03125	0.242174488380949
0.1875	0.03125	0.55493796150987
0.15625	0.03125	0.467283946380555
0.171875	0.015625	0.507288426279107
0.1875	0	0.538123730023734
0.1875	0.03125	0.55493796150987
0.171875	0.015625	0.507288426279107
0.1875	0.03125	0.55493796150987
0.1875	0.0625	0.549005559245104
0.171875	0.046875	0.509965528710343
0.15625	0.03125	0.467283946380555
0.1875	0.03125	0.55493796150987
0.171875	0.046875	0.509965528710343
0.15625	0	0.46191458888001
0.15625	0.03125	0.467283946380555
0.140625	0.015625	0.421622790718966
0.125	0	0.375281189667376
0.15625	0	0.46191458888001
0.140625	0.015625	0.421622790718966
0.15625	0	0.46191458888001
0.1875	0	0.538123730023734
0.171875	0.015625	0.507288426279107
0.15625	0.03125	0.467283946380555
0.15625	0	0.46191458888001
0.171875	0.015625	0.507288426279107
0.21875	0.03125	0.630407005619115
0.1875	0	0.538123730023734
0.21875	0	0.614975246743307
0.25	0	0.684421106793551
0.21875	0.03125	0.630407005619115
0.21875	0	0.614975246743307
0.21875	0.03125	0.630407005619115
0.1875	0.0625	0.549005559245104
0.1875	0.03125	0.55493796150987
0.1875	0	0.538123730023734
0.21875	0.03125	0.630407005619115
0.1875	0.03125	0.55493796150987
0.15625	0.0625	0.467333524105413
0.15625	0.09375	0.454394778243317
0.140625	0.078125	0.416967341610355
0.140625	0.078125	0.416967341610355
0.125	0.0625	0.377519448692718
0.140625	0.0625	0.423688212680538
0.15625	0.0625	0.467333524105413
0.140625	0.078125	0.416967341610355
0.140625	0.0625	0.423688212680538
0.15625	0.0625	0.467333524105413
0.1875	0.0625	0.549005559245104
0.171875	0.078125	0.500597141819673
0.15625	0.09375	0.454394778243317
0.15625	0.0625	0.467333524105413
0.171875	0.078125	0.500597141819673
0.140625	0.109375	0.404722236223488
0.125	0.09375	0.368360030805867
0.140625	0.09375	0.413138817925144
0.15625	0.09375	0.454394778243317
0.140625	0.109375	0.404722236223488
0.140625	0.09375	0.413138817925144
0.140625	0.109375	0.404722236223488
0.125	0.125	0.354750849829059
0.125	0.109375	0.363216969320083
0.125	0.09375	0.368360030805867
0.140625	0.109375	0.404722236223488
0.125	0.109375	0.363216969320083
0.140625	0.078125	0.416967341610355
0.125	0.09375	0.368360030805867
0.125	0.078125	0.374312508072086
0.125	0.0625	0.377519448692718
0.140625	0.078125	0.416967341610355
0.125	0.078125	0.374312508072086
0.140625	0.078125	0.416967341610355
0.15625	0.09375	0.454394778243317
0.140625	0.09375	0.413138817925144
0.125	0.09375	0.368360030805867
0.140625	0.078125	0.416967341610355
0.140625	0.09375	0.413138817925144
0.140625	0.046875	0.42430320141602
0.125	0.03125	0.379603582676943
0.140625	0.03125	0.425058980701992
0.15625	0.03125	0.467283946380555
0.140625	0.046875	0.42430320141602
0.140625	0.03125	0.425058980701992
0.140625	0.046875	0.42430320141602
0.125	0.0625	0.377519448692718
0.125	0.046875	0.380703159460237
0.125	0.03125	0.379603582676943
0.140625	0.046875	0.42430320141602
0.125	0.046875	0.380703159460237
0.140625	0.015625	0.421622790718966
0.125	0.03125	0.379603582676943
0.125	0.015625	0.378733224618066
0.125	0	0.375281189667376
0.140625	0.015625	0.421622790718966
0.125	0.015625	0.378733224618066
0.140625	0.015625	0.421622790718966
0.15625	0.03125	0.467283946380555
0.140625	0.03125	0.425058980701992
0.125	0.03125	0.379603582676943
0.140625	0.015625	0.421622790718966
0.140625	0.03125	0.425058980701992
0.171875	0.046875	0.509965528710343
0.15625	0.0625	0.467333524105413
0.15625	0.046875	0.468992849389212
0.15625	0.03125	0.467283946380555
0.171875	0.046875	0.509965528710343
0.15625	0.046875	0.468992849389212
0.1875	0.0625	0.549005559245104
0.15625	0.0625	0.467333524105413
0.171875	0.046875	0.509965528710343
0.140625	0.046875	0.42430320141602
0.15625	0.0625	0.467333524105413
0.140625	0.0625	0.423688212680538
0.125	0.0625	0.377519448692718
0.140625	0.046875	0.42430320141602
0.140625	0.0625	0.423688212680538
0.140625	0.046875	0.42430320141602
0.15625	0.03125	0.467283946380555
0.15625	0.046875	0.468992849389212
0.15625	0.0625	0.467333524105413
0.140625	0.046875	0.42430320141602
0.15625	0.046875	0.468992849389212
0.34375	0.0625	0.877179171418313
0.34375	0.03125	0.870260097806307
0.359375	0.046875	0.89308196771001
0.375	0.0625	0.913408476522687
0.34375	0.0625	0.877179171418313
0.359375	0.046875	0.89308196771001
0.34375	0.0625	0.877179171418313
0.3125	0.0625	0.820818079702638
0.328125	0.046875	0.846134924479176
0.34375	0.03125	0.870260097806307
0.34375	0.0625	0.877179171418313
0.328125	0.046875	0.846134924479176
0.375	0.03125	0.917277422624657
0.34375	0.03125	0.870260097806307
0.359375	0.015625	0.88903944613768
0.375	0	0.896592231304269
0.375	0.03125	0.917277422624657
0.359375	0.015625	0.88903944613768
0.375	0.03125	0.917277422624657
0.375	0.0625	0.913408476522687
0.359375	0.046875	0.89308196771001
0.34375	0.03125	0.870260097806307
0.375	0.03125	0.917277422624657
0.359375	0.046875	0.89308196771001
0.375	0.09375	0.900558377911088
0.34375	0.09375	0.853476146031418
0.359375	0.078125	0.883872009045401
0.375	0.0625	0.913408476522687
0.375	0.09375	0.900558377911088
0.359375	0.078125	0.883872009045401
0.375	0.125	0.86010417751341
0.34375	0.09375	0.853476146031418
0.375	0.09375	0.900558377911088
0.34375	0.0625	0.877179171418313
0.34375	0.09375	0.853476146031418
0.328125	0.078125	0.839081528226694
0.3125	0.0625	0.820818079702638
0.34375	0.0625	0.877179171418313
0.328125	0.078125	0.839081528226694
0.34375	0.0625	0.877179171418313
0.375	0.0625	0.913408476522687
0.359375	0.078125	0.883872009045401
0.34375	0.09375	0.853476146031418
0.34375	0.0625	0.877179171418313
0.359375	0.078125	0.883872009045401
0.3125	0.03125	0.824728448138046
0.28125	0.03125	0.765122640346863
0.296875	0.015625	0.78484192055956
0.3125	0	0.80922280764909
0.3125	0.03125	0.824728448138046
0.296875	0.015625	0.78484192055956
0.3125	0.0625	0.820818079702638
0.28125	0.03125	0.765122640346863
0.3125	0.03125	0.824728448138046
0.28125	0	0.751029026436781
0.28125	0.03125	0.765122640346863
0.265625	0.015625	0.726512861129847
0.25	0	0.684421106793551
0.28125	0	0.751029026436781
0.265625	0.015625	0.726512861129847
0.28125	0	0.751029026436781
0.3125	0	0.80922280764909
0.296875	0.015625	0.78484192055956
0.28125	0.03125	0.765122640346863
0.28125	0	0.751029026436781
0.296875	0.015625	0.78484192055956
0.34375	0	0.862031412952781
0.34375	0.03125	0.870260097806307
0.328125	0.015625	0.842135259526077
0.3125	0	0.80922280764909
0.34375	0	0.862031412952781
0.328125	0.015625	0.842135259526077
0.34375	0	0.862031412952781
0.375	0	0.896592231304269
0.359375	0.015625	0.88903944613768
0.34375	0.03125	0.870260097806307
0.34375	0	0.862031412952781
0.359375	0.015625	0.88903944613768
0.3125	0.03125	0.824728448138046
0.34375	0.03125	0.870260097806307
0.328125	0.046875	0.846134924479176
0.3125	0.0625	0.820818079702638
0.3125	0.03125	0.824728448138046
0.328125	0.046875	0.846134924479176
0.3125	0.03125	0.824728448138046
0.3125	0	0.80922280764909
0.328125	0.015625	0.842135259526077
0.34375	0.03125	0.870260097806307
0.3125	0.03125	0.824728448138046
0.328125	0.015625	0.842135259526077
0.4375	0	0.957619277596493
0.4375	0.0625	0.974918366377729
0.40625	0.03125	0.943575919983066
0.375	0	0.896592231304269
0.4375	0	0.957619277596493
0.40625	0.03125	0.943575919983066
0.4375	0	0.957619277596493
0.5	0	0.974107790438982
0.46875	0.03125	0.977467077215714
0.4375	0.0625	0.974918366377729
0.4375	0	0.957619277596493
0.46875	0.03125	0.977467077215714
0.40625	0.09375	0.926520876495928
0.375	0.0625	0.913408476522687
0.40625	0.0625	0.954182448344086
0.4375	0.0625	0.974918366377729
0.40625	0.09375	0.926520876495928
0.40625	0.0625	0.954182448344086
0.40625	0.09375	0.926520876495928
0.375	0.125	0.86010417751341
0.375	0.09375	0.900558377911088
0.375	0.0625	0.913408476522687
0.40625	0.09375	0.926520876495928
0.375	0.09375	0.900558377911088
0.40625	0.03125	0.943575919983066
0.375	0.0625	0.913408476522687
0.375	0.03125	0.917277422624657
0.375	0	0.896592231304269
0.40625	0.03125	0.943575919983066
0.375	0.03125	0.917277422624657
0.40625	0.03125	0.943575919983066
0.4375	0.0625	0.974918366377729
0.40625	0.0625	0.954182448344086
0.375	0.0625	0.913408476522687
0.40625	0.03125	0.943575919983066
0.40625	0.0625	0.954182448344086
0.3125	0.15625	0.736109560639076
0.28125	0.15625	0.682385200119116
0.296875	0.140625	0.726495534577485
0.3125	0.125	0.773115729637067
0.3125	0.15625	0.736109560639076
0.296875	0.140625	0.726495534577485
0.3125	0.15625	0.736109560639076
0.3125	0.1875	0.688146140715712
0.296875	0.171875	0.684367280837144
0.28125	0.15625	0.682385200119116
0.3125	0.15625	0.736109560639076
0.296875	0.171875	0.684367280837144
0.28125	0.15625	0.682385200119116
0.25	0.125	0.656804700677914
0.28125	0.125	0.723848597217028
0.28125	0.125	0.723848597217028
0.3125	0.125	0.773115729637067
0.296875	0.140625	0.726495534577485
0.28125	0.15625	0.682385200119116
0.28125	0.125	0.723848597217028
0.296875	0.140625	0.726495534577485
0.34375	0.125	0.824714972074427
0.34375	0.15625	0.778191132085458
0.328125	0.140625	0.774335167714855
0.3125	0.125	0.773115729637067
0.34375	0.125	0.824714972074427
0.328125	0.140625	0.774335167714855
0.34375	0.125	0.824714972074427
0.375	0.125	0.86010417751341
0.359375	0.140625	0.815062986527492
0.34375	0.15625	0.778191132085458
0.34375	0.125	0.824714972074427
0.359375	0.140625	0.815062986527492
0.3125	0.15625	0.736109560639076
0.34375	0.15625	0.778191132085458
0.328125	0.171875	0.730779572472804
0.3125	0.1875	0.688146140715712
0.3125	0.15625	0.736109560639076
0.328125	0.171875	0.730779572472804
0.3125	0.15625	0.736109560639076
0.3125	0.125	0.773115729637067
0.328125	0.140625	0.774335167714855
0.34375	0.15625	0.778191132085458
0.3125	0.15625	0.736109560639076
0.328125	0.140625	0.774335167714855
0.28125	0.1875	0.641353269682775
0.28125	0.21875	0.592134600545824
0.265625	0.203125	0.587107212018072
0.25	0.1875	0.583724745311633
0.28125	0.1875	0.641353269682775
0.265625	0.203125	0.587107212018072
0.28125	0.1875	0.641353269682775
0.3125	0.1875	0.688146140715712
0.296875	0.203125	0.638556183393763
0.28125	0.21875	0.592134600545824
0.28125	0.1875	0.641353269682775
0.296875	0.203125	0.638556183393763
0.265625	0.234375	0.542768036148351
0.25	0.21875	0.540527466816939
0.265625	0.21875	0.568232588982242
0.28125	0.21875	0.592134600545824
0.265625	0.234375	0.542768036148351
0.265625	0.21875	0.568232588982242
0.265625	0.234375	0.542768036148351
0.25	0.25	0.495345336624861
0.25	0.234375	0.519653277367975
0.25	0.21875	0.540527466816939
0.265625	0.234375	0.542768036148351
0.25	0.234375	0.519653277367975
0.265625	0.203125	0.587107212018072
0.25	0.21875	0.540527466816939
0.25	0.203125	0.563330052906088
0.25	0.1875	0.583724745311633
0.265625	0.203125	0.587107212018072
0.25	0.203125	0.563330052906088
0.265625	0.203125	0.587107212018072
0.28125	0.21875	0.592134600545824
0.265625	0.21875	0.568232588982242
0.25	0.21875	0.540527466816939
0.265625	0.203125	0.587107212018072
0.265625	0.21875	0.568232588982242
0.28125	0.15625	0.682385200119116
0.25	0.1875	0.583724745311633
0.25	0.15625	0.629745287574363
0.25	0.125	0.656804700677914
0.28125	0.15625	0.682385200119116
0.25	0.15625	0.629745287574363
0.28125	0.1875	0.641353269682775
0.28125	0.15625	0.682385200119116
0.296875	0.171875	0.684367280837144
0.3125	0.1875	0.688146140715712
0.28125	0.1875	0.641353269682775
0.296875	0.171875	0.684367280837144
0.25	0.1875	0.583724745311633
0.28125	0.15625	0.682385200119116
0.28125	0.1875	0.641353269682775
0.28125	0.09375	0.746802017408762
0.25	0.0625	0.698235991655495
0.28125	0.0625	0.769389158957112
0.3125	0.0625	0.820818079702638
0.28125	0.09375	0.746802017408762
0.28125	0.0625	0.769389158957112
0.28125	0.09375	0.746802017408762
0.25	0.125	0.656804700677914
0.25	0.09375	0.688505417013955
0.25	0.0625	0.698235991655495
0.28125	0.09375	0.746802017408762
0.25	0.09375	0.688505417013955
0.28125	0.03125	0.765122640346863
0.25	0.0625	0.698235991655495
0.25	0.03125	0.704095794819399
0.25	0.03125	0.704095794819399
0.25	0	0.684421106793551
0.265625	0.015625	0.726512861129847
0.28125	0.03125	0.765122640346863
0.25	0.03125	0.704095794819399
0.265625	0.015625	0.726512861129847
0.28125	0.03125	0.765122640346863
0.3125	0.0625	0.820818079702638
0.28125	0.0625	0.769389158957112
0.25	0.0625	0.698235991655495
0.28125	0.03125	0.765122640346863
0.28125	0.0625	0.769389158957112
0.34375	0.09375	0.853476146031418
0.3125	0.125	0.773115729637067
0.3125	0.09375	0.811238885184184
0.3125	0.09375	0.811238885184184
0.3125	0.0625	0.820818079702638
0.328125	0.078125	0.839081528226694
0.34375	0.09375	0.853476146031418
0.3125	0.09375	0.811238885184184
0.328125	0.078125	0.839081528226694
0.34375	0.09375	0.853476146031418
0.375	0.125	0.86010417751341
0.34375	0.125	0.824714972074427
0.3125	0.125	0.773115729637067
0.34375	0.09375	0.853476146031418
0.34375	0.125	0.824714972074427
0.28125	0.09375	0.746802017408762
0.3125	0.125	0.773115729637067
0.28125	0.125	0.723848597217028
0.25	0.125	0.656804700677914
0.28125	0.09375	0.746802017408762
0.28125	0.125	0.723848597217028
0.28125	0.09375	0.746802017408762
0.3125	0.0625	0.820818079702638
0.3125	0.09375	0.811238885184184
0.3125	0.125	0.773115729637067
0.28125	0.09375	0.746802017408762
0.3125	0.09375	0.811238885184184
0.71875	0.09375	0.746898681236816
0.6875	0.125	0.77288158412348
0.6875	0.09375	0.811343573228916
0.6875	0.0625	0.82082983587807
0.71875	0.09375	0.746898681236816
0.6875	0.09375	0.811343573228916
0.71875	0.09375	0.746898681236816
0.75	0.125	0.655985526982871
0.71875	0.125	0.723407293685111
0.6875	0.125	0.77288158412348
0.71875	0.09375	0.746898681236816
0.71875	0.125	0.723407293685111
0.65625	0.09375	0.853498921274347
0.6875	0.125	0.77288158412348
0.65625	0.125	0.824609849465162
0.625	0.125	0.859991362472924
0.65625	0.09375	0.853498921274347
0.65625	0.125	0.824609849465162
0.6875	0.09375	0.811343573228916
0.65625	0.09375	0.853498921274347
0.671875	0.078125	0.839099515667267
0.6875	0.0625	0.82082983587807
0.6875	0.09375	0.811343573228916
0.671875	0.078125	0.839099515667267
0.6875	0.125	0.77288158412348
0.65625	0.09375	0.853498921274347
0.6875	0.09375	0.811343573228916
0.71875	0.03125	0.76624371157742
0.75	0.0625	0.697730774783695
0.71875	0.0625	0.76914306649964
0.6875	0.0625	0.82082983587807
0.71875	0.03125	0.76624371157742
0.71875	0.0625	0.76914306649964
0.75	0.03125	0.7030040904818
0.71875	0.03125	0.76624371157742
0.734375	0.015625	0.723374696445927
0.75	0	0.687151651521445
0.75	0.03125	0.7030040904818
0.734375	0.015625	0.723374696445927
0.75	0.0625	0.697730774783695
0.71875	0.03125	0.76624371157742
0.75	0.03125	0.7030040904818
0.71875	0.09375	0.746898681236816
0.75	0.0625	0.697730774783695
0.75	0.09375	0.68870257011304
0.75	0.125	0.655985526982871
0.71875	0.09375	0.746898681236816
0.75	0.09375	0.68870257011304
0.71875	0.09375	0.746898681236816
0.6875	0.0625	0.82082983587807
0.71875	0.0625	0.76914306649964
0.75	0.0625	0.697730774783695
0.71875	0.09375	0.746898681236816
0.71875	0.0625	0.76914306649964
0.71875	0.15625	0.682499615023609
0.75	0.1875	0.585504554168642
0.71875	0.1875	0.641660363708347
0.71875	0.1875	0.641660363708347
0.6875	0.1875	0.688237529857055
0.703125	0.171875	0.684618262892137
0.71875	0.15625	0.682499615023609
0.71875	0.1875	0.641660363708347
0.703125	0.171875	0.684618262892137
0.71875	0.15625	0.682499615023609
0.75	0.125	0.655985526982871
0.75	0.15625	0.629539768319268
0.75	0.1875	0.585504554168642
0.71875	0.15625	0.682499615023609
0.75	0.15625	0.629539768319268
0.734375	0.203125	0.587690372341357
0.75	0.21875	0.540132341835856
0.734375	0.21875	0.568453599780916
0.71875	0.21875	0.592338315921017
0.734375	0.203125	0.587690372341357
0.734375	0.21875	0.568453599780916
0.734375	0.203125	0.587690372341357
0.75	0.1875	0.585504554168642
0.75	0.203125	0.563417715208704
0.75	0.21875	0.540132341835856
0.734375	0.203125	0.587690372341357
0.75	0.203125	0.563417715208704
0.734375	0.234375	0.542728774510898
0.75	0.21875	0.540132341835856
0.75	0.234375	0.519586056211355
0.75	0.25	0.495507611648116
0.734375	0.234375	0.542728774510898
0.75	0.234375	0.519586056211355
0.734375	0.234375	0.542728774510898
0.71875	0.21875	0.592338315921017
0.734375	0.21875	0.568453599780916
0.75	0.21875	0.540132341835856
0.734375	0.234375	0.542728774510898
0.734375	0.21875	0.568453599780916
0.71875	0.1875	0.641660363708347
0.71875	0.21875	0.592338315921017
0.703125	0.203125	0.638856895364562
0.6875	0.1875	0.688237529857055
0.71875	0.1875	0.641660363708347
0.703125	0.203125	0.638856895364562
0.71875	0.1875	0.641660363708347
0.75	0.1875	0.585504554168642
0.734375	0.203125	0.587690372341357
0.71875	0.21875	0.592338315921017
0.71875	0.1875	0.641660363708347
0.734375	0.203125	0.587690372341357
0.6875	0.15625	0.736080573855835
0.65625	0.15625	0.778073180524143
0.671875	0.140625	0.774206712296591
0.6875	0.125	0.77288158412348
0.6875	0.15625	0.736080573855835
0.671875	0.140625	0.774206712296591
0.6875	0.15625	0.736080573855835
0.6875	0.1875	0.688237529857055
0.671875	0.171875	0.730842152693194
0.65625	0.15625	0.778073180524143
0.6875	0.15625	0.736080573855835
0.671875	0.171875	0.730842152693194
0.65625	0.125	0.824609849465162
0.65625	0.15625	0.778073180524143
0.640625	0.140625	0.814967593287967
0.625	0.125	0.859991362472924
0.65625	0.125	0.824609849465162
0.640625	0.140625	0.814967593287967
0.65625	0.125	0.824609849465162
0.6875	0.125	0.77288158412348
0.671875	0.140625	0.774206712296591
0.65625	0.15625	0.778073180524143
0.65625	0.125	0.824609849465162
0.671875	0.140625	0.774206712296591
0.71875	0.125	0.723407293685111
0.71875	0.15625	0.682499615023609
0.703125	0.140625	0.726314582942172
0.6875	0.125	0.77288158412348
0.71875	0.125	0.723407293685111
0.703125	0.140625	0.726314582942172
0.75	0.125	0.655985526982871
0.71875	0.15625	0.682499615023609
0.71875	0.125	0.723407293685111
0.6875	0.15625	0.736080573855835
0.71875	0.15625	0.682499615023609
0.703125	0.171875	0.684618262892137
0.6875	0.1875	0.688237529857055
0.6875	0.15625	0.736080573855835
0.703125	0.171875	0.684618262892137
0.6875	0.15625	0.736080573855835
0.6875	0.125	0.77288158412348
0.703125	0.140625	0.726314582942172
0.71875	0.15625	0.682499615023609
0.6875	0.15625	0.736080573855835
0.703125	0.140625	0.726314582942172
0.59375	0.03125	0.943499579870515
0.625	0.0625	0.913663855147724
0.59375	0.0625	0.954372947888489
0.5625	0.0625	0.975044838022493
0.59375	0.03125	0.943499579870515
0.59375	0.0625	0.954372947888489
0.59375	0.03125	0.943499579870515
0.625	0	0.896091228014685
0.625	0.03125	0.917170711002769
0.625	0.0625	0.913663855147724
0.59375	0.03125	0.943499579870515
0.625	0.03125	0.917170711002769
0.59375	0.09375	0.926653595664778
0.625	0.0625	0.913663855147724
0.625	0.09375	0.900733696700708
0.625	0.125	0.859991362472924
0.59375	0.09375	0.926653595664778
0.625	0.09375	0.900733696700708
0.59375	0.09375	0.926653595664778
0.5625	0.0625	0.975044838022493
0.59375	0.0625	0.954372947888489
0.625	0.0625	0.913663855147724
0.59375	0.09375	0.926653595664778
0.59375	0.0625	0.954372947888489
0.5625	0	0.957364211623231
0.5625	0.0625	0.975044838022493
0.53125	0.03125	0.977427725230517
0.5	0	0.974107790438982
0.5625	0	0.957364211623231
0.53125	0.03125	0.977427725230517
0.5625	0	0.957364211623231
0.625	0	0.896091228014685
0.59375	0.03125	0.943499579870515
0.5625	0.0625	0.975044838022493
0.5625	0	0.957364211623231
0.59375	0.03125	0.943499579870515
0.6875	0.03125	0.82531843422997
0.65625	0.03125	0.870290216787794
0.671875	0.015625	0.841861352374856
0.6875	0	0.80778984174762
0.6875	0.03125	0.82531843422997
0.671875	0.015625	0.841861352374856
0.6875	0.03125	0.82531843422997
0.6875	0.0625	0.82082983587807
0.671875	0.046875	0.846375029388138
0.65625	0.03125	0.870290216787794
0.6875	0.03125	0.82531843422997
0.671875	0.046875	0.846375029388138
0.65625	0	0.86121989579399
0.65625	0.03125	0.870290216787794
0.640625	0.015625	0.888722974479759
0.625	0	0.896091228014685
0.65625	0	0.86121989579399
0.640625	0.015625	0.888722974479759
0.65625	0	0.86121989579399
0.6875	0	0.80778984174762
0.671875	0.015625	0.841861352374856
0.65625	0.03125	0.870290216787794
0.65625	0	0.86121989579399
0.671875	0.015625	0.841861352374856
0.71875	0	0.748940848849696
0.71875	0.03125	0.76624371157742
0.703125	0.015625	0.784335295306742
0.6875	0	0.80778984174762
0.71875	0	0.748940848849696
0.703125	0.015625	0.784335295306742
0.71875	0	0.748940848849696
0.75	0	0.687151651521445
0.734375	0.015625	0.723374696445927
0.71875	0.03125	0.76624371157742
0.71875	0	0.748940848849696
0.734375	0.015625	0.723374696445927
0.71875	0.03125	0.76624371157742
0.6875	0.0625	0.82082983587807
0.6875	0.03125	0.82531843422997
0.6875	0.03125	0.82531843422997
0.6875	0	0.80778984174762
0.703125	0.015625	0.784335295306742
0.71875	0.03125	0.76624371157742
0.6875	0.03125	0.82531843422997
0.703125	0.015625	0.784335295306742
0.65625	0.0625	0.877543012825874
0.65625	0.09375	0.853498921274347
0.640625	0.078125	0.884049048762814
0.625	0.0625	0.913663855147724
0.65625	0.0625	0.877543012825874
0.640625	0.078125	0.884049048762814
0.65625	0.0625	0.877543012825874
0.6875	0.0625	0.82082983587807
0.671875	0.078125	0.839099515667267
0.65625	0.09375	0.853498921274347
0.65625	0.0625	0.877543012825874
0.671875	0.078125	0.839099515667267
0.65625	0.09375	0.853498921274347
0.625	0.125	0.859991362472924
0.625	0.09375	0.900733696700708
0.625	0.09375	0.900733696700708
0.625	0.0625	0.913663855147724
0.640625	0.078125	0.884049048762814
0.65625	0.09375	0.853498921274347
0.625	0.09375	0.900733696700708
0.640625	0.078125	0.884049048762814
0.625	0.03125	0.917170711002769
0.65625	0.03125	0.870290216787794
0.640625	0.046875	0.893222242764535
0.625	0.0625	0.913663855147724
0.625	0.03125	0.917170711002769
0.640625	0.046875	0.893222242764535
0.625	0.03125	0.917170711002769
0.625	0	0.896091228014685
0.640625	0.015625	0.888722974479759
0.65625	0.03125	0.870290216787794
0.625	0.03125	0.917170711002769
0.640625	0.015625	0.888722974479759
0.65625	0.0625	0.877543012825874
0.65625	0.03125	0.870290216787794
0.671875	0.046875	0.846375029388138
0.6875	0.0625	0.82082983587807
0.65625	0.0625	0.877543012825874
0.671875	0.046875	0.846375029388138
0.65625	0.0625	0.877543012825874
0.625	0.0625	0.913663855147724
0.640625	0.046875	0.893222242764535
0.65625	0.03125	0.870290216787794
0.65625	0.0625	0.877543012825874
0.640625	0.046875	0.893222242764535
0.84375	0.0625	0.465463199110757
0.84375	0.03125	0.468986953495588
0.859375	0.046875	0.421904989384152
0.875	0.0625	0.37767969487341
0.84375	0.0625	0.465463199110757
0.859375	0.046875	0.421904989384152
0.84375	0.0625	0.465463199110757
0.8125	0.0625	0.548367632803316
0.828125	0.046875	0.507265504468757
0.84375	0.03125	0.468986953495588
0.84375	0.0625	0.465463199110757
0.828125	0.046875	0.507265504468757
0.875	0.03125	0.380951245159788
0.84375	0.03125	0.468986953495588
0.859375	0.015625	0.421919830060488
0.875	0	0.376118357713113
0.875	0.03125	0.380951245159788
0.859375	0.015625	0.421919830060488
0.875	0.03125	0.380951245159788
0.875	0.0625	0.37767969487341
0.859375	0.046875	0.421904989384152
0.84375	0.03125	0.468986953495588
0.875	0.03125	0.380951245159788
0.859375	0.046875	0.421904989384152
0.875	0.09375	0.368679506307347
0.84375	0.09375	0.454419782928397
0.859375	0.078125	0.415051143057365
0.875	0.0625	0.37767969487341
0.875	0.09375	0.368679506307347
0.859375	0.078125	0.415051143057365
0.875	0.09375	0.368679506307347
0.875	0.125	0.355547054779431
0.859375	0.109375	0.403180806284554
0.84375	0.09375	0.454419782928397
0.875	0.09375	0.368679506307347
0.859375	0.109375	0.403180806284554
0.84375	0.0625	0.465463199110757
0.84375	0.09375	0.454419782928397
0.828125	0.078125	0.499601227041459
0.8125	0.0625	0.548367632803316
0.84375	0.0625	0.465463199110757
0.828125	0.078125	0.499601227041459
0.84375	0.0625	0.465463199110757
0.875	0.0625	0.37767969487341
0.859375	0.078125	0.415051143057365
0.84375	0.09375	0.454419782928397
0.84375	0.0625	0.465463199110757
0.859375	0.078125	0.415051143057365
0.8125	0.03125	0.552714871183609
0.78125	0.03125	0.629119868572117
0.796875	0.015625	0.585673652096234
0.8125	0	0.543860743496362
0.8125	0.03125	0.552714871183609
0.796875	0.015625	0.585673652096234
0.8125	0.03125	0.552714871183609
0.8125	0.0625	0.548367632803316
0.796875	0.046875	0.588568504438818
0.78125	0.03125	0.629119868572117
0.8125	0.03125	0.552714871183609
0.796875	0.046875	0.588568504438818
0.78125	0	0.620269023779044
0.78125	0.03125	0.629119868572117
0.765625	0.015625	0.661151629058556
0.75	0	0.687151651521445
0.78125	0	0.620269023779044
0.765625	0.015625	0.661151629058556
0.78125	0	0.620269023779044
0.8125	0	0.543860743496362
0.796875	0.015625	0.585673652096234
0.78125	0.03125	0.629119868572117
0.78125	0	0.620269023779044
0.796875	0.015625	0.585673652096234
0.84375	0	0.462629006919527
0.84375	0.03125	0.468986953495588
0.828125	0.015625	0.506906311055547
0.8125	0	0.543860743496362
0.84375	0	0.462629006919527
0.828125	0.015625	0.506906311055547
0.84375	0	0.462629006919527
0.875	0	0.376118357713113
0.859375	0.015625	0.421919830060488
0.84375	0.03125	0.468986953495588
0.84375	0	0.462629006919527
0.859375	0.015625	0.421919830060488
0.8125	0.03125	0.552714871183609
0.84375	0.03125	0.468986953495588
0.828125	0.046875	0.507265504468757
0.8125	0.0625	0.548367632803316
0.8125	0.03125	0.552714871183609
0.828125	0.046875	0.507265504468757
0.8125	0.03125	0.552714871183609
0.8125	0	0.543860743496362
0.828125	0.015625	0.506906311055547
0.84375	0.03125	0.468986953495588
0.8125	0.03125	0.552714871183609
0.828125	0.015625	0.506906311055547
0.9375	0.03125	0.19432255744901
0.90625	0.03125	0.289068606174847
0.921875	0.015625	0.24012778168276
0.9375	0	0.192095936785192
0.9375	0.03125	0.19432255744901
0.921875	0.015625	0.24012778168276
0.9375	0.03125	0.19432255744901
0.9375	0.0625	0.192489543701529
0.921875	0.046875	0.23974537420674
0.90625	0.03125	0.289068606174847
0.9375	0.03125	0.19432255744901
0.921875	0.046875	0.23974537420674
0.90625	0	0.285621423196072
0.90625	0.03125	0.289068606174847
0.890625	0.015625	0.332740945459051
0.875	0	0.376118357713113
0.90625	0	0.285621423196072
0.890625	0.015625	0.332740945459051
0.90625	0	0.285621423196072
0.9375	0	0.192095936785192
0.921875	0.015625	0.24012778168276
0.90625	0.03125	0.289068606174847
0.90625	0	0.285621423196072
0.921875	0.015625	0.24012778168276
0.96875	0	0.0965534816277707
0.96875	0.03125	0.0976453834597989
0.953125	0.015625	0.145059253667139
0.9375	0	0.192095936785192
0.96875	0	0.0965534816277707
0.953125	0.015625	0.145059253667139
0.96875	0	0.0965534816277707
1	0	0
0.984375	0.015625	0.0485202875794603
0.96875	0.03125	0.0976453834597989
0.96875	0	0.0965534816277707
0.984375	0.015625	0.0485202875794603
0.9375	0.03125	0.19432255744901
0.96875	0.03125	0.0976453834597989
0.953125	0.046875	0.14478337152179
0.9375	0.0625	0.192489543701529
0.9375	0.03125	0.19432255744901
0.953125	0.046875	0.14478337152179
0.9375	0.03125	0.19432255744901
0.9375	0	0.192095936785192
0.953125	0.015625	0.145059253667139
0.96875	0.03125	0.0976453834597989
0.9375	0.03125	0.19432255744901
0.953125	0.015625	0.145059253667139
0.90625	0.0625	0.286446959831773
0.90625	0.09375	0.279479878864924
0.890625	0.078125	0.326818784840588
0.875	0.0625	0.37767969487341
0.90625	0.0625	0.286446959831773
0.890625	0.078125	0.326818784840588
0.90625	0.0625	0.286446959831773
0.9375	0.0625	0.192489543701529
0.921875	0.078125	0.235630437458174
0.90625	0.09375	0.279479878864924
0.90625	0.0625	0.286446959831773
0.921875	0.078125	0.235630437458174
0.875	0.09375	0.368679506307347
0.90625	0.09375	0.279479878864924
0.890625	0.109375	0.317436693735241
0.875	0.125	0.355547054779431
0.875	0.09375	0.368679506307347
0.890625	0.109375	0.317436693735241
0.875	0.09375	0.368679506307347
0.875	0.0625	0.37767969487341
0.890625	0.078125	0.326818784840588
0.90625	0.09375	0.279479878864924
0.875	0.09375	0.368679506307347
0.890625	0.078125	0.326818784840588
0.875	0.03125	0.380951245159788
0.90625	0.03125	0.289068606174847
0.890625	0.046875	0.332412246410581
0.875	0.0625	0.37767969487341
0.875	0.03125	0.380951245159788
0.890625	0.046875	0.332412246410581
0.875	0.03125	0.380951245159788
0.875	0	0.376118357713113
0.890625	0.015625	0.332740945459051
0.90625	0.03125	0.289068606174847
0.875	0.03125	0.380951245159788
0.890625	0.015625	0.332740945459051
0.90625	0.0625	0.286446959831773
0.90625	0.03125	0.289068606174847
0.921875	0.046875	0.23974537420674
0.9375	0.0625	0.192489543701529
0.90625	0.0625	0.286446959831773
0.921875	0.046875	0.23974537420674
0.90625	0.0625	0.286446959831773
0.875	0.0625	0.37767969487341
0.890625	0.046875	0.332412246410581
0.90625	0.03125	0.289068606174847
0.90625	0.0625	0.286446959831773
0.890625	0.046875	0.332412246410581
0.8125	0.15625	0.492467008057236
0.78125	0.15625	0.559897683672129
0.796875	0.140625	0.539935507815868
0.8125	0.125	0.516757091187931
0.8125	0.15625	0.492467008057236
0.796875	0.140625	0.539935507815868
0.8125	0.15625	0.492467008057236
0.8125	0.1875	0.460644613289985
0.796875	0.171875	0.509002987383673
0.78125	0.15625	0.559897683672129
0.8125	0.15625	0.492467008057236
0.796875	0.171875	0.509002987383673
0.78125	0.125	0.593748520086963
0.78125	0.15625	0.559897683672129
0.765625	0.140625	0.607888049572607
0.75	0.125	0.655985526982871
0.78125	0.125	0.593748520086963
0.765625	0.140625	0.607888049572607
0.78125	0.125	0.593748520086963
0.8125	0.125	0.516757091187931
0.796875	0.140625	0.539935507815868
0.78125	0.15625	0.559897683672129
0.78125	0.125	0.593748520086963
0.796875	0.140625	0.539935507815868
0.84375	0.125	0.438540244214862
0.84375	0.15625	0.417014553443017
0.828125	0.140625	0.465351051935803
0.8125	0.125	0.516757091187931
0.84375	0.125	0.438540244214862
0.828125	0.140625	0.465351051935803
0.84375	0.125	0.438540244214862
0.875	0.125	0.355547054779431
0.859375	0.140625	0.386832528198085
0.84375	0.15625	0.417014553443017
0.84375	0.125	0.438540244214862
0.859375	0.140625	0.386832528198085
0.8125	0.15625	0.492467008057236
0.84375	0.15625	0.417014553443017
0.828125	0.171875	0.440248898385789
0.8125	0.1875	0.460644613289985
0.8125	0.15625	0.492467008057236
0.828125	0.171875	0.440248898385789
0.8125	0.15625	0.492467008057236
0.8125	0.125	0.516757091187931
0.828125	0.140625	0.465351051935803
0.84375	0.15625	0.417014553443017
0.8125	0.15625	0.492467008057236
0.828125	0.140625	0.465351051935803
0.78125	0.1875	0.528137131121503
0.78125	0.21875	0.485317228605755
0.765625	0.203125	0.53261094738944
0.75	0.1875	0.585504554168642
0.78125	0.1875	0.528137131121503
0.765625	0.203125	0.53261094738944
0.78125	0.1875	0.528137131121503
0.8125	0.1875	0.460644613289985
0.796875	0.203125	0.475112320478418
0.78125	0.21875	0.485317228605755
0.78125	0.1875	0.528137131121503
0.796875	0.203125	0.475112320478418
0.765625	0.234375	0.492461293289392
0.75	0.21875	0.540132341835856
0.765625	0.21875	0.514954421724657
0.78125	0.21875	0.485317228605755
0.765625	0.234375	0.492461293289392
0.765625	0.21875	0.514954421724657
0.765625	0.234375	0.492461293289392
0.75	0.25	0.495507611648116
0.75	0.234375	0.519586056211355
0.75	0.21875	0.540132341835856
0.765625	0.234375	0.492461293289392
0.75	0.234375	0.519586056211355
0.765625	0.203125	0.53261094738944
0.75	0.21875	0.540132341835856
0.75	0.203125	0.563417715208704
0.75	0.1875	0.585504554168642
0.765625	0.203125	0.53261094738944
0.75	0.203125	0.563417715208704
0.765625	0.203125	0.53261094738944
0.78125	0.21875	0.485317228605755
0.765625	0.21875	0.514954421724657
0.75	0.21875	0.540132341835856
0.765625	0.203125	0.53261094738944
0.765625	0.21875	0.514954421724657
0.75	0.15625	0.629539768319268
0.78125	0.15625	0.559897683672129
0.765625	0.171875	0.576085090441039
0.75	0.1875	0.585504554168642
0.75	0.15625	0.629539768319268
0.765625	0.171875	0.576085090441039
0.75	0.15625	0.629539768319268
0.75	0.125	0.655985526982871
0.765625	0.140625	0.607888049572607
0.78125	0.15625	0.559897683672129
0.75	0.15625	0.629539768319268
0.765625	0.140625	0.607888049572607
0.78125	0.1875	0.528137131121503
0.78125	0.15625	0.559897683672129
0.796875	0.171875	0.509002987383673
0.8125	0.1875	0.460644613289985
0.78125	0.1875	0.528137131121503
0.796875	0.171875	0.509002987383673
0.78125	0.1875	0.528137131121503
0.75	0.1875	0.585504554168642
0.765625	0.171875	0.576085090441039
0.78125	0.15625	0.559897683672129
0.78125	0.1875	0.528137131121503
0.765625	0.171875	0.576085090441039
0.78125	0.0625	0.629098274779256
0.78125	0.09375	0.611018328547146
0.765625	0.078125	0.655894441781328
0.75	0.0625	0.697730774783695
0.78125	0.0625	0.629098274779256
0.765625	0.078125	0.655894441781328
0.78125	0.0625	0.629098274779256
0.8125	0.0625	0.548367632803316
0.796875	0.078125	0.579374664403406
0.78125	0.09375	0.611018328547146
0.78125	0.0625	0.629098274779256
0.796875	0.078125	0.579374664403406
0.75	0.09375	0.68870257011304
0.78125	0.09375	0.611018328547146
0.765625	0.109375	0.635740400846228
0.75	0.125	0.655985526982871
0.75	0.09375	0.68870257011304
0.765625	0.109375	0.635740400846228
0.75	0.09375	0.68870257011304
0.75	0.0625	0.697730774783695
0.765625	0.078125	0.655894441781328
0.78125	0.09375	0.611018328547146
0.75	0.09375	0.68870257011304
0.765625	0.078125	0.655894441781328
0.75	0.03125	0.7030040904818
0.78125	0.03125	0.629119868572117
0.765625	0.046875	0.661986707082364
0.75	0.0625	0.697730774783695
0.75	0.03125	0.7030040904818
0.765625	0.046875	0.661986707082364
0.75	0.03125	0.7030040904818
0.75	0	0.687151651521445
0.765625	0.015625	0.661151629058556
0.78125	0.03125	0.629119868572117
0.75	0.03125	0.7030040904818
0.765625	0.015625	0.661151629058556
0.78125	0.0625	0.629098274779256
0.78125	0.03125	0.629119868572117
0.796875	0.046875	0.588568504438818
0.8125	0.0625	0.548367632803316
0.78125	0.0625	0.629098274779256
0.796875	0.046875	0.588568504438818
0.78125	0.0625	0.629098274779256
0.75	0.0625	0.697730774783695
0.765625	0.046875	0.661986707082364
0.78125	0.03125	0.629119868572117
0.78125	0.0625	0.629098274779256
0.765625	0.046875	0.661986707082364
0.8125	0.09375	0.536792433284089
0.84375	0.09375	0.454419782928397
0.828125	0.109375	0.485383323652033
0.8125	0.125	0.516757091187931
0.8125	0.09375	0.536792433284089
0.828125	0.109375	0.485383323652033
0.8125	0.09375	0.536792433284089
0.8125	0.0625	0.548367632803316
0.828125	0.078125	0.499601227041459
0.84375	0.09375	0.454419782928397
0.8125	0.09375	0.536792433284089
0.828125	0.078125	0.499601227041459
0.84375	0.125	0.438540244214862
0.84375	0.09375	0.454419782928397
0.859375	0.109375	0.403180806284554
0.875	0.125	0.355547054779431
0.84375	0.125	0.438540244214862
0.859375	0.109375	0.403180806284554
0.84375	0.125	0.438540244214862
0.8125	0.125	0.516757091187931
0.828125	0.109375	0.485383323652033
0.84375	0.09375	0.454419782928397
0.84375	0.125	0.438540244214862
0.828125	0.109375	0.485383323652033
0.78125	0.125	0.593748520086963
0.78125	0.09375	0.611018328547146
0.796875	0.109375	0.563229519346424
0.8125	0.125	0.516757091187931
0.78125	0.125	0.593748520086963
0.796875	0.109375	0.563229519346424
0.78125	0.125	0.593748520086963
0.75	0.125	0.655985526982871
0.765625	0.109375	0.635740400846228
0.78125	0.09375	0.611018328547146
0.78125	0.125	0.593748520086963
0.765625	0.109375	0.635740400846228
0.8125	0.09375	0.536792433284089
0.78125	0.09375	0.611018328547146
0.796875	0.078125	0.579374664403406
0.8125	0.0625	0.548367632803316
0.8125	0.09375	0.536792433284089
0.796875	0.078125	0.579374664403406
0.8125	0.09375	0.536792433284089
0.8125	0.125	0.516757091187931
0.796875	0.109375	0.563229519346424
0.78125	0.09375	0.611018328547146
0.8125	0.09375	0.536792433284089
0.796875	0.109375	0.563229519346424
0.609375	0.296875	0.555711189259351
0.59375	0.3125	0.526589678843517
0.59375	0.296875	0.56639950093188
0.59375	0.28125	0.601772948442062
0.609375	0.296875	0.555711189259351
0.59375	0.296875	0.56639950093188
0.609375	0.296875	0.555711189259351
0.625	0.3125	0.508302206725429
0.609375	0.3125	0.519546823759604
0.59375	0.3125	0.526589678843517
0.609375	0.296875	0.555711189259351
0.609375	0.3125	0.519546823759604
0.578125	0.296875	0.572734427456368
0.59375	0.3125	0.526589678843517
0.578125	0.3125	0.535259375150662
0.5625	0.3125	0.539394530949007
0.578125	0.296875	0.572734427456368
0.578125	0.3125	0.535259375150662
0.578125	0.296875	0.572734427456368
0.59375	0.28125	0.601772948442062
0.59375	0.296875	0.56639950093188
0.59375	0.3125	0.526589678843517
0.578125	0.296875	0.572734427456368
0.59375	0.296875	0.56639950093188
0.609375	0.265625	0.625223025464633
0.625	0.28125	0.580190624060133
0.609375	0.28125	0.593179997726344
0.59375	0.28125	0.601772948442062
0.609375	0.265625	0.625223025464633
0.609375	0.28125	0.593179997726344
0.609375	0.265625	0.625223025464633
0.625	0.25	0.648079900532003
0.625	0.265625	0.615284795036436
0.625	0.28125	0.580190624060133
0.609375	0.265625	0.625223025464633
0.625	0.265625	0.615284795036436
0.609375	0.296875	0.555711189259351
0.625	0.28125	0.580190624060133
0.625	0.296875	0.546507767454139
0.625	0.3125	0.508302206725429
0.609375	0.296875	0.555711189259351
0.625	0.296875	0.546507767454139
0.609375	0.296875	0.555711189259351
0.59375	0.28125	0.601772948442062
0.609375	0.28125	0.593179997726344
0.625	0.28125	0.580190624060133
0.609375	0.296875	0.555711189259351
0.609375	0.28125	0.593179997726344
0.609375	0.328125	0.479016827408185
0.625	0.34375	0.430839700417992
0.609375	0.34375	0.440394787861173
0.59375	0.34375	0.446130801624912
0.609375	0.328125	0.479016827408185
0.609375	0.34375	0.440394787861173
0.609375	0.328125	0.479016827408185
0.625	0.3125	0.508302206725429
0.625	0.328125	0.471396425054036
0.625	0.34375	0.430839700417992
0.609375	0.328125	0.479016827408185
0.625	0.328125	0.471396425054036
0.609375	0.359375	0.398192745770374
0.625	0.34375	0.430839700417992
0.625	0.359375	0.392004196391728
0.625	0.375	0.349785320722021
0.609375	0.359375	0.398192745770374
0.625	0.359375	0.392004196391728
0.609375	0.359375	0.398192745770374
0.59375	0.34375	0.446130801624912
0.609375	0.34375	0.440394787861173
0.625	0.34375	0.430839700417992
0.609375	0.359375	0.398192745770374
0.609375	0.34375	0.440394787861173
0.578125	0.328125	0.493367311311382
0.59375	0.3125	0.526589678843517
0.59375	0.328125	0.488246168022548
0.59375	0.34375	0.446130801624912
0.578125	0.328125	0.493367311311382
0.59375	0.328125	0.488246168022548
0.578125	0.328125	0.493367311311382
0.5625	0.3125	0.539394530949007
0.578125	0.3125	0.535259375150662
0.59375	0.3125	0.526589678843517
0.578125	0.328125	0.493367311311382
0.578125	0.3125	0.535259375150662
0.609375	0.328125	0.479016827408185
0.59375	0.3125	0.526589678843517
0.609375	0.3125	0.519546823759604
0.625	0.3125	0.508302206725429
0.609375	0.328125	0.479016827408185
0.609375	0.3125	0.519546823759604
0.609375	0.328125	0.479016827408185
0.59375	0.34375	0.446130801624912
0.59375	0.328125	0.488246168022548
0.59375	0.3125	0.526589678843517
0.609375	0.328125	0.479016827408185
0.59375	0.328125	0.488246168022548
0.546875	0.265625	0.659005271149698
0.5625	0.28125	0.617200697472082
0.546875	0.28125	0.62459435904668
0.53125	0.28125	0.627203491114388
0.546875	0.265625	0.659005271149698
0.546875	0.28125	0.62459435904668
0.546875	0.265625	0.659005271149698
0.5625	0.25	0.688454218814353
0.5625	0.265625	0.654170162636773
0.5625	0.28125	0.617200697472082
0.546875	0.265625	0.659005271149698
0.5625	0.265625	0.654170162636773
0.546875	0.296875	0.583543124119797
0.5625	0.28125	0.617200697472082
0.5625	0.296875	0.580660269698234
0.5625	0.3125	0.539394530949007
0.546875	0.296875	0.583543124119797
0.5625	0.296875	0.580660269698234
0.546875	0.296875	0.583543124119797
0.53125	0.28125	0.627203491114388
0.546875	0.28125	0.62459435904668
0.5625	0.28125	0.617200697472082
0.546875	0.296875	0.583543124119797
0.546875	0.28125	0.62459435904668
0.53125	0.28125	0.627203491114388
0.5	0.25	0.703804888453829
0.53125	0.25	0.70098479442521
0.53125	0.25	0.70098479442521
0.5625	0.25	0.688454218814353
0.546875	0.265625	0.659005271149698
0.53125	0.28125	0.627203491114388
0.53125	0.25	0.70098479442521
0.546875	0.265625	0.659005271149698
0.59375	0.25	0.671977407182398
0.59375	0.28125	0.601772948442062
0.578125	0.265625	0.644612089028314
0.5625	0.25	0.688454218814353
0.59375	0.25	0.671977407182398
0.578125	0.265625	0.644612089028314
0.59375	0.25	0.671977407182398
0.625	0.25	0.648079900532003
0.609375	0.265625	0.625223025464633
0.59375	0.28125	0.601772948442062
0.59375	0.25	0.671977407182398
0.609375	0.265625	0.625223025464633
0.578125	0.296875	0.572734427456368
0.5625	0.28125	0.617200697472082
0.578125	0.28125	0.611581374094674
0.59375	0.28125	0.601772948442062
0.578125	0.296875	0.572734427456368
0.578125	0.28125	0.611581374094674
0.578125	0.296875	0.572734427456368
0.5625	0.3125	0.539394530949007
0.5625	0.296875	0.580660269698234
0.5625	0.28125	0.617200697472082
0.578125	0.296875	0.572734427456368
0.5625	0.296875	0.580660269698234
0.578125	0.265625	0.644612089028314
0.5625	0.28125	0.617200697472082
0.5625	0.265625	0.654170162636773
0.5625	0.25	0.688454218814353
0.578125	0.265625	0.644612089028314
0.5625	0.265625	0.654170162636773
0.578125	0.265625	0.644612089028314
0.59375	0.28125	0.601772948442062
0.578125	0.28125	0.611581374094674
0.5625	0.28125	0.617200697472082
0.578125	0.265625	0.644612089028314
0.578125	0.28125	0.611581374094674
0.6875	0.28125	0.522793849726488
0.65625	0.28125	0.554145483290948
0.671875	0.265625	0.568500404047405
0.6875	0.25	0.582848909668987
0.6875	0.28125	0.522793849726488
0.671875	0.265625	0.568500404047405
0.6875	0.28125	0.522793849726488
0.6875	0.3125	0.457146954489116
0.671875	0.296875	0.504762446963401
0.65625	0.28125	0.554145483290948
0.6875	0.28125	0.522793849726488
0.671875	0.296875	0.504762446963401
0.65625	0.25	0.618753442572619
0.65625	0.28125	0.554145483290948
0.640625	0.265625	0.60002213652716
0.625	0.25	0.648079900532003
0.65625	0.25	0.618753442572619
0.640625	0.265625	0.60002213652716
0.65625	0.25	0.618753442572619
0.6875	0.25	0.582848909668987
0.671875	0.265625	0.568500404047405
0.65625	0.28125	0.554145483290948
0.65625	0.25	0.618753442572619
0.671875	0.265625	0.568500404047405
0.71875	0.25	0.542131242942471
0.71875	0.28125	0.485435436838605
0.703125	0.265625	0.53246837743536
0.6875	0.25	0.582848909668987
0.71875	0.25	0.542131242942471
0.703125	0.265625	0.53246837743536
0.71875	0.25	0.542131242942471
0.75	0.25	0.495507611648116
0.734375	0.265625	0.491645386530651
0.71875	0.28125	0.485435436838605
0.71875	0.25	0.542131242942471
0.734375	0.265625	0.491645386530651
0.6875	0.28125	0.522793849726488
0.71875	0.28125	0.485435436838605
0.703125	0.296875	0.472285574017048
0.6875	0.3125	0.457146954489116
0.6875	0.28125	0.522793849726488
0.703125	0.296875	0.472285574017048
0.6875	0.28125	0.522793849726488
0.6875	0.25	0.582848909668987
0.703125	0.265625	0.53246837743536
0.71875	0.28125	0.485435436838605
0.6875	0.28125	0.522793849726488
0.703125	0.265625	0.53246837743536
0.640625	0.328125	0.459941300471757
0.65625	0.3125	0.48494742208824
0.65625	0.328125	0.44995483050719
0.65625	0.34375	0.411325811683345
0.640625	0.328125	0.459941300471757
0.65625	0.328125	0.44995483050719
0.640625	0.328125	0.459941300471757
0.625	0.3125	0.508302206725429
0.640625	0.3125	0.498572478675974
0.65625	0.3125	0.48494742208824
0.640625	0.328125	0.459941300471757
0.640625	0.3125	0.498572478675974
0.671875	0.328125	0.436340199601078
0.65625	0.3125	0.48494742208824
0.671875	0.3125	0.47282830935083
0.6875	0.3125	0.457146954489116
0.671875	0.328125	0.436340199601078
0.671875	0.3125	0.47282830935083
0.671875	0.328125	0.436340199601078
0.65625	0.34375	0.411325811683345
0.65625	0.328125	0.44995483050719
0.65625	0.3125	0.48494742208824
0.671875	0.328125	0.436340199601078
0.65625	0.328125	0.44995483050719
0.640625	0.359375	0.382437687016711
0.625	0.34375	0.430839700417992
0.640625	0.34375	0.422910997841358
0.65625	0.34375	0.411325811683345
0.640625	0.359375	0.382437687016711
0.640625	0.34375	0.422910997841358
0.640625	0.359375	0.382437687016711
0.625	0.375	0.349785320722021
0.625	0.359375	0.392004196391728
0.625	0.34375	0.430839700417992
0.640625	0.359375	0.382437687016711
0.625	0.359375	0.392004196391728
0.640625	0.328125	0.459941300471757
0.625	0.34375	0.430839700417992
0.625	0.328125	0.471396425054036
0.625	0.3125	0.508302206725429
0.640625	0.328125	0.459941300471757
0.625	0.328125	0.471396425054036
0.640625	0.328125	0.459941300471757
0.65625	0.34375	0.411325811683345
0.640625	0.34375	0.422910997841358
0.625	0.34375	0.430839700417992
0.640625	0.328125	0.459941300471757
0.640625	0.34375	0.422910997841358
0.640625	0.296875	0.533082755540739
0.625	0.28125	0.580190624060133
0.640625	0.28125	0.569285395869959
0.65625	0.28125	0.554145483290948
0.640625	0.296875	0.533082755540739
0.640625	0.28125	0.569285395869959
0.640625	0.296875	0.533082755540739
0.625	0.3125	0.508302206725429
0.625	0.296875	0.546507767454139
0.625	0.28125	0.580190624060133
0.640625	0.296875	0.533082755540739
0.625	0.296875	0.546507767454139
0.640625	0.265625	0.60002213652716
0.625	0.28125	0.580190624060133
0.625	0.265625	0.615284795036436
0.625	0.25	0.648079900532003
0.640625	0.265625	0.60002213652716
0.625	0.265625	0.615284795036436
0.640625	0.265625	0.60002213652716
0.65625	0.28125	0.554145483290948
0.640625	0.28125	0.569285395869959
0.625	0.28125	0.580190624060133
0.640625	0.265625	0.60002213652716
0.640625	0.28125	0.569285395869959
0.671875	0.296875	0.504762446963401
0.65625	0.3125	0.48494742208824
0.65625	0.296875	0.521018263637595
0.65625	0.28125	0.554145483290948
0.671875	0.296875	0.504762446963401
0.65625	0.296875	0.521018263637595
0.671875	0.296875	0.504762446963401
0.6875	0.3125	0.457146954489116
0.671875	0.3125	0.47282830935083
0.65625	0.3125	0.48494742208824
0.671875	0.296875	0.504762446963401
0.671875	0.3125	0.47282830935083
0.640625	0.296875	0.533082755540739
0.65625	0.3125	0.48494742208824
0.640625	0.3125	0.498572478675974
0.625	0.3125	0.508302206725429
0.640625	0.296875	0.533082755540739
0.640625	0.3125	0.498572478675974
0.640625	0.296875	0.533082755540739
0.65625	0.28125	0.554145483290948
0.65625	0.296875	0.521018263637595
0.65625	0.3125	0.48494742208824
0.640625	0.296875	0.533082755540739
0.65625	0.296875	0.521018263637595
0.546875	0.390625	0.329561311223947
0.5625	0.40625	0.281728601678609
0.546875	0.40625	0.285152686007406
0.53125	0.40625	0.285801398912848
0.546875	0.390625	0.329561311223947
0.546875	0.40625	0.285152686007406
0.546875	0.390625	0.329561311223947
0.5625	0.375	0.37109309800394
0.5625	0.390625	0.327903779981053
0.5625	0.40625	0.281728601678609
0.546875	0.390625	0.329561311223947
0.5625	0.390625	0.327903779981053
0.546875	0.421875	0.237932799555751
0.5625	0.40625	0.281728601678609
0.5625	0.421875	0.236934082726171
0.5625	0.4375	0.189510765570876
0.546875	0.421875	0.237932799555751
0.5625	0.421875	0.236934082726171
0.546875	0.421875	0.237932799555751
0.53125	0.40625	0.285801398912848
0.546875	0.40625	0.285152686007406
0.5625	0.40625	0.281728601678609
0.546875	0.421875	0.237932799555751
0.546875	0.40625	0.285152686007406
0.515625	0.390625	0.332730727996674
0.53125	0.375	0.376515622032401
0.53125	0.390625	0.332671414932977
0.53125	0.40625	0.285801398912848
0.515625	0.390625	0.332730727996674
0.53125	0.390625	0.332671414932977
0.515625	0.390625	0.332730727996674
0.5	0.375	0.378319037251
0.515625	0.375	0.379100457514884
0.53125	0.375	0.376515622032401
0.515625	0.390625	0.332730727996674
0.515625	0.375	0.379100457514884
0.546875	0.390625	0.329561311223947
0.53125	0.375	0.376515622032401
0.546875	0.375	0.375470497976977
0.5625	0.375	0.37109309800394
0.546875	0.390625	0.329561311223947
0.546875	0.375	0.375470497976977
0.546875	0.390625	0.329561311223947
0.53125	0.40625	0.285801398912848
0.53125	0.390625	0.332671414932977
0.53125	0.375	0.376515622032401
0.546875	0.390625	0.329561311223947
0.53125	0.390625	0.332671414932977
0.578125	0.390625	0.323235759704631
0.59375	0.375	0.362166296392042
0.59375	0.390625	0.320022509812527
0.59375	0.40625	0.274959866496589
0.578125	0.390625	0.323235759704631
0.59375	0.390625	0.320022509812527
0.578125	0.390625	0.323235759704631
0.5625	0.375	0.37109309800394
0.578125	0.375	0.368287362598845
0.59375	0.375	0.362166296392042
0.578125	0.390625	0.323235759704631
0.578125	0.375	0.368287362598845
0.609375	0.390625	0.313844323255262
0.59375	0.375	0.362166296392042
0.609375	0.375	0.357588039985903
0.625	0.375	0.349785320722021
0.609375	0.390625	0.313844323255262
0.609375	0.375	0.357588039985903
0.609375	0.390625	0.313844323255262
0.59375	0.40625	0.274959866496589
0.59375	0.390625	0.320022509812527
0.59375	0.375	0.362166296392042
0.609375	0.390625	0.313844323255262
0.59375	0.390625	0.320022509812527
0.578125	0.421875	0.233418796766856
0.5625	0.40625	0.281728601678609
0.578125	0.40625	0.279711278901237
0.59375	0.40625	0.274959866496589
0.578125	0.421875	0.233418796766856
0.578125	0.40625	0.279711278901237
0.578125	0.421875	0.233418796766856
0.5625	0.4375	0.189510765570876
0.5625	0.421875	0.236934082726171
0.5625	0.40625	0.281728601678609
0.578125	0.421875	0.233418796766856
0.5625	0.421875	0.236934082726171
0.578125	0.390625	0.323235759704631
0.5625	0.40625	0.281728601678609
0.5625	0.390625	0.327903779981053
0.5625	0.375	0.37109309800394
0.578125	0.390625	0.323235759704631
0.5625	0.390625	0.327903779981053
0.578125	0.390625	0.323235759704631
0.59375	0.40625	0.274959866496589
0.578125	0.40625	0.279711278901237
0.5625	0.40625	0.281728601678609
0.578125	0.390625	0.323235759704631
0.578125	0.40625	0.279711278901237
0.515625	0.453125	0.145127726698605
0.53125	0.4375	0.192224375987832
0.53125	0.453125	0.14551276830261
0.53125	0.46875	0.0966351936656862
0.515625	0.453125	0.145127726698605
0.53125	0.453125	0.14551276830261
0.515625	0.453125	0.145127726698605
0.5	0.4375	0.193124064126103
0.515625	0.4375	0.19383182743765
0.53125	0.4375	0.192224375987832
0.515625	0.453125	0.145127726698605
0.515625	0.4375	0.19383182743765
0.546875	0.453125	0.143749266966893
0.53125	0.4375	0.192224375987832
0.546875	0.4375	0.192009060670239
0.5625	0.4375	0.189510765570876
0.546875	0.453125	0.143749266966893
0.546875	0.4375	0.192009060670239
0.546875	0.453125	0.143749266966893
0.53125	0.46875	0.0966351936656862
0.53125	0.453125	0.14551276830261
0.53125	0.4375	0.192224375987832
0.546875	0.453125	0.143749266966893
0.53125	0.453125	0.14551276830261
0.515625	0.484375	0.0485994168650786
0.5	0.46875	0.097104196425497
0.515625	0.46875	0.0978160957432746
0.53125	0.46875	0.0966351936656862
0.515625	0.484375	0.0485994168650786
0.515625	0.46875	0.0978160957432746
0.515625	0.484375	0.0485994168650786
0.5	0.5	-2.02107053785912e-05
0.5	0.484375	0.0494556439203964
0.5	0.46875	0.097104196425497
0.515625	0.484375	0.0485994168650786
0.5	0.484375	0.0494556439203964
0.515625	0.453125	0.145127726698605
0.5	0.46875	0.097104196425497
0.5	0.453125	0.146206423321521
0.5	0.4375	0.193124064126103
0.515625	0.453125	0.145127726698605
0.5	0.453125	0.146206423321521
0.515625	0.453125	0.145127726698605
0.53125	0.46875	0.0966351936656862
0.515625	0.46875	0.0978160957432746
0.5	0.46875	0.097104196425497
0.515625	0.453125	0.145127726698605
0.515625	0.46875	0.0978160957432746
0.515625	0.421875	0.240188136604949
0.5	0.40625	0.287150116689268
0.515625	0.40625	0.287874070344643
0.53125	0.40625	0.285801398912848
0.515625	0.421875	0.240188136604949
0.515625	0.40625	0.287874070344643
0.515625	0.421875	0.240188136604949
0.5	0.4375	0.193124064126103
0.5	0.421875	0.241460602519663
0.5	0.40625	0.287150116689268
0.515625	0.421875	0.240188136604949
0.5	0.421875	0.241460602519663
0.515625	0.390625	0.332730727996674
0.5	0.40625	0.287150116689268
0.5	0.390625	0.334254447340073
0.5	0.375	0.378319037251
0.515625	0.390625	0.332730727996674
0.5	0.390625	0.334254447340073
0.515625	0.390625	0.332730727996674
0.53125	0.40625	0.285801398912848
0.515625	0.40625	0.287874070344643
0.5	0.40625	0.287150116689268
0.515625	0.390625	0.332730727996674
0.515625	0.40625	0.287874070344643
0.546875	0.421875	0.237932799555751
0.53125	0.4375	0.192224375987832
0.53125	0.421875	0.240335853249975
0.53125	0.40625	0.285801398912848
0.546875	0.421875	0.237932799555751
0.53125	0.421875	0.240335853249975
0.546875	0.421875	0.237932799555751
0.5625	0.4375	0.189510765570876
0.546875	0.4375	0.192009060670239
0.53125	0.4375	0.192224375987832
0.546875	0.421875	0.237932799555751
0.546875	0.4375	0.192009060670239
0.515625	0.421875	0.240188136604949
0.53125	0.4375	0.192224375987832
0.515625	0.4375	0.19383182743765
0.5	0.4375	0.193124064126103
0.515625	0.421875	0.240188136604949
0.515625	0.4375	0.19383182743765
0.515625	0.421875	0.240188136604949
0.53125	0.40625	0.285801398912848
0.53125	0.421875	0.240335853249975
0.53125	0.4375	0.192224375987832
0.515625	0.421875	0.240188136604949
0.53125	0.421875	0.240335853249975
0.515625	0.328125	0.507611991278772
0.53125	0.3125	0.546938922435512
0.53125	0.328125	0.507500506899388
0.53125	0.34375	0.46370648702573
0.515625	0.328125	0.507611991278772
0.53125	0.328125	0.507500506899388
0.515625	0.328125	0.507611991278772
0.5	0.3125	0.549254588541972
0.515625	0.3125	0.550582875961698
0.53125	0.3125	0.546938922435512
0.515625	0.328125	0.507611991278772
0.515625	0.3125	0.550582875961698
0.546875	0.328125	0.502972578893943
0.53125	0.3125	0.546938922435512
0.546875	0.3125	0.545459758383582
0.5625	0.3125	0.539394530949007
0.546875	0.328125	0.502972578893943
0.546875	0.3125	0.545459758383582
0.546875	0.328125	0.502972578893943
0.53125	0.34375	0.46370648702573
0.53125	0.328125	0.507500506899388
0.53125	0.3125	0.546938922435512
0.546875	0.328125	0.502972578893943
0.53125	0.328125	0.507500506899388
0.515625	0.359375	0.422173862280921
0.5	0.34375	0.465963211555667
0.515625	0.34375	0.466784235530317
0.53125	0.34375	0.46370648702573
0.515625	0.359375	0.422173862280921
0.515625	0.34375	0.466784235530317
0.515625	0.359375	0.422173862280921
0.5	0.375	0.378319037251
0.5	0.359375	0.423949940336126
0.5	0.34375	0.465963211555667
0.515625	0.359375	0.422173862280921
0.5	0.359375	0.423949940336126
0.515625	0.328125	0.507611991278772
0.5	0.34375	0.465963211555667
0.5	0.328125	0.509616750725727
0.5	0.3125	0.549254588541972
0.515625	0.328125	0.507611991278772
0.5	0.328125	0.509616750725727
0.515625	0.328125	0.507611991278772
0.53125	0.34375	0.46370648702573
0.515625	0.34375	0.466784235530317
0.5	0.34375	0.465963211555667
0.515625	0.328125	0.507611991278772
0.515625	0.34375	0.466784235530317
0.5	0.28125	0.632851820141823
0.53125	0.28125	0.627203491114388
0.515625	0.296875	0.58768175744947
0.5	0.3125	0.549254588541972
0.5	0.28125	0.632851820141823
0.515625	0.296875	0.58768175744947
0.5	0.25	0.703804888453829
0.53125	0.28125	0.627203491114388
0.5	0.28125	0.632851820141823
0.546875	0.296875	0.583543124119797
0.53125	0.3125	0.546938922435512
0.53125	0.296875	0.588285511554923
0.53125	0.28125	0.627203491114388
0.546875	0.296875	0.583543124119797
0.53125	0.296875	0.588285511554923
0.546875	0.296875	0.583543124119797
0.5625	0.3125	0.539394530949007
0.546875	0.3125	0.545459758383582
0.53125	0.3125	0.546938922435512
0.546875	0.296875	0.583543124119797
0.546875	0.3125	0.545459758383582
0.515625	0.296875	0.58768175744947
0.53125	0.3125	0.546938922435512
0.515625	0.3125	0.550582875961698
0.5	0.3125	0.549254588541972
0.515625	0.296875	0.58768175744947
0.515625	0.3125	0.550582875961698
0.515625	0.296875	0.58768175744947
0.53125	0.28125	0.627203491114388
0.53125	0.296875	0.588285511554923
0.53125	0.3125	0.546938922435512
0.515625	0.296875	0.58768175744947
0.53125	0.296875	0.588285511554923
0.578125	0.359375	0.410125908266261
0.5625	0.34375	0.457155078953539
0.578125	0.34375	0.453608502235398
0.59375	0.34375	0.446130801624912
0.578125	0.359375	0.410125908266261
0.578125	0.34375	0.453608502235398
0.578125	0.359375	0.410125908266261
0.5625	0.375	0.37109309800394
0.5625	0.359375	0.415913168772548
0.5625	0.34375	0.457155078953539
0.578125	0.359375	0.410125908266261
0.5625	0.359375	0.415913168772548
0.578125	0.328125	0.493367311311382
0.5625	0.34375	0.457155078953539
0.5625	0.328125	0.500247811320005
0.5625	0.3125	0.539394530949007
0.578125	0.328125	0.493367311311382
0.5625	0.328125	0.500247811320005
0.578125	0.328125	0.493367311311382
0.59375	0.34375	0.446130801624912
0.578125	0.34375	0.453608502235398
0.5625	0.34375	0.457155078953539
0.578125	0.328125	0.493367311311382
0.578125	0.34375	0.453608502235398
0.609375	0.359375	0.398192745770374
0.59375	0.375	0.362166296392042
0.59375	0.359375	0.405902957675438
0.59375	0.34375	0.446130801624912
0.609375	0.359375	0.398192745770374
0.59375	0.359375	0.405902957675438
0.609375	0.359375	0.398192745770374
0.625	0.375	0.349785320722021
0.609375	0.375	0.357588039985903
0.59375	0.375	0.362166296392042
0.609375	0.359375	0.398192745770374
0.609375	0.375	0.357588039985903
0.578125	0.359375	0.410125908266261
0.59375	0.375	0.362166296392042
0.578125	0.375	0.368287362598845
0.5625	0.375	0.37109309800394
0.578125	0.359375	0.410125908266261
0.578125	0.375	0.368287362598845
0.578125	0.359375	0.410125908266261
0.59375	0.34375	0.446130801624912
0.59375	0.359375	0.405902957675438
0.59375	0.375	0.362166296392042
0.578125	0.359375	0.410125908266261
0.59375	0.359375	0.405902957675438
0.546875	0.359375	0.418112549588282
0.53125	0.375	0.376515622032401
0.53125	0.359375	0.421911778753626
0.53125	0.34375	0.46370648702573
0.546875	0.359375	0.418112549588282
0.53125	0.359375	0.421911778753626
0.546875	0.359375	0.418112549588282
0.5625	0.375	0.37109309800394
0.546875	0.375	0.375470497976977
0.53125	0.375	0.376515622032401
0.546875	0.359375	0.418112549588282
0.546875	0.375	0.375470497976977
0.515625	0.359375	0.422173862280921
0.53125	0.375	0.376515622032401
0.515625	0.375	0.379100457514884
0.5	0.375	0.378319037251
0.515625	0.359375	0.422173862280921
0.515625	0.375	0.379100457514884
0.515625	0.359375	0.422173862280921
0.53125	0.34375	0.46370648702573
0.53125	0.359375	0.421911778753626
0.53125	0.375	0.376515622032401
0.515625	0.359375	0.422173862280921
0.53125	0.359375	0.421911778753626
0.546875	0.328125	0.502972578893943
0.5625	0.34375	0.457155078953539
0.546875	0.34375	0.462462883539811
0.53125	0.34375	0.46370648702573
0.546875	0.328125	0.502972578893943
0.546875	0.34375	0.462462883539811
0.546875	0.328125	0.502972578893943
0.5625	0.3125	0.539394530949007
0.5625	0.328125	0.500247811320005
0.5625	0.34375	0.457155078953539
0.546875	0.328125	0.502972578893943
0.5625	0.328125	0.500247811320005
0.546875	0.359375	0.418112549588282
0.5625	0.34375	0.457155078953539
0.5625	0.359375	0.415913168772548
0.5625	0.375	0.37109309800394
0.546875	0.359375	0.418112549588282
0.5625	0.359375	0.415913168772548
0.546875	0.359375	0.418112549588282
0.53125	0.34375	0.46370648702573
0.546875	0.34375	0.462462883539811
0.5625	0.34375	0.457155078953539
0.546875	0.359375	0.418112549588282
0.546875	0.34375	0.462462883539811
0.5625	0.15625	0.865826616490069
0.53125	0.15625	0.878157652585834
0.546875	0.140625	0.892166248615656
0.5625	0.125	0.912183716132477
0.5625	0.15625	0.865826616490069
0.546875	0.140625	0.892166248615656
0.5625	0.15625	0.865826616490069
0.5625	0.1875	0.810794153940949
0.546875	0.171875	0.841255200540352
0.53125	0.15625	0.878157652585834
0.5625	0.15625	0.865826616490069
0.546875	0.171875	0.841255200540352
0.53125	0.125	0.931465825207528
0.53125	0.15625	0.878157652585834
0.515625	0.140625	0.901709550687883
0.5	0.125	0.934381758915598
0.53125	0.125	0.931465825207528
0.515625	0.140625	0.901709550687883
0.53125	0.125	0.931465825207528
0.5625	0.125	0.912183716132477
0.546875	0.140625	0.892166248615656
0.53125	0.15625	0.878157652585834
0.53125	0.125	0.931465825207528
0.546875	0.140625	0.892166248615656
0.59375	0.125	0.894079168546418
0.59375	0.15625	0.843984480748081
0.578125	0.140625	0.874302474364
0.5625	0.125	0.912183716132477
0.59375	0.125	0.894079168546418
0.578125	0.140625	0.874302474364
0.59375	0.125	0.894079168546418
0.625	0.125	0.859991362472924
0.609375	0.140625	0.849138832735932
0.59375	0.15625	0.843984480748081
0.59375	0.125	0.894079168546418
0.609375	0.140625	0.849138832735932
0.5625	0.15625	0.865826616490069
0.59375	0.15625	0.843984480748081
0.578125	0.171875	0.825225518761728
0.5625	0.1875	0.810794153940949
0.5625	0.15625	0.865826616490069
0.578125	0.171875	0.825225518761728
0.5625	0.15625	0.865826616490069
0.5625	0.125	0.912183716132477
0.578125	0.140625	0.874302474364
0.59375	0.15625	0.843984480748081
0.5625	0.15625	0.865826616490069
0.578125	0.140625	0.874302474364
0.53125	0.1875	0.822150148165421
0.53125	0.21875	0.763168919129535
0.515625	0.203125	0.792607701725254
0.5	0.1875	0.826278985039661
0.53125	0.1875	0.822150148165421
0.515625	0.203125	0.792607701725254
0.53125	0.1875	0.822150148165421
0.5625	0.1875	0.810794153940949
0.546875	0.203125	0.78506083172774
0.53125	0.21875	0.763168919129535
0.53125	0.1875	0.822150148165421
0.546875	0.203125	0.78506083172774
0.5	0.21875	0.765592433817447
0.53125	0.21875	0.763168919129535
0.515625	0.234375	0.730317156646633
0.5	0.25	0.703804888453829
0.5	0.21875	0.765592433817447
0.515625	0.234375	0.730317156646633
0.5	0.21875	0.765592433817447
0.5	0.1875	0.826278985039661
0.515625	0.203125	0.792607701725254
0.53125	0.21875	0.763168919129535
0.5	0.21875	0.765592433817447
0.515625	0.203125	0.792607701725254
0.5	0.15625	0.882688047816592
0.53125	0.15625	0.878157652585834
0.515625	0.171875	0.849294065366695
0.5	0.1875	0.826278985039661
0.5	0.15625	0.882688047816592
0.515625	0.171875	0.849294065366695
0.5	0.15625	0.882688047816592
0.5	0.125	0.934381758915598
0.515625	0.140625	0.901709550687883
0.53125	0.15625	0.878157652585834
0.5	0.15625	0.882688047816592
0.515625	0.140625	0.901709550687883
0.53125	0.1875	0.822150148165421
0.53125	0.15625	0.878157652585834
0.546875	0.171875	0.841255200540352
0.5625	0.1875	0.810794153940949
0.53125	0.1875	0.822150148165421
0.546875	0.171875	0.841255200540352
0.53125	0.1875	0.822150148165421
0.5	0.1875	0.826278985039661
0.515625	0.171875	0.849294065366695
0.53125	0.15625	0.878157652585834
0.53125	0.1875	0.822150148165421
0.515625	0.171875	0.849294065366695
0.5	0.0625	0.998588451879601
0.5625	0.0625	0.975044838022493
0.53125	0.09375	0.958704902707196
0.5	0.125	0.934381758915598
0.5	0.0625	0.998588451879601
0.53125	0.09375	0.958704902707196
0.5	0.0625	0.998588451879601
0.5	0	0.974107790438982
0.53125	0.03125	0.977427725230517
0.5625	0.0625	0.975044838022493
0.5	0.0625	0.998588451879601
0.53125	0.03125	0.977427725230517
0.59375	0.09375	0.926653595664778
0.5625	0.125	0.912183716132477
0.5625	0.09375	0.956326577737003
0.5625	0.0625	0.975044838022493
0.59375	0.09375	0.926653595664778
0.5625	0.09375	0.956326577737003
0.59375	0.09375	0.926653595664778
0.625	0.125	0.859991362472924
0.59375	0.125	0.894079168546418
0.5625	0.125	0.912183716132477
0.59375	0.09375	0.926653595664778
0.59375	0.125	0.894079168546418
0.53125	0.09375	0.958704902707196
0.5625	0.125	0.912183716132477
0.53125	0.125	0.931465825207528
0.5	0.125	0.934381758915598
0.53125	0.09375	0.958704902707196
0.53125	0.125	0.931465825207528
0.53125	0.09375	0.958704902707196
0.5625	0.0625	0.975044838022493
0.5625	0.09375	0.956326577737003
0.5625	0.125	0.912183716132477
0.53125	0.09375	0.958704902707196
0.5625	0.09375	0.956326577737003
0.65625	0.1875	0.730672678117005
0.65625	0.21875	0.677112282122822
0.640625	0.203125	0.718807868613743
0.625	0.1875	0.764782022532618
0.65625	0.1875	0.730672678117005
0.640625	0.203125	0.718807868613743
0.65625	0.1875	0.730672678117005
0.6875	0.1875	0.688237529857055
0.671875	0.203125	0.681965350928063
0.65625	0.21875	0.677112282122822
0.65625	0.1875	0.730672678117005
0.671875	0.203125	0.681965350928063
0.625	0.21875	0.709600325765931
0.65625	0.21875	0.677112282122822
0.640625	0.234375	0.662185933178442
0.625	0.25	0.648079900532003
0.625	0.21875	0.709600325765931
0.640625	0.234375	0.662185933178442
0.625	0.21875	0.709600325765931
0.625	0.1875	0.764782022532618
0.640625	0.203125	0.718807868613743
0.65625	0.21875	0.677112282122822
0.625	0.21875	0.709600325765931
0.640625	0.203125	0.718807868613743
0.625	0.15625	0.815587085178867
0.65625	0.15625	0.778073180524143
0.640625	0.171875	0.769825651705874
0.625	0.1875	0.764782022532618
0.625	0.15625	0.815587085178867
0.640625	0.171875	0.769825651705874
0.625	0.15625	0.815587085178867
0.625	0.125	0.859991362472924
0.640625	0.140625	0.814967593287967
0.65625	0.15625	0.778073180524143
0.625	0.15625	0.815587085178867
0.640625	0.140625	0.814967593287967
0.65625	0.1875	0.730672678117005
0.65625	0.15625	0.778073180524143
0.671875	0.171875	0.730842152693194
0.6875	0.1875	0.688237529857055
0.65625	0.1875	0.730672678117005
0.671875	0.171875	0.730842152693194
0.65625	0.1875	0.730672678117005
0.625	0.1875	0.764782022532618
0.640625	0.171875	0.769825651705874
0.65625	0.15625	0.778073180524143
0.65625	0.1875	0.730672678117005
0.640625	0.171875	0.769825651705874
0.6875	0.21875	0.638625477437501
0.71875	0.21875	0.592338315921017
0.703125	0.234375	0.58737106408254
0.6875	0.25	0.582848909668987
0.6875	0.21875	0.638625477437501
0.703125	0.234375	0.58737106408254
0.6875	0.21875	0.638625477437501
0.6875	0.1875	0.688237529857055
0.703125	0.203125	0.638856895364562
0.71875	0.21875	0.592338315921017
0.6875	0.21875	0.638625477437501
0.703125	0.203125	0.638856895364562
0.71875	0.25	0.542131242942471
0.71875	0.21875	0.592338315921017
0.734375	0.234375	0.542728774510898
0.75	0.25	0.495507611648116
0.71875	0.25	0.542131242942471
0.734375	0.234375	0.542728774510898
0.71875	0.25	0.542131242942471
0.6875	0.25	0.582848909668987
0.703125	0.234375	0.58737106408254
0.71875	0.21875	0.592338315921017
0.71875	0.25	0.542131242942471
0.703125	0.234375	0.58737106408254
0.65625	0.25	0.618753442572619
0.65625	0.21875	0.677112282122822
0.671875	0.234375	0.628115950354374
0.6875	0.25	0.582848909668987
0.65625	0.25	0.618753442572619
0.671875	0.234375	0.628115950354374
0.65625	0.25	0.618753442572619
0.625	0.25	0.648079900532003
0.640625	0.234375	0.662185933178442
0.65625	0.21875	0.677112282122822
0.65625	0.25	0.618753442572619
0.640625	0.234375	0.662185933178442
0.6875	0.21875	0.638625477437501
0.65625	0.21875	0.677112282122822
0.671875	0.203125	0.681965350928063
0.6875	0.1875	0.688237529857055
0.6875	0.21875	0.638625477437501
0.671875	0.203125	0.681965350928063
0.6875	0.21875	0.638625477437501
0.6875	0.25	0.582848909668987
0.671875	0.234375	0.628115950354374
0.65625	0.21875	0.677112282122822
0.6875	0.21875	0.638625477437501
0.671875	0.234375	0.628115950354374
0.5625	0.21875	0.753419301558503
0.59375	0.21875	0.734735035998962
0.578125	0.234375	0.711125296572201
0.5625	0.25	0.688454218814353
0.5625	0.21875	0.753419301558503
0.578125	0.234375	0.711125296572201
0.5625	0.21875	0.753419301558503
0.5625	0.1875	0.810794153940949
0.578125	0.203125	0.770835527802619
0.59375	0.21875	0.734735035998962
0.5625	0.21875	0.753419301558503
0.578125	0.203125	0.770835527802619
0.59375	0.25	0.671977407182398
0.59375	0.21875	0.734735035998962
0.609375	0.234375	0.689899933439634
0.625	0.25	0.648079900532003
0.59375	0.25	0.671977407182398
0.609375	0.234375	0.689899933439634
0.59375	0.25	0.671977407182398
0.5625	0.25	0.688454218814353
0.578125	0.234375	0.711125296572201
0.59375	0.21875	0.734735035998962
0.59375	0.25	0.671977407182398
0.578125	0.234375	0.711125296572201
0.53125	0.25	0.70098479442521
0.53125	0.21875	0.763168919129535
0.546875	0.234375	0.725487090352993
0.5625	0.25	0.688454218814353
0.53125	0.25	0.70098479442521
0.546875	0.234375	0.725487090352993
0.53125	0.25	0.70098479442521
0.5	0.25	0.703804888453829
0.515625	0.234375	0.730317156646633
0.53125	0.21875	0.763168919129535
0.53125	0.25	0.70098479442521
0.515625	0.234375	0.730317156646633
0.5625	0.21875	0.753419301558503
0.53125	0.21875	0.763168919129535
0.546875	0.203125	0.78506083172774
0.5625	0.1875	0.810794153940949
0.5625	0.21875	0.753419301558503
0.546875	0.203125	0.78506083172774
0.5625	0.21875	0.753419301558503
0.5625	0.25	0.688454218814353
0.546875	0.234375	0.725487090352993
0.53125	0.21875	0.763168919129535
0.5625	0.21875	0.753419301558503
0.546875	0.234375	0.725487090352993
0.59375	0.1875	0.792030608006744
0.59375	0.15625	0.843984480748081
0.609375	0.171875	0.801082408894311
0.625	0.1875	0.764782022532618
0.59375	0.1875	0.792030608006744
0.609375	0.171875	0.801082408894311
0.59375	0.1875	0.792030608006744
0.5625	0.1875	0.810794153940949
0.578125	0.171875	0.825225518761728
0.59375	0.15625	0.843984480748081
0.59375	0.1875	0.792030608006744
0.578125	0.171875	0.825225518761728
0.625	0.15625	0.815587085178867
0.59375	0.15625	0.843984480748081
0.609375	0.140625	0.849138832735932
0.625	0.125	0.859991362472924
0.625	0.15625	0.815587085178867
0.609375	0.140625	0.849138832735932
0.625	0.15625	0.815587085178867
0.625	0.1875	0.764782022532618
0.609375	0.171875	0.801082408894311
0.59375	0.15625	0.843984480748081
0.625	0.15625	0.815587085178867
0.609375	0.171875	0.801082408894311
0.625	0.21875	0.709600325765931
0.59375	0.21875	0.734735035998962
0.609375	0.203125	0.748634555201591
0.625	0.1875	0.764782022532618
0.625	0.21875	0.709600325765931
0.609375	0.203125	0.748634555201591
0.625	0.21875	0.709600325765931
0.625	0.25	0.648079900532003
0.609375	0.234375	0.689899933439634
0.59375	0.21875	0.734735035998962
0.625	0.21875	0.709600325765931
0.609375	0.234375	0.689899933439634
0.59375	0.1875	0.792030608006744
0.59375	0.21875	0.734735035998962
0.578125	0.203125	0.770835527802619
0.5625	0.1875	0.810794153940949
0.59375	0.1875	0.792030608006744
0.578125	0.203125	0.770835527802619
0.59375	0.1875	0.792030608006744
0.625	0.1875	0.764782022532618
0.609375	0.203125	0.748634555201591
0.59375	0.21875	0.734735035998962
0.59375	0.1875	0.792030608006744
0.609375	0.203125	0.748634555201591
0.8125	0.40625	0.162101100429997
0.78125	0.40625	0.183325203676929
0.796875	0.390625	0.199301668025286
0.8125	0.375	0.211459306195802
0.8125	0.40625	0.162101100429997
0.796875	0.390625	0.199301668025286
0.8125	0.40625	0.162101100429997
0.8125	0.4375	0.10656601041109
0.796875	0.421875	0.143519068208823
0.78125	0.40625	0.183325203676929
0.8125	0.40625	0.162101100429997
0.796875	0.421875	0.143519068208823
0.78125	0.375	0.242890420998846
0.78125	0.40625	0.183325203676929
0.765625	0.390625	0.224437960677847
0.75	0.375	0.269102943641545
0.78125	0.375	0.242890420998846
0.765625	0.390625	0.224437960677847
0.78125	0.375	0.242890420998846
0.8125	0.375	0.211459306195802
0.796875	0.390625	0.199301668025286
0.78125	0.40625	0.183325203676929
0.78125	0.375	0.242890420998846
0.796875	0.390625	0.199301668025286
0.84375	0.40625	0.135980668538256
0.8125	0.375	0.211459306195802
0.84375	0.375	0.181843037444601
0.875	0.375	0.146267842610777
0.84375	0.40625	0.135980668538256
0.84375	0.375	0.181843037444601
0.84375	0.40625	0.135980668538256
0.8125	0.4375	0.10656601041109
0.8125	0.40625	0.162101100429997
0.8125	0.375	0.211459306195802
0.84375	0.40625	0.135980668538256
0.8125	0.40625	0.162101100429997
0.78125	0.4375	0.123059349293849
0.78125	0.46875	0.0610890711659463
0.765625	0.453125	0.0970521601069018
0.75	0.4375	0.137254163630164
0.78125	0.4375	0.123059349293849
0.765625	0.453125	0.0970521601069018
0.78125	0.4375	0.123059349293849
0.8125	0.4375	0.10656601041109
0.796875	0.453125	0.0854086911567041
0.78125	0.46875	0.0610890711659463
0.78125	0.4375	0.123059349293849
0.796875	0.453125	0.0854086911567041
0.765625	0.484375	0.0317090428319368
0.75	0.46875	0.0676665270911048
0.765625	0.46875	0.065236043170346
0.78125	0.46875	0.0610890711659463
0.765625	0.484375	0.0317090428319368
0.765625	0.46875	0.065236043170346
0.75	0.5	0.000602622077371472
0.75	0.46875	0.0676665270911048
0.765625	0.484375	0.0317090428319368
0.765625	0.453125	0.0970521601069018
0.75	0.46875	0.0676665270911048
0.75	0.453125	0.10279427857232
0.75	0.4375	0.137254163630164
0.765625	0.453125	0.0970521601069018
0.75	0.453125	0.10279427857232
0.765625	0.453125	0.0970521601069018
0.78125	0.46875	0.0610890711659463
0.765625	0.46875	0.065236043170346
0.75	0.46875	0.0676665270911048
0.765625	0.453125	0.0970521601069018
0.765625	0.46875	0.065236043170346
0.75	0.40625	0.20469409459361
0.78125	0.40625	0.183325203676929
0.765625	0.421875	0.16155523278199
0.75	0.4375	0.137254163630164
0.75	0.40625	0.20469409459361
0.765625	0.421875	0.16155523278199
0.75	0.40625	0.20469409459361
0.75	0.375	0.269102943641545
0.765625	0.390625	0.224437960677847
0.78125	0.40625	0.183325203676929
0.75	0.40625	0.20469409459361
0.765625	0.390625	0.224437960677847
0.78125	0.4375	0.123059349293849
0.78125	0.40625	0.183325203676929
0.796875	0.421875	0.143519068208823
0.8125	0.4375	0.10656601041109
0.78125	0.4375	0.123059349293849
0.796875	0.421875	0.143519068208823
0.78125	0.4375	0.123059349293849
0.75	0.4375	0.137254163630164
0.765625	0.421875	0.16155523278199
0.78125	0.40625	0.183325203676929
0.78125	0.4375	0.123059349293849
0.765625	0.421875	0.16155523278199
0.765625	0.328125	0.340452669506653
0.78125	0.3125	0.346902427840754
0.78125	0.328125	0.322149020140846
0.78125	0.34375	0.295803024911233
0.765625	0.328125	0.340452669506653
0.78125	0.328125	0.322149020140846
0.765625	0.328125	0.340452669506653
0.75	0.3125	0.387468997516822
0.765625	0.3125	0.368706636172731
0.78125	0.3125	0.346902427840754
0.765625	0.328125	0.340452669506653
0.765625	0.3125	0.368706636172731
0.796875	0.328125	0.301871106533569
0.78125	0.3125	0.346902427840754
0.796875	0.3125	0.326066856549891
0.8125	0.3125	0.30110125355335
0.796875	0.328125	0.301871106533569
0.796875	0.3125	0.326066856549891
0.796875	0.328125	0.301871106533569
0.78125	0.34375	0.295803024911233
0.78125	0.328125	0.322149020140846
0.78125	0.3125	0.346902427840754
0.796875	0.328125	0.301871106533569
0.78125	0.328125	0.322149020140846
0.765625	0.359375	0.284676771159632
0.75	0.34375	0.329697024326329
0.765625	0.34375	0.314053425787867
0.78125	0.34375	0.295803024911233
0.765625	0.359375	0.284676771159632
0.765625	0.34375	0.314053425787867
0.765625	0.359375	0.284676771159632
0.75	0.375	0.269102943641545
0.75	0.359375	0.300550921602442
0.75	0.34375	0.329697024326329
0.765625	0.359375	0.284676771159632
0.75	0.359375	0.300550921602442
0.765625	0.328125	0.340452669506653
0.75	0.34375	0.329697024326329
0.75	0.328125	0.359758864916611
0.75	0.3125	0.387468997516822
0.765625	0.328125	0.340452669506653
0.75	0.328125	0.359758864916611
0.765625	0.328125	0.340452669506653
0.78125	0.34375	0.295803024911233
0.765625	0.34375	0.314053425787867
0.75	0.34375	0.329697024326329
0.765625	0.328125	0.340452669506653
0.765625	0.34375	0.314053425787867
0.765625	0.296875	0.394423461267198
0.75	0.28125	0.443193089163695
0.765625	0.28125	0.421822327970135
0.78125	0.28125	0.397348648236188
0.765625	0.296875	0.394423461267198
0.765625	0.28125	0.421822327970135
0.765625	0.296875	0.394423461267198
0.75	0.3125	0.387468997516822
0.75	0.296875	0.416750767505653
0.75	0.28125	0.443193089163695
0.765625	0.296875	0.394423461267198
0.75	0.296875	0.416750767505653
0.765625	0.265625	0.446312894651914
0.75	0.28125	0.443193089163695
0.75	0.265625	0.470904306857841
0.75	0.25	0.495507611648116
0.765625	0.265625	0.446312894651914
0.75	0.265625	0.470904306857841
0.765625	0.265625	0.446312894651914
0.78125	0.28125	0.397348648236188
0.765625	0.28125	0.421822327970135
0.75	0.28125	0.443193089163695
0.765625	0.265625	0.446312894651914
0.765625	0.28125	0.421822327970135
0.796875	0.296875	0.348769496892753
0.78125	0.3125	0.346902427840754
0.78125	0.296875	0.373122214586087
0.78125	0.28125	0.397348648236188
0.796875	0.296875	0.348769496892753
0.78125	0.296875	0.373122214586087
0.796875	0.296875	0.348769496892753
0.8125	0.3125	0.30110125355335
0.796875	0.3125	0.326066856549891
0.78125	0.3125	0.346902427840754
0.796875	0.296875	0.348769496892753
0.796875	0.3125	0.326066856549891
0.765625	0.296875	0.394423461267198
0.78125	0.3125	0.346902427840754
0.765625	0.3125	0.368706636172731
0.75	0.3125	0.387468997516822
0.765625	0.296875	0.394423461267198
0.765625	0.3125	0.368706636172731
0.765625	0.296875	0.394423461267198
0.78125	0.28125	0.397348648236188
0.78125	0.296875	0.373122214586087
0.78125	0.3125	0.346902427840754
0.765625	0.296875	0.394423461267198
0.78125	0.296875	0.373122214586087
0.84375	0.34375	0.220017780880305
0.8125	0.375	0.211459306195802
0.8125	0.34375	0.261560057398004
0.8125	0.3125	0.30110125355335
0.84375	0.34375	0.220017780880305
0.8125	0.34375	0.261560057398004
0.84375	0.34375	0.220017780880305
0.875	0.375	0.146267842610777
0.84375	0.375	0.181843037444601
0.8125	0.375	0.211459306195802
0.84375	0.34375	0.220017780880305
0.84375	0.375	0.181843037444601
0.78125	0.375	0.242890420998846
0.78125	0.34375	0.295803024911233
0.796875	0.359375	0.252502673393504
0.8125	0.375	0.211459306195802
0.78125	0.375	0.242890420998846
0.796875	0.359375	0.252502673393504
0.78125	0.375	0.242890420998846
0.75	0.375	0.269102943641545
0.765625	0.359375	0.284676771159632
0.78125	0.34375	0.295803024911233
0.78125	0.375	0.242890420998846
0.765625	0.359375	0.284676771159632
0.8125	0.34375	0.261560057398004
0.78125	0.34375	0.295803024911233
0.796875	0.328125	0.301871106533569
0.8125	0.3125	0.30110125355335
0.8125	0.34375	0.261560057398004
0.796875	0.328125	0.301871106533569
0.8125	0.34375	0.261560057398004
0.8125	0.375	0.211459306195802
0.796875	0.359375	0.252502673393504
0.78125	0.34375	0.295803024911233
0.8125	0.34375	0.261560057398004
0.796875	0.359375	0.252502673393504
0.90625	0.46875	0.0264515382435081
0.875	0.4375	0.0725728635255469
0.90625	0.4375	0.0554117379500968
0.9375	0.4375	0.0343059757256769
0.90625	0.46875	0.0264515382435081
0.90625	0.4375	0.0554117379500968
0.90625	0.46875	0.0264515382435081
0.875	0.5	-0.000797638888339618
0.875	0.46875	0.0368235083646921
0.875	0.4375	0.0725728635255469
0.90625	0.46875	0.0264515382435081
0.875	0.46875	0.0368235083646921
0.90625	0.40625	0.0852022425465244
0.875	0.4375	0.0725728635255469
0.875	0.40625	0.112722502444316
0.875	0.375	0.146267842610777
0.90625	0.40625	0.0852022425465244
0.875	0.40625	0.112722502444316
0.90625	0.40625	0.0852022425465244
0.9375	0.4375	0.0343059757256769
0.90625	0.4375	0.0554117379500968
0.875	0.4375	0.0725728635255469
0.90625	0.40625	0.0852022425465244
0.90625	0.4375	0.0554117379500968
0.96875	0.46875	0.00872114603401793
0.9375	0.5	-0.000327533991921514
0.9375	0.46875	0.0181840660403522
0.9375	0.4375	0.0343059757256769
0.96875	0.46875	0.00872114603401793
0.9375	0.46875	0.0181840660403522
0.96875	0.46875	0.00872114603401793
1	0.5	0
0.96875	0.5	-7.32814591130036e-05
0.9375	0.5	-0.000327533991921514
0.96875	0.46875	0.00872114603401793
0.96875	0.5	-7.32814591130036e-05
0.90625	0.46875	0.0264515382435081
0.9375	0.5	-0.000327533991921514
0.90625	0.5	-8.60426466460821e-05
0.875	0.5	-0.000797638888339618
0.90625	0.46875	0.0264515382435081
0.90625	0.5	-8.60426466460821e-05
0.90625	0.46875	0.0264515382435081
0.9375	0.4375	0.0343059757256769
0.9375	0.46875	0.0181840660403522
0.9375	0.5	-0.000327533991921514
0.90625	0.46875	0.0264515382435081
0.9375	0.46875	0.0181840660403522
0.84375	0.46875	0.0440993528197823
0.8125	0.5	-0.000728270889552419
0.8125	0.46875	0.0540952635956181
0.8125	0.4375	0.10656601041109
0.84375	0.46875	0.0440993528197823
0.8125	0.46875	0.0540952635956181
0.84375	0.46875	0.0440993528197823
0.875	0.5	-0.000797638888339618
0.84375	0.5	0.000189520899204617
0.8125	0.5	-0.000728270889552419
0.84375	0.46875	0.0440993528197823
0.84375	0.5	0.000189520899204617
0.78125	0.5	-0.000256812544545936
0.78125	0.46875	0.0610890711659463
0.796875	0.484375	0.0282265097601391
0.8125	0.5	-0.000728270889552419
0.78125	0.5	-0.000256812544545936
0.796875	0.484375	0.0282265097601391
0.78125	0.5	-0.000256812544545936
0.75	0.5	0.000602622077371472
0.765625	0.484375	0.0317090428319368
0.78125	0.46875	0.0610890711659463
0.78125	0.5	-0.000256812544545936
0.765625	0.484375	0.0317090428319368
0.8125	0.46875	0.0540952635956181
0.78125	0.46875	0.0610890711659463
0.796875	0.453125	0.0854086911567041
0.8125	0.4375	0.10656601041109
0.8125	0.46875	0.0540952635956181
0.796875	0.453125	0.0854086911567041
0.8125	0.46875	0.0540952635956181
0.8125	0.5	-0.000728270889552419
0.796875	0.484375	0.0282265097601391
0.78125	0.46875	0.0610890711659463
0.8125	0.46875	0.0540952635956181
0.796875	0.484375	0.0282265097601391
0.84375	0.40625	0.135980668538256
0.875	0.4375	0.0725728635255469
0.84375	0.4375	0.0920063490942683
0.8125	0.4375	0.10656601041109
0.84375	0.40625	0.135980668538256
0.84375	0.4375	0.0920063490942683
0.84375	0.40625	0.135980668538256
0.875	0.375	0.146267842610777
0.875	0.40625	0.112722502444316
0.875	0.4375	0.0725728635255469
0.84375	0.40625	0.135980668538256
0.875	0.40625	0.112722502444316
0.84375	0.46875	0.0440993528197823
0.875	0.4375	0.0725728635255469
0.875	0.46875	0.0368235083646921
0.875	0.5	-0.000797638888339618
0.84375	0.46875	0.0440993528197823
0.875	0.46875	0.0368235083646921
0.84375	0.46875	0.0440993528197823
0.8125	0.4375	0.10656601041109
0.84375	0.4375	0.0920063490942683
0.875	0.4375	0.0725728635255469
0.84375	0.46875	0.0440993528197823
0.84375	0.4375	0.0920063490942683
0.640625	0.453125	0.131689688252624
0.65625	0.4375	0.170722324189836
0.65625	0.453125	0.129317414616315
0.65625	0.46875	0.0858191698638653
0.640625	0.453125	0.131689688252624
0.65625	0.453125	0.129317414616315
0.640625	0.453125	0.131689688252624
0.625	0.4375	0.178751891798451
0.640625	0.4375	0.175802252827078
0.65625	0.4375	0.170722324189836
0.640625	0.453125	0.131689688252624
0.640625	0.4375	0.175802252827078
0.671875	0.453125	0.125117605507705
0.65625	0.4375	0.170722324189836
0.671875	0.4375	0.16689970214128
0.6875	0.4375	0.16097342809413
0.671875	0.453125	0.125117605507705
0.671875	0.4375	0.16689970214128
0.671875	0.453125	0.125117605507705
0.65625	0.46875	0.0858191698638653
0.65625	0.453125	0.129317414616315
0.65625	0.4375	0.170722324189836
0.671875	0.453125	0.125117605507705
0.65625	0.453125	0.129317414616315
0.640625	0.484375	0.0435347311196386
0.625	0.46875	0.0896753950359421
0.640625	0.46875	0.0884554688509402
0.65625	0.46875	0.0858191698638653
0.640625	0.484375	0.0435347311196386
0.640625	0.46875	0.0884554688509402
0.640625	0.484375	0.0435347311196386
0.625	0.5	-0.000409903831544951
0.625	0.484375	0.0453149480453612
0.625	0.46875	0.0896753950359421
0.640625	0.484375	0.0435347311196386
0.625	0.484375	0.0453149480453612
0.640625	0.453125	0.131689688252624
0.625	0.46875	0.0896753950359421
0.625	0.453125	0.135260218594846
0.625	0.4375	0.178751891798451
0.640625	0.453125	0.131689688252624
0.625	0.453125	0.135260218594846
0.640625	0.453125	0.131689688252624
0.65625	0.46875	0.0858191698638653
0.640625	0.46875	0.0884554688509402
0.625	0.46875	0.0896753950359421
0.640625	0.453125	0.131689688252624
0.640625	0.46875	0.0884554688509402
0.640625	0.421875	0.217706862066857
0.625	0.40625	0.265562890093682
0.640625	0.40625	0.260896080343118
0.65625	0.40625	0.253633014865982
0.640625	0.421875	0.217706862066857
0.640625	0.40625	0.260896080343118
0.640625	0.421875	0.217706862066857
0.625	0.4375	0.178751891798451
0.625	0.421875	0.22340620363711
0.625	0.40625	0.265562890093682
0.640625	0.421875	0.217706862066857
0.625	0.421875	0.22340620363711
0.640625	0.390625	0.301485128966426
0.625	0.40625	0.265562890093682
0.625	0.390625	0.309096743949009
0.625	0.375	0.349785320722021
0.640625	0.390625	0.301485128966426
0.625	0.390625	0.309096743949009
0.640625	0.390625	0.301485128966426
0.65625	0.40625	0.253633014865982
0.640625	0.40625	0.260896080343118
0.625	0.40625	0.265562890093682
0.640625	0.390625	0.301485128966426
0.640625	0.40625	0.260896080343118
0.671875	0.421875	0.206585652546827
0.65625	0.4375	0.170722324189836
0.65625	0.421875	0.213343431089551
0.65625	0.40625	0.253633014865982
0.671875	0.421875	0.206585652546827
0.65625	0.421875	0.213343431089551
0.671875	0.421875	0.206585652546827
0.6875	0.4375	0.16097342809413
0.671875	0.4375	0.16689970214128
0.65625	0.4375	0.170722324189836
0.671875	0.421875	0.206585652546827
0.671875	0.4375	0.16689970214128
0.640625	0.421875	0.217706862066857
0.65625	0.4375	0.170722324189836
0.640625	0.4375	0.175802252827078
0.625	0.4375	0.178751891798451
0.640625	0.421875	0.217706862066857
0.640625	0.4375	0.175802252827078
0.640625	0.421875	0.217706862066857
0.65625	0.40625	0.253633014865982
0.65625	0.421875	0.213343431089551
0.65625	0.4375	0.170722324189836
0.640625	0.421875	0.217706862066857
0.65625	0.421875	0.213343431089551
0.703125	0.484375	0.0398080535122606
0.6875	0.46875	0.0812515672574396
0.703125	0.46875	0.0790904160049715
0.71875	0.46875	0.0748528437763181
0.703125	0.484375	0.0398080535122606
0.703125	0.46875	0.0790904160049715
0.703125	0.484375	0.0398080535122606
0.6875	0.5	-0.00121991012303893
0.6875	0.484375	0.0408063192848165
0.6875	0.46875	0.0812515672574396
0.703125	0.484375	0.0398080535122606
0.6875	0.484375	0.0408063192848165
0.703125	0.453125	0.11693058585141
0.6875	0.46875	0.0812515672574396
0.6875	0.453125	0.122065940009995
0.6875	0.4375	0.16097342809413
0.703125	0.453125	0.11693058585141
0.6875	0.453125	0.122065940009995
0.703125	0.453125	0.11693058585141
0.71875	0.46875	0.0748528437763181
0.703125	0.46875	0.0790904160049715
0.6875	0.46875	0.0812515672574396
0.703125	0.453125	0.11693058585141
0.703125	0.46875	0.0790904160049715
0.71875	0.5	-0.000443913409542596
0.71875	0.46875	0.0748528437763181
0.734375	0.484375	0.0347740612879308
0.75	0.5	0.000602622077371472
0.71875	0.5	-0.000443913409542596
0.734375	0.484375	0.0347740612879308
0.71875	0.5	-0.000443913409542596
0.6875	0.5	-0.00121991012303893
0.703125	0.484375	0.0398080535122606
0.71875	0.46875	0.0748528437763181
0.71875	0.5	-0.000443913409542596
0.703125	0.484375	0.0398080535122606
0.671875	0.484375	0.04142990455995
0.65625	0.5	-0.000881295235330343
0.65625	0.484375	0.0430489569986025
0.65625	0.46875	0.0858191698638653
0.671875	0.484375	0.04142990455995
0.65625	0.484375	0.0430489569986025
0.671875	0.484375	0.04142990455995
0.6875	0.5	-0.00121991012303893
0.671875	0.5	-0.000640236625224058
0.65625	0.5	-0.000881295235330343
0.671875	0.484375	0.04142990455995
0.671875	0.5	-0.000640236625224058
0.640625	0.484375	0.0435347311196386
0.65625	0.5	-0.000881295235330343
0.640625	0.5	9.09925707747083e-06
0.625	0.5	-0.000409903831544951
0.640625	0.484375	0.0435347311196386
0.640625	0.5	9.09925707747083e-06
0.640625	0.484375	0.0435347311196386
0.65625	0.46875	0.0858191698638653
0.65625	0.484375	0.0430489569986025
0.65625	0.5	-0.000881295235330343
0.640625	0.484375	0.0435347311196386
0.65625	0.484375	0.0430489569986025
0.671875	0.453125	0.125117605507705
0.6875	0.46875	0.0812515672574396
0.671875	0.46875	0.0841758116796131
0.65625	0.46875	0.0858191698638653
0.671875	0.453125	0.125117605507705
0.671875	0.46875	0.0841758116796131
0.671875	0.453125	0.125117605507705
0.6875	0.4375	0.16097342809413
0.6875	0.453125	0.122065940009995
0.6875	0.46875	0.0812515672574396
0.671875	0.453125	0.125117605507705
0.6875	0.453125	0.122065940009995
0.671875	0.484375	0.04142990455995
0.6875	0.46875	0.0812515672574396
0.6875	0.484375	0.0408063192848165
0.6875	0.5	-0.00121991012303893
0.671875	0.484375	0.04142990455995
0.6875	0.484375	0.0408063192848165
0.671875	0.484375	0.04142990455995
0.65625	0.46875	0.0858191698638653
0.671875	0.46875	0.0841758116796131
0.6875	0.46875	0.0812515672574396
0.671875	0.484375	0.04142990455995
0.671875	0.46875	0.0841758116796131
0.578125	0.484375	0.047075317978791
0.5625	0.46875	0.0952093592618761
0.578125	0.46875	0.0949345876140726
0.59375	0.46875	0.0928612547600425
0.578125	0.484375	0.047075317978791
0.578125	0.46875	0.0949345876140726
0.578125	0.484375	0.047075317978791
0.5625	0.5	-4.56705414952655e-05
0.5625	0.484375	0.0484462793357007
0.5625	0.46875	0.0952093592618761
0.578125	0.484375	0.047075317978791
0.5625	0.484375	0.0484462793357007
0.578125	0.453125	0.14101055637379
0.5625	0.46875	0.0952093592618761
0.5625	0.453125	0.143425922566745
0.5625	0.4375	0.189510765570876
0.578125	0.453125	0.14101055637379
0.5625	0.453125	0.143425922566745
0.578125	0.453125	0.14101055637379
0.59375	0.46875	0.0928612547600425
0.578125	0.46875	0.0949345876140726
0.5625	0.46875	0.0952093592618761
0.578125	0.453125	0.14101055637379
0.578125	0.46875	0.0949345876140726
0.609375	0.484375	0.0455333785211554
0.59375	0.5	-0.000163126950423063
0.59375	0.484375	0.0471435139470468
0.59375	0.46875	0.0928612547600425
0.609375	0.484375	0.0455333785211554
0.59375	0.484375	0.0471435139470468
0.609375	0.484375	0.0455333785211554
0.625	0.5	-0.000409903831544951
0.609375	0.5	0.000350930031109362
0.59375	0.5	-0.000163126950423063
0.609375	0.484375	0.0455333785211554
0.609375	0.5	0.000350930031109362
0.578125	0.484375	0.047075317978791
0.59375	0.5	-0.000163126950423063
0.578125	0.5	0.000519082228255463
0.5625	0.5	-4.56705414952655e-05
0.578125	0.484375	0.047075317978791
0.578125	0.5	0.000519082228255463
0.578125	0.484375	0.047075317978791
0.59375	0.46875	0.0928612547600425
0.59375	0.484375	0.0471435139470468
0.59375	0.5	-0.000163126950423063
0.578125	0.484375	0.047075317978791
0.59375	0.484375	0.0471435139470468
0.546875	0.484375	0.0480997621017508
0.53125	0.5	-5.24876793064466e-06
0.53125	0.484375	0.0492163779027622
0.53125	0.46875	0.0966351936656862
0.546875	0.484375	0.0480997621017508
0.53125	0.484375	0.0492163779027622
0.546875	0.484375	0.0480997621017508
0.5625	0.5	-4.56705414952655e-05
0.546875	0.5	0.000592722844237861
0.53125	0.5	-5.24876793064466e-06
0.546875	0.484375	0.0480997621017508
0.546875	0.5	0.000592722844237861
0.515625	0.484375	0.0485994168650786
0.53125	0.5	-5.24876793064466e-06
0.515625	0.5	0.000603370391088836
0.5	0.5	-2.02107053785912e-05
0.515625	0.484375	0.0485994168650786
0.515625	0.5	0.000603370391088836
0.515625	0.484375	0.0485994168650786
0.53125	0.46875	0.0966351936656862
0.53125	0.484375	0.0492163779027622
0.53125	0.5	-5.24876793064466e-06
0.515625	0.484375	0.0485994168650786
0.53125	0.484375	0.0492163779027622
0.546875	0.453125	0.143749266966893
0.5625	0.46875	0.0952093592618761
0.546875	0.46875	0.0968546787985778
0.53125	0.46875	0.0966351936656862
0.546875	0.453125	0.143749266966893
0.546875	0.46875	0.0968546787985778
0.546875	0.453125	0.143749266966893
0.5625	0.4375	0.189510765570876
0.5625	0.453125	0.143425922566745
0.5625	0.46875	0.0952093592618761
0.546875	0.453125	0.143749266966893
0.5625	0.453125	0.143425922566745
0.546875	0.484375	0.0480997621017508
0.5625	0.46875	0.0952093592618761
0.5625	0.484375	0.0484462793357007
0.5625	0.5	-4.56705414952655e-05
0.546875	0.484375	0.0480997621017508
0.5625	0.484375	0.0484462793357007
0.546875	0.484375	0.0480997621017508
0.53125	0.46875	0.0966351936656862
0.546875	0.46875	0.0968546787985778
0.5625	0.46875	0.0952093592618761
0.546875	0.484375	0.0480997621017508
0.546875	0.46875	0.0968546787985778
0.609375	0.421875	0.226667961900421
0.59375	0.4375	0.185011285755077
0.59375	0.421875	0.231279119821245
0.59375	0.40625	0.274959866496589
0.609375	0.421875	0.226667961900421
0.59375	0.421875	0.231279119821245
0.609375	0.421875	0.226667961900421
0.625	0.4375	0.178751891798451
0.609375	0.4375	0.182959685158965
0.59375	0.4375	0.185011285755077
0.609375	0.421875	0.226667961900421
0.609375	0.4375	0.182959685158965
0.578125	0.421875	0.233418796766856
0.59375	0.4375	0.185011285755077
0.578125	0.4375	0.188372568319229
0.5625	0.4375	0.189510765570876
0.578125	0.421875	0.233418796766856
0.578125	0.4375	0.188372568319229
0.578125	0.421875	0.233418796766856
0.59375	0.40625	0.274959866496589
0.59375	0.421875	0.231279119821245
0.59375	0.4375	0.185011285755077
0.578125	0.421875	0.233418796766856
0.59375	0.421875	0.231279119821245
0.609375	0.390625	0.313844323255262
0.625	0.40625	0.265562890093682
0.609375	0.40625	0.271603095681674
0.59375	0.40625	0.274959866496589
0.609375	0.390625	0.313844323255262
0.609375	0.40625	0.271603095681674
0.609375	0.390625	0.313844323255262
0.625	0.375	0.349785320722021
0.625	0.390625	0.309096743949009
0.625	0.40625	0.265562890093682
0.609375	0.390625	0.313844323255262
0.625	0.390625	0.309096743949009
0.609375	0.421875	0.226667961900421
0.625	0.40625	0.265562890093682
0.625	0.421875	0.22340620363711
0.625	0.4375	0.178751891798451
0.609375	0.421875	0.226667961900421
0.625	0.421875	0.22340620363711
0.609375	0.421875	0.226667961900421
0.59375	0.40625	0.274959866496589
0.609375	0.40625	0.271603095681674
0.625	0.40625	0.265562890093682
0.609375	0.421875	0.226667961900421
0.609375	0.40625	0.271603095681674
0.609375	0.453125	0.13696830724401
0.625	0.46875	0.0896753950359421
0.609375	0.46875	0.0921000940259767
0.59375	0.46875	0.0928612547600425
0.609375	0.453125	0.13696830724401
0.609375	0.46875	0.0921000940259767
0.609375	0.453125	0.13696830724401
0.625	0.4375	0.178751891798451
0.625	0.453125	0.135260218594846
0.625	0.46875	0.0896753950359421
0.609375	0.453125	0.13696830724401
0.625	0.453125	0.135260218594846
0.609375	0.484375	0.0455333785211554
0.625	0.46875	0.0896753950359421
0.625	0.484375	0.0453149480453612
0.625	0.5	-0.000409903831544951
0.609375	0.484375	0.0455333785211554
0.625	0.484375	0.0453149480453612
0.609375	0.484375	0.0455333785211554
0.59375	0.46875	0.0928612547600425
0.609375	0.46875	0.0921000940259767
0.625	0.46875	0.0896753950359421
0.609375	0.484375	0.0455333785211554
0.609375	0.46875	0.0921000940259767
0.578125	0.453125	0.14101055637379
0.59375	0.4375	0.185011285755077
0.59375	0.453125	0.139985543309328
0.59375	0.46875	0.0928612547600425
0.578125	0.453125	0.14101055637379
0.59375	0.453125	0.139985543309328
0.578125	0.453125	0.14101055637379
0.5625	0.4375	0.189510765570876
0.578125	0.4375	0.188372568319229
0.59375	0.4375	0.185011285755077
0.578125	0.453125	0.14101055637379
0.578125	0.4375	0.188372568319229
0.609375	0.453125	0.13696830724401
0.59375	0.4375	0.185011285755077
0.609375	0.4375	0.182959685158965
0.625	0.4375	0.178751891798451
0.609375	0.453125	0.13696830724401
0.609375	0.4375	0.182959685158965
0.609375	0.453125	0.13696830724401
0.59375	0.46875	0.0928612547600425
0.59375	0.453125	0.139985543309328
0.59375	0.4375	0.185011285755077
0.609375	0.453125	0.13696830724401
0.59375	0.453125	0.139985543309328
0.703125	0.359375	0.340139800608868
0.6875	0.34375	0.387797375567829
0.703125	0.34375	0.375714413327088
0.71875	0.34375	0.360473522357347
0.703125	0.359375	0.340139800608868
0.703125	0.34375	0.375714413327088
0.703125	0.359375	0.340139800608868
0.6875	0.375	0.315211685136806
0.6875	0.359375	0.353048181804597
0.6875	0.34375	0.387797375567829
0.703125	0.359375	0.340139800608868
0.6875	0.359375	0.353048181804597
0.703125	0.328125	0.408338870923642
0.6875	0.34375	0.387797375567829
0.6875	0.328125	0.42402102922541
0.6875	0.3125	0.457146954489116
0.703125	0.328125	0.408338870923642
0.6875	0.328125	0.42402102922541
0.703125	0.328125	0.408338870923642
0.71875	0.34375	0.360473522357347
0.703125	0.34375	0.375714413327088
0.6875	0.34375	0.387797375567829
0.703125	0.328125	0.408338870923642
0.703125	0.34375	0.375714413327088
0.734375	0.359375	0.31399317206383
0.71875	0.375	0.293392159304999
0.71875	0.359375	0.328428964975014
0.71875	0.34375	0.360473522357347
0.734375	0.359375	0.31399317206383
0.71875	0.359375	0.328428964975014
0.734375	0.359375	0.31399317206383
0.75	0.375	0.269102943641545
0.734375	0.375	0.282427864959862
0.71875	0.375	0.293392159304999
0.734375	0.359375	0.31399317206383
0.734375	0.375	0.282427864959862
0.703125	0.359375	0.340139800608868
0.71875	0.375	0.293392159304999
0.703125	0.375	0.305634956231888
0.6875	0.375	0.315211685136806
0.703125	0.359375	0.340139800608868
0.703125	0.375	0.305634956231888
0.703125	0.359375	0.340139800608868
0.71875	0.34375	0.360473522357347
0.71875	0.359375	0.328428964975014
0.71875	0.375	0.293392159304999
0.703125	0.359375	0.340139800608868
0.71875	0.359375	0.328428964975014
0.671875	0.359375	0.363013540225863
0.65625	0.375	0.334093426313194
0.65625	0.359375	0.3743191469271
0.65625	0.34375	0.411325811683345
0.671875	0.359375	0.363013540225863
0.65625	0.359375	0.3743191469271
0.671875	0.359375	0.363013540225863
0.6875	0.375	0.315211685136806
0.671875	0.375	0.326116230679334
0.65625	0.375	0.334093426313194
0.671875	0.359375	0.363013540225863
0.671875	0.375	0.326116230679334
0.640625	0.359375	0.382437687016711
0.65625	0.375	0.334093426313194
0.640625	0.375	0.343481526568849
0.625	0.375	0.349785320722021
0.640625	0.359375	0.382437687016711
0.640625	0.375	0.343481526568849
0.640625	0.359375	0.382437687016711
0.65625	0.34375	0.411325811683345
0.65625	0.359375	0.3743191469271
0.65625	0.375	0.334093426313194
0.640625	0.359375	0.382437687016711
0.65625	0.359375	0.3743191469271
0.671875	0.328125	0.436340199601078
0.6875	0.34375	0.387797375567829
0.671875	0.34375	0.401265204651664
0.65625	0.34375	0.411325811683345
0.671875	0.328125	0.436340199601078
0.671875	0.34375	0.401265204651664
0.671875	0.328125	0.436340199601078
0.6875	0.3125	0.457146954489116
0.6875	0.328125	0.42402102922541
0.6875	0.34375	0.387797375567829
0.671875	0.328125	0.436340199601078
0.6875	0.328125	0.42402102922541
0.671875	0.359375	0.363013540225863
0.6875	0.34375	0.387797375567829
0.6875	0.359375	0.353048181804597
0.6875	0.375	0.315211685136806
0.671875	0.359375	0.363013540225863
0.6875	0.359375	0.353048181804597
0.671875	0.359375	0.363013540225863
0.65625	0.34375	0.411325811683345
0.671875	0.34375	0.401265204651664
0.6875	0.34375	0.387797375567829
0.671875	0.359375	0.363013540225863
0.671875	0.34375	0.401265204651664
0.734375	0.296875	0.435817767643625
0.71875	0.3125	0.424226424723596
0.71875	0.296875	0.455941970094424
0.71875	0.28125	0.485435436838605
0.734375	0.296875	0.435817767643625
0.71875	0.296875	0.455941970094424
0.734375	0.296875	0.435817767643625
0.75	0.3125	0.387468997516822
0.734375	0.3125	0.407532906880622
0.71875	0.3125	0.424226424723596
0.734375	0.296875	0.435817767643625
0.734375	0.3125	0.407532906880622
0.703125	0.296875	0.472285574017048
0.71875	0.3125	0.424226424723596
0.703125	0.3125	0.442413893509295
0.6875	0.3125	0.457146954489116
0.703125	0.296875	0.472285574017048
0.703125	0.3125	0.442413893509295
0.703125	0.296875	0.472285574017048
0.71875	0.28125	0.485435436838605
0.71875	0.296875	0.455941970094424
0.71875	0.3125	0.424226424723596
0.703125	0.296875	0.472285574017048
0.71875	0.296875	0.455941970094424
0.734375	0.265625	0.491645386530651
0.75	0.28125	0.443193089163695
0.734375	0.28125	0.465931088255171
0.71875	0.28125	0.485435436838605
0.734375	0.265625	0.491645386530651
0.734375	0.28125	0.465931088255171
0.734375	0.265625	0.491645386530651
0.75	0.25	0.495507611648116
0.75	0.265625	0.470904306857841
0.75	0.28125	0.443193089163695
0.734375	0.265625	0.491645386530651
0.75	0.265625	0.470904306857841
0.734375	0.296875	0.435817767643625
0.75	0.28125	0.443193089163695
0.75	0.296875	0.416750767505653
0.75	0.3125	0.387468997516822
0.734375	0.296875	0.435817767643625
0.75	0.296875	0.416750767505653
0.734375	0.296875	0.435817767643625
0.71875	0.28125	0.485435436838605
0.734375	0.28125	0.465931088255171
0.75	0.28125	0.443193089163695
0.734375	0.296875	0.435817767643625
0.734375	0.28125	0.465931088255171
0.734375	0.328125	0.376240976474953
0.75	0.34375	0.329697024326329
0.734375	0.34375	0.346486348467776
0.71875	0.34375	0.360473522357347
0.734375	0.328125	0.376240976474953
0.734375	0.34375	0.346486348467776
0.734375	0.328125	0.376240976474953
0.75	0.3125	0.387468997516822
0.75	0.328125	0.359758864916611
0.75	0.34375	0.329697024326329
0.734375	0.328125	0.376240976474953
0.75	0.328125	0.359758864916611
0.734375	0.359375	0.31399317206383
0.75	0.34375	0.329697024326329
0.75	0.359375	0.300550921602442
0.75	0.375	0.269102943641545
0.734375	0.359375	0.31399317206383
0.75	0.359375	0.300550921602442
0.734375	0.359375	0.31399317206383
0.71875	0.34375	0.360473522357347
0.734375	0.34375	0.346486348467776
0.75	0.34375	0.329697024326329
0.734375	0.359375	0.31399317206383
0.734375	0.34375	0.346486348467776
0.703125	0.328125	0.408338870923642
0.71875	0.3125	0.424226424723596
0.71875	0.328125	0.393815094393191
0.71875	0.34375	0.360473522357347
0.703125	0.328125	0.408338870923642
0.71875	0.328125	0.393815094393191
0.703125	0.328125	0.408338870923642
0.6875	0.3125	0.457146954489116
0.703125	0.3125	0.442413893509295
0.71875	0.3125	0.424226424723596
0.703125	0.328125	0.408338870923642
0.703125	0.3125	0.442413893509295
0.734375	0.328125	0.376240976474953
0.71875	0.3125	0.424226424723596
0.734375	0.3125	0.407532906880622
0.75	0.3125	0.387468997516822
0.734375	0.328125	0.376240976474953
0.734375	0.3125	0.407532906880622
0.734375	0.328125	0.376240976474953
0.71875	0.34375	0.360473522357347
0.71875	0.328125	0.393815094393191
0.71875	0.3125	0.424226424723596
0.734375	0.328125	0.376240976474953
0.71875	0.328125	0.393815094393191
0.71875	0.4375	0.150174900051442
0.71875	0.40625	0.223075128401275
0.734375	0.421875	0.178152151099837
0.75	0.4375	0.137254163630164
0.71875	0.4375	0.150174900051442
0.734375	0.421875	0.178152151099837
0.703125	0.421875	0.193343840396635
0.71875	0.4375	0.150174900051442
0.703125	0.4375	0.156436207590524
0.6875	0.4375	0.16097342809413
0.703125	0.421875	0.193343840396635
0.703125	0.4375	0.156436207590524
0.71875	0.40625	0.223075128401275
0.71875	0.4375	0.150174900051442
0.703125	0.421875	0.193343840396635
0.75	0.40625	0.20469409459361
0.71875	0.40625	0.223075128401275
0.734375	0.390625	0.247553872464139
0.75	0.375	0.269102943641545
0.75	0.40625	0.20469409459361
0.734375	0.390625	0.247553872464139
0.75	0.40625	0.20469409459361
0.75	0.4375	0.137254163630164
0.734375	0.421875	0.178152151099837
0.71875	0.40625	0.223075128401275
0.75	0.40625	0.20469409459361
0.734375	0.421875	0.178152151099837
0.75	0.46875	0.0676665270911048
0.71875	0.46875	0.0748528437763181
0.734375	0.453125	0.107847406392812
0.734375	0.453125	0.107847406392812
0.75	0.4375	0.137254163630164
0.75	0.453125	0.10279427857232
0.75	0.46875	0.0676665270911048
0.734375	0.453125	0.107847406392812
0.75	0.453125	0.10279427857232
0.75	0.46875	0.0676665270911048
0.75	0.5	0.000602622077371472
0.734375	0.484375	0.0347740612879308
0.71875	0.46875	0.0748528437763181
0.75	0.46875	0.0676665270911048
0.734375	0.484375	0.0347740612879308
0.703125	0.453125	0.11693058585141
0.71875	0.4375	0.150174900051442
0.71875	0.453125	0.113190502693691
0.71875	0.46875	0.0748528437763181
0.703125	0.453125	0.11693058585141
0.71875	0.453125	0.113190502693691
0.703125	0.453125	0.11693058585141
0.6875	0.4375	0.16097342809413
0.703125	0.4375	0.156436207590524
0.71875	0.4375	0.150174900051442
0.703125	0.453125	0.11693058585141
0.703125	0.4375	0.156436207590524
0.71875	0.4375	0.150174900051442
0.75	0.4375	0.137254163630164
0.734375	0.453125	0.107847406392812
0.734375	0.453125	0.107847406392812
0.71875	0.46875	0.0748528437763181
0.71875	0.453125	0.113190502693691
0.71875	0.4375	0.150174900051442
0.734375	0.453125	0.107847406392812
0.71875	0.453125	0.113190502693691
0.671875	0.390625	0.286294882422097
0.6875	0.40625	0.239359543165923
0.671875	0.40625	0.247710349898253
0.65625	0.40625	0.253633014865982
0.671875	0.390625	0.286294882422097
0.671875	0.40625	0.247710349898253
0.671875	0.390625	0.286294882422097
0.6875	0.375	0.315211685136806
0.6875	0.390625	0.278629152524816
0.6875	0.40625	0.239359543165923
0.671875	0.390625	0.286294882422097
0.6875	0.390625	0.278629152524816
0.671875	0.421875	0.206585652546827
0.6875	0.40625	0.239359543165923
0.6875	0.421875	0.201119726975135
0.6875	0.4375	0.16097342809413
0.671875	0.421875	0.206585652546827
0.6875	0.421875	0.201119726975135
0.671875	0.421875	0.206585652546827
0.65625	0.40625	0.253633014865982
0.671875	0.40625	0.247710349898253
0.6875	0.40625	0.239359543165923
0.671875	0.421875	0.206585652546827
0.671875	0.40625	0.247710349898253
0.640625	0.390625	0.301485128966426
0.65625	0.375	0.334093426313194
0.65625	0.390625	0.295251852784058
0.65625	0.40625	0.253633014865982
0.640625	0.390625	0.301485128966426
0.65625	0.390625	0.295251852784058
0.640625	0.390625	0.301485128966426
0.625	0.375	0.349785320722021
0.640625	0.375	0.343481526568849
0.65625	0.375	0.334093426313194
0.640625	0.390625	0.301485128966426
0.640625	0.375	0.343481526568849
0.671875	0.390625	0.286294882422097
0.65625	0.375	0.334093426313194
0.671875	0.375	0.326116230679334
0.6875	0.375	0.315211685136806
0.671875	0.390625	0.286294882422097
0.671875	0.375	0.326116230679334
0.671875	0.390625	0.286294882422097
0.65625	0.40625	0.253633014865982
0.65625	0.390625	0.295251852784058
0.65625	0.375	0.334093426313194
0.671875	0.390625	0.286294882422097
0.65625	0.390625	0.295251852784058
0.703125	0.390625	0.268348657219081
0.71875	0.375	0.293392159304999
0.71875	0.390625	0.259208535242199
0.71875	0.40625	0.223075128401275
0.703125	0.390625	0.268348657219081
0.71875	0.390625	0.259208535242199
0.703125	0.390625	0.268348657219081
0.6875	0.375	0.315211685136806
0.703125	0.375	0.305634956231888
0.71875	0.375	0.293392159304999
0.703125	0.390625	0.268348657219081
0.703125	0.375	0.305634956231888
0.734375	0.390625	0.247553872464139
0.71875	0.375	0.293392159304999
0.734375	0.375	0.282427864959862
0.75	0.375	0.269102943641545
0.734375	0.390625	0.247553872464139
0.734375	0.375	0.282427864959862
0.734375	0.390625	0.247553872464139
0.71875	0.40625	0.223075128401275
0.71875	0.390625	0.259208535242199
0.71875	0.375	0.293392159304999
0.734375	0.390625	0.247553872464139
0.71875	0.390625	0.259208535242199
0.703125	0.421875	0.193343840396635
0.6875	0.40625	0.239359543165923
0.703125	0.40625	0.232323762799194
0.71875	0.40625	0.223075128401275
0.703125	0.421875	0.193343840396635
0.703125	0.40625	0.232323762799194
0.703125	0.421875	0.193343840396635
0.6875	0.4375	0.16097342809413
0.6875	0.421875	0.201119726975135
0.6875	0.40625	0.239359543165923
0.703125	0.421875	0.193343840396635
0.6875	0.421875	0.201119726975135
0.703125	0.390625	0.268348657219081
0.6875	0.40625	0.239359543165923
0.6875	0.390625	0.278629152524816
0.6875	0.375	0.315211685136806
0.703125	0.390625	0.268348657219081
0.6875	0.390625	0.278629152524816
0.703125	0.390625	0.268348657219081
0.71875	0.40625	0.223075128401275
0.703125	0.40625	0.232323762799194
0.6875	0.40625	0.239359543165923
0.703125	0.390625	0.268348657219081
0.703125	0.40625	0.232323762799194
0.90625	0.1875	0.24130008438114
0.90625	0.21875	0.22433210689329
0.890625	0.203125	0.268880421942013
0.875	0.1875	0.317552442517929
0.90625	0.1875	0.24130008438114
0.890625	0.203125	0.268880421942013
0.90625	0.1875	0.24130008438114
0.9375	0.1875	0.162381149784328
0.921875	0.203125	0.194516641247619
0.90625	0.21875	0.22433210689329
0.90625	0.1875	0.24130008438114
0.921875	0.203125	0.194516641247619
0.875	0.21875	0.295965693262349
0.90625	0.21875	0.22433210689329
0.890625	0.234375	0.247740080392947
0.875	0.25	0.267737138783322
0.875	0.21875	0.295965693262349
0.890625	0.234375	0.247740080392947
0.875	0.21875	0.295965693262349
0.875	0.1875	0.317552442517929
0.890625	0.203125	0.268880421942013
0.90625	0.21875	0.22433210689329
0.875	0.21875	0.295965693262349
0.890625	0.203125	0.268880421942013
0.875	0.15625	0.338622709834484
0.90625	0.15625	0.256561176728218
0.890625	0.171875	0.288142934663845
0.875	0.1875	0.317552442517929
0.875	0.15625	0.338622709834484
0.890625	0.171875	0.288142934663845
0.875	0.15625	0.338622709834484
0.875	0.125	0.355547054779431
0.890625	0.140625	0.304499529747594
0.90625	0.15625	0.256561176728218
0.875	0.15625	0.338622709834484
0.890625	0.140625	0.304499529747594
0.90625	0.1875	0.24130008438114
0.90625	0.15625	0.256561176728218
0.921875	0.171875	0.20762562554963
0.9375	0.1875	0.162381149784328
0.90625	0.1875	0.24130008438114
0.921875	0.171875	0.20762562554963
0.90625	0.1875	0.24130008438114
0.875	0.1875	0.317552442517929
0.890625	0.171875	0.288142934663845
0.90625	0.15625	0.256561176728218
0.90625	0.1875	0.24130008438114
0.890625	0.171875	0.288142934663845
0.9375	0.21875	0.150694940169055
0.96875	0.21875	0.0757213122533961
0.953125	0.234375	0.108390960625782
0.9375	0.25	0.136809003320907
0.9375	0.21875	0.150694940169055
0.953125	0.234375	0.108390960625782
0.9375	0.21875	0.150694940169055
0.9375	0.1875	0.162381149784328
0.953125	0.203125	0.117083924549657
0.96875	0.21875	0.0757213122533961
0.9375	0.21875	0.150694940169055
0.953125	0.203125	0.117083924549657
0.96875	0.25	0.0687493982431425
0.96875	0.21875	0.0757213122533961
0.984375	0.234375	0.0353771418209026
1	0.25	0
0.96875	0.25	0.0687493982431425
0.984375	0.234375	0.0353771418209026
0.96875	0.25	0.0687493982431425
0.9375	0.25	0.136809003320907
0.953125	0.234375	0.108390960625782
0.96875	0.21875	0.0757213122533961
0.96875	0.25	0.0687493982431425
0.953125	0.234375	0.108390960625782
0.90625	0.25	0.203556672937825
0.90625	0.21875	0.22433210689329
0.921875	0.234375	0.177792413284445
0.9375	0.25	0.136809003320907
0.90625	0.25	0.203556672937825
0.921875	0.234375	0.177792413284445
0.90625	0.25	0.203556672937825
0.875	0.25	0.267737138783322
0.890625	0.234375	0.247740080392947
0.90625	0.21875	0.22433210689329
0.90625	0.25	0.203556672937825
0.890625	0.234375	0.247740080392947
0.9375	0.21875	0.150694940169055
0.90625	0.21875	0.22433210689329
0.921875	0.203125	0.194516641247619
0.9375	0.1875	0.162381149784328
0.9375	0.21875	0.150694940169055
0.921875	0.203125	0.194516641247619
0.9375	0.21875	0.150694940169055
0.9375	0.25	0.136809003320907
0.921875	0.234375	0.177792413284445
0.90625	0.21875	0.22433210689329
0.9375	0.21875	0.150694940169055
0.921875	0.234375	0.177792413284445
0.828125	0.234375	0.377417638803537
0.8125	0.21875	0.426253724251134
0.828125	0.21875	0.395742227982977
0.84375	0.21875	0.361991926297227
0.828125	0.234375	0.377417638803537
0.828125	0.21875	0.395742227982977
0.828125	0.234375	0.377417638803537
0.8125	0.25	0.389059722841612
0.8125	0.234375	0.409116648881169
0.8125	0.21875	0.426253724251134
0.828125	0.234375	0.377417638803537
0.8125	0.234375	0.409116648881169
0.828125	0.203125	0.41055280066885
0.8125	0.21875	0.426253724251134
0.8125	0.203125	0.444708005834263
0.8125	0.1875	0.460644613289985
0.828125	0.203125	0.41055280066885
0.8125	0.203125	0.444708005834263
0.828125	0.203125	0.41055280066885
0.84375	0.21875	0.361991926297227
0.828125	0.21875	0.395742227982977
0.8125	0.21875	0.426253724251134
0.828125	0.203125	0.41055280066885
0.828125	0.21875	0.395742227982977
0.84375	0.21875	0.361991926297227
0.875	0.25	0.267737138783322
0.84375	0.25	0.33198638026016
0.828125	0.234375	0.377417638803537
0.84375	0.25	0.33198638026016
0.828125	0.25	0.361787063744031
0.8125	0.25	0.389059722841612
0.828125	0.234375	0.377417638803537
0.828125	0.25	0.361787063744031
0.84375	0.21875	0.361991926297227
0.84375	0.25	0.33198638026016
0.828125	0.234375	0.377417638803537
0.796875	0.234375	0.436778663185319
0.78125	0.25	0.444328429362145
0.78125	0.234375	0.466536852324579
0.78125	0.21875	0.485317228605755
0.796875	0.234375	0.436778663185319
0.78125	0.234375	0.466536852324579
0.796875	0.234375	0.436778663185319
0.8125	0.25	0.389059722841612
0.796875	0.25	0.418363159110619
0.78125	0.25	0.444328429362145
0.796875	0.234375	0.436778663185319
0.796875	0.25	0.418363159110619
0.765625	0.234375	0.492461293289392
0.78125	0.25	0.444328429362145
0.765625	0.25	0.471575762614969
0.75	0.25	0.495507611648116
0.765625	0.234375	0.492461293289392
0.765625	0.25	0.471575762614969
0.765625	0.234375	0.492461293289392
0.78125	0.21875	0.485317228605755
0.78125	0.234375	0.466536852324579
0.78125	0.25	0.444328429362145
0.765625	0.234375	0.492461293289392
0.78125	0.234375	0.466536852324579
0.796875	0.203125	0.475112320478418
0.8125	0.21875	0.426253724251134
0.796875	0.21875	0.458115501197256
0.78125	0.21875	0.485317228605755
0.796875	0.203125	0.475112320478418
0.796875	0.21875	0.458115501197256
0.796875	0.203125	0.475112320478418
0.8125	0.1875	0.460644613289985
0.8125	0.203125	0.444708005834263
0.8125	0.21875	0.426253724251134
0.796875	0.203125	0.475112320478418
0.8125	0.203125	0.444708005834263
0.796875	0.234375	0.436778663185319
0.8125	0.21875	0.426253724251134
0.8125	0.234375	0.409116648881169
0.8125	0.25	0.389059722841612
0.796875	0.234375	0.436778663185319
0.8125	0.234375	0.409116648881169
0.796875	0.234375	0.436778663185319
0.78125	0.21875	0.485317228605755
0.796875	0.21875	0.458115501197256
0.8125	0.21875	0.426253724251134
0.796875	0.234375	0.436778663185319
0.796875	0.21875	0.458115501197256
0.859375	0.171875	0.36597616885022
0.84375	0.1875	0.390851134019965
0.84375	0.171875	0.404820683663381
0.84375	0.15625	0.417014553443017
0.859375	0.171875	0.36597616885022
0.84375	0.171875	0.404820683663381
0.859375	0.171875	0.36597616885022
0.875	0.1875	0.317552442517929
0.859375	0.1875	0.355668709259232
0.84375	0.1875	0.390851134019965
0.859375	0.171875	0.36597616885022
0.859375	0.1875	0.355668709259232
0.828125	0.171875	0.440248898385789
0.84375	0.1875	0.390851134019965
0.828125	0.1875	0.427357604815735
0.8125	0.1875	0.460644613289985
0.828125	0.171875	0.440248898385789
0.828125	0.1875	0.427357604815735
0.828125	0.171875	0.440248898385789
0.84375	0.15625	0.417014553443017
0.84375	0.171875	0.404820683663381
0.84375	0.1875	0.390851134019965
0.828125	0.171875	0.440248898385789
0.84375	0.171875	0.404820683663381
0.875	0.15625	0.338622709834484
0.84375	0.15625	0.417014553443017
0.859375	0.140625	0.386832528198085
0.875	0.125	0.355547054779431
0.875	0.15625	0.338622709834484
0.859375	0.140625	0.386832528198085
0.875	0.15625	0.338622709834484
0.875	0.1875	0.317552442517929
0.859375	0.171875	0.36597616885022
0.84375	0.15625	0.417014553443017
0.875	0.15625	0.338622709834484
0.859375	0.171875	0.36597616885022
0.875	0.21875	0.295965693262349
0.84375	0.21875	0.361991926297227
0.859375	0.203125	0.341914147047579
0.875	0.1875	0.317552442517929
0.875	0.21875	0.295965693262349
0.859375	0.203125	0.341914147047579
0.875	0.25	0.267737138783322
0.84375	0.21875	0.361991926297227
0.875	0.21875	0.295965693262349
0.828125	0.203125	0.41055280066885
0.84375	0.1875	0.390851134019965
0.84375	0.203125	0.377723016678011
0.84375	0.21875	0.361991926297227
0.828125	0.203125	0.41055280066885
0.84375	0.203125	0.377723016678011
0.828125	0.203125	0.41055280066885
0.8125	0.1875	0.460644613289985
0.828125	0.1875	0.427357604815735
0.84375	0.1875	0.390851134019965
0.828125	0.203125	0.41055280066885
0.828125	0.1875	0.427357604815735
0.859375	0.203125	0.341914147047579
0.84375	0.1875	0.390851134019965
0.859375	0.1875	0.355668709259232
0.875	0.1875	0.317552442517929
0.859375	0.203125	0.341914147047579
0.859375	0.1875	0.355668709259232
0.859375	0.203125	0.341914147047579
0.84375	0.21875	0.361991926297227
0.84375	0.203125	0.377723016678011
0.84375	0.1875	0.390851134019965
0.859375	0.203125	0.341914147047579
0.84375	0.203125	0.377723016678011
0.9375	0.09375	0.187762780076699
0.96875	0.09375	0.0943236325276027
0.953125	0.109375	0.138125368729477
0.9375	0.125	0.181021607416745
0.9375	0.09375	0.187762780076699
0.953125	0.109375	0.138125368729477
0.9375	0.09375	0.187762780076699
0.9375	0.0625	0.192489543701529
0.953125	0.078125	0.142243351700764
0.96875	0.09375	0.0943236325276027
0.9375	0.09375	0.187762780076699
0.953125	0.078125	0.142243351700764
0.96875	0.125	0.0908878711252327
0.96875	0.09375	0.0943236325276027
0.984375	0.109375	0.0461528233858573
1	0.125	0
0.96875	0.125	0.0908878711252327
0.984375	0.109375	0.0461528233858573
0.96875	0.125	0.0908878711252327
0.9375	0.125	0.181021607416745
0.953125	0.109375	0.138125368729477
0.96875	0.09375	0.0943236325276027
0.96875	0.125	0.0908878711252327
0.953125	0.109375	0.138125368729477
0.90625	0.125	0.269527377875977
0.90625	0.09375	0.279479878864924
0.921875	0.109375	0.228767513419558
0.9375	0.125	0.181021607416745
0.90625	0.125	0.269527377875977
0.921875	0.109375	0.228767513419558
0.90625	0.125	0.269527377875977
0.875	0.125	0.355547054779431
0.890625	0.109375	0.317436693735241
0.90625	0.09375	0.279479878864924
0.90625	0.125	0.269527377875977
0.890625	0.109375	0.317436693735241
0.9375	0.09375	0.187762780076699
0.90625	0.09375	0.279479878864924
0.921875	0.078125	0.235630437458174
0.9375	0.0625	0.192489543701529
0.9375	0.09375	0.187762780076699
0.921875	0.078125	0.235630437458174
0.9375	0.09375	0.187762780076699
0.9375	0.125	0.181021607416745
0.921875	0.109375	0.228767513419558
0.90625	0.09375	0.279479878864924
0.9375	0.09375	0.187762780076699
0.921875	0.109375	0.228767513419558
0.96875	0.0625	0.0967047898075443
0.96875	0.03125	0.0976453834597989
0.984375	0.046875	0.0484115325007716
1	0.0625	0
0.96875	0.0625	0.0967047898075443
0.984375	0.046875	0.0484115325007716
0.96875	0.0625	0.0967047898075443
0.9375	0.0625	0.192489543701529
0.953125	0.046875	0.14478337152179
0.96875	0.03125	0.0976453834597989
0.96875	0.0625	0.0967047898075443
0.953125	0.046875	0.14478337152179
1	0.03125	0
0.96875	0.03125	0.0976453834597989
0.984375	0.015625	0.0485202875794603
1	0	0
1	0.03125	0
0.984375	0.015625	0.0485202875794603
1	0.03125	0
1	0.0625	0
0.984375	0.046875	0.0484115325007716
0.96875	0.03125	0.0976453834597989
1	0.03125	0
0.984375	0.046875	0.0484115325007716
1	0.09375	0
0.96875	0.09375	0.0943236325276027
0.984375	0.078125	0.0475740277082872
1	0.0625	0
1	0.09375	0
0.984375	0.078125	0.0475740277082872
1	0.09375	0
1	0.125	0
0.984375	0.109375	0.0461528233858573
0.96875	0.09375	0.0943236325276027
1	0.09375	0
0.984375	0.109375	0.0461528233858573
0.96875	0.0625	0.0967047898075443
0.96875	0.09375	0.0943236325276027
0.953125	0.078125	0.142243351700764
0.9375	0.0625	0.192489543701529
0.96875	0.0625	0.0967047898075443
0.953125	0.078125	0.142243351700764
0.96875	0.0625	0.0967047898075443
1	0.0625	0
0.984375	0.078125	0.0475740277082872
0.96875	0.09375	0.0943236325276027
0.96875	0.0625	0.0967047898075443
0.984375	0.078125	0.0475740277082872
0.96875	0.1875	0.0815953039317975
0.96875	0.15625	0.0865853865809109
0.984375	0.171875	0.0418564512300147
1	0.1875	0
0.96875	0.1875	0.0815953039317975
0.984375	0.171875	0.0418564512300147
0.96875	0.1875	0.0815953039317975
0.9375	0.1875	0.162381149784328
0.953125	0.171875	0.125595661653281
0.96875	0.15625	0.0865853865809109
0.96875	0.1875	0.0815953039317975
0.953125	0.171875	0.125595661653281
1	0.15625	0
0.96875	0.15625	0.0865853865809109
0.984375	0.140625	0.0443285338664571
1	0.125	0
1	0.15625	0
0.984375	0.140625	0.0443285338664571
1	0.15625	0
1	0.1875	0
0.984375	0.171875	0.0418564512300147
0.96875	0.15625	0.0865853865809109
1	0.15625	0
0.984375	0.171875	0.0418564512300147
1	0.21875	0
0.96875	0.21875	0.0757213122533961
0.984375	0.203125	0.0395282486460016
1	0.1875	0
1	0.21875	0
0.984375	0.203125	0.0395282486460016
1	0.21875	0
1	0.25	0
0.984375	0.234375	0.0353771418209026
0.96875	0.21875	0.0757213122533961
1	0.21875	0
0.984375	0.234375	0.0353771418209026
0.96875	0.1875	0.0815953039317975
0.96875	0.21875	0.0757213122533961
0.953125	0.203125	0.117083924549657
0.9375	0.1875	0.162381149784328
0.96875	0.1875	0.0815953039317975
0.953125	0.203125	0.117083924549657
0.96875	0.1875	0.0815953039317975
1	0.1875	0
0.984375	0.203125	0.0395282486460016
0.96875	0.21875	0.0757213122533961
0.96875	0.1875	0.0815953039317975
0.984375	0.203125	0.0395282486460016
0.9375	0.15625	0.172311789305936
0.90625	0.15625	0.256561176728218
0.921875	0.140625	0.219542464757467
0.9375	0.125	0.181021607416745
0.9375	0.15625	0.172311789305936
0.921875	0.140625	0.219542464757467
0.9375	0.15625	0.172311789305936
0.9375	0.1875	0.162381149784328
0.921875	0.171875	0.20762562554963
0.90625	0.15625	0.256561176728218
0.9375	0.15625	0.172311789305936
0.921875	0.171875	0.20762562554963
0.90625	0.125	0.269527377875977
0.90625	0.15625	0.256561176728218
0.890625	0.140625	0.304499529747594
0.875	0.125	0.355547054779431
0.90625	0.125	0.269527377875977
0.890625	0.140625	0.304499529747594
0.90625	0.125	0.269527377875977
0.9375	0.125	0.181021607416745
0.921875	0.140625	0.219542464757467
0.90625	0.15625	0.256561176728218
0.90625	0.125	0.269527377875977
0.921875	0.140625	0.219542464757467
0.96875	0.125	0.0908878711252327
0.96875	0.15625	0.0865853865809109
0.953125	0.140625	0.132413555954018
0.9375	0.125	0.181021607416745
0.96875	0.125	0.0908878711252327
0.953125	0.140625	0.132413555954018
0.96875	0.125	0.0908878711252327
1	0.125	0
0.984375	0.140625	0.0443285338664571
0.96875	0.15625	0.0865853865809109
0.96875	0.125	0.0908878711252327
0.984375	0.140625	0.0443285338664571
0.9375	0.15625	0.172311789305936
0.96875	0.15625	0.0865853865809109
0.953125	0.171875	0.125595661653281
0.9375	0.1875	0.162381149784328
0.9375	0.15625	0.172311789305936
0.953125	0.171875	0.125595661653281
0.9375	0.15625	0.172311789305936
0.9375	0.125	0.181021607416745
0.953125	0.140625	0.132413555954018
0.96875	0.15625	0.0865853865809109
0.9375	0.15625	0.172311789305936
0.953125	0.140625	0.132413555954018
0.96875	0.34375	0.0458609491622506
0.9375	0.375	0.0752856911047119
0.9375	0.34375	0.0921510896104936
0.9375	0.3125	0.106292897389226
0.96875	0.34375	0.0458609491622506
0.9375	0.34375	0.0921510896104936
0.96875	0.34375	0.0458609491622506
1	0.375	0
0.96875	0.375	0.0383862360068321
0.9375	0.375	0.0752856911047119
0.96875	0.34375	0.0458609491622506
0.96875	0.375	0.0383862360068321
0.90625	0.34375	0.135753979442892
0.9375	0.375	0.0752856911047119
0.90625	0.375	0.112691460410884
0.875	0.375	0.146267842610777
0.90625	0.34375	0.135753979442892
0.90625	0.375	0.112691460410884
0.90625	0.34375	0.135753979442892
0.9375	0.3125	0.106292897389226
0.9375	0.34375	0.0921510896104936
0.9375	0.375	0.0752856911047119
0.90625	0.34375	0.135753979442892
0.9375	0.34375	0.0921510896104936
0.96875	0.3125	0.0536292666714635
0.96875	0.28125	0.0610048248197848
0.984375	0.296875	0.0257994310603186
1	0.3125	0
0.96875	0.3125	0.0536292666714635
0.984375	0.296875	0.0257994310603186
0.96875	0.3125	0.0536292666714635
0.9375	0.3125	0.106292897389226
0.953125	0.296875	0.0880192344703363
0.96875	0.28125	0.0610048248197848
0.96875	0.3125	0.0536292666714635
0.953125	0.296875	0.0880192344703363
1	0.28125	0
0.96875	0.28125	0.0610048248197848
0.984375	0.265625	0.033791511005155
1	0.25	0
1	0.28125	0
0.984375	0.265625	0.033791511005155
1	0.28125	0
1	0.3125	0
0.984375	0.296875	0.0257994310603186
0.96875	0.28125	0.0610048248197848
1	0.28125	0
0.984375	0.296875	0.0257994310603186
0.96875	0.34375	0.0458609491622506
1	0.3125	0
1	0.34375	0
1	0.375	0
0.96875	0.34375	0.0458609491622506
1	0.34375	0
0.96875	0.34375	0.0458609491622506
0.9375	0.3125	0.106292897389226
0.96875	0.3125	0.0536292666714635
1	0.3125	0
0.96875	0.34375	0.0458609491622506
0.96875	0.3125	0.0536292666714635
0.96875	0.4375	0.0176729341021849
0.96875	0.40625	0.0296904734015658
0.984375	0.421875	0.00644445533931568
1	0.4375	0
0.96875	0.4375	0.0176729341021849
0.984375	0.421875	0.00644445533931568
0.96875	0.4375	0.0176729341021849
0.9375	0.4375	0.0343059757256769
0.953125	0.421875	0.0399700914228885
0.96875	0.40625	0.0296904734015658
0.96875	0.4375	0.0176729341021849
0.953125	0.421875	0.0399700914228885
0.96875	0.40625	0.0296904734015658
1	0.375	0
1	0.40625	0
1	0.40625	0
1	0.4375	0
0.984375	0.421875	0.00644445533931568
0.96875	0.40625	0.0296904734015658
1	0.40625	0
0.984375	0.421875	0.00644445533931568
0.96875	0.46875	0.00872114603401793
1	0.4375	0
1	0.46875	0
1	0.5	0
0.96875	0.46875	0.00872114603401793
1	0.46875	0
0.96875	0.46875	0.00872114603401793
0.9375	0.4375	0.0343059757256769
0.96875	0.4375	0.0176729341021849
1	0.4375	0
0.96875	0.46875	0.00872114603401793
0.96875	0.4375	0.0176729341021849
0.90625	0.40625	0.0852022425465244
0.9375	0.375	0.0752856911047119
0.9375	0.40625	0.0600152519549096
0.9375	0.4375	0.0343059757256769
0.90625	0.40625	0.0852022425465244
0.9375	0.40625	0.0600152519549096
0.90625	0.40625	0.0852022425465244
0.875	0.375	0.146267842610777
0.90625	0.375	0.112691460410884
0.9375	0.375	0.0752856911047119
0.90625	0.40625	0.0852022425465244
0.90625	0.375	0.112691460410884
0.96875	0.40625	0.0296904734015658
0.9375	0.375	0.0752856911047119
0.96875	0.375	0.0383862360068321
1	0.375	0
0.96875	0.40625	0.0296904734015658
0.96875	0.375	0.0383862360068321
0.9375	0.40625	0.0600152519549096
0.96875	0.40625	0.0296904734015658
0.953125	0.421875	0.0399700914228885
0.9375	0.4375	0.0343059757256769
0.9375	0.40625	0.0600152519549096
0.953125	0.421875	0.0399700914228885
0.9375	0.375	0.0752856911047119
0.96875	0.40625	0.0296904734015658
0.9375	0.40625	0.0600152519549096
0.84375	0.3125	0.258291645766156
0.84375	0.28125	0.293478864452176
0.859375	0.296875	0.246539232616698
0.875	0.3125	0.20831121687553
0.84375	0.3125	0.258291645766156
0.859375	0.296875	0.246539232616698
0.84375	0.3125	0.258291645766156
0.8125	0.3125	0.30110125355335
0.828125	0.296875	0.302828768284616
0.84375	0.28125	0.293478864452176
0.84375	0.3125	0.258291645766156
0.828125	0.296875	0.302828768284616
0.875	0.28125	0.239346831378508
0.84375	0.28125	0.293478864452176
0.859375	0.265625	0.284009959316259
0.875	0.25	0.267737138783322
0.875	0.28125	0.239346831378508
0.859375	0.265625	0.284009959316259
0.875	0.28125	0.239346831378508
0.875	0.3125	0.20831121687553
0.859375	0.296875	0.246539232616698
0.84375	0.28125	0.293478864452176
0.875	0.28125	0.239346831378508
0.859375	0.296875	0.246539232616698
0.84375	0.34375	0.220017780880305
0.875	0.3125	0.20831121687553
0.875	0.34375	0.180498282244138
0.875	0.375	0.146267842610777
0.84375	0.34375	0.220017780880305
0.875	0.34375	0.180498282244138
0.84375	0.34375	0.220017780880305
0.8125	0.3125	0.30110125355335
0.84375	0.3125	0.258291645766156
0.875	0.3125	0.20831121687553
0.84375	0.34375	0.220017780880305
0.84375	0.3125	0.258291645766156
0.796875	0.265625	0.396252003857859
0.8125	0.28125	0.348553548108464
0.796875	0.28125	0.374016361736146
0.78125	0.28125	0.397348648236188
0.796875	0.265625	0.396252003857859
0.796875	0.28125	0.374016361736146
0.796875	0.265625	0.396252003857859
0.8125	0.25	0.389059722841612
0.8125	0.265625	0.370545180766421
0.8125	0.28125	0.348553548108464
0.796875	0.265625	0.396252003857859
0.8125	0.265625	0.370545180766421
0.796875	0.296875	0.348769496892753
0.8125	0.28125	0.348553548108464
0.8125	0.296875	0.325724343539039
0.8125	0.3125	0.30110125355335
0.796875	0.296875	0.348769496892753
0.8125	0.296875	0.325724343539039
0.796875	0.296875	0.348769496892753
0.78125	0.28125	0.397348648236188
0.796875	0.28125	0.374016361736146
0.8125	0.28125	0.348553548108464
0.796875	0.296875	0.348769496892753
0.796875	0.28125	0.374016361736146
0.765625	0.265625	0.446312894651914
0.78125	0.25	0.444328429362145
0.78125	0.265625	0.422860542237419
0.78125	0.28125	0.397348648236188
0.765625	0.265625	0.446312894651914
0.78125	0.265625	0.422860542237419
0.765625	0.265625	0.446312894651914
0.75	0.25	0.495507611648116
0.765625	0.25	0.471575762614969
0.78125	0.25	0.444328429362145
0.765625	0.265625	0.446312894651914
0.765625	0.25	0.471575762614969
0.796875	0.265625	0.396252003857859
0.78125	0.25	0.444328429362145
0.796875	0.25	0.418363159110619
0.8125	0.25	0.389059722841612
0.796875	0.265625	0.396252003857859
0.796875	0.25	0.418363159110619
0.796875	0.265625	0.396252003857859
0.78125	0.28125	0.397348648236188
0.78125	0.265625	0.422860542237419
0.78125	0.25	0.444328429362145
0.796875	0.265625	0.396252003857859
0.78125	0.265625	0.422860542237419
0.828125	0.265625	0.340920414929533
0.84375	0.25	0.33198638026016
0.84375	0.265625	0.313223598323084
0.84375	0.28125	0.293478864452176
0.828125	0.265625	0.340920414929533
0.84375	0.265625	0.313223598323084
0.828125	0.265625	0.340920414929533
0.8125	0.25	0.389059722841612
0.828125	0.25	0.361787063744031
0.84375	0.25	0.33198638026016
0.828125	0.265625	0.340920414929533
0.828125	0.25	0.361787063744031
0.84375	0.25	0.33198638026016
0.875	0.25	0.267737138783322
0.859375	0.265625	0.284009959316259
0.859375	0.265625	0.284009959316259
0.84375	0.28125	0.293478864452176
0.84375	0.265625	0.313223598323084
0.84375	0.25	0.33198638026016
0.859375	0.265625	0.284009959316259
0.84375	0.265625	0.313223598323084
0.828125	0.296875	0.302828768284616
0.8125	0.28125	0.348553548108464
0.828125	0.28125	0.323251388874199
0.84375	0.28125	0.293478864452176
0.828125	0.296875	0.302828768284616
0.828125	0.28125	0.323251388874199
0.828125	0.296875	0.302828768284616
0.8125	0.3125	0.30110125355335
0.8125	0.296875	0.325724343539039
0.8125	0.28125	0.348553548108464
0.828125	0.296875	0.302828768284616
0.8125	0.296875	0.325724343539039
0.828125	0.265625	0.340920414929533
0.8125	0.28125	0.348553548108464
0.8125	0.265625	0.370545180766421
0.8125	0.25	0.389059722841612
0.828125	0.265625	0.340920414929533
0.8125	0.265625	0.370545180766421
0.828125	0.265625	0.340920414929533
0.84375	0.28125	0.293478864452176
0.828125	0.28125	0.323251388874199
0.8125	0.28125	0.348553548108464
0.828125	0.265625	0.340920414929533
0.828125	0.28125	0.323251388874199
0.9375	0.28125	0.121571952738242
0.90625	0.28125	0.180708889476593
0.921875	0.265625	0.161593056514315
0.9375	0.25	0.136809003320907
0.9375	0.28125	0.121571952738242
0.921875	0.265625	0.161593056514315
0.9375	0.28125	0.121571952738242
0.9375	0.3125	0.106292897389226
0.921875	0.296875	0.138750857625886
0.90625	0.28125	0.180708889476593
0.9375	0.28125	0.121571952738242
0.921875	0.296875	0.138750857625886
0.90625	0.25	0.203556672937825
0.90625	0.28125	0.180708889476593
0.890625	0.265625	0.221029280863019
0.875	0.25	0.267737138783322
0.90625	0.25	0.203556672937825
0.890625	0.265625	0.221029280863019
0.90625	0.25	0.203556672937825
0.9375	0.25	0.136809003320907
0.921875	0.265625	0.161593056514315
0.90625	0.28125	0.180708889476593
0.90625	0.25	0.203556672937825
0.921875	0.265625	0.161593056514315
0.96875	0.25	0.0687493982431425
0.96875	0.28125	0.0610048248197848
0.953125	0.265625	0.0953273511033253
0.9375	0.25	0.136809003320907
0.96875	0.25	0.0687493982431425
0.953125	0.265625	0.0953273511033253
0.96875	0.25	0.0687493982431425
1	0.25	0
0.984375	0.265625	0.033791511005155
0.96875	0.28125	0.0610048248197848
0.96875	0.25	0.0687493982431425
0.984375	0.265625	0.033791511005155
0.9375	0.28125	0.121571952738242
0.96875	0.28125	0.0610048248197848
0.953125	0.296875	0.0880192344703363
0.9375	0.3125	0.106292897389226
0.9375	0.28125	0.121571952738242
0.953125	0.296875	0.0880192344703363
0.9375	0.28125	0.121571952738242
0.9375	0.25	0.136809003320907
0.953125	0.265625	0.0953273511033253
0.96875	0.28125	0.0610048248197848
0.9375	0.28125	0.121571952738242
0.953125	0.265625	0.0953273511033253
0.90625	0.34375	0.135753979442892
0.875	0.3125	0.20831121687553
0.90625	0.3125	0.159014768538178
0.9375	0.3125	0.106292897389226
0.90625	0.34375	0.135753979442892
0.90625	0.3125	0.159014768538178
0.90625	0.34375	0.135753979442892
0.875	0.375	0.146267842610777
0.875	0.34375	0.180498282244138
0.875	0.3125	0.20831121687553
0.90625	0.34375	0.135753979442892
0.875	0.34375	0.180498282244138
0.875	0.28125	0.239346831378508
0.90625	0.28125	0.180708889476593
0.890625	0.296875	0.198759834420381
0.875	0.3125	0.20831121687553
0.875	0.28125	0.239346831378508
0.890625	0.296875	0.198759834420381
0.875	0.28125	0.239346831378508
0.875	0.25	0.267737138783322
0.890625	0.265625	0.221029280863019
0.90625	0.28125	0.180708889476593
0.875	0.28125	0.239346831378508
0.890625	0.265625	0.221029280863019
0.90625	0.3125	0.159014768538178
0.90625	0.28125	0.180708889476593
0.921875	0.296875	0.138750857625886
0.9375	0.3125	0.106292897389226
0.90625	0.3125	0.159014768538178
0.921875	0.296875	0.138750857625886
0.90625	0.3125	0.159014768538178
0.875	0.3125	0.20831121687553
0.890625	0.296875	0.198759834420381
0.90625	0.28125	0.180708889476593
0.90625	0.3125	0.159014768538178
0.890625	0.296875	0.198759834420381
0.90625	0.71875	-0.183482698131344
0.875	0.6875	-0.214066055349864
0.90625	0.6875	-0.162784873130039
0.9375	0.6875	-0.109121271372369
0.90625	0.71875	-0.183482698131344
0.90625	0.6875	-0.162784873130039
0.90625	0.71875	-0.183482698131344
0.875	0.75	-0.266816715863657
0.875	0.71875	-0.24238418093291
0.875	0.6875	-0.214066055349864
0.90625	0.71875	-0.183482698131344
0.875	0.71875	-0.24238418093291
0.90625	0.65625	-0.139580570631531
0.875	0.6875	-0.214066055349864
0.875	0.65625	-0.18438201565615
0.875	0.65625	-0.18438201565615
0.875	0.625	-0.146205152860225
0.890625	0.640625	-0.148884575910282
0.90625	0.65625	-0.139580570631531
0.875	0.65625	-0.18438201565615
0.890625	0.640625	-0.148884575910282
0.90625	0.65625	-0.139580570631531
0.9375	0.6875	-0.109121271372369
0.90625	0.6875	-0.162784873130039
0.875	0.6875	-0.214066055349864
0.90625	0.65625	-0.139580570631531
0.90625	0.6875	-0.162784873130039
0.96875	0.71875	-0.0620025902535132
0.9375	0.75	-0.136572323465024
0.9375	0.71875	-0.123899492064102
0.9375	0.6875	-0.109121271372369
0.96875	0.71875	-0.0620025902535132
0.9375	0.71875	-0.123899492064102
0.96875	0.71875	-0.0620025902535132
1	0.75	0
0.96875	0.75	-0.068866731254396
0.9375	0.75	-0.136572323465024
0.96875	0.71875	-0.0620025902535132
0.96875	0.75	-0.068866731254396
0.90625	0.71875	-0.183482698131344
0.9375	0.75	-0.136572323465024
0.90625	0.75	-0.203540195180559
0.875	0.75	-0.266816715863657
0.90625	0.71875	-0.183482698131344
0.90625	0.75	-0.203540195180559
0.90625	0.71875	-0.183482698131344
0.9375	0.6875	-0.109121271372369
0.9375	0.71875	-0.123899492064102
0.9375	0.75	-0.136572323465024
0.90625	0.71875	-0.183482698131344
0.9375	0.71875	-0.123899492064102
0.8125	0.71875	-0.352832754088179
0.84375	0.71875	-0.295920969757329
0.828125	0.734375	-0.342097425317556
0.8125	0.75	-0.390514139234664
0.8125	0.71875	-0.352832754088179
0.828125	0.734375	-0.342097425317556
0.8125	0.71875	-0.352832754088179
0.8125	0.6875	-0.306587656356893
0.828125	0.703125	-0.306942232302321
0.84375	0.71875	-0.295920969757329
0.8125	0.71875	-0.352832754088179
0.828125	0.703125	-0.306942232302321
0.84375	0.75	-0.33282121714491
0.84375	0.71875	-0.295920969757329
0.859375	0.734375	-0.286509437312415
0.875	0.75	-0.266816715863657
0.84375	0.75	-0.33282121714491
0.859375	0.734375	-0.286509437312415
0.84375	0.75	-0.33282121714491
0.8125	0.75	-0.390514139234664
0.828125	0.734375	-0.342097425317556
0.84375	0.71875	-0.295920969757329
0.84375	0.75	-0.33282121714491
0.828125	0.734375	-0.342097425317556
0.78125	0.75	-0.448178739067644
0.78125	0.71875	-0.400209475653592
0.796875	0.734375	-0.398187916367902
0.8125	0.75	-0.390514139234664
0.78125	0.75	-0.448178739067644
0.796875	0.734375	-0.398187916367902
0.78125	0.75	-0.448178739067644
0.75	0.75	-0.4973535862563
0.765625	0.734375	-0.446972554752739
0.78125	0.71875	-0.400209475653592
0.78125	0.75	-0.448178739067644
0.765625	0.734375	-0.446972554752739
0.8125	0.71875	-0.352832754088179
0.78125	0.71875	-0.400209475653592
0.796875	0.703125	-0.352855726899516
0.8125	0.6875	-0.306587656356893
0.8125	0.71875	-0.352832754088179
0.796875	0.703125	-0.352855726899516
0.8125	0.71875	-0.352832754088179
0.8125	0.75	-0.390514139234664
0.796875	0.734375	-0.398187916367902
0.78125	0.71875	-0.400209475653592
0.8125	0.71875	-0.352832754088179
0.796875	0.734375	-0.398187916367902
0.84375	0.65625	-0.224944663454921
0.875	0.6875	-0.214066055349864
0.84375	0.6875	-0.263263008549997
0.8125	0.6875	-0.306587656356893
0.84375	0.65625	-0.224944663454921
0.84375	0.6875	-0.263263008549997
0.84375	0.65625	-0.224944663454921
0.875	0.625	-0.146205152860225
0.875	0.65625	-0.18438201565615
0.875	0.6875	-0.214066055349864
0.84375	0.65625	-0.224944663454921
0.875	0.65625	-0.18438201565615
0.84375	0.71875	-0.295920969757329
0.875	0.6875	-0.214066055349864
0.875	0.71875	-0.24238418093291
0.875	0.71875	-0.24238418093291
0.875	0.75	-0.266816715863657
0.859375	0.734375	-0.286509437312415
0.84375	0.71875	-0.295920969757329
0.875	0.71875	-0.24238418093291
0.859375	0.734375	-0.286509437312415
0.84375	0.6875	-0.263263008549997
0.84375	0.71875	-0.295920969757329
0.828125	0.703125	-0.306942232302321
0.8125	0.6875	-0.306587656356893
0.84375	0.6875	-0.263263008549997
0.828125	0.703125	-0.306942232302321
0.875	0.6875	-0.214066055349864
0.84375	0.71875	-0.295920969757329
0.84375	0.6875	-0.263263008549997
0.9375	0.59375	-0.0544294958852673
0.96875	0.59375	-0.0274576299285832
0.953125	0.609375	-0.0441471341239794
0.9375	0.625	-0.0747875636812757
0.9375	0.59375	-0.0544294958852673
0.953125	0.609375	-0.0441471341239794
0.9375	0.5625	-0.0365599722874369
0.96875	0.59375	-0.0274576299285832
0.9375	0.59375	-0.0544294958852673
0.96875	0.625	-0.0376347441372355
0.96875	0.59375	-0.0274576299285832
0.984375	0.609375	-0.0207941412197074
1	0.625	0
0.96875	0.625	-0.0376347441372355
0.984375	0.609375	-0.0207941412197074
0.96875	0.625	-0.0376347441372355
0.9375	0.625	-0.0747875636812757
0.953125	0.609375	-0.0441471341239794
0.96875	0.59375	-0.0274576299285832
0.96875	0.625	-0.0376347441372355
0.953125	0.609375	-0.0441471341239794
0.90625	0.625	-0.111713728684113
0.90625	0.59375	-0.0804961336929891
0.921875	0.609375	-0.0848591503531768
0.9375	0.625	-0.0747875636812757
0.90625	0.625	-0.111713728684113
0.921875	0.609375	-0.0848591503531768
0.90625	0.625	-0.111713728684113
0.875	0.625	-0.146205152860225
0.890625	0.609375	-0.107974968984034
0.90625	0.59375	-0.0804961336929891
0.90625	0.625	-0.111713728684113
0.890625	0.609375	-0.107974968984034
0.90625	0.59375	-0.0804961336929891
0.9375	0.5625	-0.0365599722874369
0.9375	0.59375	-0.0544294958852673
0.9375	0.59375	-0.0544294958852673
0.9375	0.625	-0.0747875636812757
0.921875	0.609375	-0.0848591503531768
0.90625	0.59375	-0.0804961336929891
0.9375	0.59375	-0.0544294958852673
0.921875	0.609375	-0.0848591503531768
1	0.5625	0
0.9375	0.5625	-0.0365599722874369
0.96875	0.53125	-0.00959543455942904
1	0.5	0
1	0.5625	0
0.96875	0.53125	-0.00959543455942904
0.96875	0.59375	-0.0274576299285832
1	0.5625	0
1	0.59375	0
1	0.59375	0
1	0.625	0
0.984375	0.609375	-0.0207941412197074
0.96875	0.59375	-0.0274576299285832
1	0.59375	0
0.984375	0.609375	-0.0207941412197074
0.9375	0.5625	-0.0365599722874369
1	0.5625	0
0.96875	0.59375	-0.0274576299285832
0.96875	0.65625	-0.0470615866832733
1	0.6875	0
0.96875	0.6875	-0.055064338165831
0.9375	0.6875	-0.109121271372369
0.96875	0.65625	-0.0470615866832733
0.96875	0.6875	-0.055064338165831
1	0.65625	0
0.96875	0.65625	-0.0470615866832733
0.984375	0.640625	-0.0168204009993531
1	0.625	0
1	0.65625	0
0.984375	0.640625	-0.0168204009993531
1	0.6875	0
0.96875	0.65625	-0.0470615866832733
1	0.65625	0
0.96875	0.71875	-0.0620025902535132
1	0.6875	0
1	0.71875	0
1	0.75	0
0.96875	0.71875	-0.0620025902535132
1	0.71875	0
0.96875	0.71875	-0.0620025902535132
0.9375	0.6875	-0.109121271372369
0.96875	0.6875	-0.055064338165831
1	0.6875	0
0.96875	0.71875	-0.0620025902535132
0.96875	0.6875	-0.055064338165831
0.9375	0.65625	-0.0939475554856533
0.90625	0.65625	-0.139580570631531
0.921875	0.640625	-0.100766947448039
0.9375	0.625	-0.0747875636812757
0.9375	0.65625	-0.0939475554856533
0.921875	0.640625	-0.100766947448039
0.9375	0.6875	-0.109121271372369
0.90625	0.65625	-0.139580570631531
0.9375	0.65625	-0.0939475554856533
0.90625	0.625	-0.111713728684113
0.90625	0.65625	-0.139580570631531
0.890625	0.640625	-0.148884575910282
0.875	0.625	-0.146205152860225
0.90625	0.625	-0.111713728684113
0.890625	0.640625	-0.148884575910282
0.90625	0.625	-0.111713728684113
0.9375	0.625	-0.0747875636812757
0.921875	0.640625	-0.100766947448039
0.90625	0.65625	-0.139580570631531
0.90625	0.625	-0.111713728684113
0.921875	0.640625	-0.100766947448039
0.96875	0.625	-0.0376347441372355
0.96875	0.65625	-0.0470615866832733
0.953125	0.640625	-0.0676494713300598
0.9375	0.625	-0.0747875636812757
0.96875	0.625	-0.0376347441372355
0.953125	0.640625	-0.0676494713300598
0.96875	0.625	-0.0376347441372355
1	0.625	0
0.984375	0.640625	-0.0168204009993531
0.96875	0.65625	-0.0470615866832733
0.96875	0.625	-0.0376347441372355
0.984375	0.640625	-0.0168204009993531
0.96875	0.65625	-0.0470615866832733
0.9375	0.6875	-0.109121271372369
0.9375	0.65625	-0.0939475554856533
0.9375	0.65625	-0.0939475554856533
0.9375	0.625	-0.0747875636812757
0.953125	0.640625	-0.0676494713300598
0.96875	0.65625	-0.0470615866832733
0.9375	0.65625	-0.0939475554856533
0.953125	0.640625	-0.0676494713300598
0.9375	0.84375	-0.17312256048032
0.96875	0.84375	-0.0869716680663577
0.953125	0.859375	-0.132889033984669
0.9375	0.875	-0.181213004285959
0.9375	0.84375	-0.17312256048032
0.953125	0.859375	-0.132889033984669
0.9375	0.84375	-0.17312256048032
0.9375	0.8125	-0.163006874700066
0.953125	0.828125	-0.126849312173253
0.96875	0.84375	-0.0869716680663577
0.9375	0.84375	-0.17312256048032
0.953125	0.828125	-0.126849312173253
0.96875	0.875	-0.0910540897387651
0.96875	0.84375	-0.0869716680663577
0.984375	0.859375	-0.0447259310039905
1	0.875	0
0.96875	0.875	-0.0910540897387651
0.984375	0.859375	-0.0447259310039905
0.96875	0.875	-0.0910540897387651
0.9375	0.875	-0.181213004285959
0.953125	0.859375	-0.132889033984669
0.96875	0.84375	-0.0869716680663577
0.96875	0.875	-0.0910540897387651
0.953125	0.859375	-0.132889033984669
0.90625	0.875	-0.269798362257881
0.90625	0.84375	-0.257370658946292
0.921875	0.859375	-0.220591211139588
0.9375	0.875	-0.181213004285959
0.90625	0.875	-0.269798362257881
0.921875	0.859375	-0.220591211139588
0.90625	0.875	-0.269798362257881
0.875	0.875	-0.355710338562845
0.890625	0.859375	-0.305553779664842
0.90625	0.84375	-0.257370658946292
0.90625	0.875	-0.269798362257881
0.890625	0.859375	-0.305553779664842
0.9375	0.84375	-0.17312256048032
0.90625	0.84375	-0.257370658946292
0.921875	0.828125	-0.208677086271574
0.9375	0.8125	-0.163006874700066
0.9375	0.84375	-0.17312256048032
0.921875	0.828125	-0.208677086271574
0.9375	0.84375	-0.17312256048032
0.9375	0.875	-0.181213004285959
0.921875	0.859375	-0.220591211139588
0.90625	0.84375	-0.257370658946292
0.9375	0.84375	-0.17312256048032
0.921875	0.859375	-0.220591211139588
0.96875	0.8125	-0.0818912371456623
0.96875	0.78125	-0.0755617782220685
0.984375	0.796875	-0.0406052332662129
1	0.8125	0
0.96875	0.8125	-0.0818912371456623
0.984375	0.796875	-0.0406052332662129
0.96875	0.8125	-0.0818912371456623
0.9375	0.8125	-0.163006874700066
0.953125	0.796875	-0.116668215037373
0.96875	0.78125	-0.0755617782220685
0.96875	0.8125	-0.0818912371456623
0.953125	0.796875	-0.116668215037373
1	0.78125	0
0.96875	0.78125	-0.0755617782220685
0.984375	0.765625	-0.0335108233820776
1	0.75	0
1	0.78125	0
0.984375	0.765625	-0.0335108233820776
1	0.78125	0
1	0.8125	0
0.984375	0.796875	-0.0406052332662129
0.96875	0.78125	-0.0755617782220685
1	0.78125	0
0.984375	0.796875	-0.0406052332662129
1	0.84375	0
0.96875	0.84375	-0.0869716680663577
0.984375	0.828125	-0.0417228948626561
1	0.8125	0
1	0.84375	0
0.984375	0.828125	-0.0417228948626561
1	0.84375	0
1	0.875	0
0.984375	0.859375	-0.0447259310039905
0.96875	0.84375	-0.0869716680663577
1	0.84375	0
0.984375	0.859375	-0.0447259310039905
0.96875	0.8125	-0.0818912371456623
0.96875	0.84375	-0.0869716680663577
0.953125	0.828125	-0.126849312173253
0.9375	0.8125	-0.163006874700066
0.96875	0.8125	-0.0818912371456623
0.953125	0.828125	-0.126849312173253
0.96875	0.8125	-0.0818912371456623
1	0.8125	0
0.984375	0.828125	-0.0417228948626561
0.96875	0.84375	-0.0869716680663577
0.96875	0.8125	-0.0818912371456623
0.984375	0.828125	-0.0417228948626561
0.96875	0.9375	-0.0965305696386694
0.96875	0.90625	-0.0942451192465421
0.984375	0.921875	-0.0477082636333463
1	0.9375	0
0.96875	0.9375	-0.0965305696386694
0.984375	0.921875	-0.0477082636333463
0.96875	0.9375	-0.0965305696386694
0.9375	0.9375	-0.192120607325213
0.953125	0.921875	-0.142549864821579
0.96875	0.90625	-0.0942451192465421
0.96875	0.9375	-0.0965305696386694
0.953125	0.921875	-0.142549864821579
1	0.90625	0
0.96875	0.90625	-0.0942451192465421
0.984375	0.890625	-0.0462335325034039
1	0.875	0
1	0.90625	0
0.984375	0.890625	-0.0462335325034039
1	0.90625	0
1	0.9375	0
0.984375	0.921875	-0.0477082636333463
0.96875	0.90625	-0.0942451192465421
1	0.90625	0
0.984375	0.921875	-0.0477082636333463
1	0.96875	0
0.96875	0.96875	-0.0977540658150301
0.984375	0.953125	-0.0485517812971816
1	0.9375	0
1	0.96875	0
0.984375	0.953125	-0.0485517812971816
1	0.96875	0
1	1	0
0.984375	0.984375	-0.0489249956883551
0.96875	0.96875	-0.0977540658150301
1	0.96875	0
0.984375	0.984375	-0.0489249956883551
0.96875	0.9375	-0.0965305696386694
0.96875	0.96875	-0.0977540658150301
0.953125	0.953125	-0.145229562449479
0.9375	0.9375	-0.192120607325213
0.96875	0.9375	-0.0965305696386694
0.953125	0.953125	-0.145229562449479
0.96875	0.9375	-0.0965305696386694
1	0.9375	0
0.984375	0.953125	-0.0485517812971816
0.96875	0.96875	-0.0977540658150301
0.96875	0.9375	-0.0965305696386694
0.984375	0.953125	-0.0485517812971816
0.9375	0.90625	-0.187636905959137
0.90625	0.90625	-0.279222703991724
0.921875	0.890625	-0.229399388127024
0.9375	0.875	-0.181213004285959
0.9375	0.90625	-0.187636905959137
0.921875	0.890625	-0.229399388127024
0.9375	0.90625	-0.187636905959137
0.9375	0.9375	-0.192120607325213
0.921875	0.921875	-0.236152947226542
0.90625	0.90625	-0.279222703991724
0.9375	0.90625	-0.187636905959137
0.921875	0.921875	-0.236152947226542
0.90625	0.875	-0.269798362257881
0.90625	0.90625	-0.279222703991724
0.890625	0.890625	-0.318311345141107
0.875	0.875	-0.355710338562845
0.90625	0.875	-0.269798362257881
0.890625	0.890625	-0.318311345141107
0.90625	0.875	-0.269798362257881
0.9375	0.875	-0.181213004285959
0.921875	0.890625	-0.229399388127024
0.90625	0.90625	-0.279222703991724
0.90625	0.875	-0.269798362257881
0.921875	0.890625	-0.229399388127024
0.96875	0.875	-0.0910540897387651
0.96875	0.90625	-0.0942451192465421
0.953125	0.890625	-0.138607508266072
0.9375	0.875	-0.181213004285959
0.96875	0.875	-0.0910540897387651
0.953125	0.890625	-0.138607508266072
0.96875	0.875	-0.0910540897387651
1	0.875	0
0.984375	0.890625	-0.0462335325034039
0.96875	0.90625	-0.0942451192465421
0.96875	0.875	-0.0910540897387651
0.984375	0.890625	-0.0462335325034039
0.9375	0.90625	-0.187636905959137
0.96875	0.90625	-0.0942451192465421
0.953125	0.921875	-0.142549864821579
0.9375	0.9375	-0.192120607325213
0.9375	0.90625	-0.187636905959137
0.953125	0.921875	-0.142549864821579
0.9375	0.90625	-0.187636905959137
0.9375	0.875	-0.181213004285959
0.953125	0.890625	-0.138607508266072
0.96875	0.90625	-0.0942451192465421
0.9375	0.90625	-0.187636905959137
0.953125	0.890625	-0.138607508266072
0.84375	0.8125	-0.39435704997251
0.84375	0.78125	-0.364054915720118
0.859375	0.796875	-0.344381129396211
0.875	0.8125	-0.319482250450842
0.84375	0.8125	-0.39435704997251
0.859375	0.796875	-0.344381129396211
0.84375	0.8125	-0.39435704997251
0.8125	0.8125	-0.463677404141652
0.828125	0.796875	-0.413097205502864
0.84375	0.78125	-0.364054915720118
0.84375	0.8125	-0.39435704997251
0.828125	0.796875	-0.413097205502864
0.875	0.78125	-0.297273912439356
0.84375	0.78125	-0.364054915720118
0.859375	0.765625	-0.314520798598143
0.875	0.75	-0.266816715863657
0.875	0.78125	-0.297273912439356
0.859375	0.765625	-0.314520798598143
0.875	0.78125	-0.297273912439356
0.875	0.8125	-0.319482250450842
0.859375	0.796875	-0.344381129396211
0.84375	0.78125	-0.364054915720118
0.875	0.78125	-0.297273912439356
0.859375	0.796875	-0.344381129396211
0.875	0.84375	-0.339616995361773
0.84375	0.84375	-0.418140366175433
0.859375	0.828125	-0.367725726071311
0.875	0.8125	-0.319482250450842
0.875	0.84375	-0.339616995361773
0.859375	0.828125	-0.367725726071311
0.875	0.84375	-0.339616995361773
0.875	0.875	-0.355710338562845
0.859375	0.859375	-0.388211655535614
0.84375	0.84375	-0.418140366175433
0.875	0.84375	-0.339616995361773
0.859375	0.859375	-0.388211655535614
0.84375	0.8125	-0.39435704997251
0.84375	0.84375	-0.418140366175433
0.828125	0.828125	-0.442804259589732
0.8125	0.8125	-0.463677404141652
0.84375	0.8125	-0.39435704997251
0.828125	0.828125	-0.442804259589732
0.84375	0.8125	-0.39435704997251
0.875	0.8125	-0.319482250450842
0.859375	0.828125	-0.367725726071311
0.84375	0.84375	-0.418140366175433
0.84375	0.8125	-0.39435704997251
0.859375	0.828125	-0.367725726071311
0.8125	0.78125	-0.430453108989147
0.78125	0.78125	-0.489406583628105
0.796875	0.765625	-0.439304877337451
0.8125	0.75	-0.390514139234664
0.8125	0.78125	-0.430453108989147
0.796875	0.765625	-0.439304877337451
0.8125	0.78125	-0.430453108989147
0.8125	0.8125	-0.463677404141652
0.796875	0.796875	-0.479578034128764
0.78125	0.78125	-0.489406583628105
0.8125	0.78125	-0.430453108989147
0.796875	0.796875	-0.479578034128764
0.78125	0.75	-0.448178739067644
0.78125	0.78125	-0.489406583628105
0.765625	0.765625	-0.497222131497287
0.75	0.75	-0.4973535862563
0.78125	0.75	-0.448178739067644
0.765625	0.765625	-0.497222131497287
0.78125	0.75	-0.448178739067644
0.8125	0.75	-0.390514139234664
0.796875	0.765625	-0.439304877337451
0.78125	0.78125	-0.489406583628105
0.78125	0.75	-0.448178739067644
0.796875	0.765625	-0.439304877337451
0.84375	0.75	-0.33282121714491
0.84375	0.78125	-0.364054915720118
0.828125	0.765625	-0.379911308615035
0.8125	0.75	-0.390514139234664
0.84375	0.75	-0.33282121714491
0.828125	0.765625	-0.379911308615035
0.84375	0.75	-0.33282121714491
0.875	0.75	-0.266816715863657
0.859375	0.765625	-0.314520798598143
0.84375	0.78125	-0.364054915720118
0.84375	0.75	-0.33282121714491
0.859375	0.765625	-0.314520798598143
0.8125	0.78125	-0.430453108989147
0.84375	0.78125	-0.364054915720118
0.828125	0.796875	-0.413097205502864
0.8125	0.8125	-0.463677404141652
0.8125	0.78125	-0.430453108989147
0.828125	0.796875	-0.413097205502864
0.8125	0.78125	-0.430453108989147
0.8125	0.75	-0.390514139234664
0.828125	0.765625	-0.379911308615035
0.84375	0.78125	-0.364054915720118
0.8125	0.78125	-0.430453108989147
0.828125	0.765625	-0.379911308615035
0.9375	0.78125	-0.150663434470276
0.90625	0.78125	-0.224166875132462
0.921875	0.765625	-0.176219054200759
0.9375	0.75	-0.136572323465024
0.9375	0.78125	-0.150663434470276
0.921875	0.765625	-0.176219054200759
0.9375	0.78125	-0.150663434470276
0.9375	0.8125	-0.163006874700066
0.921875	0.796875	-0.19652176734054
0.90625	0.78125	-0.224166875132462
0.9375	0.78125	-0.150663434470276
0.921875	0.796875	-0.19652176734054
0.90625	0.75	-0.203540195180559
0.90625	0.78125	-0.224166875132462
0.890625	0.765625	-0.250412350742301
0.875	0.75	-0.266816715863657
0.90625	0.75	-0.203540195180559
0.890625	0.765625	-0.250412350742301
0.90625	0.75	-0.203540195180559
0.9375	0.75	-0.136572323465024
0.921875	0.765625	-0.176219054200759
0.90625	0.78125	-0.224166875132462
0.90625	0.75	-0.203540195180559
0.921875	0.765625	-0.176219054200759
0.96875	0.75	-0.068866731254396
0.96875	0.78125	-0.0755617782220685
0.953125	0.765625	-0.110323929845745
0.9375	0.75	-0.136572323465024
0.96875	0.75	-0.068866731254396
0.953125	0.765625	-0.110323929845745
0.96875	0.75	-0.068866731254396
1	0.75	0
0.984375	0.765625	-0.0335108233820776
0.96875	0.78125	-0.0755617782220685
0.96875	0.75	-0.068866731254396
0.984375	0.765625	-0.0335108233820776
0.9375	0.78125	-0.150663434470276
0.96875	0.78125	-0.0755617782220685
0.953125	0.796875	-0.116668215037373
0.9375	0.8125	-0.163006874700066
0.9375	0.78125	-0.150663434470276
0.953125	0.796875	-0.116668215037373
0.9375	0.78125	-0.150663434470276
0.9375	0.75	-0.136572323465024
0.953125	0.765625	-0.110323929845745
0.96875	0.78125	-0.0755617782220685
0.9375	0.78125	-0.150663434470276
0.953125	0.765625	-0.110323929845745
0.90625	0.8125	-0.242904966636606
0.90625	0.84375	-0.257370658946292
0.890625	0.828125	-0.290261614148303
0.875	0.8125	-0.319482250450842
0.90625	0.8125	-0.242904966636606
0.890625	0.828125	-0.290261614148303
0.90625	0.8125	-0.242904966636606
0.9375	0.8125	-0.163006874700066
0.921875	0.828125	-0.208677086271574
0.90625	0.84375	-0.257370658946292
0.90625	0.8125	-0.242904966636606
0.921875	0.828125	-0.208677086271574
0.875	0.84375	-0.339616995361773
0.90625	0.84375	-0.257370658946292
0.890625	0.859375	-0.305553779664842
0.875	0.875	-0.355710338562845
0.875	0.84375	-0.339616995361773
0.890625	0.859375	-0.305553779664842
0.875	0.84375	-0.339616995361773
0.875	0.8125	-0.319482250450842
0.890625	0.828125	-0.290261614148303
0.90625	0.84375	-0.257370658946292
0.875	0.84375	-0.339616995361773
0.890625	0.828125	-0.290261614148303
0.875	0.78125	-0.297273912439356
0.90625	0.78125	-0.224166875132462
0.890625	0.796875	-0.270059593876613
0.875	0.8125	-0.319482250450842
0.875	0.78125	-0.297273912439356
0.890625	0.796875	-0.270059593876613
0.875	0.78125	-0.297273912439356
0.875	0.75	-0.266816715863657
0.890625	0.765625	-0.250412350742301
0.90625	0.78125	-0.224166875132462
0.875	0.78125	-0.297273912439356
0.890625	0.765625	-0.250412350742301
0.90625	0.8125	-0.242904966636606
0.90625	0.78125	-0.224166875132462
0.921875	0.796875	-0.19652176734054
0.9375	0.8125	-0.163006874700066
0.90625	0.8125	-0.242904966636606
0.921875	0.796875	-0.19652176734054
0.90625	0.8125	-0.242904966636606
0.875	0.8125	-0.319482250450842
0.890625	0.796875	-0.270059593876613
0.90625	0.78125	-0.224166875132462
0.90625	0.8125	-0.242904966636606
0.890625	0.796875	-0.270059593876613
0.703125	0.609375	-0.268407164776025
0.6875	0.59375	-0.239356084266949
0.703125	0.59375	-0.230966632208913
0.71875	0.59375	-0.222674781391787
0.703125	0.609375	-0.268407164776025
0.703125	0.59375	-0.230966632208913
0.703125	0.609375	-0.268407164776025
0.6875	0.625	-0.316781924387518
0.6875	0.609375	-0.278302814034308
0.6875	0.59375	-0.239356084266949
0.703125	0.609375	-0.268407164776025
0.6875	0.609375	-0.278302814034308
0.703125	0.578125	-0.193314047814082
0.6875	0.59375	-0.239356084266949
0.6875	0.578125	-0.199982487680625
0.6875	0.5625	-0.160643426486425
0.703125	0.578125	-0.193314047814082
0.6875	0.578125	-0.199982487680625
0.703125	0.578125	-0.193314047814082
0.71875	0.59375	-0.222674781391787
0.703125	0.59375	-0.230966632208913
0.6875	0.59375	-0.239356084266949
0.703125	0.578125	-0.193314047814082
0.703125	0.59375	-0.230966632208913
0.71875	0.625	-0.293994514051025
0.71875	0.59375	-0.222674781391787
0.734375	0.609375	-0.248260578729652
0.75	0.625	-0.268363784419821
0.71875	0.625	-0.293994514051025
0.734375	0.609375	-0.248260578729652
0.71875	0.625	-0.293994514051025
0.6875	0.625	-0.316781924387518
0.703125	0.609375	-0.268407164776025
0.71875	0.59375	-0.222674781391787
0.71875	0.625	-0.293994514051025
0.703125	0.609375	-0.268407164776025
0.671875	0.609375	-0.28724543564082
0.65625	0.625	-0.335526753012955
0.65625	0.609375	-0.295273471943218
0.65625	0.59375	-0.254233409751538
0.671875	0.609375	-0.28724543564082
0.65625	0.609375	-0.295273471943218
0.671875	0.609375	-0.28724543564082
0.6875	0.625	-0.316781924387518
0.671875	0.625	-0.326470682642738
0.65625	0.625	-0.335526753012955
0.671875	0.609375	-0.28724543564082
0.671875	0.625	-0.326470682642738
0.640625	0.609375	-0.302733023000231
0.65625	0.625	-0.335526753012955
0.640625	0.625	-0.343873627797008
0.625	0.625	-0.351293759912677
0.640625	0.609375	-0.302733023000231
0.640625	0.625	-0.343873627797008
0.640625	0.609375	-0.302733023000231
0.65625	0.59375	-0.254233409751538
0.65625	0.609375	-0.295273471943218
0.65625	0.625	-0.335526753012955
0.640625	0.609375	-0.302733023000231
0.65625	0.609375	-0.295273471943218
0.671875	0.578125	-0.206572568006338
0.6875	0.59375	-0.239356084266949
0.671875	0.59375	-0.24699755777452
0.65625	0.59375	-0.254233409751538
0.671875	0.578125	-0.206572568006338
0.671875	0.59375	-0.24699755777452
0.671875	0.578125	-0.206572568006338
0.6875	0.5625	-0.160643426486425
0.6875	0.578125	-0.199982487680625
0.6875	0.59375	-0.239356084266949
0.671875	0.578125	-0.206572568006338
0.6875	0.578125	-0.199982487680625
0.671875	0.609375	-0.28724543564082
0.6875	0.59375	-0.239356084266949
0.6875	0.609375	-0.278302814034308
0.6875	0.625	-0.316781924387518
0.671875	0.609375	-0.28724543564082
0.6875	0.609375	-0.278302814034308
0.671875	0.609375	-0.28724543564082
0.65625	0.59375	-0.254233409751538
0.671875	0.59375	-0.24699755777452
0.6875	0.59375	-0.239356084266949
0.671875	0.609375	-0.28724543564082
0.671875	0.59375	-0.24699755777452
0.71875	0.5625	-0.148785653176785
0.71875	0.53125	-0.0759584946756965
0.734375	0.546875	-0.107992301047537
0.75	0.5625	-0.136056809289827
0.71875	0.5625	-0.148785653176785
0.734375	0.546875	-0.107992301047537
0.71875	0.5625	-0.148785653176785
0.6875	0.5625	-0.160643426486425
0.703125	0.546875	-0.116765528909178
0.71875	0.53125	-0.0759584946756965
0.71875	0.5625	-0.148785653176785
0.703125	0.546875	-0.116765528909178
0.75	0.53125	-0.0693953341801375
0.71875	0.53125	-0.0759584946756965
0.734375	0.515625	-0.0369776049974716
0.75	0.5	0.000602622077371472
0.75	0.53125	-0.0693953341801375
0.734375	0.515625	-0.0369776049974716
0.75	0.53125	-0.0693953341801375
0.75	0.5625	-0.136056809289827
0.734375	0.546875	-0.107992301047537
0.71875	0.53125	-0.0759584946756965
0.75	0.53125	-0.0693953341801375
0.734375	0.546875	-0.107992301047537
0.75	0.59375	-0.203393343936538
0.71875	0.59375	-0.222674781391787
0.734375	0.578125	-0.177826219701294
0.75	0.5625	-0.136056809289827
0.75	0.59375	-0.203393343936538
0.734375	0.578125	-0.177826219701294
0.75	0.59375	-0.203393343936538
0.75	0.625	-0.268363784419821
0.734375	0.609375	-0.248260578729652
0.71875	0.59375	-0.222674781391787
0.75	0.59375	-0.203393343936538
0.734375	0.609375	-0.248260578729652
0.71875	0.5625	-0.148785653176785
0.71875	0.59375	-0.222674781391787
0.703125	0.578125	-0.193314047814082
0.6875	0.5625	-0.160643426486425
0.71875	0.5625	-0.148785653176785
0.703125	0.578125	-0.193314047814082
0.71875	0.5625	-0.148785653176785
0.75	0.5625	-0.136056809289827
0.734375	0.578125	-0.177826219701294
0.71875	0.59375	-0.222674781391787
0.71875	0.5625	-0.148785653176785
0.734375	0.578125	-0.177826219701294
0.71875	0.65625	-0.362653570368452
0.75	0.6875	-0.392640513471631
0.71875	0.6875	-0.427260814049313
0.6875	0.6875	-0.457606302525989
0.71875	0.65625	-0.362653570368452
0.71875	0.6875	-0.427260814049313
0.71875	0.65625	-0.362653570368452
0.75	0.625	-0.268363784419821
0.75	0.65625	-0.332787971834702
0.75	0.6875	-0.392640513471631
0.71875	0.65625	-0.362653570368452
0.75	0.65625	-0.332787971834702
0.75	0.71875	-0.446540773088989
0.71875	0.71875	-0.488993988379632
0.734375	0.703125	-0.435939364478769
0.75	0.6875	-0.392640513471631
0.75	0.71875	-0.446540773088989
0.734375	0.703125	-0.435939364478769
0.75	0.71875	-0.446540773088989
0.75	0.75	-0.4973535862563
0.734375	0.734375	-0.496149108236394
0.71875	0.71875	-0.488993988379632
0.75	0.71875	-0.446540773088989
0.734375	0.734375	-0.496149108236394
0.71875	0.6875	-0.427260814049313
0.71875	0.71875	-0.488993988379632
0.703125	0.703125	-0.477551954172498
0.6875	0.6875	-0.457606302525989
0.71875	0.6875	-0.427260814049313
0.703125	0.703125	-0.477551954172498
0.71875	0.6875	-0.427260814049313
0.75	0.6875	-0.392640513471631
0.734375	0.703125	-0.435939364478769
0.71875	0.71875	-0.488993988379632
0.71875	0.6875	-0.427260814049313
0.734375	0.703125	-0.435939364478769
0.671875	0.640625	-0.364358262914551
0.6875	0.65625	-0.38900729149782
0.671875	0.65625	-0.401509201049172
0.65625	0.65625	-0.412446139267385
0.671875	0.640625	-0.364358262914551
0.671875	0.65625	-0.401509201049172
0.671875	0.640625	-0.364358262914551
0.6875	0.625	-0.316781924387518
0.6875	0.640625	-0.353495289634571
0.6875	0.65625	-0.38900729149782
0.671875	0.640625	-0.364358262914551
0.6875	0.640625	-0.353495289634571
0.6875	0.65625	-0.38900729149782
0.6875	0.6875	-0.457606302525989
0.671875	0.671875	-0.436795052458497
0.671875	0.671875	-0.436795052458497
0.65625	0.65625	-0.412446139267385
0.671875	0.65625	-0.401509201049172
0.6875	0.65625	-0.38900729149782
0.671875	0.671875	-0.436795052458497
0.671875	0.65625	-0.401509201049172
0.640625	0.640625	-0.383860448379062
0.65625	0.625	-0.335526753012955
0.65625	0.640625	-0.374687611416413
0.65625	0.65625	-0.412446139267385
0.640625	0.640625	-0.383860448379062
0.65625	0.640625	-0.374687611416413
0.640625	0.640625	-0.383860448379062
0.625	0.625	-0.351293759912677
0.640625	0.625	-0.343873627797008
0.65625	0.625	-0.335526753012955
0.640625	0.640625	-0.383860448379062
0.640625	0.625	-0.343873627797008
0.671875	0.640625	-0.364358262914551
0.65625	0.625	-0.335526753012955
0.671875	0.625	-0.326470682642738
0.6875	0.625	-0.316781924387518
0.671875	0.640625	-0.364358262914551
0.671875	0.625	-0.326470682642738
0.671875	0.640625	-0.364358262914551
0.65625	0.65625	-0.412446139267385
0.65625	0.640625	-0.374687611416413
0.65625	0.625	-0.335526753012955
0.671875	0.640625	-0.364358262914551
0.65625	0.640625	-0.374687611416413
0.71875	0.625	-0.293994514051025
0.71875	0.65625	-0.362653570368452
0.703125	0.640625	-0.341627582232833
0.6875	0.625	-0.316781924387518
0.71875	0.625	-0.293994514051025
0.703125	0.640625	-0.341627582232833
0.75	0.625	-0.268363784419821
0.71875	0.65625	-0.362653570368452
0.71875	0.625	-0.293994514051025
0.71875	0.65625	-0.362653570368452
0.6875	0.6875	-0.457606302525989
0.6875	0.65625	-0.38900729149782
0.703125	0.640625	-0.341627582232833
0.6875	0.65625	-0.38900729149782
0.6875	0.640625	-0.353495289634571
0.6875	0.625	-0.316781924387518
0.703125	0.640625	-0.341627582232833
0.6875	0.640625	-0.353495289634571
0.71875	0.65625	-0.362653570368452
0.6875	0.65625	-0.38900729149782
0.703125	0.640625	-0.341627582232833
0.609375	0.546875	-0.13782381849248
0.59375	0.5625	-0.186145311969253
0.59375	0.546875	-0.139276097927123
0.59375	0.53125	-0.0934615733200903
0.609375	0.546875	-0.13782381849248
0.59375	0.546875	-0.139276097927123
0.609375	0.546875	-0.13782381849248
0.625	0.5625	-0.179683813266209
0.609375	0.5625	-0.182637684695371
0.59375	0.5625	-0.186145311969253
0.609375	0.546875	-0.13782381849248
0.609375	0.5625	-0.182637684695371
0.578125	0.546875	-0.142062072165672
0.59375	0.5625	-0.186145311969253
0.578125	0.5625	-0.188216963805459
0.5625	0.5625	-0.190831719143309
0.578125	0.546875	-0.142062072165672
0.578125	0.5625	-0.188216963805459
0.578125	0.546875	-0.142062072165672
0.59375	0.53125	-0.0934615733200903
0.59375	0.546875	-0.139276097927123
0.59375	0.5625	-0.186145311969253
0.578125	0.546875	-0.142062072165672
0.59375	0.546875	-0.139276097927123
0.609375	0.515625	-0.0460042849808577
0.625	0.53125	-0.090133325451982
0.609375	0.53125	-0.0914839521681418
0.59375	0.53125	-0.0934615733200903
0.609375	0.515625	-0.0460042849808577
0.609375	0.53125	-0.0914839521681418
0.609375	0.515625	-0.0460042849808577
0.625	0.5	-0.000409903831544951
0.625	0.515625	-0.0449898416790813
0.625	0.53125	-0.090133325451982
0.609375	0.515625	-0.0460042849808577
0.625	0.515625	-0.0449898416790813
0.609375	0.546875	-0.13782381849248
0.625	0.53125	-0.090133325451982
0.625	0.546875	-0.134370259660489
0.625	0.5625	-0.179683813266209
0.609375	0.546875	-0.13782381849248
0.625	0.546875	-0.134370259660489
0.609375	0.546875	-0.13782381849248
0.59375	0.53125	-0.0934615733200903
0.609375	0.53125	-0.0914839521681418
0.625	0.53125	-0.090133325451982
0.609375	0.546875	-0.13782381849248
0.609375	0.53125	-0.0914839521681418
0.609375	0.578125	-0.227834801456732
0.625	0.59375	-0.266773110598984
0.609375	0.59375	-0.271900893855821
0.59375	0.59375	-0.276563524707832
0.609375	0.578125	-0.227834801456732
0.609375	0.59375	-0.271900893855821
0.609375	0.578125	-0.227834801456732
0.625	0.5625	-0.179683813266209
0.625	0.578125	-0.223351454269981
0.625	0.59375	-0.266773110598984
0.609375	0.578125	-0.227834801456732
0.625	0.578125	-0.223351454269981
0.609375	0.609375	-0.315437541259872
0.625	0.59375	-0.266773110598984
0.625	0.609375	-0.309436243098839
0.625	0.625	-0.351293759912677
0.609375	0.609375	-0.315437541259872
0.625	0.609375	-0.309436243098839
0.609375	0.609375	-0.315437541259872
0.59375	0.59375	-0.276563524707832
0.609375	0.59375	-0.271900893855821
0.625	0.59375	-0.266773110598984
0.609375	0.609375	-0.315437541259872
0.609375	0.59375	-0.271900893855821
0.578125	0.578125	-0.23484039843724
0.59375	0.5625	-0.186145311969253
0.59375	0.578125	-0.231462482133919
0.59375	0.59375	-0.276563524707832
0.578125	0.578125	-0.23484039843724
0.59375	0.578125	-0.231462482133919
0.578125	0.578125	-0.23484039843724
0.5625	0.5625	-0.190831719143309
0.578125	0.5625	-0.188216963805459
0.59375	0.5625	-0.186145311969253
0.578125	0.578125	-0.23484039843724
0.578125	0.5625	-0.188216963805459
0.609375	0.578125	-0.227834801456732
0.59375	0.5625	-0.186145311969253
0.609375	0.5625	-0.182637684695371
0.625	0.5625	-0.179683813266209
0.609375	0.578125	-0.227834801456732
0.609375	0.5625	-0.182637684695371
0.609375	0.578125	-0.227834801456732
0.59375	0.59375	-0.276563524707832
0.59375	0.578125	-0.231462482133919
0.59375	0.5625	-0.186145311969253
0.609375	0.578125	-0.227834801456732
0.59375	0.578125	-0.231462482133919
0.546875	0.515625	-0.0483058904035415
0.5625	0.53125	-0.0958726631078943
0.546875	0.53125	-0.096325076934842
0.53125	0.53125	-0.0973527655521895
0.546875	0.515625	-0.0483058904035415
0.546875	0.53125	-0.096325076934842
0.546875	0.515625	-0.0483058904035415
0.5625	0.5	-4.56705414952655e-05
0.5625	0.515625	-0.0477300626715819
0.5625	0.53125	-0.0958726631078943
0.546875	0.515625	-0.0483058904035415
0.5625	0.515625	-0.0477300626715819
0.546875	0.546875	-0.14494101838616
0.5625	0.53125	-0.0958726631078943
0.5625	0.546875	-0.142850911057679
0.5625	0.5625	-0.190831719143309
0.546875	0.546875	-0.14494101838616
0.5625	0.546875	-0.142850911057679
0.546875	0.546875	-0.14494101838616
0.53125	0.53125	-0.0973527655521895
0.546875	0.53125	-0.096325076934842
0.5625	0.53125	-0.0958726631078943
0.546875	0.546875	-0.14494101838616
0.546875	0.53125	-0.096325076934842
0.515625	0.515625	-0.0488100689161224
0.53125	0.5	-5.24876793064466e-06
0.53125	0.515625	-0.0484595805422495
0.53125	0.53125	-0.0973527655521895
0.515625	0.515625	-0.0488100689161224
0.53125	0.515625	-0.0484595805422495
0.515625	0.515625	-0.0488100689161224
0.5	0.5	-2.02107053785912e-05
0.515625	0.5	0.000603370391088836
0.53125	0.5	-5.24876793064466e-06
0.515625	0.515625	-0.0488100689161224
0.515625	0.5	0.000603370391088836
0.546875	0.515625	-0.0483058904035415
0.53125	0.5	-5.24876793064466e-06
0.546875	0.5	0.000592722844237861
0.5625	0.5	-4.56705414952655e-05
0.546875	0.515625	-0.0483058904035415
0.546875	0.5	0.000592722844237861
0.546875	0.515625	-0.0483058904035415
0.53125	0.53125	-0.0973527655521895
0.53125	0.515625	-0.0484595805422495
0.53125	0.5	-5.24876793064466e-06
0.546875	0.515625	-0.0483058904035415
0.53125	0.515625	-0.0484595805422495
0.578125	0.515625	-0.0473624597549024
0.59375	0.5	-0.000163126950423063
0.59375	0.515625	-0.046564885319579
0.59375	0.53125	-0.0934615733200903
0.578125	0.515625	-0.0473624597549024
0.59375	0.515625	-0.046564885319579
0.578125	0.515625	-0.0473624597549024
0.5625	0.5	-4.56705414952655e-05
0.578125	0.5	0.000519082228255463
0.59375	0.5	-0.000163126950423063
0.578125	0.515625	-0.0473624597549024
0.578125	0.5	0.000519082228255463
0.609375	0.515625	-0.0460042849808577
0.59375	0.5	-0.000163126950423063
0.609375	0.5	0.000350930031109362
0.625	0.5	-0.000409903831544951
0.609375	0.515625	-0.0460042849808577
0.609375	0.5	0.000350930031109362
0.609375	0.515625	-0.0460042849808577
0.59375	0.53125	-0.0934615733200903
0.59375	0.515625	-0.046564885319579
0.59375	0.5	-0.000163126950423063
0.609375	0.515625	-0.0460042849808577
0.59375	0.515625	-0.046564885319579
0.578125	0.546875	-0.142062072165672
0.5625	0.53125	-0.0958726631078943
0.578125	0.53125	-0.0943715461151026
0.59375	0.53125	-0.0934615733200903
0.578125	0.546875	-0.142062072165672
0.578125	0.53125	-0.0943715461151026
0.578125	0.546875	-0.142062072165672
0.5625	0.5625	-0.190831719143309
0.5625	0.546875	-0.142850911057679
0.5625	0.53125	-0.0958726631078943
0.578125	0.546875	-0.142062072165672
0.5625	0.546875	-0.142850911057679
0.578125	0.515625	-0.0473624597549024
0.5625	0.53125	-0.0958726631078943
0.5625	0.515625	-0.0477300626715819
0.5625	0.5	-4.56705414952655e-05
0.578125	0.515625	-0.0473624597549024
0.5625	0.515625	-0.0477300626715819
0.578125	0.515625	-0.0473624597549024
0.59375	0.53125	-0.0934615733200903
0.578125	0.53125	-0.0943715461151026
0.5625	0.53125	-0.0958726631078943
0.578125	0.515625	-0.0473624597549024
0.578125	0.53125	-0.0943715461151026
0.671875	0.515625	-0.0425594114670045
0.6875	0.53125	-0.0812925009463416
0.671875	0.53125	-0.0827093985139278
0.65625	0.53125	-0.0858852561504251
0.671875	0.515625	-0.0425594114670045
0.671875	0.53125	-0.0827093985139278
0.6875	0.5	-0.00121991012303893
0.6875	0.53125	-0.0812925009463416
0.671875	0.515625	-0.0425594114670045
0.671875	0.546875	-0.125970728432212
0.6875	0.53125	-0.0812925009463416
0.6875	0.546875	-0.121649310970046
0.6875	0.5625	-0.160643426486425
0.671875	0.546875	-0.125970728432212
0.6875	0.546875	-0.121649310970046
0.671875	0.546875	-0.125970728432212
0.65625	0.53125	-0.0858852561504251
0.671875	0.53125	-0.0827093985139278
0.6875	0.53125	-0.0812925009463416
0.671875	0.546875	-0.125970728432212
0.671875	0.53125	-0.0827093985139278
0.640625	0.515625	-0.0443004459358119
0.65625	0.5	-0.000881295235330343
0.65625	0.515625	-0.0430996591834992
0.65625	0.53125	-0.0858852561504251
0.640625	0.515625	-0.0443004459358119
0.65625	0.515625	-0.0430996591834992
0.640625	0.515625	-0.0443004459358119
0.625	0.5	-0.000409903831544951
0.640625	0.5	9.09925707747083e-06
0.65625	0.5	-0.000881295235330343
0.640625	0.515625	-0.0443004459358119
0.640625	0.5	9.09925707747083e-06
0.671875	0.515625	-0.0425594114670045
0.65625	0.5	-0.000881295235330343
0.671875	0.5	-0.000640236625224058
0.6875	0.5	-0.00121991012303893
0.671875	0.515625	-0.0425594114670045
0.671875	0.5	-0.000640236625224058
0.671875	0.515625	-0.0425594114670045
0.65625	0.53125	-0.0858852561504251
0.65625	0.515625	-0.0430996591834992
0.65625	0.5	-0.000881295235330343
0.671875	0.515625	-0.0425594114670045
0.65625	0.515625	-0.0430996591834992
0.71875	0.53125	-0.0759584946756965
0.6875	0.5	-0.00121991012303893
0.71875	0.5	-0.000443913409542596
0.71875	0.5	-0.000443913409542596
0.75	0.5	0.000602622077371472
0.734375	0.515625	-0.0369776049974716
0.71875	0.53125	-0.0759584946756965
0.71875	0.5	-0.000443913409542596
0.734375	0.515625	-0.0369776049974716
0.6875	0.53125	-0.0812925009463416
0.71875	0.53125	-0.0759584946756965
0.703125	0.546875	-0.116765528909178
0.703125	0.546875	-0.116765528909178
0.6875	0.5625	-0.160643426486425
0.6875	0.546875	-0.121649310970046
0.6875	0.53125	-0.0812925009463416
0.703125	0.546875	-0.116765528909178
0.6875	0.546875	-0.121649310970046
0.6875	0.5	-0.00121991012303893
0.71875	0.53125	-0.0759584946756965
0.6875	0.53125	-0.0812925009463416
0.640625	0.578125	-0.218486469123886
0.65625	0.5625	-0.171479655550208
0.65625	0.578125	-0.212905391595114
0.65625	0.59375	-0.254233409751538
0.640625	0.578125	-0.218486469123886
0.65625	0.578125	-0.212905391595114
0.640625	0.578125	-0.218486469123886
0.625	0.5625	-0.179683813266209
0.640625	0.5625	-0.17534477949659
0.65625	0.5625	-0.171479655550208
0.640625	0.578125	-0.218486469123886
0.640625	0.5625	-0.17534477949659
0.671875	0.578125	-0.206572568006338
0.65625	0.5625	-0.171479655550208
0.671875	0.5625	-0.166321484237595
0.6875	0.5625	-0.160643426486425
0.671875	0.578125	-0.206572568006338
0.671875	0.5625	-0.166321484237595
0.671875	0.578125	-0.206572568006338
0.65625	0.59375	-0.254233409751538
0.65625	0.578125	-0.212905391595114
0.65625	0.5625	-0.171479655550208
0.671875	0.578125	-0.206572568006338
0.65625	0.578125	-0.212905391595114
0.640625	0.609375	-0.302733023000231
0.625	0.59375	-0.266773110598984
0.640625	0.59375	-0.26079490877716
0.65625	0.59375	-0.254233409751538
0.640625	0.609375	-0.302733023000231
0.640625	0.59375	-0.26079490877716
0.640625	0.609375	-0.302733023000231
0.625	0.625	-0.351293759912677
0.625	0.609375	-0.309436243098839
0.625	0.59375	-0.266773110598984
0.640625	0.609375	-0.302733023000231
0.625	0.609375	-0.309436243098839
0.640625	0.578125	-0.218486469123886
0.625	0.59375	-0.266773110598984
0.625	0.578125	-0.223351454269981
0.625	0.5625	-0.179683813266209
0.640625	0.578125	-0.218486469123886
0.625	0.578125	-0.223351454269981
0.640625	0.578125	-0.218486469123886
0.65625	0.59375	-0.254233409751538
0.640625	0.59375	-0.26079490877716
0.625	0.59375	-0.266773110598984
0.640625	0.578125	-0.218486469123886
0.640625	0.59375	-0.26079490877716
0.640625	0.546875	-0.132336265469113
0.625	0.53125	-0.090133325451982
0.640625	0.53125	-0.0876439658066069
0.65625	0.53125	-0.0858852561504251
0.640625	0.546875	-0.132336265469113
0.640625	0.53125	-0.0876439658066069
0.640625	0.546875	-0.132336265469113
0.625	0.5625	-0.179683813266209
0.625	0.546875	-0.134370259660489
0.625	0.53125	-0.090133325451982
0.640625	0.546875	-0.132336265469113
0.625	0.546875	-0.134370259660489
0.640625	0.515625	-0.0443004459358119
0.625	0.53125	-0.090133325451982
0.625	0.515625	-0.0449898416790813
0.625	0.5	-0.000409903831544951
0.640625	0.515625	-0.0443004459358119
0.625	0.515625	-0.0449898416790813
0.640625	0.515625	-0.0443004459358119
0.65625	0.53125	-0.0858852561504251
0.640625	0.53125	-0.0876439658066069
0.625	0.53125	-0.090133325451982
0.640625	0.515625	-0.0443004459358119
0.640625	0.53125	-0.0876439658066069
0.671875	0.546875	-0.125970728432212
0.65625	0.5625	-0.171479655550208
0.65625	0.546875	-0.12831348300625
0.65625	0.53125	-0.0858852561504251
0.671875	0.546875	-0.125970728432212
0.65625	0.546875	-0.12831348300625
0.671875	0.546875	-0.125970728432212
0.6875	0.5625	-0.160643426486425
0.671875	0.5625	-0.166321484237595
0.65625	0.5625	-0.171479655550208
0.671875	0.546875	-0.125970728432212
0.671875	0.5625	-0.166321484237595
0.640625	0.546875	-0.132336265469113
0.65625	0.5625	-0.171479655550208
0.640625	0.5625	-0.17534477949659
0.625	0.5625	-0.179683813266209
0.640625	0.546875	-0.132336265469113
0.640625	0.5625	-0.17534477949659
0.640625	0.546875	-0.132336265469113
0.65625	0.53125	-0.0858852561504251
0.65625	0.546875	-0.12831348300625
0.65625	0.5625	-0.171479655550208
0.640625	0.546875	-0.132336265469113
0.65625	0.546875	-0.12831348300625
0.84375	0.53125	-0.0459373076239927
0.875	0.5625	-0.0723553799501922
0.84375	0.5625	-0.089068200949359
0.8125	0.5625	-0.106308204747022
0.84375	0.53125	-0.0459373076239927
0.84375	0.5625	-0.089068200949359
0.84375	0.53125	-0.0459373076239927
0.875	0.5	-0.000797638888339618
0.875	0.53125	-0.0363950212035043
0.875	0.5625	-0.0723553799501922
0.84375	0.53125	-0.0459373076239927
0.875	0.53125	-0.0363950212035043
0.84375	0.59375	-0.133491954278757
0.875	0.5625	-0.0723553799501922
0.875	0.59375	-0.106689869995578
0.875	0.625	-0.146205152860225
0.84375	0.59375	-0.133491954278757
0.875	0.59375	-0.106689869995578
0.84375	0.59375	-0.133491954278757
0.8125	0.5625	-0.106308204747022
0.84375	0.5625	-0.089068200949359
0.875	0.5625	-0.0723553799501922
0.84375	0.59375	-0.133491954278757
0.84375	0.5625	-0.089068200949359
0.8125	0.53125	-0.0533972370060462
0.78125	0.53125	-0.0611110426236899
0.796875	0.515625	-0.0291497702572791
0.8125	0.5	-0.000728270889552419
0.8125	0.53125	-0.0533972370060462
0.796875	0.515625	-0.0291497702572791
0.8125	0.53125	-0.0533972370060462
0.8125	0.5625	-0.106308204747022
0.796875	0.546875	-0.0864538629405031
0.78125	0.53125	-0.0611110426236899
0.8125	0.53125	-0.0533972370060462
0.796875	0.546875	-0.0864538629405031
0.78125	0.5	-0.000256812544545936
0.78125	0.53125	-0.0611110426236899
0.765625	0.515625	-0.0325936681659753
0.75	0.5	0.000602622077371472
0.78125	0.5	-0.000256812544545936
0.765625	0.515625	-0.0325936681659753
0.78125	0.5	-0.000256812544545936
0.8125	0.5	-0.000728270889552419
0.796875	0.515625	-0.0291497702572791
0.78125	0.53125	-0.0611110426236899
0.78125	0.5	-0.000256812544545936
0.796875	0.515625	-0.0291497702572791
0.84375	0.53125	-0.0459373076239927
0.8125	0.5	-0.000728270889552419
0.84375	0.5	0.000189520899204617
0.875	0.5	-0.000797638888339618
0.84375	0.53125	-0.0459373076239927
0.84375	0.5	0.000189520899204617
0.84375	0.53125	-0.0459373076239927
0.8125	0.5625	-0.106308204747022
0.8125	0.53125	-0.0533972370060462
0.8125	0.5	-0.000728270889552419
0.84375	0.53125	-0.0459373076239927
0.8125	0.53125	-0.0533972370060462
0.90625	0.53125	-0.0280831797826771
0.9375	0.5	-0.000327533991921514
0.9375	0.53125	-0.0184891673015431
0.9375	0.5625	-0.0365599722874369
0.90625	0.53125	-0.0280831797826771
0.9375	0.53125	-0.0184891673015431
0.90625	0.53125	-0.0280831797826771
0.875	0.5	-0.000797638888339618
0.90625	0.5	-8.60426466460821e-05
0.9375	0.5	-0.000327533991921514
0.90625	0.53125	-0.0280831797826771
0.90625	0.5	-8.60426466460821e-05
0.96875	0.53125	-0.00959543455942904
0.9375	0.5	-0.000327533991921514
0.96875	0.5	-7.32814591130036e-05
1	0.5	0
0.96875	0.53125	-0.00959543455942904
0.96875	0.5	-7.32814591130036e-05
0.96875	0.53125	-0.00959543455942904
0.9375	0.5625	-0.0365599722874369
0.9375	0.53125	-0.0184891673015431
0.9375	0.5	-0.000327533991921514
0.96875	0.53125	-0.00959543455942904
0.9375	0.53125	-0.0184891673015431
0.90625	0.59375	-0.0804961336929891
0.875	0.5625	-0.0723553799501922
0.90625	0.5625	-0.0541888094976147
0.9375	0.5625	-0.0365599722874369
0.90625	0.59375	-0.0804961336929891
0.90625	0.5625	-0.0541888094976147
0.875	0.59375	-0.106689869995578
0.90625	0.59375	-0.0804961336929891
0.890625	0.609375	-0.107974968984034
0.875	0.625	-0.146205152860225
0.875	0.59375	-0.106689869995578
0.890625	0.609375	-0.107974968984034
0.875	0.5625	-0.0723553799501922
0.90625	0.59375	-0.0804961336929891
0.875	0.59375	-0.106689869995578
0.90625	0.53125	-0.0280831797826771
0.875	0.5625	-0.0723553799501922
0.875	0.53125	-0.0363950212035043
0.875	0.5	-0.000797638888339618
0.90625	0.53125	-0.0280831797826771
0.875	0.53125	-0.0363950212035043
0.90625	0.53125	-0.0280831797826771
0.9375	0.5625	-0.0365599722874369
0.90625	0.5625	-0.0541888094976147
0.875	0.5625	-0.0723553799501922
0.90625	0.53125	-0.0280831797826771
0.90625	0.5625	-0.0541888094976147
0.8125	0.65625	-0.263732308605354
0.78125	0.65625	-0.297031283135303
0.796875	0.640625	-0.254318320601647
0.8125	0.625	-0.211478605563797
0.8125	0.65625	-0.263732308605354
0.796875	0.640625	-0.254318320601647
0.8125	0.65625	-0.263732308605354
0.8125	0.6875	-0.306587656356893
0.796875	0.671875	-0.305735024187419
0.78125	0.65625	-0.297031283135303
0.8125	0.65625	-0.263732308605354
0.796875	0.671875	-0.305735024187419
0.78125	0.625	-0.243157905118443
0.78125	0.65625	-0.297031283135303
0.765625	0.640625	-0.286074074316895
0.75	0.625	-0.268363784419821
0.78125	0.625	-0.243157905118443
0.765625	0.640625	-0.286074074316895
0.78125	0.625	-0.243157905118443
0.8125	0.625	-0.211478605563797
0.796875	0.640625	-0.254318320601647
0.78125	0.65625	-0.297031283135303
0.78125	0.625	-0.243157905118443
0.796875	0.640625	-0.254318320601647
0.84375	0.65625	-0.224944663454921
0.8125	0.625	-0.211478605563797
0.84375	0.625	-0.179795887987552
0.875	0.625	-0.146205152860225
0.84375	0.65625	-0.224944663454921
0.84375	0.625	-0.179795887987552
0.84375	0.65625	-0.224944663454921
0.8125	0.6875	-0.306587656356893
0.8125	0.65625	-0.263732308605354
0.8125	0.625	-0.211478605563797
0.84375	0.65625	-0.224944663454921
0.8125	0.65625	-0.263732308605354
0.78125	0.6875	-0.353335944035133
0.78125	0.71875	-0.400209475653592
0.765625	0.703125	-0.397968775252839
0.75	0.6875	-0.392640513471631
0.78125	0.6875	-0.353335944035133
0.765625	0.703125	-0.397968775252839
0.78125	0.6875	-0.353335944035133
0.8125	0.6875	-0.306587656356893
0.796875	0.703125	-0.352855726899516
0.78125	0.71875	-0.400209475653592
0.78125	0.6875	-0.353335944035133
0.796875	0.703125	-0.352855726899516
0.75	0.71875	-0.446540773088989
0.78125	0.71875	-0.400209475653592
0.765625	0.734375	-0.446972554752739
0.75	0.75	-0.4973535862563
0.75	0.71875	-0.446540773088989
0.765625	0.734375	-0.446972554752739
0.75	0.71875	-0.446540773088989
0.75	0.6875	-0.392640513471631
0.765625	0.703125	-0.397968775252839
0.78125	0.71875	-0.400209475653592
0.75	0.71875	-0.446540773088989
0.765625	0.703125	-0.397968775252839
0.75	0.65625	-0.332787971834702
0.78125	0.65625	-0.297031283135303
0.765625	0.671875	-0.344755650618564
0.75	0.6875	-0.392640513471631
0.75	0.65625	-0.332787971834702
0.765625	0.671875	-0.344755650618564
0.75	0.65625	-0.332787971834702
0.75	0.625	-0.268363784419821
0.765625	0.640625	-0.286074074316895
0.78125	0.65625	-0.297031283135303
0.75	0.65625	-0.332787971834702
0.765625	0.640625	-0.286074074316895
0.78125	0.6875	-0.353335944035133
0.78125	0.65625	-0.297031283135303
0.796875	0.671875	-0.305735024187419
0.8125	0.6875	-0.306587656356893
0.78125	0.6875	-0.353335944035133
0.796875	0.671875	-0.305735024187419
0.78125	0.6875	-0.353335944035133
0.75	0.6875	-0.392640513471631
0.765625	0.671875	-0.344755650618564
0.78125	0.65625	-0.297031283135303
0.78125	0.6875	-0.353335944035133
0.765625	0.671875	-0.344755650618564
0.78125	0.5625	-0.122536553347978
0.78125	0.59375	-0.180782264657818
0.765625	0.578125	-0.160814923701766
0.75	0.5625	-0.136056809289827
0.78125	0.5625	-0.122536553347978
0.765625	0.578125	-0.160814923701766
0.78125	0.5625	-0.122536553347978
0.8125	0.5625	-0.106308204747022
0.796875	0.578125	-0.142251173964611
0.78125	0.59375	-0.180782264657818
0.78125	0.5625	-0.122536553347978
0.796875	0.578125	-0.142251173964611
0.75	0.59375	-0.203393343936538
0.78125	0.59375	-0.180782264657818
0.765625	0.609375	-0.22359785571235
0.75	0.625	-0.268363784419821
0.75	0.59375	-0.203393343936538
0.765625	0.609375	-0.22359785571235
0.75	0.59375	-0.203393343936538
0.75	0.5625	-0.136056809289827
0.765625	0.578125	-0.160814923701766
0.78125	0.59375	-0.180782264657818
0.75	0.59375	-0.203393343936538
0.765625	0.578125	-0.160814923701766
0.75	0.53125	-0.0693953341801375
0.78125	0.53125	-0.0611110426236899
0.765625	0.546875	-0.0982559095746016
0.75	0.5625	-0.136056809289827
0.75	0.53125	-0.0693953341801375
0.765625	0.546875	-0.0982559095746016
0.75	0.53125	-0.0693953341801375
0.75	0.5	0.000602622077371472
0.765625	0.515625	-0.0325936681659753
0.78125	0.53125	-0.0611110426236899
0.75	0.53125	-0.0693953341801375
0.765625	0.515625	-0.0325936681659753
0.78125	0.5625	-0.122536553347978
0.78125	0.53125	-0.0611110426236899
0.796875	0.546875	-0.0864538629405031
0.8125	0.5625	-0.106308204747022
0.78125	0.5625	-0.122536553347978
0.796875	0.546875	-0.0864538629405031
0.78125	0.5625	-0.122536553347978
0.75	0.5625	-0.136056809289827
0.765625	0.546875	-0.0982559095746016
0.78125	0.53125	-0.0611110426236899
0.78125	0.5625	-0.122536553347978
0.765625	0.546875	-0.0982559095746016
0.84375	0.59375	-0.133491954278757
0.8125	0.625	-0.211478605563797
0.8125	0.59375	-0.158534282735242
0.8125	0.5625	-0.106308204747022
0.84375	0.59375	-0.133491954278757
0.8125	0.59375	-0.158534282735242
0.84375	0.59375	-0.133491954278757
0.875	0.625	-0.146205152860225
0.84375	0.625	-0.179795887987552
0.8125	0.625	-0.211478605563797
0.84375	0.59375	-0.133491954278757
0.84375	0.625	-0.179795887987552
0.78125	0.625	-0.243157905118443
0.78125	0.59375	-0.180782264657818
0.796875	0.609375	-0.198431810936141
0.8125	0.625	-0.211478605563797
0.78125	0.625	-0.243157905118443
0.796875	0.609375	-0.198431810936141
0.78125	0.625	-0.243157905118443
0.75	0.625	-0.268363784419821
0.765625	0.609375	-0.22359785571235
0.78125	0.59375	-0.180782264657818
0.78125	0.625	-0.243157905118443
0.765625	0.609375	-0.22359785571235
0.8125	0.59375	-0.158534282735242
0.78125	0.59375	-0.180782264657818
0.796875	0.578125	-0.142251173964611
0.8125	0.5625	-0.106308204747022
0.8125	0.59375	-0.158534282735242
0.796875	0.578125	-0.142251173964611
0.8125	0.59375	-0.158534282735242
0.8125	0.625	-0.211478605563797
0.796875	0.609375	-0.198431810936141
0.78125	0.59375	-0.180782264657818
0.8125	0.59375	-0.158534282735242
0.796875	0.609375	-0.198431810936141
0.59375	0.78125	-0.741329770954968
0.625	0.8125	-0.770940084719092
0.59375	0.8125	-0.801503362169176
0.5625	0.8125	-0.817303514801128
0.59375	0.78125	-0.741329770954968
0.59375	0.8125	-0.801503362169176
0.59375	0.78125	-0.741329770954968
0.625	0.75	-0.654158269911692
0.625	0.78125	-0.717509090147069
0.625	0.8125	-0.770940084719092
0.59375	0.78125	-0.741329770954968
0.625	0.78125	-0.717509090147069
0.59375	0.84375	-0.847997749775605
0.625	0.8125	-0.770940084719092
0.625	0.84375	-0.822671578004611
0.625	0.875	-0.858067902022484
0.59375	0.84375	-0.847997749775605
0.625	0.84375	-0.822671578004611
0.59375	0.8125	-0.801503362169176
0.59375	0.84375	-0.847997749775605
0.578125	0.828125	-0.834490137512105
0.5625	0.8125	-0.817303514801128
0.59375	0.8125	-0.801503362169176
0.578125	0.828125	-0.834490137512105
0.625	0.8125	-0.770940084719092
0.59375	0.84375	-0.847997749775605
0.59375	0.8125	-0.801503362169176
0.53125	0.78125	-0.770041926426563
0.5625	0.75	-0.69463178556563
0.5625	0.78125	-0.761854867991102
0.5625	0.78125	-0.761854867991102
0.5625	0.8125	-0.817303514801128
0.546875	0.796875	-0.795844290239336
0.53125	0.78125	-0.770041926426563
0.5625	0.78125	-0.761854867991102
0.546875	0.796875	-0.795844290239336
0.53125	0.75	-0.705207900220029
0.53125	0.78125	-0.770041926426563
0.515625	0.765625	-0.738989973952748
0.5	0.75	-0.707868268570091
0.53125	0.75	-0.705207900220029
0.515625	0.765625	-0.738989973952748
0.5625	0.75	-0.69463178556563
0.53125	0.78125	-0.770041926426563
0.53125	0.75	-0.705207900220029
0.59375	0.78125	-0.741329770954968
0.5625	0.75	-0.69463178556563
0.59375	0.75	-0.678088104594334
0.625	0.75	-0.654158269911692
0.59375	0.78125	-0.741329770954968
0.59375	0.75	-0.678088104594334
0.59375	0.78125	-0.741329770954968
0.5625	0.8125	-0.817303514801128
0.5625	0.78125	-0.761854867991102
0.5625	0.75	-0.69463178556563
0.59375	0.78125	-0.741329770954968
0.5625	0.78125	-0.761854867991102
0.65625	0.78125	-0.682455872407599
0.6875	0.75	-0.587469971831122
0.6875	0.78125	-0.64565218183828
0.6875	0.8125	-0.693709752149784
0.65625	0.78125	-0.682455872407599
0.6875	0.78125	-0.64565218183828
0.65625	0.78125	-0.682455872407599
0.625	0.75	-0.654158269911692
0.65625	0.75	-0.625144702171381
0.6875	0.75	-0.587469971831122
0.65625	0.78125	-0.682455872407599
0.65625	0.75	-0.625144702171381
0.71875	0.78125	-0.598469793198767
0.6875	0.75	-0.587469971831122
0.71875	0.75	-0.546092106722999
0.75	0.75	-0.4973535862563
0.71875	0.78125	-0.598469793198767
0.71875	0.75	-0.546092106722999
0.71875	0.78125	-0.598469793198767
0.6875	0.8125	-0.693709752149784
0.6875	0.78125	-0.64565218183828
0.6875	0.75	-0.587469971831122
0.71875	0.78125	-0.598469793198767
0.6875	0.78125	-0.64565218183828
0.65625	0.84375	-0.781492476940461
0.625	0.8125	-0.770940084719092
0.65625	0.8125	-0.739270986560043
0.6875	0.8125	-0.693709752149784
0.65625	0.84375	-0.781492476940461
0.65625	0.8125	-0.739270986560043
0.65625	0.84375	-0.781492476940461
0.625	0.875	-0.858067902022484
0.625	0.84375	-0.822671578004611
0.625	0.8125	-0.770940084719092
0.65625	0.84375	-0.781492476940461
0.625	0.84375	-0.822671578004611
0.65625	0.78125	-0.682455872407599
0.625	0.8125	-0.770940084719092
0.625	0.78125	-0.717509090147069
0.625	0.75	-0.654158269911692
0.65625	0.78125	-0.682455872407599
0.625	0.78125	-0.717509090147069
0.65625	0.78125	-0.682455872407599
0.6875	0.8125	-0.693709752149784
0.65625	0.8125	-0.739270986560043
0.625	0.8125	-0.770940084719092
0.65625	0.78125	-0.682455872407599
0.65625	0.8125	-0.739270986560043
0.53125	0.90625	-0.956395249358858
0.5625	0.875	-0.911379731509888
0.5625	0.90625	-0.94699009001772
0.5625	0.9375	-0.968320714486421
0.53125	0.90625	-0.956395249358858
0.5625	0.90625	-0.94699009001772
0.53125	0.90625	-0.956395249358858
0.5	0.875	-0.932834895206026
0.53125	0.875	-0.928584051915048
0.5625	0.875	-0.911379731509888
0.53125	0.90625	-0.956395249358858
0.53125	0.875	-0.928584051915048
0.59375	0.90625	-0.920897368491909
0.5625	0.875	-0.911379731509888
0.59375	0.875	-0.892184977853291
0.625	0.875	-0.858067902022484
0.59375	0.90625	-0.920897368491909
0.59375	0.875	-0.892184977853291
0.59375	0.90625	-0.920897368491909
0.5625	0.9375	-0.968320714486421
0.5625	0.90625	-0.94699009001772
0.5625	0.875	-0.911379731509888
0.59375	0.90625	-0.920897368491909
0.5625	0.90625	-0.94699009001772
0.5	0.9375	-0.988989760282682
0.5625	0.9375	-0.968320714486421
0.53125	0.96875	-0.986426323200446
0.5	1	-0.994619479659861
0.5	0.9375	-0.988989760282682
0.53125	0.96875	-0.986426323200446
0.5	0.9375	-0.988989760282682
0.5	0.875	-0.932834895206026
0.53125	0.90625	-0.956395249358858
0.5625	0.9375	-0.968320714486421
0.5	0.9375	-0.988989760282682
0.53125	0.90625	-0.956395249358858
0.53125	0.8125	-0.831612256446493
0.53125	0.84375	-0.883181820062833
0.515625	0.828125	-0.859062129370343
0.5	0.8125	-0.833970718168769
0.53125	0.8125	-0.831612256446493
0.515625	0.828125	-0.859062129370343
0.53125	0.8125	-0.831612256446493
0.5625	0.8125	-0.817303514801128
0.546875	0.828125	-0.850132929404525
0.53125	0.84375	-0.883181820062833
0.53125	0.8125	-0.831612256446493
0.546875	0.828125	-0.850132929404525
0.5	0.84375	-0.888635516004007
0.53125	0.84375	-0.883181820062833
0.515625	0.859375	-0.906672470007407
0.5	0.875	-0.932834895206026
0.5	0.84375	-0.888635516004007
0.515625	0.859375	-0.906672470007407
0.5	0.84375	-0.888635516004007
0.5	0.8125	-0.833970718168769
0.515625	0.828125	-0.859062129370343
0.53125	0.84375	-0.883181820062833
0.5	0.84375	-0.888635516004007
0.515625	0.828125	-0.859062129370343
0.5	0.78125	-0.774220424899181
0.53125	0.78125	-0.770041926426563
0.515625	0.796875	-0.802949811355869
0.5	0.8125	-0.833970718168769
0.5	0.78125	-0.774220424899181
0.515625	0.796875	-0.802949811355869
0.5	0.78125	-0.774220424899181
0.5	0.75	-0.707868268570091
0.515625	0.765625	-0.738989973952748
0.53125	0.78125	-0.770041926426563
0.5	0.78125	-0.774220424899181
0.515625	0.765625	-0.738989973952748
0.53125	0.8125	-0.831612256446493
0.53125	0.78125	-0.770041926426563
0.546875	0.796875	-0.795844290239336
0.5625	0.8125	-0.817303514801128
0.53125	0.8125	-0.831612256446493
0.546875	0.796875	-0.795844290239336
0.53125	0.8125	-0.831612256446493
0.5	0.8125	-0.833970718168769
0.515625	0.796875	-0.802949811355869
0.53125	0.78125	-0.770041926426563
0.53125	0.8125	-0.831612256446493
0.515625	0.796875	-0.802949811355869
0.5625	0.84375	-0.872689604735108
0.59375	0.84375	-0.847997749775605
0.578125	0.859375	-0.87986430491038
0.5625	0.875	-0.911379731509888
0.5625	0.84375	-0.872689604735108
0.578125	0.859375	-0.87986430491038
0.5625	0.84375	-0.872689604735108
0.5625	0.8125	-0.817303514801128
0.578125	0.828125	-0.834490137512105
0.59375	0.84375	-0.847997749775605
0.5625	0.84375	-0.872689604735108
0.578125	0.828125	-0.834490137512105
0.59375	0.84375	-0.847997749775605
0.625	0.875	-0.858067902022484
0.59375	0.875	-0.892184977853291
0.59375	0.875	-0.892184977853291
0.5625	0.875	-0.911379731509888
0.578125	0.859375	-0.87986430491038
0.59375	0.84375	-0.847997749775605
0.59375	0.875	-0.892184977853291
0.578125	0.859375	-0.87986430491038
0.53125	0.875	-0.928584051915048
0.53125	0.84375	-0.883181820062833
0.546875	0.859375	-0.898106060144055
0.5625	0.875	-0.911379731509888
0.53125	0.875	-0.928584051915048
0.546875	0.859375	-0.898106060144055
0.53125	0.875	-0.928584051915048
0.5	0.875	-0.932834895206026
0.515625	0.859375	-0.906672470007407
0.53125	0.84375	-0.883181820062833
0.53125	0.875	-0.928584051915048
0.515625	0.859375	-0.906672470007407
0.5625	0.84375	-0.872689604735108
0.53125	0.84375	-0.883181820062833
0.546875	0.828125	-0.850132929404525
0.5625	0.8125	-0.817303514801128
0.5625	0.84375	-0.872689604735108
0.546875	0.828125	-0.850132929404525
0.5625	0.84375	-0.872689604735108
0.5625	0.875	-0.911379731509888
0.546875	0.859375	-0.898106060144055
0.53125	0.84375	-0.883181820062833
0.5625	0.84375	-0.872689604735108
0.546875	0.859375	-0.898106060144055
0.546875	0.640625	-0.419009326284178
0.5625	0.65625	-0.457921257417769
0.546875	0.65625	-0.462193163629118
0.53125	0.65625	-0.464503113479014
0.546875	0.640625	-0.419009326284178
0.546875	0.65625	-0.462193163629118
0.546875	0.640625	-0.419009326284178
0.5625	0.625	-0.372586566820212
0.5625	0.640625	-0.415691156091415
0.5625	0.65625	-0.457921257417769
0.546875	0.640625	-0.419009326284178
0.5625	0.640625	-0.415691156091415
0.546875	0.671875	-0.504222309453327
0.5625	0.65625	-0.457921257417769
0.5625	0.671875	-0.500313409358402
0.5625	0.6875	-0.541762804567739
0.546875	0.671875	-0.504222309453327
0.5625	0.671875	-0.500313409358402
0.546875	0.671875	-0.504222309453327
0.53125	0.65625	-0.464503113479014
0.546875	0.65625	-0.462193163629118
0.5625	0.65625	-0.457921257417769
0.546875	0.671875	-0.504222309453327
0.546875	0.65625	-0.462193163629118
0.515625	0.640625	-0.422985890191147
0.53125	0.625	-0.377942090414503
0.53125	0.640625	-0.421566842928954
0.53125	0.65625	-0.464503113479014
0.515625	0.640625	-0.422985890191147
0.53125	0.640625	-0.421566842928954
0.515625	0.640625	-0.422985890191147
0.5	0.625	-0.379656722827074
0.515625	0.625	-0.379234458743223
0.53125	0.625	-0.377942090414503
0.515625	0.640625	-0.422985890191147
0.515625	0.625	-0.379234458743223
0.546875	0.640625	-0.419009326284178
0.53125	0.625	-0.377942090414503
0.546875	0.625	-0.375695257980529
0.5625	0.625	-0.372586566820212
0.546875	0.640625	-0.419009326284178
0.546875	0.625	-0.375695257980529
0.546875	0.640625	-0.419009326284178
0.53125	0.65625	-0.464503113479014
0.53125	0.640625	-0.421566842928954
0.53125	0.625	-0.377942090414503
0.546875	0.640625	-0.419009326284178
0.53125	0.640625	-0.421566842928954
0.578125	0.640625	-0.411194935234633
0.59375	0.625	-0.363666849847566
0.59375	0.640625	-0.405887451666007
0.59375	0.65625	-0.447188892789837
0.578125	0.640625	-0.411194935234633
0.59375	0.640625	-0.405887451666007
0.578125	0.640625	-0.411194935234633
0.5625	0.625	-0.372586566820212
0.578125	0.625	-0.368589143504994
0.59375	0.625	-0.363666849847566
0.578125	0.640625	-0.411194935234633
0.578125	0.625	-0.368589143504994
0.609375	0.640625	-0.399401453911462
0.59375	0.625	-0.363666849847566
0.609375	0.625	-0.357940318452331
0.625	0.625	-0.351293759912677
0.609375	0.640625	-0.399401453911462
0.609375	0.625	-0.357940318452331
0.609375	0.640625	-0.399401453911462
0.59375	0.65625	-0.447188892789837
0.59375	0.640625	-0.405887451666007
0.59375	0.625	-0.363666849847566
0.609375	0.640625	-0.399401453911462
0.59375	0.640625	-0.405887451666007
0.578125	0.671875	-0.494131155159933
0.5625	0.65625	-0.457921257417769
0.578125	0.65625	-0.453414793108627
0.59375	0.65625	-0.447188892789837
0.578125	0.671875	-0.494131155159933
0.578125	0.65625	-0.453414793108627
0.578125	0.671875	-0.494131155159933
0.5625	0.6875	-0.541762804567739
0.5625	0.671875	-0.500313409358402
0.5625	0.65625	-0.457921257417769
0.578125	0.671875	-0.494131155159933
0.5625	0.671875	-0.500313409358402
0.578125	0.640625	-0.411194935234633
0.5625	0.65625	-0.457921257417769
0.5625	0.640625	-0.415691156091415
0.5625	0.625	-0.372586566820212
0.578125	0.640625	-0.411194935234633
0.5625	0.640625	-0.415691156091415
0.578125	0.640625	-0.411194935234633
0.59375	0.65625	-0.447188892789837
0.578125	0.65625	-0.453414793108627
0.5625	0.65625	-0.457921257417769
0.578125	0.640625	-0.411194935234633
0.578125	0.65625	-0.453414793108627
0.53125	0.6875	-0.549709750580567
0.53125	0.71875	-0.630794002837647
0.515625	0.703125	-0.5913442855372
0.515625	0.703125	-0.5913442855372
0.5	0.6875	-0.552401579149232
0.515625	0.6875	-0.552398139852149
0.53125	0.6875	-0.549709750580567
0.515625	0.703125	-0.5913442855372
0.515625	0.6875	-0.552398139852149
0.53125	0.6875	-0.549709750580567
0.5625	0.6875	-0.541762804567739
0.546875	0.703125	-0.585566783937832
0.53125	0.71875	-0.630794002837647
0.53125	0.6875	-0.549709750580567
0.546875	0.703125	-0.585566783937832
0.53125	0.71875	-0.630794002837647
0.5	0.75	-0.707868268570091
0.5	0.71875	-0.634823218078515
0.5	0.71875	-0.634823218078515
0.5	0.6875	-0.552401579149232
0.515625	0.703125	-0.5913442855372
0.53125	0.71875	-0.630794002837647
0.5	0.71875	-0.634823218078515
0.515625	0.703125	-0.5913442855372
0.515625	0.671875	-0.509152884178816
0.5	0.65625	-0.466823671725086
0.515625	0.65625	-0.466566483297382
0.53125	0.65625	-0.464503113479014
0.515625	0.671875	-0.509152884178816
0.515625	0.65625	-0.466566483297382
0.515625	0.671875	-0.509152884178816
0.5	0.6875	-0.552401579149232
0.5	0.671875	-0.51019179866315
0.5	0.65625	-0.466823671725086
0.515625	0.671875	-0.509152884178816
0.5	0.671875	-0.51019179866315
0.515625	0.640625	-0.422985890191147
0.5	0.65625	-0.466823671725086
0.5	0.640625	-0.423551301440302
0.5	0.625	-0.379656722827074
0.515625	0.640625	-0.422985890191147
0.5	0.640625	-0.423551301440302
0.515625	0.640625	-0.422985890191147
0.53125	0.65625	-0.464503113479014
0.515625	0.65625	-0.466566483297382
0.5	0.65625	-0.466823671725086
0.515625	0.640625	-0.422985890191147
0.515625	0.65625	-0.466566483297382
0.546875	0.671875	-0.504222309453327
0.53125	0.6875	-0.549709750580567
0.53125	0.671875	-0.507866046318805
0.53125	0.65625	-0.464503113479014
0.546875	0.671875	-0.504222309453327
0.53125	0.671875	-0.507866046318805
0.5625	0.6875	-0.541762804567739
0.53125	0.6875	-0.549709750580567
0.546875	0.671875	-0.504222309453327
0.515625	0.671875	-0.509152884178816
0.53125	0.6875	-0.549709750580567
0.515625	0.6875	-0.552398139852149
0.5	0.6875	-0.552401579149232
0.515625	0.671875	-0.509152884178816
0.515625	0.6875	-0.552398139852149
0.515625	0.671875	-0.509152884178816
0.53125	0.65625	-0.464503113479014
0.53125	0.671875	-0.507866046318805
0.53125	0.6875	-0.549709750580567
0.515625	0.671875	-0.509152884178816
0.53125	0.671875	-0.507866046318805
0.515625	0.578125	-0.241842816438304
0.53125	0.5625	-0.193673263639645
0.53125	0.578125	-0.240775482819646
0.53125	0.59375	-0.287718168641049
0.515625	0.578125	-0.241842816438304
0.53125	0.578125	-0.240775482819646
0.515625	0.578125	-0.241842816438304
0.5	0.5625	-0.194632541643255
0.515625	0.5625	-0.193888336144013
0.53125	0.5625	-0.193673263639645
0.515625	0.578125	-0.241842816438304
0.515625	0.5625	-0.193888336144013
0.546875	0.578125	-0.239517214277357
0.53125	0.5625	-0.193673263639645
0.546875	0.5625	-0.191985764267046
0.5625	0.5625	-0.190831719143309
0.546875	0.578125	-0.239517214277357
0.546875	0.5625	-0.191985764267046
0.546875	0.578125	-0.239517214277357
0.53125	0.59375	-0.287718168641049
0.53125	0.578125	-0.240775482819646
0.53125	0.5625	-0.193673263639645
0.546875	0.578125	-0.239517214277357
0.53125	0.578125	-0.240775482819646
0.515625	0.609375	-0.334602741340529
0.5	0.59375	-0.289048747096821
0.515625	0.59375	-0.28852224895671
0.53125	0.59375	-0.287718168641049
0.515625	0.609375	-0.334602741340529
0.515625	0.59375	-0.28852224895671
0.515625	0.609375	-0.334602741340529
0.5	0.625	-0.379656722827074
0.5	0.609375	-0.334806003228128
0.5	0.59375	-0.289048747096821
0.515625	0.609375	-0.334602741340529
0.5	0.609375	-0.334806003228128
0.515625	0.578125	-0.241842816438304
0.5	0.59375	-0.289048747096821
0.5	0.578125	-0.241917225406826
0.5	0.5625	-0.194632541643255
0.515625	0.578125	-0.241842816438304
0.5	0.578125	-0.241917225406826
0.515625	0.578125	-0.241842816438304
0.53125	0.59375	-0.287718168641049
0.515625	0.59375	-0.28852224895671
0.5	0.59375	-0.289048747096821
0.515625	0.578125	-0.241842816438304
0.515625	0.59375	-0.28852224895671
0.515625	0.546875	-0.146415036146999
0.5	0.53125	-0.0978891689496044
0.515625	0.53125	-0.0973366933755942
0.53125	0.53125	-0.0973527655521895
0.515625	0.546875	-0.146415036146999
0.515625	0.53125	-0.0973366933755942
0.515625	0.546875	-0.146415036146999
0.5	0.5625	-0.194632541643255
0.5	0.546875	-0.145798193238912
0.5	0.53125	-0.0978891689496044
0.515625	0.546875	-0.146415036146999
0.5	0.546875	-0.145798193238912
0.515625	0.515625	-0.0488100689161224
0.5	0.53125	-0.0978891689496044
0.5	0.515625	-0.0487408535929297
0.5	0.5	-2.02107053785912e-05
0.515625	0.515625	-0.0488100689161224
0.5	0.515625	-0.0487408535929297
0.515625	0.515625	-0.0488100689161224
0.53125	0.53125	-0.0973527655521895
0.515625	0.53125	-0.0973366933755942
0.5	0.53125	-0.0978891689496044
0.515625	0.515625	-0.0488100689161224
0.515625	0.53125	-0.0973366933755942
0.546875	0.546875	-0.14494101838616
0.53125	0.5625	-0.193673263639645
0.53125	0.546875	-0.145033894669359
0.53125	0.53125	-0.0973527655521895
0.546875	0.546875	-0.14494101838616
0.53125	0.546875	-0.145033894669359
0.546875	0.546875	-0.14494101838616
0.5625	0.5625	-0.190831719143309
0.546875	0.5625	-0.191985764267046
0.53125	0.5625	-0.193673263639645
0.546875	0.546875	-0.14494101838616
0.546875	0.5625	-0.191985764267046
0.515625	0.546875	-0.146415036146999
0.53125	0.5625	-0.193673263639645
0.515625	0.5625	-0.193888336144013
0.5	0.5625	-0.194632541643255
0.515625	0.546875	-0.146415036146999
0.515625	0.5625	-0.193888336144013
0.515625	0.546875	-0.146415036146999
0.53125	0.53125	-0.0973527655521895
0.53125	0.546875	-0.145033894669359
0.53125	0.5625	-0.193673263639645
0.515625	0.546875	-0.146415036146999
0.53125	0.546875	-0.145033894669359
0.578125	0.609375	-0.325033438205877
0.5625	0.59375	-0.283551293756096
0.578125	0.59375	-0.280233511985382
0.59375	0.59375	-0.276563524707832
0.578125	0.609375	-0.325033438205877
0.578125	0.59375	-0.280233511985382
0.578125	0.609375	-0.325033438205877
0.5625	0.625	-0.372586566820212
0.5625	0.609375	-0.328524110140422
0.5625	0.59375	-0.283551293756096
0.578125	0.609375	-0.325033438205877
0.5625	0.609375	-0.328524110140422
0.578125	0.578125	-0.23484039843724
0.5625	0.59375	-0.283551293756096
0.5625	0.578125	-0.237281961508294
0.5625	0.5625	-0.190831719143309
0.578125	0.578125	-0.23484039843724
0.5625	0.578125	-0.237281961508294
0.578125	0.578125	-0.23484039843724
0.59375	0.59375	-0.276563524707832
0.578125	0.59375	-0.280233511985382
0.5625	0.59375	-0.283551293756096
0.578125	0.578125	-0.23484039843724
0.578125	0.59375	-0.280233511985382
0.609375	0.609375	-0.315437541259872
0.59375	0.625	-0.363666849847566
0.59375	0.609375	-0.320556124352211
0.59375	0.59375	-0.276563524707832
0.609375	0.609375	-0.315437541259872
0.59375	0.609375	-0.320556124352211
0.609375	0.609375	-0.315437541259872
0.625	0.625	-0.351293759912677
0.609375	0.625	-0.357940318452331
0.59375	0.625	-0.363666849847566
0.609375	0.609375	-0.315437541259872
0.609375	0.625	-0.357940318452331
0.578125	0.609375	-0.325033438205877
0.59375	0.625	-0.363666849847566
0.578125	0.625	-0.368589143504994
0.5625	0.625	-0.372586566820212
0.578125	0.609375	-0.325033438205877
0.578125	0.625	-0.368589143504994
0.578125	0.609375	-0.325033438205877
0.59375	0.59375	-0.276563524707832
0.59375	0.609375	-0.320556124352211
0.59375	0.625	-0.363666849847566
0.578125	0.609375	-0.325033438205877
0.59375	0.609375	-0.320556124352211
0.546875	0.609375	-0.331448325084004
0.53125	0.625	-0.377942090414503
0.53125	0.609375	-0.333291992941121
0.53125	0.59375	-0.287718168641049
0.546875	0.609375	-0.331448325084004
0.53125	0.609375	-0.333291992941121
0.546875	0.609375	-0.331448325084004
0.5625	0.625	-0.372586566820212
0.546875	0.625	-0.375695257980529
0.53125	0.625	-0.377942090414503
0.546875	0.609375	-0.331448325084004
0.546875	0.625	-0.375695257980529
0.515625	0.609375	-0.334602741340529
0.53125	0.625	-0.377942090414503
0.515625	0.625	-0.379234458743223
0.5	0.625	-0.379656722827074
0.515625	0.609375	-0.334602741340529
0.515625	0.625	-0.379234458743223
0.515625	0.609375	-0.334602741340529
0.53125	0.59375	-0.287718168641049
0.53125	0.609375	-0.333291992941121
0.53125	0.625	-0.377942090414503
0.515625	0.609375	-0.334602741340529
0.53125	0.609375	-0.333291992941121
0.546875	0.578125	-0.239517214277357
0.5625	0.59375	-0.283551293756096
0.546875	0.59375	-0.285783968669601
0.53125	0.59375	-0.287718168641049
0.546875	0.578125	-0.239517214277357
0.546875	0.59375	-0.285783968669601
0.546875	0.578125	-0.239517214277357
0.5625	0.5625	-0.190831719143309
0.5625	0.578125	-0.237281961508294
0.5625	0.59375	-0.283551293756096
0.546875	0.578125	-0.239517214277357
0.5625	0.578125	-0.237281961508294
0.546875	0.609375	-0.331448325084004
0.5625	0.59375	-0.283551293756096
0.5625	0.609375	-0.328524110140422
0.5625	0.625	-0.372586566820212
0.546875	0.609375	-0.331448325084004
0.5625	0.609375	-0.328524110140422
0.546875	0.609375	-0.331448325084004
0.53125	0.59375	-0.287718168641049
0.546875	0.59375	-0.285783968669601
0.5625	0.59375	-0.283551293756096
0.546875	0.609375	-0.331448325084004
0.546875	0.59375	-0.285783968669601
0.65625	0.6875	-0.485963565527741
0.65625	0.71875	-0.558113429848861
0.640625	0.703125	-0.535026556182894
0.625	0.6875	-0.50953635200392
0.65625	0.6875	-0.485963565527741
0.640625	0.703125	-0.535026556182894
0.65625	0.6875	-0.485963565527741
0.6875	0.6875	-0.457606302525989
0.671875	0.703125	-0.506991494864046
0.65625	0.71875	-0.558113429848861
0.65625	0.6875	-0.485963565527741
0.671875	0.703125	-0.506991494864046
0.625	0.71875	-0.584480537293385
0.65625	0.71875	-0.558113429848861
0.640625	0.734375	-0.603577280832099
0.625	0.75	-0.654158269911692
0.625	0.71875	-0.584480537293385
0.640625	0.734375	-0.603577280832099
0.625	0.71875	-0.584480537293385
0.625	0.6875	-0.50953635200392
0.640625	0.703125	-0.535026556182894
0.65625	0.71875	-0.558113429848861
0.625	0.71875	-0.584480537293385
0.640625	0.703125	-0.535026556182894
0.640625	0.671875	-0.460062713290734
0.625	0.65625	-0.431723532657078
0.640625	0.65625	-0.422693488047233
0.65625	0.65625	-0.412446139267385
0.640625	0.671875	-0.460062713290734
0.640625	0.65625	-0.422693488047233
0.640625	0.671875	-0.460062713290734
0.625	0.6875	-0.50953635200392
0.625	0.671875	-0.470786900579527
0.625	0.65625	-0.431723532657078
0.640625	0.671875	-0.460062713290734
0.625	0.671875	-0.470786900579527
0.640625	0.640625	-0.383860448379062
0.625	0.65625	-0.431723532657078
0.625	0.640625	-0.39215776998179
0.625	0.625	-0.351293759912677
0.640625	0.640625	-0.383860448379062
0.625	0.640625	-0.39215776998179
0.640625	0.640625	-0.383860448379062
0.65625	0.65625	-0.412446139267385
0.640625	0.65625	-0.422693488047233
0.625	0.65625	-0.431723532657078
0.640625	0.640625	-0.383860448379062
0.640625	0.65625	-0.422693488047233
0.65625	0.6875	-0.485963565527741
0.65625	0.65625	-0.412446139267385
0.671875	0.671875	-0.436795052458497
0.6875	0.6875	-0.457606302525989
0.65625	0.6875	-0.485963565527741
0.671875	0.671875	-0.436795052458497
0.65625	0.6875	-0.485963565527741
0.625	0.6875	-0.50953635200392
0.640625	0.671875	-0.460062713290734
0.65625	0.65625	-0.412446139267385
0.65625	0.6875	-0.485963565527741
0.640625	0.671875	-0.460062713290734
0.6875	0.71875	-0.527418644470171
0.71875	0.71875	-0.488993988379632
0.703125	0.734375	-0.534315289810296
0.6875	0.75	-0.587469971831122
0.6875	0.71875	-0.527418644470171
0.703125	0.734375	-0.534315289810296
0.6875	0.71875	-0.527418644470171
0.6875	0.6875	-0.457606302525989
0.703125	0.703125	-0.477551954172498
0.71875	0.71875	-0.488993988379632
0.6875	0.71875	-0.527418644470171
0.703125	0.703125	-0.477551954172498
0.71875	0.75	-0.546092106722999
0.71875	0.71875	-0.488993988379632
0.734375	0.734375	-0.496149108236394
0.75	0.75	-0.4973535862563
0.71875	0.75	-0.546092106722999
0.734375	0.734375	-0.496149108236394
0.71875	0.75	-0.546092106722999
0.6875	0.75	-0.587469971831122
0.703125	0.734375	-0.534315289810296
0.71875	0.71875	-0.488993988379632
0.71875	0.75	-0.546092106722999
0.703125	0.734375	-0.534315289810296
0.65625	0.75	-0.625144702171381
0.65625	0.71875	-0.558113429848861
0.671875	0.734375	-0.574899333722285
0.6875	0.75	-0.587469971831122
0.65625	0.75	-0.625144702171381
0.671875	0.734375	-0.574899333722285
0.65625	0.75	-0.625144702171381
0.625	0.75	-0.654158269911692
0.640625	0.734375	-0.603577280832099
0.65625	0.71875	-0.558113429848861
0.65625	0.75	-0.625144702171381
0.640625	0.734375	-0.603577280832099
0.6875	0.71875	-0.527418644470171
0.65625	0.71875	-0.558113429848861
0.671875	0.703125	-0.506991494864046
0.6875	0.6875	-0.457606302525989
0.6875	0.71875	-0.527418644470171
0.671875	0.703125	-0.506991494864046
0.6875	0.71875	-0.527418644470171
0.6875	0.75	-0.587469971831122
0.671875	0.734375	-0.574899333722285
0.65625	0.71875	-0.558113429848861
0.6875	0.71875	-0.527418644470171
0.671875	0.734375	-0.574899333722285
0.5625	0.71875	-0.620700589020302
0.59375	0.71875	-0.60584507469124
0.578125	0.734375	-0.648368709104354
0.5625	0.75	-0.69463178556563
0.5625	0.71875	-0.620700589020302
0.578125	0.734375	-0.648368709104354
0.5625	0.71875	-0.620700589020302
0.5625	0.6875	-0.541762804567739
0.578125	0.703125	-0.574194837158908
0.59375	0.71875	-0.60584507469124
0.5625	0.71875	-0.620700589020302
0.578125	0.703125	-0.574194837158908
0.59375	0.75	-0.678088104594334
0.59375	0.71875	-0.60584507469124
0.609375	0.734375	-0.630587215054707
0.625	0.75	-0.654158269911692
0.59375	0.75	-0.678088104594334
0.609375	0.734375	-0.630587215054707
0.59375	0.75	-0.678088104594334
0.5625	0.75	-0.69463178556563
0.578125	0.734375	-0.648368709104354
0.59375	0.71875	-0.60584507469124
0.59375	0.75	-0.678088104594334
0.578125	0.734375	-0.648368709104354
0.53125	0.75	-0.705207900220029
0.53125	0.71875	-0.630794002837647
0.546875	0.734375	-0.662340393923587
0.5625	0.75	-0.69463178556563
0.53125	0.75	-0.705207900220029
0.546875	0.734375	-0.662340393923587
0.5	0.75	-0.707868268570091
0.53125	0.71875	-0.630794002837647
0.53125	0.75	-0.705207900220029
0.5625	0.71875	-0.620700589020302
0.53125	0.71875	-0.630794002837647
0.546875	0.703125	-0.585566783937832
0.5625	0.6875	-0.541762804567739
0.5625	0.71875	-0.620700589020302
0.546875	0.703125	-0.585566783937832
0.5625	0.71875	-0.620700589020302
0.5625	0.75	-0.69463178556563
0.546875	0.734375	-0.662340393923587
0.53125	0.71875	-0.630794002837647
0.5625	0.71875	-0.620700589020302
0.546875	0.734375	-0.662340393923587
0.59375	0.6875	-0.52796760658189
0.59375	0.65625	-0.447188892789837
0.609375	0.671875	-0.479699141451628
0.625	0.6875	-0.50953635200392
0.59375	0.6875	-0.52796760658189
0.609375	0.671875	-0.479699141451628
0.59375	0.6875	-0.52796760658189
0.5625	0.6875	-0.541762804567739
0.578125	0.671875	-0.494131155159933
0.59375	0.65625	-0.447188892789837
0.59375	0.6875	-0.52796760658189
0.578125	0.671875	-0.494131155159933
0.609375	0.640625	-0.399401453911462
0.625	0.65625	-0.431723532657078
0.609375	0.65625	-0.440264923786481
0.59375	0.65625	-0.447188892789837
0.609375	0.640625	-0.399401453911462
0.609375	0.65625	-0.440264923786481
0.609375	0.640625	-0.399401453911462
0.625	0.625	-0.351293759912677
0.625	0.640625	-0.39215776998179
0.625	0.65625	-0.431723532657078
0.609375	0.640625	-0.399401453911462
0.625	0.640625	-0.39215776998179
0.609375	0.671875	-0.479699141451628
0.625	0.65625	-0.431723532657078
0.625	0.671875	-0.470786900579527
0.625	0.6875	-0.50953635200392
0.609375	0.671875	-0.479699141451628
0.625	0.671875	-0.470786900579527
0.609375	0.671875	-0.479699141451628
0.59375	0.65625	-0.447188892789837
0.609375	0.65625	-0.440264923786481
0.625	0.65625	-0.431723532657078
0.609375	0.671875	-0.479699141451628
0.609375	0.65625	-0.440264923786481
0.625	0.71875	-0.584480537293385
0.59375	0.71875	-0.60584507469124
0.609375	0.703125	-0.556404924334326
0.625	0.6875	-0.50953635200392
0.625	0.71875	-0.584480537293385
0.609375	0.703125	-0.556404924334326
0.625	0.71875	-0.584480537293385
0.625	0.75	-0.654158269911692
0.609375	0.734375	-0.630587215054707
0.59375	0.71875	-0.60584507469124
0.625	0.71875	-0.584480537293385
0.609375	0.734375	-0.630587215054707
0.59375	0.6875	-0.52796760658189
0.59375	0.71875	-0.60584507469124
0.578125	0.703125	-0.574194837158908
0.5625	0.6875	-0.541762804567739
0.59375	0.6875	-0.52796760658189
0.578125	0.703125	-0.574194837158908
0.59375	0.6875	-0.52796760658189
0.625	0.6875	-0.50953635200392
0.609375	0.703125	-0.556404924334326
0.59375	0.71875	-0.60584507469124
0.59375	0.6875	-0.52796760658189
0.609375	0.703125	-0.556404924334326
0.8125	0.90625	-0.535551653416691
0.78125	0.90625	-0.60971381549047
0.796875	0.890625	-0.563865730275654
0.8125	0.875	-0.516435645548292
0.8125	0.90625	-0.535551653416691
0.796875	0.890625	-0.563865730275654
0.8125	0.90625	-0.535551653416691
0.8125	0.9375	-0.546916171285633
0.796875	0.921875	-0.579520490607079
0.78125	0.90625	-0.60971381549047
0.8125	0.90625	-0.535551653416691
0.796875	0.921875	-0.579520490607079
0.78125	0.875	-0.592754710268407
0.78125	0.90625	-0.60971381549047
0.765625	0.890625	-0.635817294187261
0.75	0.875	-0.656641923106755
0.78125	0.875	-0.592754710268407
0.765625	0.890625	-0.635817294187261
0.78125	0.875	-0.592754710268407
0.8125	0.875	-0.516435645548292
0.796875	0.890625	-0.563865730275654
0.78125	0.90625	-0.60971381549047
0.78125	0.875	-0.592754710268407
0.796875	0.890625	-0.563865730275654
0.84375	0.875	-0.43858316955631
0.84375	0.90625	-0.453644923448148
0.828125	0.890625	-0.486131095681498
0.8125	0.875	-0.516435645548292
0.84375	0.875	-0.43858316955631
0.828125	0.890625	-0.486131095681498
0.84375	0.875	-0.43858316955631
0.875	0.875	-0.355710338562845
0.859375	0.890625	-0.404042795504461
0.84375	0.90625	-0.453644923448148
0.84375	0.875	-0.43858316955631
0.859375	0.890625	-0.404042795504461
0.8125	0.90625	-0.535551653416691
0.84375	0.90625	-0.453644923448148
0.828125	0.921875	-0.500096417821871
0.8125	0.9375	-0.546916171285633
0.8125	0.90625	-0.535551653416691
0.828125	0.921875	-0.500096417821871
0.8125	0.90625	-0.535551653416691
0.8125	0.875	-0.516435645548292
0.828125	0.890625	-0.486131095681498
0.84375	0.90625	-0.453644923448148
0.8125	0.90625	-0.535551653416691
0.828125	0.890625	-0.486131095681498
0.78125	0.9375	-0.626508506456002
0.78125	0.96875	-0.630611106812937
0.765625	0.953125	-0.663388760708189
0.75	0.9375	-0.696006880134011
0.78125	0.9375	-0.626508506456002
0.765625	0.953125	-0.663388760708189
0.78125	0.9375	-0.626508506456002
0.8125	0.9375	-0.546916171285633
0.796875	0.953125	-0.589752073014237
0.78125	0.96875	-0.630611106812937
0.78125	0.9375	-0.626508506456002
0.796875	0.953125	-0.589752073014237
0.75	0.96875	-0.703507065265885
0.78125	0.96875	-0.630611106812937
0.765625	0.984375	-0.667977719436418
0.75	1	-0.70105590930834
0.75	0.96875	-0.703507065265885
0.765625	0.984375	-0.667977719436418
0.75	0.96875	-0.703507065265885
0.75	0.9375	-0.696006880134011
0.765625	0.953125	-0.663388760708189
0.78125	0.96875	-0.630611106812937
0.75	0.96875	-0.703507065265885
0.765625	0.953125	-0.663388760708189
0.75	0.90625	-0.684419480684875
0.78125	0.90625	-0.60971381549047
0.765625	0.921875	-0.655124620548112
0.75	0.9375	-0.696006880134011
0.75	0.90625	-0.684419480684875
0.765625	0.921875	-0.655124620548112
0.75	0.90625	-0.684419480684875
0.75	0.875	-0.656641923106755
0.765625	0.890625	-0.635817294187261
0.78125	0.90625	-0.60971381549047
0.75	0.90625	-0.684419480684875
0.765625	0.890625	-0.635817294187261
0.78125	0.9375	-0.626508506456002
0.78125	0.90625	-0.60971381549047
0.796875	0.921875	-0.579520490607079
0.8125	0.9375	-0.546916171285633
0.78125	0.9375	-0.626508506456002
0.796875	0.921875	-0.579520490607079
0.78125	0.9375	-0.626508506456002
0.75	0.9375	-0.696006880134011
0.765625	0.921875	-0.655124620548112
0.78125	0.90625	-0.60971381549047
0.78125	0.9375	-0.626508506456002
0.765625	0.921875	-0.655124620548112
0.78125	0.8125	-0.532336457234511
0.78125	0.84375	-0.561171688543817
0.765625	0.828125	-0.578591326453718
0.75	0.8125	-0.58984742856822
0.78125	0.8125	-0.532336457234511
0.765625	0.828125	-0.578591326453718
0.78125	0.8125	-0.532336457234511
0.8125	0.8125	-0.463677404141652
0.796875	0.828125	-0.51276679982232
0.78125	0.84375	-0.561171688543817
0.78125	0.8125	-0.532336457234511
0.796875	0.828125	-0.51276679982232
0.75	0.84375	-0.629582281604021
0.78125	0.84375	-0.561171688543817
0.765625	0.859375	-0.609928103729582
0.75	0.875	-0.656641923106755
0.75	0.84375	-0.629582281604021
0.765625	0.859375	-0.609928103729582
0.75	0.84375	-0.629582281604021
0.75	0.8125	-0.58984742856822
0.765625	0.828125	-0.578591326453718
0.78125	0.84375	-0.561171688543817
0.75	0.84375	-0.629582281604021
0.765625	0.828125	-0.578591326453718
0.75	0.78125	-0.549318969641894
0.78125	0.78125	-0.489406583628105
0.765625	0.796875	-0.540110113780762
0.75	0.8125	-0.58984742856822
0.75	0.78125	-0.549318969641894
0.765625	0.796875	-0.540110113780762
0.75	0.78125	-0.549318969641894
0.75	0.75	-0.4973535862563
0.765625	0.765625	-0.497222131497287
0.78125	0.78125	-0.489406583628105
0.75	0.78125	-0.549318969641894
0.765625	0.765625	-0.497222131497287
0.78125	0.8125	-0.532336457234511
0.78125	0.78125	-0.489406583628105
0.796875	0.796875	-0.479578034128764
0.8125	0.8125	-0.463677404141652
0.78125	0.8125	-0.532336457234511
0.796875	0.796875	-0.479578034128764
0.78125	0.8125	-0.532336457234511
0.75	0.8125	-0.58984742856822
0.765625	0.796875	-0.540110113780762
0.78125	0.78125	-0.489406583628105
0.78125	0.8125	-0.532336457234511
0.765625	0.796875	-0.540110113780762
0.8125	0.84375	-0.493880084454115
0.84375	0.84375	-0.418140366175433
0.828125	0.859375	-0.466770937751769
0.8125	0.875	-0.516435645548292
0.8125	0.84375	-0.493880084454115
0.828125	0.859375	-0.466770937751769
0.8125	0.84375	-0.493880084454115
0.8125	0.8125	-0.463677404141652
0.828125	0.828125	-0.442804259589732
0.84375	0.84375	-0.418140366175433
0.8125	0.84375	-0.493880084454115
0.828125	0.828125	-0.442804259589732
0.84375	0.875	-0.43858316955631
0.84375	0.84375	-0.418140366175433
0.859375	0.859375	-0.388211655535614
0.875	0.875	-0.355710338562845
0.84375	0.875	-0.43858316955631
0.859375	0.859375	-0.388211655535614
0.84375	0.875	-0.43858316955631
0.8125	0.875	-0.516435645548292
0.828125	0.859375	-0.466770937751769
0.84375	0.84375	-0.418140366175433
0.84375	0.875	-0.43858316955631
0.828125	0.859375	-0.466770937751769
0.78125	0.875	-0.592754710268407
0.78125	0.84375	-0.561171688543817
0.796875	0.859375	-0.541103733299808
0.8125	0.875	-0.516435645548292
0.78125	0.875	-0.592754710268407
0.796875	0.859375	-0.541103733299808
0.78125	0.875	-0.592754710268407
0.75	0.875	-0.656641923106755
0.765625	0.859375	-0.609928103729582
0.78125	0.84375	-0.561171688543817
0.78125	0.875	-0.592754710268407
0.765625	0.859375	-0.609928103729582
0.8125	0.84375	-0.493880084454115
0.78125	0.84375	-0.561171688543817
0.796875	0.828125	-0.51276679982232
0.8125	0.8125	-0.463677404141652
0.8125	0.84375	-0.493880084454115
0.796875	0.828125	-0.51276679982232
0.8125	0.84375	-0.493880084454115
0.8125	0.875	-0.516435645548292
0.796875	0.859375	-0.541103733299808
0.78125	0.84375	-0.561171688543817
0.8125	0.84375	-0.493880084454115
0.796875	0.859375	-0.541103733299808
0.90625	0.9375	-0.285880291724431
0.90625	0.96875	-0.289434488500945
0.890625	0.953125	-0.333388858989751
0.875	0.9375	-0.376864636561877
0.90625	0.9375	-0.285880291724431
0.890625	0.953125	-0.333388858989751
0.90625	0.9375	-0.285880291724431
0.9375	0.9375	-0.192120607325213
0.921875	0.953125	-0.240456143073685
0.90625	0.96875	-0.289434488500945
0.90625	0.9375	-0.285880291724431
0.921875	0.953125	-0.240456143073685
0.875	0.96875	-0.381490548405668
0.90625	0.96875	-0.289434488500945
0.890625	0.984375	-0.335675492495615
0.875	1	-0.381264841204615
0.875	0.96875	-0.381490548405668
0.890625	0.984375	-0.335675492495615
0.875	0.96875	-0.381490548405668
0.875	0.9375	-0.376864636561877
0.890625	0.953125	-0.333388858989751
0.90625	0.96875	-0.289434488500945
0.875	0.96875	-0.381490548405668
0.890625	0.953125	-0.333388858989751
0.875	0.90625	-0.368249732556634
0.90625	0.90625	-0.279222703991724
0.890625	0.921875	-0.32742701765619
0.875	0.9375	-0.376864636561877
0.875	0.90625	-0.368249732556634
0.890625	0.921875	-0.32742701765619
0.875	0.90625	-0.368249732556634
0.875	0.875	-0.355710338562845
0.890625	0.890625	-0.318311345141107
0.90625	0.90625	-0.279222703991724
0.875	0.90625	-0.368249732556634
0.890625	0.890625	-0.318311345141107
0.90625	0.9375	-0.285880291724431
0.90625	0.90625	-0.279222703991724
0.921875	0.921875	-0.236152947226542
0.9375	0.9375	-0.192120607325213
0.90625	0.9375	-0.285880291724431
0.921875	0.921875	-0.236152947226542
0.90625	0.9375	-0.285880291724431
0.875	0.9375	-0.376864636561877
0.890625	0.921875	-0.32742701765619
0.90625	0.90625	-0.279222703991724
0.90625	0.9375	-0.285880291724431
0.890625	0.921875	-0.32742701765619
0.9375	0.96875	-0.194552141094252
0.96875	0.96875	-0.0977540658150301
0.953125	0.984375	-0.146269224945274
0.9375	1	-0.194537477268006
0.9375	0.96875	-0.194552141094252
0.953125	0.984375	-0.146269224945274
0.9375	0.96875	-0.194552141094252
0.9375	0.9375	-0.192120607325213
0.953125	0.953125	-0.145229562449479
0.96875	0.96875	-0.0977540658150301
0.9375	0.96875	-0.194552141094252
0.953125	0.953125	-0.145229562449479
0.96875	1	-0.0977588478671526
0.96875	0.96875	-0.0977540658150301
0.984375	0.984375	-0.0489249956883551
1	1	0
0.96875	1	-0.0977588478671526
0.984375	0.984375	-0.0489249956883551
0.96875	1	-0.0977588478671526
0.9375	1	-0.194537477268006
0.953125	0.984375	-0.146269224945274
0.96875	0.96875	-0.0977540658150301
0.96875	1	-0.0977588478671526
0.953125	0.984375	-0.146269224945274
0.90625	1	-0.289366020463045
0.90625	0.96875	-0.289434488500945
0.921875	0.984375	-0.242182705615598
0.9375	1	-0.194537477268006
0.90625	1	-0.289366020463045
0.921875	0.984375	-0.242182705615598
0.90625	1	-0.289366020463045
0.875	1	-0.381264841204615
0.890625	0.984375	-0.335675492495615
0.90625	0.96875	-0.289434488500945
0.90625	1	-0.289366020463045
0.890625	0.984375	-0.335675492495615
0.9375	0.96875	-0.194552141094252
0.90625	0.96875	-0.289434488500945
0.921875	0.953125	-0.240456143073685
0.9375	0.9375	-0.192120607325213
0.9375	0.96875	-0.194552141094252
0.921875	0.953125	-0.240456143073685
0.9375	0.96875	-0.194552141094252
0.9375	1	-0.194537477268006
0.921875	0.984375	-0.242182705615598
0.90625	0.96875	-0.289434488500945
0.9375	0.96875	-0.194552141094252
0.921875	0.984375	-0.242182705615598
0.8125	0.96875	-0.553623769964871
0.84375	0.96875	-0.469723400751884
0.828125	0.984375	-0.511806232676502
0.8125	1	-0.552398237328148
0.8125	0.96875	-0.553623769964871
0.828125	0.984375	-0.511806232676502
0.8125	0.96875	-0.553623769964871
0.8125	0.9375	-0.546916171285633
0.828125	0.953125	-0.508592309920196
0.84375	0.96875	-0.469723400751884
0.8125	0.96875	-0.553623769964871
0.828125	0.953125	-0.508592309920196
0.84375	1	-0.469336374242657
0.84375	0.96875	-0.469723400751884
0.859375	0.984375	-0.425805417465855
0.875	1	-0.381264841204615
0.84375	1	-0.469336374242657
0.859375	0.984375	-0.425805417465855
0.84375	1	-0.469336374242657
0.8125	1	-0.552398237328148
0.828125	0.984375	-0.511806232676502
0.84375	0.96875	-0.469723400751884
0.84375	1	-0.469336374242657
0.828125	0.984375	-0.511806232676502
0.78125	1	-0.630696595248216
0.78125	0.96875	-0.630611106812937
0.796875	0.984375	-0.591900158921316
0.8125	1	-0.552398237328148
0.78125	1	-0.630696595248216
0.796875	0.984375	-0.591900158921316
0.78125	1	-0.630696595248216
0.75	1	-0.70105590930834
0.765625	0.984375	-0.667977719436418
0.78125	0.96875	-0.630611106812937
0.78125	1	-0.630696595248216
0.765625	0.984375	-0.667977719436418
0.8125	0.96875	-0.553623769964871
0.78125	0.96875	-0.630611106812937
0.796875	0.953125	-0.589752073014237
0.8125	0.9375	-0.546916171285633
0.8125	0.96875	-0.553623769964871
0.796875	0.953125	-0.589752073014237
0.8125	0.96875	-0.553623769964871
0.8125	1	-0.552398237328148
0.796875	0.984375	-0.591900158921316
0.78125	0.96875	-0.630611106812937
0.8125	0.96875	-0.553623769964871
0.796875	0.984375	-0.591900158921316
0.84375	0.9375	-0.464363681775854
0.84375	0.90625	-0.453644923448148
0.859375	0.921875	-0.415683954151362
0.875	0.9375	-0.376864636561877
0.84375	0.9375	-0.464363681775854
0.859375	0.921875	-0.415683954151362
0.84375	0.9375	-0.464363681775854
0.8125	0.9375	-0.546916171285633
0.828125	0.921875	-0.500096417821871
0.84375	0.90625	-0.453644923448148
0.84375	0.9375	-0.464363681775854
0.828125	0.921875	-0.500096417821871
0.875	0.90625	-0.368249732556634
0.84375	0.90625	-0.453644923448148
0.859375	0.890625	-0.404042795504461
0.875	0.875	-0.355710338562845
0.875	0.90625	-0.368249732556634
0.859375	0.890625	-0.404042795504461
0.875	0.90625	-0.368249732556634
0.875	0.9375	-0.376864636561877
0.859375	0.921875	-0.415683954151362
0.84375	0.90625	-0.453644923448148
0.875	0.90625	-0.368249732556634
0.859375	0.921875	-0.415683954151362
0.875	0.96875	-0.381490548405668
0.84375	0.96875	-0.469723400751884
0.859375	0.953125	-0.423090405005538
0.875	0.9375	-0.376864636561877
0.875	0.96875	-0.381490548405668
0.859375	0.953125	-0.423090405005538
0.875	0.96875	-0.381490548405668
0.875	1	-0.381264841204615
0.859375	0.984375	-0.425805417465855
0.84375	0.96875	-0.469723400751884
0.875	0.96875	-0.381490548405668
0.859375	0.984375	-0.425805417465855
0.84375	0.9375	-0.464363681775854
0.84375	0.96875	-0.469723400751884
0.828125	0.953125	-0.508592309920196
0.8125	0.9375	-0.546916171285633
0.84375	0.9375	-0.464363681775854
0.828125	0.953125	-0.508592309920196
0.84375	0.9375	-0.464363681775854
0.875	0.9375	-0.376864636561877
0.859375	0.953125	-0.423090405005538
0.84375	0.96875	-0.469723400751884
0.84375	0.9375	-0.464363681775854
0.859375	0.953125	-0.423090405005538
0.65625	0.9375	-0.87245184988806
0.65625	0.96875	-0.873912601945235
0.640625	0.953125	-0.894853891827715
0.625	0.9375	-0.909923053917585
0.65625	0.9375	-0.87245184988806
0.640625	0.953125	-0.894853891827715
0.65625	0.9375	-0.87245184988806
0.6875	0.9375	-0.81795762663052
0.671875	0.953125	-0.848034206942725
0.65625	0.96875	-0.873912601945235
0.65625	0.9375	-0.87245184988806
0.671875	0.953125	-0.848034206942725
0.625	0.96875	-0.919607611318996
0.65625	0.96875	-0.873912601945235
0.640625	0.984375	-0.899218638522798
0.625	1	-0.914670896174761
0.625	0.96875	-0.919607611318996
0.640625	0.984375	-0.899218638522798
0.625	0.96875	-0.919607611318996
0.625	0.9375	-0.909923053917585
0.640625	0.953125	-0.894853891827715
0.65625	0.96875	-0.873912601945235
0.625	0.96875	-0.919607611318996
0.640625	0.953125	-0.894853891827715
0.625	0.90625	-0.892388453714527
0.65625	0.90625	-0.847796156601862
0.640625	0.921875	-0.880165267109535
0.625	0.9375	-0.909923053917585
0.625	0.90625	-0.892388453714527
0.640625	0.921875	-0.880165267109535
0.625	0.875	-0.858067902022484
0.65625	0.90625	-0.847796156601862
0.625	0.90625	-0.892388453714527
0.65625	0.9375	-0.87245184988806
0.65625	0.90625	-0.847796156601862
0.671875	0.921875	-0.836382414874372
0.6875	0.9375	-0.81795762663052
0.65625	0.9375	-0.87245184988806
0.671875	0.921875	-0.836382414874372
0.65625	0.9375	-0.87245184988806
0.625	0.9375	-0.909923053917585
0.640625	0.921875	-0.880165267109535
0.65625	0.90625	-0.847796156601862
0.65625	0.9375	-0.87245184988806
0.640625	0.921875	-0.880165267109535
0.6875	0.96875	-0.827230331779646
0.71875	0.96875	-0.768847335788674
0.703125	0.984375	-0.794824726587033
0.6875	1	-0.823881902834301
0.6875	0.96875	-0.827230331779646
0.703125	0.984375	-0.794824726587033
0.6875	0.9375	-0.81795762663052
0.71875	0.96875	-0.768847335788674
0.6875	0.96875	-0.827230331779646
0.71875	1	-0.764558112902691
0.71875	0.96875	-0.768847335788674
0.734375	0.984375	-0.733889898010823
0.75	1	-0.70105590930834
0.71875	1	-0.764558112902691
0.734375	0.984375	-0.733889898010823
0.71875	1	-0.764558112902691
0.6875	1	-0.823881902834301
0.703125	0.984375	-0.794824726587033
0.71875	0.96875	-0.768847335788674
0.71875	1	-0.764558112902691
0.703125	0.984375	-0.794824726587033
0.65625	1	-0.877122386728585
0.65625	0.96875	-0.873912601945235
0.671875	0.984375	-0.85211297363659
0.6875	1	-0.823881902834301
0.65625	1	-0.877122386728585
0.671875	0.984375	-0.85211297363659
0.65625	1	-0.877122386728585
0.625	1	-0.914670896174761
0.640625	0.984375	-0.899218638522798
0.65625	0.96875	-0.873912601945235
0.65625	1	-0.877122386728585
0.640625	0.984375	-0.899218638522798
0.6875	0.96875	-0.827230331779646
0.65625	0.96875	-0.873912601945235
0.671875	0.953125	-0.848034206942725
0.6875	0.9375	-0.81795762663052
0.6875	0.96875	-0.827230331779646
0.671875	0.953125	-0.848034206942725
0.6875	0.96875	-0.827230331779646
0.6875	1	-0.823881902834301
0.671875	0.984375	-0.85211297363659
0.65625	0.96875	-0.873912601945235
0.6875	0.96875	-0.827230331779646
0.671875	0.984375	-0.85211297363659
0.5625	1	-0.975718896519175
0.5625	0.9375	-0.968320714486421
0.59375	0.96875	-0.949510794268984
0.625	1	-0.914670896174761
0.5625	1	-0.975718896519175
0.59375	0.96875	-0.949510794268984
0.5625	1	-0.975718896519175
0.5	1	-0.994619479659861
0.53125	0.96875	-0.986426323200446
0.5625	0.9375	-0.968320714486421
0.5625	1	-0.975718896519175
0.53125	0.96875	-0.986426323200446
0.59375	0.90625	-0.920897368491909
0.625	0.9375	-0.909923053917585
0.59375	0.9375	-0.946407667997933
0.5625	0.9375	-0.968320714486421
0.59375	0.90625	-0.920897368491909
0.59375	0.9375	-0.946407667997933
0.59375	0.90625	-0.920897368491909
0.625	0.875	-0.858067902022484
0.625	0.90625	-0.892388453714527
0.625	0.9375	-0.909923053917585
0.59375	0.90625	-0.920897368491909
0.625	0.90625	-0.892388453714527
0.59375	0.96875	-0.949510794268984
0.625	0.9375	-0.909923053917585
0.625	0.96875	-0.919607611318996
0.625	1	-0.914670896174761
0.59375	0.96875	-0.949510794268984
0.625	0.96875	-0.919607611318996
0.59375	0.96875	-0.949510794268984
0.5625	0.9375	-0.968320714486421
0.59375	0.9375	-0.946407667997933
0.625	0.9375	-0.909923053917585
0.59375	0.96875	-0.949510794268984
0.59375	0.9375	-0.946407667997933
0.71875	0.84375	-0.685550180186635
0.6875	0.875	-0.772368997472147
0.6875	0.84375	-0.740765639333188
0.6875	0.8125	-0.693709752149784
0.71875	0.84375	-0.685550180186635
0.6875	0.84375	-0.740765639333188
0.71875	0.84375	-0.685550180186635
0.75	0.875	-0.656641923106755
0.71875	0.875	-0.721040205440192
0.6875	0.875	-0.772368997472147
0.71875	0.84375	-0.685550180186635
0.71875	0.875	-0.721040205440192
0.65625	0.84375	-0.781492476940461
0.6875	0.875	-0.772368997472147
0.65625	0.875	-0.823465594534529
0.625	0.875	-0.858067902022484
0.65625	0.84375	-0.781492476940461
0.65625	0.875	-0.823465594534529
0.65625	0.84375	-0.781492476940461
0.6875	0.8125	-0.693709752149784
0.6875	0.84375	-0.740765639333188
0.6875	0.875	-0.772368997472147
0.65625	0.84375	-0.781492476940461
0.6875	0.84375	-0.740765639333188
0.71875	0.78125	-0.598469793198767
0.75	0.8125	-0.58984742856822
0.71875	0.8125	-0.647407184724922
0.6875	0.8125	-0.693709752149784
0.71875	0.78125	-0.598469793198767
0.71875	0.8125	-0.647407184724922
0.71875	0.78125	-0.598469793198767
0.75	0.75	-0.4973535862563
0.75	0.78125	-0.549318969641894
0.75	0.8125	-0.58984742856822
0.71875	0.78125	-0.598469793198767
0.75	0.78125	-0.549318969641894
0.71875	0.84375	-0.685550180186635
0.75	0.8125	-0.58984742856822
0.75	0.84375	-0.629582281604021
0.75	0.875	-0.656641923106755
0.71875	0.84375	-0.685550180186635
0.75	0.84375	-0.629582281604021
0.71875	0.84375	-0.685550180186635
0.6875	0.8125	-0.693709752149784
0.71875	0.8125	-0.647407184724922
0.75	0.8125	-0.58984742856822
0.71875	0.84375	-0.685550180186635
0.71875	0.8125	-0.647407184724922
0.71875	0.90625	-0.744857515052241
0.75	0.9375	-0.696006880134011
0.71875	0.9375	-0.76320378903199
0.6875	0.9375	-0.81795762663052
0.71875	0.90625	-0.744857515052241
0.71875	0.9375	-0.76320378903199
0.71875	0.90625	-0.744857515052241
0.75	0.875	-0.656641923106755
0.75	0.90625	-0.684419480684875
0.75	0.9375	-0.696006880134011
0.71875	0.90625	-0.744857515052241
0.75	0.90625	-0.684419480684875
0.71875	0.96875	-0.768847335788674
0.75	0.9375	-0.696006880134011
0.75	0.96875	-0.703507065265885
0.75	0.96875	-0.703507065265885
0.75	1	-0.70105590930834
0.734375	0.984375	-0.733889898010823
0.71875	0.96875	-0.768847335788674
0.75	0.96875	-0.703507065265885
0.734375	0.984375	-0.733889898010823
0.71875	0.96875	-0.768847335788674
0.6875	0.9375	-0.81795762663052
0.71875	0.9375	-0.76320378903199
0.75	0.9375	-0.696006880134011
0.71875	0.96875	-0.768847335788674
0.71875	0.9375	-0.76320378903199
0.65625	0.90625	-0.847796156601862
0.6875	0.875	-0.772368997472147
0.6875	0.90625	-0.804256424076634
0.6875	0.90625	-0.804256424076634
0.6875	0.9375	-0.81795762663052
0.671875	0.921875	-0.836382414874372
0.65625	0.90625	-0.847796156601862
0.6875	0.90625	-0.804256424076634
0.671875	0.921875	-0.836382414874372
0.65625	0.90625	-0.847796156601862
0.625	0.875	-0.858067902022484
0.65625	0.875	-0.823465594534529
0.6875	0.875	-0.772368997472147
0.65625	0.90625	-0.847796156601862
0.65625	0.875	-0.823465594534529
0.71875	0.90625	-0.744857515052241
0.6875	0.875	-0.772368997472147
0.71875	0.875	-0.721040205440192
0.75	0.875	-0.656641923106755
0.71875	0.90625	-0.744857515052241
0.71875	0.875	-0.721040205440192
0.71875	0.90625	-0.744857515052241
0.6875	0.9375	-0.81795762663052
0.6875	0.90625	-0.804256424076634
0.6875	0.875	-0.772368997472147
0.71875	0.90625	-0.744857515052241
0.6875	0.90625	-0.804256424076634
0.28125	0.90625	-0.744720363186958
0.3125	0.875	-0.77217315660835
0.3125	0.90625	-0.804069579826088
0.3125	0.9375	-0.817861949026548
0.28125	0.90625	-0.744720363186958
0.3125	0.90625	-0.804069579826088
0.28125	0.90625	-0.744720363186958
0.25	0.875	-0.656461066239509
0.28125	0.875	-0.720826061584056
0.3125	0.875	-0.77217315660835
0.28125	0.90625	-0.744720363186958
0.28125	0.875	-0.720826061584056
0.34375	0.90625	-0.847606568660375
0.3125	0.875	-0.77217315660835
0.34375	0.875	-0.823399868307207
0.375	0.875	-0.857986140454223
0.34375	0.90625	-0.847606568660375
0.34375	0.875	-0.823399868307207
0.3125	0.90625	-0.804069579826088
0.34375	0.90625	-0.847606568660375
0.328125	0.921875	-0.836244512264934
0.3125	0.9375	-0.817861949026548
0.3125	0.90625	-0.804069579826088
0.328125	0.921875	-0.836244512264934
0.3125	0.875	-0.77217315660835
0.34375	0.90625	-0.847606568660375
0.3125	0.90625	-0.804069579826088
0.28125	0.96875	-0.768839056399817
0.25	0.9375	-0.69594493136367
0.28125	0.9375	-0.763110048735817
0.3125	0.9375	-0.817861949026548
0.28125	0.96875	-0.768839056399817
0.28125	0.9375	-0.763110048735817
0.25	0.96875	-0.703504598806813
0.28125	0.96875	-0.768839056399817
0.265625	0.984375	-0.73392110600214
0.25	1	-0.701106793728021
0.25	0.96875	-0.703504598806813
0.265625	0.984375	-0.73392110600214
0.25	0.9375	-0.69594493136367
0.28125	0.96875	-0.768839056399817
0.25	0.96875	-0.703504598806813
0.28125	0.90625	-0.744720363186958
0.25	0.9375	-0.69594493136367
0.25	0.90625	-0.684289579980219
0.25	0.875	-0.656461066239509
0.28125	0.90625	-0.744720363186958
0.25	0.90625	-0.684289579980219
0.28125	0.90625	-0.744720363186958
0.3125	0.9375	-0.817861949026548
0.28125	0.9375	-0.763110048735817
0.25	0.9375	-0.69594493136367
0.28125	0.90625	-0.744720363186958
0.28125	0.9375	-0.763110048735817
0.28125	0.84375	-0.68535917859125
0.25	0.8125	-0.589591515414115
0.28125	0.8125	-0.647442271033767
0.3125	0.8125	-0.693499980596624
0.28125	0.84375	-0.68535917859125
0.28125	0.8125	-0.647442271033767
0.28125	0.84375	-0.68535917859125
0.25	0.875	-0.656461066239509
0.25	0.84375	-0.629418467900495
0.25	0.8125	-0.589591515414115
0.28125	0.84375	-0.68535917859125
0.25	0.84375	-0.629418467900495
0.28125	0.78125	-0.596992618658763
0.25	0.8125	-0.589591515414115
0.25	0.78125	-0.548114001834491
0.25	0.75	-0.497919847588034
0.28125	0.78125	-0.596992618658763
0.25	0.78125	-0.548114001834491
0.28125	0.78125	-0.596992618658763
0.3125	0.8125	-0.693499980596624
0.28125	0.8125	-0.647442271033767
0.25	0.8125	-0.589591515414115
0.28125	0.78125	-0.596992618658763
0.28125	0.8125	-0.647442271033767
0.34375	0.84375	-0.781481058302763
0.3125	0.875	-0.77217315660835
0.3125	0.84375	-0.740800195056407
0.3125	0.8125	-0.693499980596624
0.34375	0.84375	-0.781481058302763
0.3125	0.84375	-0.740800195056407
0.34375	0.84375	-0.781481058302763
0.375	0.875	-0.857986140454223
0.34375	0.875	-0.823399868307207
0.3125	0.875	-0.77217315660835
0.34375	0.84375	-0.781481058302763
0.34375	0.875	-0.823399868307207
0.28125	0.84375	-0.68535917859125
0.3125	0.875	-0.77217315660835
0.28125	0.875	-0.720826061584056
0.25	0.875	-0.656461066239509
0.28125	0.84375	-0.68535917859125
0.28125	0.875	-0.720826061584056
0.28125	0.84375	-0.68535917859125
0.3125	0.8125	-0.693499980596624
0.3125	0.84375	-0.740800195056407
0.3125	0.875	-0.77217315660835
0.28125	0.84375	-0.68535917859125
0.3125	0.84375	-0.740800195056407
0.40625	0.96875	-0.94947812389616
0.375	0.9375	-0.909795867205591
0.40625	0.9375	-0.946296828623766
0.4375	0.9375	-0.968231039772423
0.40625	0.96875	-0.94947812389616
0.40625	0.9375	-0.946296828623766
0.40625	0.96875	-0.94947812389616
0.375	1	-0.914732881928866
0.375	0.96875	-0.919568515218734
0.375	0.9375	-0.909795867205591
0.40625	0.96875	-0.94947812389616
0.375	0.96875	-0.919568515218734
0.40625	0.90625	-0.920761964581645
0.375	0.9375	-0.909795867205591
0.375	0.90625	-0.892250464121995
0.375	0.875	-0.857986140454223
0.40625	0.90625	-0.920761964581645
0.375	0.90625	-0.892250464121995
0.40625	0.90625	-0.920761964581645
0.4375	0.9375	-0.968231039772423
0.40625	0.9375	-0.946296828623766
0.375	0.9375	-0.909795867205591
0.40625	0.90625	-0.920761964581645
0.40625	0.9375	-0.946296828623766
0.4375	1	-0.975750507490933
0.4375	0.9375	-0.968231039772423
0.46875	0.96875	-0.986408660161994
0.5	1	-0.994619479659861
0.4375	1	-0.975750507490933
0.46875	0.96875	-0.986408660161994
0.4375	1	-0.975750507490933
0.375	1	-0.914732881928866
0.40625	0.96875	-0.94947812389616
0.4375	0.9375	-0.968231039772423
0.4375	1	-0.975750507490933
0.40625	0.96875	-0.94947812389616
0.3125	0.96875	-0.827208048387799
0.34375	0.96875	-0.873891099202521
0.328125	0.984375	-0.852133037131407
0.3125	1	-0.823943600243209
0.3125	0.96875	-0.827208048387799
0.328125	0.984375	-0.852133037131407
0.3125	0.96875	-0.827208048387799
0.3125	0.9375	-0.817861949026548
0.328125	0.953125	-0.84797934977315
0.34375	0.96875	-0.873891099202521
0.3125	0.96875	-0.827208048387799
0.328125	0.953125	-0.84797934977315
0.34375	1	-0.877178349921188
0.34375	0.96875	-0.873891099202521
0.359375	0.984375	-0.899233872909148
0.375	1	-0.914732881928866
0.34375	1	-0.877178349921188
0.359375	0.984375	-0.899233872909148
0.34375	1	-0.877178349921188
0.3125	1	-0.823943600243209
0.328125	0.984375	-0.852133037131407
0.34375	0.96875	-0.873891099202521
0.34375	1	-0.877178349921188
0.328125	0.984375	-0.852133037131407
0.28125	1	-0.764617708994336
0.28125	0.96875	-0.768839056399817
0.296875	0.984375	-0.794854991382479
0.3125	1	-0.823943600243209
0.28125	1	-0.764617708994336
0.296875	0.984375	-0.794854991382479
0.28125	1	-0.764617708994336
0.25	1	-0.701106793728021
0.265625	0.984375	-0.73392110600214
0.28125	0.96875	-0.768839056399817
0.28125	1	-0.764617708994336
0.265625	0.984375	-0.73392110600214
0.28125	0.96875	-0.768839056399817
0.3125	0.9375	-0.817861949026548
0.3125	0.96875	-0.827208048387799
0.3125	0.96875	-0.827208048387799
0.3125	1	-0.823943600243209
0.296875	0.984375	-0.794854991382479
0.28125	0.96875	-0.768839056399817
0.3125	0.96875	-0.827208048387799
0.296875	0.984375	-0.794854991382479
0.34375	0.9375	-0.872323944130521
0.34375	0.90625	-0.847606568660375
0.359375	0.921875	-0.880010681490637
0.375	0.9375	-0.909795867205591
0.34375	0.9375	-0.872323944130521
0.359375	0.921875	-0.880010681490637
0.34375	0.9375	-0.872323944130521
0.3125	0.9375	-0.817861949026548
0.328125	0.921875	-0.836244512264934
0.34375	0.90625	-0.847606568660375
0.34375	0.9375	-0.872323944130521
0.328125	0.921875	-0.836244512264934
0.34375	0.90625	-0.847606568660375
0.375	0.875	-0.857986140454223
0.375	0.90625	-0.892250464121995
0.375	0.90625	-0.892250464121995
0.375	0.9375	-0.909795867205591
0.359375	0.921875	-0.880010681490637
0.34375	0.90625	-0.847606568660375
0.375	0.90625	-0.892250464121995
0.359375	0.921875	-0.880010681490637
0.375	0.96875	-0.919568515218734
0.34375	0.96875	-0.873891099202521
0.359375	0.953125	-0.894786895288659
0.375	0.9375	-0.909795867205591
0.375	0.96875	-0.919568515218734
0.359375	0.953125	-0.894786895288659
0.375	0.96875	-0.919568515218734
0.375	1	-0.914732881928866
0.359375	0.984375	-0.899233872909148
0.34375	0.96875	-0.873891099202521
0.375	0.96875	-0.919568515218734
0.359375	0.984375	-0.899233872909148
0.34375	0.9375	-0.872323944130521
0.34375	0.96875	-0.873891099202521
0.328125	0.953125	-0.84797934977315
0.3125	0.9375	-0.817861949026548
0.34375	0.9375	-0.872323944130521
0.328125	0.953125	-0.84797934977315
0.34375	0.9375	-0.872323944130521
0.375	0.9375	-0.909795867205591
0.359375	0.953125	-0.894786895288659
0.34375	0.96875	-0.873891099202521
0.34375	0.9375	-0.872323944130521
0.359375	0.953125	-0.894786895288659
0.15625	0.9375	-0.464346312643146
0.15625	0.96875	-0.469738248789654
0.140625	0.953125	-0.423098181281598
0.125	0.9375	-0.376870267438784
0.15625	0.9375	-0.464346312643146
0.140625	0.953125	-0.423098181281598
0.15625	0.9375	-0.464346312643146
0.1875	0.9375	-0.546887965643929
0.171875	0.953125	-0.508597528097585
0.15625	0.96875	-0.469738248789654
0.15625	0.9375	-0.464346312643146
0.171875	0.953125	-0.508597528097585
0.125	0.96875	-0.381508465728929
0.15625	0.96875	-0.469738248789654
0.140625	0.984375	-0.425829323359112
0.125	1	-0.381286528703909
0.125	0.96875	-0.381508465728929
0.140625	0.984375	-0.425829323359112
0.125	0.96875	-0.381508465728929
0.125	0.9375	-0.376870267438784
0.140625	0.953125	-0.423098181281598
0.15625	0.96875	-0.469738248789654
0.125	0.96875	-0.381508465728929
0.140625	0.953125	-0.423098181281598
0.125	0.90625	-0.368133461290801
0.15625	0.90625	-0.453576413131258
0.140625	0.921875	-0.415666166549169
0.125	0.9375	-0.376870267438784
0.125	0.90625	-0.368133461290801
0.140625	0.921875	-0.415666166549169
0.125	0.90625	-0.368133461290801
0.125	0.875	-0.355399620560245
0.140625	0.890625	-0.403862906889831
0.15625	0.90625	-0.453576413131258
0.125	0.90625	-0.368133461290801
0.140625	0.890625	-0.403862906889831
0.15625	0.9375	-0.464346312643146
0.15625	0.90625	-0.453576413131258
0.171875	0.921875	-0.500043622315707
0.1875	0.9375	-0.546887965643929
0.15625	0.9375	-0.464346312643146
0.171875	0.921875	-0.500043622315707
0.15625	0.9375	-0.464346312643146
0.125	0.9375	-0.376870267438784
0.140625	0.921875	-0.415666166549169
0.15625	0.90625	-0.453576413131258
0.15625	0.9375	-0.464346312643146
0.140625	0.921875	-0.415666166549169
0.1875	0.96875	-0.553630780533809
0.21875	0.96875	-0.630615031596546
0.203125	0.984375	-0.591928161947073
0.1875	1	-0.55243483542254
0.1875	0.96875	-0.553630780533809
0.203125	0.984375	-0.591928161947073
0.1875	0.96875	-0.553630780533809
0.1875	0.9375	-0.546887965643929
0.203125	0.953125	-0.589736869253398
0.21875	0.96875	-0.630615031596546
0.1875	0.96875	-0.553630780533809
0.203125	0.953125	-0.589736869253398
0.21875	1	-0.630739344070206
0.21875	0.96875	-0.630615031596546
0.234375	0.984375	-0.668000864306029
0.25	1	-0.701106793728021
0.21875	1	-0.630739344070206
0.234375	0.984375	-0.668000864306029
0.21875	1	-0.630739344070206
0.1875	1	-0.55243483542254
0.203125	0.984375	-0.591928161947073
0.21875	0.96875	-0.630615031596546
0.21875	1	-0.630739344070206
0.203125	0.984375	-0.591928161947073
0.15625	1	-0.469364339848495
0.15625	0.96875	-0.469738248789654
0.171875	0.984375	-0.511827774355115
0.1875	1	-0.55243483542254
0.15625	1	-0.469364339848495
0.171875	0.984375	-0.511827774355115
0.15625	1	-0.469364339848495
0.125	1	-0.381286528703909
0.140625	0.984375	-0.425829323359112
0.15625	0.96875	-0.469738248789654
0.15625	1	-0.469364339848495
0.140625	0.984375	-0.425829323359112
0.1875	0.96875	-0.553630780533809
0.15625	0.96875	-0.469738248789654
0.171875	0.953125	-0.508597528097585
0.1875	0.9375	-0.546887965643929
0.1875	0.96875	-0.553630780533809
0.171875	0.953125	-0.508597528097585
0.1875	0.96875	-0.553630780533809
0.1875	1	-0.55243483542254
0.171875	0.984375	-0.511827774355115
0.15625	0.96875	-0.469738248789654
0.1875	0.96875	-0.553630780533809
0.171875	0.984375	-0.511827774355115
0.0625	0.96875	-0.194572452270154
0.09375	0.96875	-0.289458815679114
0.078125	0.984375	-0.242201798173567
0.0625	1	-0.194547714370314
0.0625	0.96875	-0.194572452270154
0.078125	0.984375	-0.242201798173567
0.0625	0.96875	-0.194572452270154
0.0625	0.9375	-0.192117660067801
0.078125	0.953125	-0.24047576951549
0.09375	0.96875	-0.289458815679114
0.0625	0.96875	-0.194572452270154
0.078125	0.953125	-0.24047576951549
0.09375	1	-0.289380014274093
0.09375	0.96875	-0.289458815679114
0.109375	0.984375	-0.335694855597725
0.125	1	-0.381286528703909
0.09375	1	-0.289380014274093
0.109375	0.984375	-0.335694855597725
0.09375	1	-0.289380014274093
0.0625	1	-0.194547714370314
0.078125	0.984375	-0.242201798173567
0.09375	0.96875	-0.289458815679114
0.09375	1	-0.289380014274093
0.078125	0.984375	-0.242201798173567
0.03125	1	-0.0977644050265035
0.03125	0.96875	-0.0977657134002691
0.046875	0.984375	-0.146282546861596
0.0625	1	-0.194547714370314
0.03125	1	-0.0977644050265035
0.046875	0.984375	-0.146282546861596
0.03125	1	-0.0977644050265035
0	1	0
0.015625	0.984375	-0.0489300362986215
0.03125	0.96875	-0.0977657134002691
0.03125	1	-0.0977644050265035
0.015625	0.984375	-0.0489300362986215
0.0625	0.96875	-0.194572452270154
0.03125	0.96875	-0.0977657134002691
0.046875	0.953125	-0.145243482200666
0.0625	0.9375	-0.192117660067801
0.0625	0.96875	-0.194572452270154
0.046875	0.953125	-0.145243482200666
0.0625	0.96875	-0.194572452270154
0.0625	1	-0.194547714370314
0.046875	0.984375	-0.146282546861596
0.03125	0.96875	-0.0977657134002691
0.0625	0.96875	-0.194572452270154
0.046875	0.984375	-0.146282546861596
0.09375	0.9375	-0.285879800047685
0.09375	0.90625	-0.279111165801466
0.109375	0.921875	-0.327396161562279
0.125	0.9375	-0.376870267438784
0.09375	0.9375	-0.285879800047685
0.109375	0.921875	-0.327396161562279
0.09375	0.9375	-0.285879800047685
0.0625	0.9375	-0.192117660067801
0.078125	0.921875	-0.236122342350808
0.09375	0.90625	-0.279111165801466
0.09375	0.9375	-0.285879800047685
0.078125	0.921875	-0.236122342350808
0.125	0.90625	-0.368133461290801
0.09375	0.90625	-0.279111165801466
0.109375	0.890625	-0.318137335521468
0.125	0.875	-0.355399620560245
0.125	0.90625	-0.368133461290801
0.109375	0.890625	-0.318137335521468
0.125	0.90625	-0.368133461290801
0.125	0.9375	-0.376870267438784
0.109375	0.921875	-0.327396161562279
0.09375	0.90625	-0.279111165801466
0.125	0.90625	-0.368133461290801
0.109375	0.921875	-0.327396161562279
0.125	0.96875	-0.381508465728929
0.09375	0.96875	-0.289458815679114
0.109375	0.953125	-0.333410802475434
0.125	0.9375	-0.376870267438784
0.125	0.96875	-0.381508465728929
0.109375	0.953125	-0.333410802475434
0.125	0.96875	-0.381508465728929
0.125	1	-0.381286528703909
0.109375	0.984375	-0.335694855597725
0.09375	0.96875	-0.289458815679114
0.125	0.96875	-0.381508465728929
0.109375	0.984375	-0.335694855597725
0.09375	0.9375	-0.285879800047685
0.09375	0.96875	-0.289458815679114
0.078125	0.953125	-0.24047576951549
0.0625	0.9375	-0.192117660067801
0.09375	0.9375	-0.285879800047685
0.078125	0.953125	-0.24047576951549
0.09375	0.9375	-0.285879800047685
0.125	0.9375	-0.376870267438784
0.109375	0.953125	-0.333410802475434
0.09375	0.96875	-0.289458815679114
0.09375	0.9375	-0.285879800047685
0.109375	0.953125	-0.333410802475434
0.1875	0.84375	-0.493147082354771
0.21875	0.84375	-0.560908833701887
0.203125	0.859375	-0.540981085456095
0.1875	0.875	-0.516261935045472
0.1875	0.84375	-0.493147082354771
0.203125	0.859375	-0.540981085456095
0.1875	0.84375	-0.493147082354771
0.1875	0.8125	-0.463769304355351
0.203125	0.828125	-0.511959449106468
0.21875	0.84375	-0.560908833701887
0.1875	0.84375	-0.493147082354771
0.203125	0.828125	-0.511959449106468
0.21875	0.875	-0.592563580817686
0.21875	0.84375	-0.560908833701887
0.234375	0.859375	-0.609638293497961
0.25	0.875	-0.656461066239509
0.21875	0.875	-0.592563580817686
0.234375	0.859375	-0.609638293497961
0.21875	0.875	-0.592563580817686
0.1875	0.875	-0.516261935045472
0.203125	0.859375	-0.540981085456095
0.21875	0.84375	-0.560908833701887
0.21875	0.875	-0.592563580817686
0.203125	0.859375	-0.540981085456095
0.15625	0.875	-0.438223709507856
0.15625	0.84375	-0.417727031262278
0.171875	0.859375	-0.466337805239153
0.1875	0.875	-0.516261935045472
0.15625	0.875	-0.438223709507856
0.171875	0.859375	-0.466337805239153
0.15625	0.875	-0.438223709507856
0.125	0.875	-0.355399620560245
0.140625	0.859375	-0.387854818456026
0.15625	0.84375	-0.417727031262278
0.15625	0.875	-0.438223709507856
0.140625	0.859375	-0.387854818456026
0.1875	0.84375	-0.493147082354771
0.15625	0.84375	-0.417727031262278
0.171875	0.828125	-0.442469191497569
0.1875	0.8125	-0.463769304355351
0.1875	0.84375	-0.493147082354771
0.171875	0.828125	-0.442469191497569
0.1875	0.84375	-0.493147082354771
0.1875	0.875	-0.516261935045472
0.171875	0.859375	-0.466337805239153
0.15625	0.84375	-0.417727031262278
0.1875	0.84375	-0.493147082354771
0.171875	0.859375	-0.466337805239153
0.21875	0.8125	-0.531179116918812
0.21875	0.78125	-0.490544980517397
0.234375	0.796875	-0.53767766451758
0.25	0.8125	-0.589591515414115
0.21875	0.8125	-0.531179116918812
0.234375	0.796875	-0.53767766451758
0.21875	0.8125	-0.531179116918812
0.1875	0.8125	-0.463769304355351
0.203125	0.796875	-0.479824513656959
0.21875	0.78125	-0.490544980517397
0.21875	0.8125	-0.531179116918812
0.203125	0.796875	-0.479824513656959
0.21875	0.78125	-0.490544980517397
0.25	0.75	-0.497919847588034
0.25	0.78125	-0.548114001834491
0.25	0.78125	-0.548114001834491
0.25	0.8125	-0.589591515414115
0.234375	0.796875	-0.53767766451758
0.21875	0.78125	-0.490544980517397
0.25	0.78125	-0.548114001834491
0.234375	0.796875	-0.53767766451758
0.25	0.84375	-0.629418467900495
0.21875	0.84375	-0.560908833701887
0.234375	0.828125	-0.578701243182165
0.25	0.8125	-0.589591515414115
0.25	0.84375	-0.629418467900495
0.234375	0.828125	-0.578701243182165
0.25	0.84375	-0.629418467900495
0.25	0.875	-0.656461066239509
0.234375	0.859375	-0.609638293497961
0.21875	0.84375	-0.560908833701887
0.25	0.84375	-0.629418467900495
0.234375	0.859375	-0.609638293497961
0.21875	0.8125	-0.531179116918812
0.21875	0.84375	-0.560908833701887
0.203125	0.828125	-0.511959449106468
0.1875	0.8125	-0.463769304355351
0.21875	0.8125	-0.531179116918812
0.203125	0.828125	-0.511959449106468
0.21875	0.8125	-0.531179116918812
0.25	0.8125	-0.589591515414115
0.234375	0.828125	-0.578701243182165
0.21875	0.84375	-0.560908833701887
0.21875	0.8125	-0.531179116918812
0.234375	0.828125	-0.578701243182165
0.21875	0.9375	-0.626457986271129
0.21875	0.90625	-0.609608492582054
0.234375	0.921875	-0.655032625670791
0.25	0.9375	-0.69594493136367
0.21875	0.9375	-0.626457986271129
0.234375	0.921875	-0.655032625670791
0.21875	0.9375	-0.626457986271129
0.1875	0.9375	-0.546887965643929
0.203125	0.921875	-0.579475078863345
0.21875	0.90625	-0.609608492582054
0.21875	0.9375	-0.626457986271129
0.203125	0.921875	-0.579475078863345
0.25	0.90625	-0.684289579980219
0.21875	0.90625	-0.609608492582054
0.234375	0.890625	-0.635721989623853
0.25	0.875	-0.656461066239509
0.25	0.90625	-0.684289579980219
0.234375	0.890625	-0.635721989623853
0.25	0.90625	-0.684289579980219
0.25	0.9375	-0.69594493136367
0.234375	0.921875	-0.655032625670791
0.21875	0.90625	-0.609608492582054
0.25	0.90625	-0.684289579980219
0.234375	0.921875	-0.655032625670791
0.25	0.96875	-0.703504598806813
0.21875	0.96875	-0.630615031596546
0.234375	0.953125	-0.663375795814002
0.25	0.9375	-0.69594493136367
0.25	0.96875	-0.703504598806813
0.234375	0.953125	-0.663375795814002
0.25	0.96875	-0.703504598806813
0.25	1	-0.701106793728021
0.234375	0.984375	-0.668000864306029
0.21875	0.96875	-0.630615031596546
0.25	0.96875	-0.703504598806813
0.234375	0.984375	-0.668000864306029
0.21875	0.9375	-0.626457986271129
0.21875	0.96875	-0.630615031596546
0.203125	0.953125	-0.589736869253398
0.1875	0.9375	-0.546887965643929
0.21875	0.9375	-0.626457986271129
0.203125	0.953125	-0.589736869253398
0.21875	0.9375	-0.626457986271129
0.25	0.9375	-0.69594493136367
0.234375	0.953125	-0.663375795814002
0.21875	0.96875	-0.630615031596546
0.21875	0.9375	-0.626457986271129
0.234375	0.953125	-0.663375795814002
0.1875	0.90625	-0.535450266768368
0.15625	0.90625	-0.453576413131258
0.171875	0.890625	-0.486036702974048
0.1875	0.875	-0.516261935045472
0.1875	0.90625	-0.535450266768368
0.171875	0.890625	-0.486036702974048
0.1875	0.90625	-0.535450266768368
0.1875	0.9375	-0.546887965643929
0.171875	0.921875	-0.500043622315707
0.15625	0.90625	-0.453576413131258
0.1875	0.90625	-0.535450266768368
0.171875	0.921875	-0.500043622315707
0.15625	0.875	-0.438223709507856
0.15625	0.90625	-0.453576413131258
0.140625	0.890625	-0.403862906889831
0.125	0.875	-0.355399620560245
0.15625	0.875	-0.438223709507856
0.140625	0.890625	-0.403862906889831
0.15625	0.875	-0.438223709507856
0.1875	0.875	-0.516261935045472
0.171875	0.890625	-0.486036702974048
0.15625	0.90625	-0.453576413131258
0.15625	0.875	-0.438223709507856
0.171875	0.890625	-0.486036702974048
0.21875	0.875	-0.592563580817686
0.21875	0.90625	-0.609608492582054
0.203125	0.890625	-0.563702736906771
0.1875	0.875	-0.516261935045472
0.21875	0.875	-0.592563580817686
0.203125	0.890625	-0.563702736906771
0.21875	0.875	-0.592563580817686
0.25	0.875	-0.656461066239509
0.234375	0.890625	-0.635721989623853
0.21875	0.90625	-0.609608492582054
0.21875	0.875	-0.592563580817686
0.234375	0.890625	-0.635721989623853
0.1875	0.90625	-0.535450266768368
0.21875	0.90625	-0.609608492582054
0.203125	0.921875	-0.579475078863345
0.1875	0.9375	-0.546887965643929
0.1875	0.90625	-0.535450266768368
0.203125	0.921875	-0.579475078863345
0.1875	0.90625	-0.535450266768368
0.1875	0.875	-0.516261935045472
0.203125	0.890625	-0.563702736906771
0.21875	0.90625	-0.609608492582054
0.1875	0.90625	-0.535450266768368
0.203125	0.890625	-0.563702736906771
0.40625	0.6875	-0.529203304505976
0.40625	0.71875	-0.60595649211866
0.390625	0.703125	-0.557263186908466
0.375	0.6875	-0.51130563788377
0.40625	0.6875	-0.529203304505976
0.390625	0.703125	-0.557263186908466
0.40625	0.6875	-0.529203304505976
0.4375	0.6875	-0.542464129406222
0.421875	0.703125	-0.574786510191433
0.40625	0.71875	-0.60595649211866
0.40625	0.6875	-0.529203304505976
0.421875	0.703125	-0.574786510191433
0.375	0.71875	-0.584591035059004
0.40625	0.71875	-0.60595649211866
0.390625	0.734375	-0.629974472658908
0.375	0.75	-0.652676030883077
0.375	0.71875	-0.584591035059004
0.390625	0.734375	-0.629974472658908
0.375	0.71875	-0.584591035059004
0.375	0.6875	-0.51130563788377
0.390625	0.703125	-0.557263186908466
0.40625	0.71875	-0.60595649211866
0.375	0.71875	-0.584591035059004
0.390625	0.703125	-0.557263186908466
0.390625	0.671875	-0.481044556928485
0.375	0.65625	-0.432470705338987
0.390625	0.65625	-0.44082147408727
0.40625	0.65625	-0.447728708689996
0.390625	0.671875	-0.481044556928485
0.390625	0.65625	-0.44082147408727
0.390625	0.671875	-0.481044556928485
0.375	0.6875	-0.51130563788377
0.375	0.671875	-0.472390568120229
0.375	0.65625	-0.432470705338987
0.390625	0.671875	-0.481044556928485
0.375	0.671875	-0.472390568120229
0.390625	0.640625	-0.398952534777456
0.375	0.65625	-0.432470705338987
0.375	0.640625	-0.391564129745697
0.375	0.625	-0.350004154476442
0.390625	0.640625	-0.398952534777456
0.375	0.640625	-0.391564129745697
0.390625	0.640625	-0.398952534777456
0.40625	0.65625	-0.447728708689996
0.390625	0.65625	-0.44082147408727
0.375	0.65625	-0.432470705338987
0.390625	0.640625	-0.398952534777456
0.390625	0.65625	-0.44082147408727
0.40625	0.6875	-0.529203304505976
0.40625	0.65625	-0.447728708689996
0.421875	0.671875	-0.494958891178261
0.4375	0.6875	-0.542464129406222
0.40625	0.6875	-0.529203304505976
0.421875	0.671875	-0.494958891178261
0.40625	0.6875	-0.529203304505976
0.375	0.6875	-0.51130563788377
0.390625	0.671875	-0.481044556928485
0.40625	0.65625	-0.447728708689996
0.40625	0.6875	-0.529203304505976
0.390625	0.671875	-0.481044556928485
0.4375	0.71875	-0.620794821241875
0.46875	0.71875	-0.630820228424365
0.453125	0.734375	-0.662150390033046
0.4375	0.75	-0.694072037109027
0.4375	0.71875	-0.620794821241875
0.453125	0.734375	-0.662150390033046
0.4375	0.71875	-0.620794821241875
0.4375	0.6875	-0.542464129406222
0.453125	0.703125	-0.585877903023618
0.46875	0.71875	-0.630820228424365
0.4375	0.71875	-0.620794821241875
0.453125	0.703125	-0.585877903023618
0.46875	0.71875	-0.630820228424365
0.5	0.75	-0.707868268570091
0.46875	0.75	-0.704983463377195
0.46875	0.75	-0.704983463377195
0.4375	0.75	-0.694072037109027
0.453125	0.734375	-0.662150390033046
0.46875	0.71875	-0.630820228424365
0.46875	0.75	-0.704983463377195
0.453125	0.734375	-0.662150390033046
0.40625	0.75	-0.677150874635503
0.40625	0.71875	-0.60595649211866
0.421875	0.734375	-0.647984192724956
0.4375	0.75	-0.694072037109027
0.40625	0.75	-0.677150874635503
0.421875	0.734375	-0.647984192724956
0.40625	0.75	-0.677150874635503
0.375	0.75	-0.652676030883077
0.390625	0.734375	-0.629974472658908
0.40625	0.71875	-0.60595649211866
0.40625	0.75	-0.677150874635503
0.390625	0.734375	-0.629974472658908
0.4375	0.71875	-0.620794821241875
0.40625	0.71875	-0.60595649211866
0.421875	0.703125	-0.574786510191433
0.4375	0.6875	-0.542464129406222
0.4375	0.71875	-0.620794821241875
0.421875	0.703125	-0.574786510191433
0.4375	0.71875	-0.620794821241875
0.4375	0.75	-0.694072037109027
0.421875	0.734375	-0.647984192724956
0.40625	0.71875	-0.60595649211866
0.4375	0.71875	-0.620794821241875
0.421875	0.734375	-0.647984192724956
0.3125	0.71875	-0.526335794043159
0.34375	0.71875	-0.557642502931415
0.328125	0.734375	-0.573885083586289
0.3125	0.75	-0.585771401886865
0.3125	0.71875	-0.526335794043159
0.328125	0.734375	-0.573885083586289
0.3125	0.71875	-0.526335794043159
0.3125	0.6875	-0.460200553562685
0.328125	0.703125	-0.507384420588522
0.34375	0.71875	-0.557642502931415
0.3125	0.71875	-0.526335794043159
0.328125	0.703125	-0.507384420588522
0.34375	0.75	-0.623159288994093
0.34375	0.71875	-0.557642502931415
0.359375	0.734375	-0.602580617792967
0.375	0.75	-0.652676030883077
0.34375	0.75	-0.623159288994093
0.359375	0.734375	-0.602580617792967
0.34375	0.75	-0.623159288994093
0.3125	0.75	-0.585771401886865
0.328125	0.734375	-0.573885083586289
0.34375	0.71875	-0.557642502931415
0.34375	0.75	-0.623159288994093
0.328125	0.734375	-0.573885083586289
0.28125	0.75	-0.546244880198812
0.28125	0.71875	-0.487863866580239
0.296875	0.734375	-0.535639110625208
0.3125	0.75	-0.585771401886865
0.28125	0.75	-0.546244880198812
0.296875	0.734375	-0.535639110625208
0.25	0.75	-0.497919847588034
0.28125	0.71875	-0.487863866580239
0.28125	0.75	-0.546244880198812
0.3125	0.71875	-0.526335794043159
0.28125	0.71875	-0.487863866580239
0.296875	0.703125	-0.47589603977534
0.3125	0.6875	-0.460200553562685
0.3125	0.71875	-0.526335794043159
0.296875	0.703125	-0.47589603977534
0.3125	0.71875	-0.526335794043159
0.3125	0.75	-0.585771401886865
0.296875	0.734375	-0.535639110625208
0.28125	0.71875	-0.487863866580239
0.3125	0.71875	-0.526335794043159
0.296875	0.734375	-0.535639110625208
0.34375	0.6875	-0.488847644175184
0.34375	0.65625	-0.413727872425667
0.359375	0.671875	-0.462086799357513
0.375	0.6875	-0.51130563788377
0.34375	0.6875	-0.488847644175184
0.359375	0.671875	-0.462086799357513
0.34375	0.6875	-0.488847644175184
0.3125	0.6875	-0.460200553562685
0.328125	0.671875	-0.439285017111623
0.34375	0.65625	-0.413727872425667
0.34375	0.6875	-0.488847644175184
0.328125	0.671875	-0.439285017111623
0.359375	0.640625	-0.383154590639329
0.375	0.65625	-0.432470705338987
0.359375	0.65625	-0.423555180089287
0.34375	0.65625	-0.413727872425667
0.359375	0.640625	-0.383154590639329
0.359375	0.65625	-0.423555180089287
0.359375	0.640625	-0.383154590639329
0.375	0.625	-0.350004154476442
0.375	0.640625	-0.391564129745697
0.375	0.65625	-0.432470705338987
0.359375	0.640625	-0.383154590639329
0.375	0.640625	-0.391564129745697
0.359375	0.671875	-0.462086799357513
0.375	0.65625	-0.432470705338987
0.375	0.671875	-0.472390568120229
0.375	0.6875	-0.51130563788377
0.359375	0.671875	-0.462086799357513
0.375	0.671875	-0.472390568120229
0.359375	0.671875	-0.462086799357513
0.34375	0.65625	-0.413727872425667
0.359375	0.65625	-0.423555180089287
0.375	0.65625	-0.432470705338987
0.359375	0.671875	-0.462086799357513
0.359375	0.65625	-0.423555180089287
0.375	0.71875	-0.584591035059004
0.34375	0.71875	-0.557642502931415
0.359375	0.703125	-0.53601991970085
0.375	0.6875	-0.51130563788377
0.375	0.71875	-0.584591035059004
0.359375	0.703125	-0.53601991970085
0.375	0.71875	-0.584591035059004
0.375	0.75	-0.652676030883077
0.359375	0.734375	-0.602580617792967
0.34375	0.71875	-0.557642502931415
0.375	0.71875	-0.584591035059004
0.359375	0.734375	-0.602580617792967
0.34375	0.6875	-0.488847644175184
0.34375	0.71875	-0.557642502931415
0.328125	0.703125	-0.507384420588522
0.3125	0.6875	-0.460200553562685
0.34375	0.6875	-0.488847644175184
0.328125	0.703125	-0.507384420588522
0.34375	0.6875	-0.488847644175184
0.375	0.6875	-0.51130563788377
0.359375	0.703125	-0.53601991970085
0.34375	0.71875	-0.557642502931415
0.34375	0.6875	-0.488847644175184
0.359375	0.703125	-0.53601991970085
0.453125	0.609375	-0.331069644899281
0.4375	0.59375	-0.283184185062064
0.453125	0.59375	-0.285519919924046
0.46875	0.59375	-0.287535044309042
0.453125	0.609375	-0.331069644899281
0.453125	0.59375	-0.285519919924046
0.453125	0.609375	-0.331069644899281
0.4375	0.625	-0.372089968041243
0.4375	0.609375	-0.328022753439476
0.4375	0.59375	-0.283184185062064
0.453125	0.609375	-0.331069644899281
0.4375	0.609375	-0.328022753439476
0.453125	0.578125	-0.239403107255163
0.4375	0.59375	-0.283184185062064
0.4375	0.578125	-0.237150220907774
0.4375	0.5625	-0.190905685417336
0.453125	0.578125	-0.239403107255163
0.4375	0.578125	-0.237150220907774
0.453125	0.578125	-0.239403107255163
0.46875	0.59375	-0.287535044309042
0.453125	0.59375	-0.285519919924046
0.4375	0.59375	-0.283184185062064
0.453125	0.578125	-0.239403107255163
0.453125	0.59375	-0.285519919924046
0.484375	0.609375	-0.334481045074757
0.46875	0.625	-0.377713236894649
0.46875	0.609375	-0.333054799106952
0.46875	0.59375	-0.287535044309042
0.484375	0.609375	-0.334481045074757
0.46875	0.609375	-0.333054799106952
0.484375	0.609375	-0.334481045074757
0.5	0.625	-0.379656722827074
0.484375	0.625	-0.37912814689531
0.46875	0.625	-0.377713236894649
0.484375	0.609375	-0.334481045074757
0.484375	0.625	-0.37912814689531
0.453125	0.609375	-0.331069644899281
0.46875	0.625	-0.377713236894649
0.453125	0.625	-0.375357096225532
0.4375	0.625	-0.372089968041243
0.453125	0.609375	-0.331069644899281
0.453125	0.625	-0.375357096225532
0.453125	0.609375	-0.331069644899281
0.46875	0.59375	-0.287535044309042
0.46875	0.609375	-0.333054799106952
0.46875	0.625	-0.377713236894649
0.453125	0.609375	-0.331069644899281
0.46875	0.609375	-0.333054799106952
0.421875	0.609375	-0.324357889695331
0.40625	0.625	-0.362821227031966
0.40625	0.609375	-0.319738911170855
0.40625	0.59375	-0.27600935184852
0.421875	0.609375	-0.324357889695331
0.40625	0.609375	-0.319738911170855
0.421875	0.609375	-0.324357889695331
0.4375	0.625	-0.372089968041243
0.421875	0.625	-0.367958009322192
0.40625	0.625	-0.362821227031966
0.421875	0.609375	-0.324357889695331
0.421875	0.625	-0.367958009322192
0.390625	0.609375	-0.314396873110595
0.40625	0.625	-0.362821227031966
0.390625	0.625	-0.356917664126986
0.375	0.625	-0.350004154476442
0.390625	0.609375	-0.314396873110595
0.390625	0.625	-0.356917664126986
0.390625	0.609375	-0.314396873110595
0.40625	0.59375	-0.27600935184852
0.40625	0.609375	-0.319738911170855
0.40625	0.625	-0.362821227031966
0.390625	0.609375	-0.314396873110595
0.40625	0.609375	-0.319738911170855
0.421875	0.578125	-0.23467499745597
0.4375	0.59375	-0.283184185062064
0.421875	0.59375	-0.279792975166092
0.40625	0.59375	-0.27600935184852
0.421875	0.578125	-0.23467499745597
0.421875	0.59375	-0.279792975166092
0.421875	0.578125	-0.23467499745597
0.4375	0.5625	-0.190905685417336
0.4375	0.578125	-0.237150220907774
0.4375	0.59375	-0.283184185062064
0.421875	0.578125	-0.23467499745597
0.4375	0.578125	-0.237150220907774
0.421875	0.609375	-0.324357889695331
0.4375	0.59375	-0.283184185062064
0.4375	0.609375	-0.328022753439476
0.4375	0.625	-0.372089968041243
0.421875	0.609375	-0.324357889695331
0.4375	0.609375	-0.328022753439476
0.421875	0.609375	-0.324357889695331
0.40625	0.59375	-0.27600935184852
0.421875	0.59375	-0.279792975166092
0.4375	0.59375	-0.283184185062064
0.421875	0.609375	-0.324357889695331
0.421875	0.59375	-0.279792975166092
0.484375	0.546875	-0.146466315607748
0.46875	0.5625	-0.193702992852238
0.46875	0.546875	-0.145137804376684
0.46875	0.53125	-0.0974759946619326
0.484375	0.546875	-0.146466315607748
0.46875	0.546875	-0.145137804376684
0.484375	0.546875	-0.146466315607748
0.5	0.5625	-0.194632541643255
0.484375	0.5625	-0.193903486502834
0.46875	0.5625	-0.193702992852238
0.484375	0.546875	-0.146466315607748
0.484375	0.5625	-0.193903486502834
0.453125	0.546875	-0.145097292451628
0.46875	0.5625	-0.193702992852238
0.453125	0.5625	-0.19203910225443
0.4375	0.5625	-0.190905685417336
0.453125	0.546875	-0.145097292451628
0.453125	0.5625	-0.19203910225443
0.453125	0.546875	-0.145097292451628
0.46875	0.53125	-0.0974759946619326
0.46875	0.546875	-0.145137804376684
0.46875	0.5625	-0.193702992852238
0.453125	0.546875	-0.145097292451628
0.46875	0.546875	-0.145137804376684
0.484375	0.515625	-0.0488637445059638
0.5	0.53125	-0.0978891689496044
0.484375	0.53125	-0.0973990000654028
0.46875	0.53125	-0.0974759946619326
0.484375	0.515625	-0.0488637445059638
0.484375	0.53125	-0.0973990000654028
0.484375	0.515625	-0.0488637445059638
0.5	0.5	-2.02107053785912e-05
0.5	0.515625	-0.0487408535929297
0.5	0.53125	-0.0978891689496044
0.484375	0.515625	-0.0488637445059638
0.5	0.515625	-0.0487408535929297
0.484375	0.546875	-0.146466315607748
0.5	0.53125	-0.0978891689496044
0.5	0.546875	-0.145798193238912
0.5	0.5625	-0.194632541643255
0.484375	0.546875	-0.146466315607748
0.5	0.546875	-0.145798193238912
0.484375	0.546875	-0.146466315607748
0.46875	0.53125	-0.0974759946619326
0.484375	0.53125	-0.0973990000654028
0.5	0.53125	-0.0978891689496044
0.484375	0.546875	-0.146466315607748
0.484375	0.53125	-0.0973990000654028
0.484375	0.578125	-0.241802213940177
0.5	0.59375	-0.289048747096821
0.484375	0.59375	-0.288434421565082
0.46875	0.59375	-0.287535044309042
0.484375	0.578125	-0.241802213940177
0.484375	0.59375	-0.288434421565082
0.484375	0.578125	-0.241802213940177
0.5	0.5625	-0.194632541643255
0.5	0.578125	-0.241917225406826
0.5	0.59375	-0.289048747096821
0.484375	0.578125	-0.241802213940177
0.5	0.578125	-0.241917225406826
0.484375	0.609375	-0.334481045074757
0.5	0.59375	-0.289048747096821
0.5	0.609375	-0.334806003228128
0.5	0.625	-0.379656722827074
0.484375	0.609375	-0.334481045074757
0.5	0.609375	-0.334806003228128
0.484375	0.609375	-0.334481045074757
0.46875	0.59375	-0.287535044309042
0.484375	0.59375	-0.288434421565082
0.5	0.59375	-0.289048747096821
0.484375	0.609375	-0.334481045074757
0.484375	0.59375	-0.288434421565082
0.453125	0.578125	-0.239403107255163
0.46875	0.5625	-0.193702992852238
0.46875	0.578125	-0.240701659004596
0.46875	0.59375	-0.287535044309042
0.453125	0.578125	-0.239403107255163
0.46875	0.578125	-0.240701659004596
0.453125	0.578125	-0.239403107255163
0.4375	0.5625	-0.190905685417336
0.453125	0.5625	-0.19203910225443
0.46875	0.5625	-0.193702992852238
0.453125	0.578125	-0.239403107255163
0.453125	0.5625	-0.19203910225443
0.484375	0.578125	-0.241802213940177
0.46875	0.5625	-0.193702992852238
0.484375	0.5625	-0.193903486502834
0.5	0.5625	-0.194632541643255
0.484375	0.578125	-0.241802213940177
0.484375	0.5625	-0.193903486502834
0.484375	0.578125	-0.241802213940177
0.46875	0.59375	-0.287535044309042
0.46875	0.578125	-0.240701659004596
0.46875	0.5625	-0.193702992852238
0.484375	0.578125	-0.241802213940177
0.46875	0.578125	-0.240701659004596
0.484375	0.671875	-0.509308571735963
0.46875	0.6875	-0.550032585589855
0.46875	0.671875	-0.508152572037826
0.46875	0.65625	-0.464637737226397
0.484375	0.671875	-0.509308571735963
0.46875	0.671875	-0.508152572037826
0.484375	0.671875	-0.509308571735963
0.5	0.6875	-0.552401579149232
0.484375	0.6875	-0.552545536614693
0.46875	0.6875	-0.550032585589855
0.484375	0.671875	-0.509308571735963
0.484375	0.6875	-0.552545536614693
0.46875	0.6875	-0.550032585589855
0.4375	0.6875	-0.542464129406222
0.453125	0.671875	-0.504705255976143
0.453125	0.671875	-0.504705255976143
0.46875	0.65625	-0.464637737226397
0.46875	0.671875	-0.508152572037826
0.46875	0.6875	-0.550032585589855
0.453125	0.671875	-0.504705255976143
0.46875	0.671875	-0.508152572037826
0.484375	0.640625	-0.422942525377908
0.5	0.65625	-0.466823671725086
0.484375	0.65625	-0.466626534644036
0.46875	0.65625	-0.464637737226397
0.484375	0.640625	-0.422942525377908
0.484375	0.65625	-0.466626534644036
0.484375	0.640625	-0.422942525377908
0.5	0.625	-0.379656722827074
0.5	0.640625	-0.423551301440302
0.5	0.65625	-0.466823671725086
0.484375	0.640625	-0.422942525377908
0.5	0.640625	-0.423551301440302
0.484375	0.671875	-0.509308571735963
0.5	0.65625	-0.466823671725086
0.5	0.671875	-0.51019179866315
0.5	0.6875	-0.552401579149232
0.484375	0.671875	-0.509308571735963
0.5	0.671875	-0.51019179866315
0.484375	0.671875	-0.509308571735963
0.46875	0.65625	-0.464637737226397
0.484375	0.65625	-0.466626534644036
0.5	0.65625	-0.466823671725086
0.484375	0.671875	-0.509308571735963
0.484375	0.65625	-0.466626534644036
0.5	0.71875	-0.634823218078515
0.46875	0.71875	-0.630820228424365
0.484375	0.703125	-0.591427329272276
0.5	0.6875	-0.552401579149232
0.5	0.71875	-0.634823218078515
0.484375	0.703125	-0.591427329272276
0.5	0.75	-0.707868268570091
0.46875	0.71875	-0.630820228424365
0.5	0.71875	-0.634823218078515
0.46875	0.6875	-0.550032585589855
0.46875	0.71875	-0.630820228424365
0.453125	0.703125	-0.585877903023618
0.4375	0.6875	-0.542464129406222
0.46875	0.6875	-0.550032585589855
0.453125	0.703125	-0.585877903023618
0.484375	0.703125	-0.591427329272276
0.46875	0.6875	-0.550032585589855
0.484375	0.6875	-0.552545536614693
0.5	0.6875	-0.552401579149232
0.484375	0.703125	-0.591427329272276
0.484375	0.6875	-0.552545536614693
0.46875	0.71875	-0.630820228424365
0.46875	0.6875	-0.550032585589855
0.484375	0.703125	-0.591427329272276
0.421875	0.640625	-0.41093775187412
0.4375	0.65625	-0.458208529254413
0.421875	0.65625	-0.45376991559245
0.40625	0.65625	-0.447728708689996
0.421875	0.640625	-0.41093775187412
0.421875	0.65625	-0.45376991559245
0.421875	0.640625	-0.41093775187412
0.4375	0.625	-0.372089968041243
0.4375	0.640625	-0.415503449064019
0.4375	0.65625	-0.458208529254413
0.421875	0.640625	-0.41093775187412
0.4375	0.640625	-0.415503449064019
0.421875	0.671875	-0.494958891178261
0.4375	0.65625	-0.458208529254413
0.4375	0.671875	-0.500917009889903
0.4375	0.6875	-0.542464129406222
0.421875	0.671875	-0.494958891178261
0.4375	0.671875	-0.500917009889903
0.421875	0.671875	-0.494958891178261
0.40625	0.65625	-0.447728708689996
0.421875	0.65625	-0.45376991559245
0.4375	0.65625	-0.458208529254413
0.421875	0.671875	-0.494958891178261
0.421875	0.65625	-0.45376991559245
0.390625	0.640625	-0.398952534777456
0.40625	0.625	-0.362821227031966
0.40625	0.640625	-0.405548296841987
0.40625	0.65625	-0.447728708689996
0.390625	0.640625	-0.398952534777456
0.40625	0.640625	-0.405548296841987
0.390625	0.640625	-0.398952534777456
0.375	0.625	-0.350004154476442
0.390625	0.625	-0.356917664126986
0.40625	0.625	-0.362821227031966
0.390625	0.640625	-0.398952534777456
0.390625	0.625	-0.356917664126986
0.421875	0.640625	-0.41093775187412
0.40625	0.625	-0.362821227031966
0.421875	0.625	-0.367958009322192
0.4375	0.625	-0.372089968041243
0.421875	0.640625	-0.41093775187412
0.421875	0.625	-0.367958009322192
0.421875	0.640625	-0.41093775187412
0.40625	0.65625	-0.447728708689996
0.40625	0.640625	-0.405548296841987
0.40625	0.625	-0.362821227031966
0.421875	0.640625	-0.41093775187412
0.40625	0.640625	-0.405548296841987
0.453125	0.640625	-0.418870622983891
0.46875	0.625	-0.377713236894649
0.46875	0.640625	-0.42148219631198
0.46875	0.65625	-0.464637737226397
0.453125	0.640625	-0.418870622983891
0.46875	0.640625	-0.42148219631198
0.453125	0.640625	-0.418870622983891
0.4375	0.625	-0.372089968041243
0.453125	0.625	-0.375357096225532
0.46875	0.625	-0.377713236894649
0.453125	0.640625	-0.418870622983891
0.453125	0.625	-0.375357096225532
0.484375	0.640625	-0.422942525377908
0.46875	0.625	-0.377713236894649
0.484375	0.625	-0.37912814689531
0.5	0.625	-0.379656722827074
0.484375	0.640625	-0.422942525377908
0.484375	0.625	-0.37912814689531
0.484375	0.640625	-0.422942525377908
0.46875	0.65625	-0.464637737226397
0.46875	0.640625	-0.42148219631198
0.46875	0.625	-0.377713236894649
0.484375	0.640625	-0.422942525377908
0.46875	0.640625	-0.42148219631198
0.453125	0.671875	-0.504705255976143
0.4375	0.65625	-0.458208529254413
0.453125	0.65625	-0.462380916855227
0.46875	0.65625	-0.464637737226397
0.453125	0.671875	-0.504705255976143
0.453125	0.65625	-0.462380916855227
0.453125	0.671875	-0.504705255976143
0.4375	0.6875	-0.542464129406222
0.4375	0.671875	-0.500917009889903
0.4375	0.65625	-0.458208529254413
0.453125	0.671875	-0.504705255976143
0.4375	0.671875	-0.500917009889903
0.453125	0.640625	-0.418870622983891
0.4375	0.65625	-0.458208529254413
0.4375	0.640625	-0.415503449064019
0.4375	0.625	-0.372089968041243
0.453125	0.640625	-0.418870622983891
0.4375	0.640625	-0.415503449064019
0.453125	0.640625	-0.418870622983891
0.46875	0.65625	-0.464637737226397
0.453125	0.65625	-0.462380916855227
0.4375	0.65625	-0.458208529254413
0.453125	0.640625	-0.418870622983891
0.453125	0.65625	-0.462380916855227
0.4375	0.84375	-0.872815003773451
0.46875	0.84375	-0.88324417750174
0.453125	0.859375	-0.898146949438903
0.4375	0.875	-0.911400440284857
0.4375	0.84375	-0.872815003773451
0.453125	0.859375	-0.898146949438903
0.4375	0.84375	-0.872815003773451
0.4375	0.8125	-0.817224734352213
0.453125	0.828125	-0.850166123746764
0.46875	0.84375	-0.88324417750174
0.4375	0.84375	-0.872815003773451
0.453125	0.828125	-0.850166123746764
0.46875	0.875	-0.92861276726232
0.46875	0.84375	-0.88324417750174
0.484375	0.859375	-0.906693841538969
0.5	0.875	-0.932834895206026
0.46875	0.875	-0.92861276726232
0.484375	0.859375	-0.906693841538969
0.46875	0.875	-0.92861276726232
0.4375	0.875	-0.911400440284857
0.453125	0.859375	-0.898146949438903
0.46875	0.84375	-0.88324417750174
0.46875	0.875	-0.92861276726232
0.453125	0.859375	-0.898146949438903
0.40625	0.875	-0.89223152272694
0.40625	0.84375	-0.848152525888219
0.421875	0.859375	-0.879927211069678
0.4375	0.875	-0.911400440284857
0.40625	0.875	-0.89223152272694
0.421875	0.859375	-0.879927211069678
0.375	0.875	-0.857986140454223
0.40625	0.84375	-0.848152525888219
0.40625	0.875	-0.89223152272694
0.4375	0.84375	-0.872815003773451
0.40625	0.84375	-0.848152525888219
0.421875	0.828125	-0.834532490412069
0.4375	0.8125	-0.817224734352213
0.4375	0.84375	-0.872815003773451
0.421875	0.828125	-0.834532490412069
0.4375	0.84375	-0.872815003773451
0.4375	0.875	-0.911400440284857
0.421875	0.859375	-0.879927211069678
0.40625	0.84375	-0.848152525888219
0.4375	0.84375	-0.872815003773451
0.421875	0.859375	-0.879927211069678
0.46875	0.8125	-0.831553571014913
0.46875	0.78125	-0.769786304940401
0.484375	0.796875	-0.802876530052876
0.5	0.8125	-0.833970718168769
0.46875	0.8125	-0.831553571014913
0.484375	0.796875	-0.802876530052876
0.46875	0.8125	-0.831553571014913
0.4375	0.8125	-0.817224734352213
0.453125	0.796875	-0.795626420326352
0.46875	0.78125	-0.769786304940401
0.46875	0.8125	-0.831553571014913
0.453125	0.796875	-0.795626420326352
0.5	0.78125	-0.774220424899181
0.46875	0.78125	-0.769786304940401
0.484375	0.765625	-0.738853232675506
0.5	0.75	-0.707868268570091
0.5	0.78125	-0.774220424899181
0.484375	0.765625	-0.738853232675506
0.5	0.78125	-0.774220424899181
0.5	0.8125	-0.833970718168769
0.484375	0.796875	-0.802876530052876
0.46875	0.78125	-0.769786304940401
0.5	0.78125	-0.774220424899181
0.484375	0.796875	-0.802876530052876
0.5	0.84375	-0.888635516004007
0.46875	0.84375	-0.88324417750174
0.484375	0.828125	-0.859066642993752
0.5	0.8125	-0.833970718168769
0.5	0.84375	-0.888635516004007
0.484375	0.828125	-0.859066642993752
0.5	0.84375	-0.888635516004007
0.5	0.875	-0.932834895206026
0.484375	0.859375	-0.906693841538969
0.46875	0.84375	-0.88324417750174
0.5	0.84375	-0.888635516004007
0.484375	0.859375	-0.906693841538969
0.46875	0.8125	-0.831553571014913
0.46875	0.84375	-0.88324417750174
0.453125	0.828125	-0.850166123746764
0.4375	0.8125	-0.817224734352213
0.46875	0.8125	-0.831553571014913
0.453125	0.828125	-0.850166123746764
0.46875	0.8125	-0.831553571014913
0.5	0.8125	-0.833970718168769
0.484375	0.828125	-0.859066642993752
0.46875	0.84375	-0.88324417750174
0.46875	0.8125	-0.831553571014913
0.484375	0.828125	-0.859066642993752
0.5	0.9375	-0.988989760282682
0.4375	0.9375	-0.968231039772423
0.46875	0.90625	-0.956355182063349
0.5	0.875	-0.932834895206026
0.5	0.9375	-0.988989760282682
0.46875	0.90625	-0.956355182063349
0.5	0.9375	-0.988989760282682
0.5	1	-0.994619479659861
0.46875	0.96875	-0.986408660161994
0.4375	0.9375	-0.968231039772423
0.5	0.9375	-0.988989760282682
0.46875	0.96875	-0.986408660161994
0.40625	0.90625	-0.920761964581645
0.4375	0.875	-0.911400440284857
0.4375	0.90625	-0.94693717912056
0.4375	0.9375	-0.968231039772423
0.40625	0.90625	-0.920761964581645
0.4375	0.90625	-0.94693717912056
0.40625	0.90625	-0.920761964581645
0.375	0.875	-0.857986140454223
0.40625	0.875	-0.89223152272694
0.4375	0.875	-0.911400440284857
0.40625	0.90625	-0.920761964581645
0.40625	0.875	-0.89223152272694
0.46875	0.90625	-0.956355182063349
0.4375	0.875	-0.911400440284857
0.46875	0.875	-0.92861276726232
0.5	0.875	-0.932834895206026
0.46875	0.90625	-0.956355182063349
0.46875	0.875	-0.92861276726232
0.46875	0.90625	-0.956355182063349
0.4375	0.9375	-0.968231039772423
0.4375	0.90625	-0.94693717912056
0.4375	0.875	-0.911400440284857
0.46875	0.90625	-0.956355182063349
0.4375	0.90625	-0.94693717912056
0.34375	0.78125	-0.681807315912401
0.375	0.8125	-0.770963843994141
0.34375	0.8125	-0.739346154406203
0.3125	0.8125	-0.693499980596624
0.34375	0.78125	-0.681807315912401
0.34375	0.8125	-0.739346154406203
0.34375	0.78125	-0.681807315912401
0.375	0.75	-0.652676030883077
0.375	0.78125	-0.716641767501422
0.375	0.8125	-0.770963843994141
0.34375	0.78125	-0.681807315912401
0.375	0.78125	-0.716641767501422
0.34375	0.84375	-0.781481058302763
0.375	0.8125	-0.770963843994141
0.375	0.84375	-0.822862712780681
0.375	0.875	-0.857986140454223
0.34375	0.84375	-0.781481058302763
0.375	0.84375	-0.822862712780681
0.34375	0.84375	-0.781481058302763
0.3125	0.8125	-0.693499980596624
0.34375	0.8125	-0.739346154406203
0.375	0.8125	-0.770963843994141
0.34375	0.84375	-0.781481058302763
0.34375	0.8125	-0.739346154406203
0.28125	0.78125	-0.596992618658763
0.3125	0.75	-0.585771401886865
0.3125	0.78125	-0.644973099521955
0.3125	0.8125	-0.693499980596624
0.28125	0.78125	-0.596992618658763
0.3125	0.78125	-0.644973099521955
0.28125	0.78125	-0.596992618658763
0.25	0.75	-0.497919847588034
0.28125	0.75	-0.546244880198812
0.3125	0.75	-0.585771401886865
0.28125	0.78125	-0.596992618658763
0.28125	0.75	-0.546244880198812
0.34375	0.78125	-0.681807315912401
0.3125	0.75	-0.585771401886865
0.34375	0.75	-0.623159288994093
0.375	0.75	-0.652676030883077
0.34375	0.78125	-0.681807315912401
0.34375	0.75	-0.623159288994093
0.34375	0.78125	-0.681807315912401
0.3125	0.8125	-0.693499980596624
0.3125	0.78125	-0.644973099521955
0.3125	0.75	-0.585771401886865
0.34375	0.78125	-0.681807315912401
0.3125	0.78125	-0.644973099521955
0.40625	0.78125	-0.740630862352774
0.4375	0.75	-0.694072037109027
0.4375	0.78125	-0.761354171673074
0.4375	0.8125	-0.817224734352213
0.40625	0.78125	-0.740630862352774
0.4375	0.78125	-0.761354171673074
0.40625	0.78125	-0.740630862352774
0.375	0.75	-0.652676030883077
0.40625	0.75	-0.677150874635503
0.4375	0.75	-0.694072037109027
0.40625	0.78125	-0.740630862352774
0.40625	0.75	-0.677150874635503
0.46875	0.78125	-0.769786304940401
0.4375	0.75	-0.694072037109027
0.46875	0.75	-0.704983463377195
0.46875	0.75	-0.704983463377195
0.5	0.75	-0.707868268570091
0.484375	0.765625	-0.738853232675506
0.46875	0.78125	-0.769786304940401
0.46875	0.75	-0.704983463377195
0.484375	0.765625	-0.738853232675506
0.4375	0.78125	-0.761354171673074
0.46875	0.78125	-0.769786304940401
0.453125	0.796875	-0.795626420326352
0.4375	0.8125	-0.817224734352213
0.4375	0.78125	-0.761354171673074
0.453125	0.796875	-0.795626420326352
0.4375	0.75	-0.694072037109027
0.46875	0.78125	-0.769786304940401
0.4375	0.78125	-0.761354171673074
0.40625	0.84375	-0.848152525888219
0.375	0.8125	-0.770963843994141
0.40625	0.8125	-0.801406456797998
0.40625	0.8125	-0.801406456797998
0.4375	0.8125	-0.817224734352213
0.421875	0.828125	-0.834532490412069
0.40625	0.84375	-0.848152525888219
0.40625	0.8125	-0.801406456797998
0.421875	0.828125	-0.834532490412069
0.40625	0.84375	-0.848152525888219
0.375	0.875	-0.857986140454223
0.375	0.84375	-0.822862712780681
0.375	0.8125	-0.770963843994141
0.40625	0.84375	-0.848152525888219
0.375	0.84375	-0.822862712780681
0.40625	0.78125	-0.740630862352774
0.375	0.8125	-0.770963843994141
0.375	0.78125	-0.716641767501422
0.375	0.75	-0.652676030883077
0.40625	0.78125	-0.740630862352774
0.375	0.78125	-0.716641767501422
0.40625	0.78125	-0.740630862352774
0.4375	0.8125	-0.817224734352213
0.40625	0.8125	-0.801406456797998
0.375	0.8125	-0.770963843994141
0.40625	0.78125	-0.740630862352774
0.40625	0.8125	-0.801406456797998
0.21875	0.59375	-0.18228001572254
0.1875	0.625	-0.212618537399368
0.1875	0.59375	-0.159481588316235
0.1875	0.5625	-0.107641080481375
0.21875	0.59375	-0.18228001572254
0.1875	0.59375	-0.159481588316235
0.21875	0.59375	-0.18228001572254
0.25	0.625	-0.268994068193563
0.21875	0.625	-0.242625707650603
0.1875	0.625	-0.212618537399368
0.21875	0.59375	-0.18228001572254
0.21875	0.625	-0.242625707650603
0.15625	0.59375	-0.135814171033681
0.1875	0.625	-0.212618537399368
0.15625	0.625	-0.180772976104944
0.125	0.625	-0.146487628132348
0.15625	0.59375	-0.135814171033681
0.15625	0.625	-0.180772976104944
0.15625	0.59375	-0.135814171033681
0.1875	0.5625	-0.107641080481375
0.1875	0.59375	-0.159481588316235
0.1875	0.625	-0.212618537399368
0.15625	0.59375	-0.135814171033681
0.1875	0.59375	-0.159481588316235
0.21875	0.53125	-0.062862413671121
0.25	0.5625	-0.13654154860184
0.21875	0.5625	-0.122033207044252
0.1875	0.5625	-0.107641080481375
0.21875	0.53125	-0.062862413671121
0.21875	0.5625	-0.122033207044252
0.21875	0.53125	-0.062862413671121
0.25	0.5	-0.00147025471730673
0.25	0.53125	-0.0697825680062806
0.25	0.5625	-0.13654154860184
0.21875	0.53125	-0.062862413671121
0.25	0.53125	-0.0697825680062806
0.21875	0.59375	-0.18228001572254
0.25	0.5625	-0.13654154860184
0.25	0.59375	-0.20230999636631
0.25	0.625	-0.268994068193563
0.21875	0.59375	-0.18228001572254
0.25	0.59375	-0.20230999636631
0.21875	0.59375	-0.18228001572254
0.1875	0.5625	-0.107641080481375
0.21875	0.5625	-0.122033207044252
0.25	0.5625	-0.13654154860184
0.21875	0.59375	-0.18228001572254
0.21875	0.5625	-0.122033207044252
0.21875	0.6875	-0.350373778043665
0.21875	0.65625	-0.298010545513476
0.234375	0.671875	-0.340114125567504
0.25	0.6875	-0.391108482297263
0.21875	0.6875	-0.350373778043665
0.234375	0.671875	-0.340114125567504
0.1875	0.6875	-0.30599342324469
0.21875	0.65625	-0.298010545513476
0.21875	0.6875	-0.350373778043665
0.25	0.65625	-0.332314877698067
0.21875	0.65625	-0.298010545513476
0.234375	0.640625	-0.288082066413202
0.25	0.625	-0.268994068193563
0.25	0.65625	-0.332314877698067
0.234375	0.640625	-0.288082066413202
0.25	0.65625	-0.332314877698067
0.25	0.6875	-0.391108482297263
0.234375	0.671875	-0.340114125567504
0.21875	0.65625	-0.298010545513476
0.25	0.65625	-0.332314877698067
0.234375	0.671875	-0.340114125567504
0.21875	0.71875	-0.399363918936083
0.25	0.6875	-0.391108482297263
0.25	0.71875	-0.447052983036674
0.25	0.75	-0.497919847588034
0.21875	0.71875	-0.399363918936083
0.25	0.71875	-0.447052983036674
0.21875	0.71875	-0.399363918936083
0.1875	0.6875	-0.30599342324469
0.21875	0.6875	-0.350373778043665
0.25	0.6875	-0.391108482297263
0.21875	0.71875	-0.399363918936083
0.21875	0.6875	-0.350373778043665
0.15625	0.65625	-0.2216226451633
0.1875	0.625	-0.212618537399368
0.1875	0.65625	-0.26171850043897
0.1875	0.6875	-0.30599342324469
0.15625	0.65625	-0.2216226451633
0.1875	0.65625	-0.26171850043897
0.15625	0.65625	-0.2216226451633
0.125	0.625	-0.146487628132348
0.15625	0.625	-0.180772976104944
0.1875	0.625	-0.212618537399368
0.15625	0.65625	-0.2216226451633
0.15625	0.625	-0.180772976104944
0.21875	0.65625	-0.298010545513476
0.1875	0.625	-0.212618537399368
0.21875	0.625	-0.242625707650603
0.21875	0.625	-0.242625707650603
0.25	0.625	-0.268994068193563
0.234375	0.640625	-0.288082066413202
0.21875	0.65625	-0.298010545513476
0.21875	0.625	-0.242625707650603
0.234375	0.640625	-0.288082066413202
0.21875	0.65625	-0.298010545513476
0.1875	0.6875	-0.30599342324469
0.1875	0.65625	-0.26171850043897
0.1875	0.625	-0.212618537399368
0.21875	0.65625	-0.298010545513476
0.1875	0.65625	-0.26171850043897
0.09375	0.53125	-0.0281624755026994
0.125	0.5625	-0.0739736146186857
0.09375	0.5625	-0.0555948917628363
0.0625	0.5625	-0.0376507052623389
0.09375	0.53125	-0.0281624755026994
0.09375	0.5625	-0.0555948917628363
0.09375	0.53125	-0.0281624755026994
0.125	0.5	-0.000520943123818256
0.125	0.53125	-0.0365228531865525
0.125	0.5625	-0.0739736146186857
0.09375	0.53125	-0.0281624755026994
0.125	0.53125	-0.0365228531865525
0.09375	0.59375	-0.0839729239741623
0.125	0.5625	-0.0739736146186857
0.125	0.59375	-0.110518687962069
0.125	0.625	-0.146487628132348
0.09375	0.59375	-0.0839729239741623
0.125	0.59375	-0.110518687962069
0.09375	0.59375	-0.0839729239741623
0.0625	0.5625	-0.0376507052623389
0.09375	0.5625	-0.0555948917628363
0.125	0.5625	-0.0739736146186857
0.09375	0.59375	-0.0839729239741623
0.09375	0.5625	-0.0555948917628363
0.03125	0.53125	-0.00953928647513293
0.0625	0.5	-0.000171390949270515
0.0625	0.53125	-0.0185201593472713
0.0625	0.5625	-0.0376507052623389
0.03125	0.53125	-0.00953928647513293
0.0625	0.53125	-0.0185201593472713
0.03125	0.53125	-0.00953928647513293
0	0.5	0
0.03125	0.5	6.68915408352588e-05
0.0625	0.5	-0.000171390949270515
0.03125	0.53125	-0.00953928647513293
0.03125	0.5	6.68915408352588e-05
0.09375	0.53125	-0.0281624755026994
0.0625	0.5	-0.000171390949270515
0.09375	0.5	0.000148543203087082
0.125	0.5	-0.000520943123818256
0.09375	0.53125	-0.0281624755026994
0.09375	0.5	0.000148543203087082
0.09375	0.53125	-0.0281624755026994
0.0625	0.5625	-0.0376507052623389
0.0625	0.53125	-0.0185201593472713
0.0625	0.5	-0.000171390949270515
0.09375	0.53125	-0.0281624755026994
0.0625	0.53125	-0.0185201593472713
0.15625	0.53125	-0.0463194924976228
0.1875	0.5	-0.00045078486902326
0.1875	0.53125	-0.0537976190438424
0.1875	0.5625	-0.107641080481375
0.15625	0.53125	-0.0463194924976228
0.1875	0.53125	-0.0537976190438424
0.15625	0.53125	-0.0463194924976228
0.125	0.5	-0.000520943123818256
0.15625	0.5	0.000571598688299596
0.1875	0.5	-0.00045078486902326
0.15625	0.53125	-0.0463194924976228
0.15625	0.5	0.000571598688299596
0.21875	0.53125	-0.062862413671121
0.1875	0.5	-0.00045078486902326
0.21875	0.5	0.000946149720873974
0.25	0.5	-0.00147025471730673
0.21875	0.53125	-0.062862413671121
0.21875	0.5	0.000946149720873974
0.21875	0.53125	-0.062862413671121
0.1875	0.5625	-0.107641080481375
0.1875	0.53125	-0.0537976190438424
0.1875	0.5	-0.00045078486902326
0.21875	0.53125	-0.062862413671121
0.1875	0.53125	-0.0537976190438424
0.15625	0.59375	-0.135814171033681
0.125	0.5625	-0.0739736146186857
0.15625	0.5625	-0.0904412635311399
0.1875	0.5625	-0.107641080481375
0.15625	0.59375	-0.135814171033681
0.15625	0.5625	-0.0904412635311399
0.15625	0.59375	-0.135814171033681
0.125	0.625	-0.146487628132348
0.125	0.59375	-0.110518687962069
0.125	0.5625	-0.0739736146186857
0.15625	0.59375	-0.135814171033681
0.125	0.59375	-0.110518687962069
0.15625	0.53125	-0.0463194924976228
0.125	0.5625	-0.0739736146186857
0.125	0.53125	-0.0365228531865525
0.125	0.5	-0.000520943123818256
0.15625	0.53125	-0.0463194924976228
0.125	0.53125	-0.0365228531865525
0.15625	0.53125	-0.0463194924976228
0.1875	0.5625	-0.107641080481375
0.15625	0.5625	-0.0904412635311399
0.125	0.5625	-0.0739736146186857
0.15625	0.53125	-0.0463194924976228
0.15625	0.5625	-0.0904412635311399
0.359375	0.546875	-0.13287603643564
0.34375	0.5625	-0.171925373544145
0.34375	0.546875	-0.1289454341507
0.34375	0.53125	-0.0864090931569959
0.359375	0.546875	-0.13287603643564
0.34375	0.546875	-0.1289454341507
0.359375	0.546875	-0.13287603643564
0.375	0.5625	-0.179943031507937
0.359375	0.5625	-0.175702188296389
0.34375	0.5625	-0.171925373544145
0.359375	0.546875	-0.13287603643564
0.359375	0.5625	-0.175702188296389
0.328125	0.546875	-0.126777506601212
0.34375	0.5625	-0.171925373544145
0.328125	0.5625	-0.166950127125483
0.3125	0.5625	-0.16192573723094
0.328125	0.546875	-0.126777506601212
0.328125	0.5625	-0.166950127125483
0.328125	0.546875	-0.126777506601212
0.34375	0.53125	-0.0864090931569959
0.34375	0.546875	-0.1289454341507
0.34375	0.5625	-0.171925373544145
0.328125	0.546875	-0.126777506601212
0.34375	0.546875	-0.1289454341507
0.359375	0.515625	-0.0446994772807327
0.375	0.53125	-0.090590421107116
0.359375	0.53125	-0.0881451743057775
0.34375	0.53125	-0.0864090931569959
0.359375	0.515625	-0.0446994772807327
0.359375	0.53125	-0.0881451743057775
0.359375	0.515625	-0.0446994772807327
0.375	0.5	-0.000708484164100353
0.375	0.515625	-0.0453629195661485
0.375	0.53125	-0.090590421107116
0.359375	0.515625	-0.0446994772807327
0.375	0.515625	-0.0453629195661485
0.359375	0.546875	-0.13287603643564
0.375	0.53125	-0.090590421107116
0.375	0.546875	-0.134834844662874
0.375	0.5625	-0.179943031507937
0.359375	0.546875	-0.13287603643564
0.375	0.546875	-0.134834844662874
0.359375	0.546875	-0.13287603643564
0.34375	0.53125	-0.0864090931569959
0.359375	0.53125	-0.0881451743057775
0.375	0.53125	-0.090590421107116
0.359375	0.546875	-0.13287603643564
0.359375	0.53125	-0.0881451743057775
0.359375	0.578125	-0.218335409663921
0.375	0.59375	-0.266018896101065
0.359375	0.59375	-0.260001865386467
0.34375	0.59375	-0.253259099950761
0.359375	0.578125	-0.218335409663921
0.359375	0.59375	-0.260001865386467
0.359375	0.578125	-0.218335409663921
0.375	0.5625	-0.179943031507937
0.375	0.578125	-0.223216743760185
0.375	0.59375	-0.266018896101065
0.359375	0.578125	-0.218335409663921
0.375	0.578125	-0.223216743760185
0.359375	0.609375	-0.301186415726246
0.375	0.59375	-0.266018896101065
0.375	0.609375	-0.308216259194351
0.375	0.625	-0.350004154476442
0.359375	0.609375	-0.301186415726246
0.375	0.609375	-0.308216259194351
0.359375	0.609375	-0.301186415726246
0.34375	0.59375	-0.253259099950761
0.359375	0.59375	-0.260001865386467
0.375	0.59375	-0.266018896101065
0.359375	0.609375	-0.301186415726246
0.359375	0.59375	-0.260001865386467
0.328125	0.578125	-0.206377772640802
0.34375	0.5625	-0.171925373544145
0.34375	0.578125	-0.212844035732647
0.34375	0.59375	-0.253259099950761
0.328125	0.578125	-0.206377772640802
0.34375	0.578125	-0.212844035732647
0.328125	0.578125	-0.206377772640802
0.3125	0.5625	-0.16192573723094
0.328125	0.5625	-0.166950127125483
0.34375	0.5625	-0.171925373544145
0.328125	0.578125	-0.206377772640802
0.328125	0.5625	-0.166950127125483
0.359375	0.578125	-0.218335409663921
0.34375	0.5625	-0.171925373544145
0.359375	0.5625	-0.175702188296389
0.375	0.5625	-0.179943031507937
0.359375	0.578125	-0.218335409663921
0.359375	0.5625	-0.175702188296389
0.359375	0.578125	-0.218335409663921
0.34375	0.59375	-0.253259099950761
0.34375	0.578125	-0.212844035732647
0.34375	0.5625	-0.171925373544145
0.359375	0.578125	-0.218335409663921
0.34375	0.578125	-0.212844035732647
0.28125	0.53125	-0.076797010848137
0.3125	0.5	-0.00185964947499161
0.3125	0.53125	-0.0815105700796468
0.296875	0.546875	-0.117414049445544
0.3125	0.53125	-0.0815105700796468
0.3125	0.546875	-0.12253375686996
0.3125	0.5625	-0.16192573723094
0.296875	0.546875	-0.117414049445544
0.3125	0.546875	-0.12253375686996
0.28125	0.53125	-0.076797010848137
0.3125	0.53125	-0.0815105700796468
0.296875	0.546875	-0.117414049445544
0.28125	0.5	-0.00109897889639655
0.28125	0.53125	-0.076797010848137
0.265625	0.515625	-0.038135579235333
0.25	0.5	-0.00147025471730673
0.28125	0.5	-0.00109897889639655
0.265625	0.515625	-0.038135579235333
0.3125	0.5	-0.00185964947499161
0.28125	0.53125	-0.076797010848137
0.28125	0.5	-0.00109897889639655
0.328125	0.515625	-0.0429645362013087
0.34375	0.5	-0.00126259992552957
0.34375	0.515625	-0.0435149325655462
0.34375	0.53125	-0.0864090931569959
0.328125	0.515625	-0.0429645362013087
0.34375	0.515625	-0.0435149325655462
0.328125	0.515625	-0.0429645362013087
0.3125	0.5	-0.00185964947499161
0.328125	0.5	-0.00105289590344385
0.34375	0.5	-0.00126259992552957
0.328125	0.515625	-0.0429645362013087
0.328125	0.5	-0.00105289590344385
0.359375	0.515625	-0.0446994772807327
0.34375	0.5	-0.00126259992552957
0.359375	0.5	-0.000316731723530588
0.375	0.5	-0.000708484164100353
0.359375	0.515625	-0.0446994772807327
0.359375	0.5	-0.000316731723530588
0.359375	0.515625	-0.0446994772807327
0.34375	0.53125	-0.0864090931569959
0.34375	0.515625	-0.0435149325655462
0.34375	0.5	-0.00126259992552957
0.359375	0.515625	-0.0446994772807327
0.34375	0.515625	-0.0435149325655462
0.328125	0.546875	-0.126777506601212
0.3125	0.53125	-0.0815105700796468
0.328125	0.53125	-0.0832191621651438
0.34375	0.53125	-0.0864090931569959
0.328125	0.546875	-0.126777506601212
0.328125	0.53125	-0.0832191621651438
0.328125	0.546875	-0.126777506601212
0.3125	0.5625	-0.16192573723094
0.3125	0.546875	-0.12253375686996
0.3125	0.53125	-0.0815105700796468
0.328125	0.546875	-0.126777506601212
0.3125	0.546875	-0.12253375686996
0.3125	0.53125	-0.0815105700796468
0.3125	0.5	-0.00185964947499161
0.328125	0.515625	-0.0429645362013087
0.328125	0.515625	-0.0429645362013087
0.34375	0.53125	-0.0864090931569959
0.328125	0.53125	-0.0832191621651438
0.3125	0.53125	-0.0815105700796468
0.328125	0.515625	-0.0429645362013087
0.328125	0.53125	-0.0832191621651438
0.421875	0.515625	-0.0476170805366883
0.4375	0.53125	-0.096115470233189
0.421875	0.53125	-0.094674131961912
0.40625	0.53125	-0.0938167740534907
0.421875	0.515625	-0.0476170805366883
0.421875	0.53125	-0.094674131961912
0.421875	0.515625	-0.0476170805366883
0.4375	0.5	-0.000200509682417205
0.4375	0.515625	-0.0479403772542489
0.4375	0.53125	-0.096115470233189
0.421875	0.515625	-0.0476170805366883
0.4375	0.515625	-0.0479403772542489
0.421875	0.546875	-0.142330246634816
0.4375	0.53125	-0.096115470233189
0.4375	0.546875	-0.143064258511196
0.4375	0.5625	-0.190905685417336
0.421875	0.546875	-0.142330246634816
0.4375	0.546875	-0.143064258511196
0.421875	0.546875	-0.142330246634816
0.40625	0.53125	-0.0938167740534907
0.421875	0.53125	-0.094674131961912
0.4375	0.53125	-0.096115470233189
0.421875	0.546875	-0.142330246634816
0.421875	0.53125	-0.094674131961912
0.390625	0.515625	-0.0463424949820563
0.40625	0.5	-0.000390951482261854
0.40625	0.515625	-0.0468654468865165
0.40625	0.53125	-0.0938167740534907
0.390625	0.515625	-0.0463424949820563
0.40625	0.515625	-0.0468654468865165
0.390625	0.515625	-0.0463424949820563
0.375	0.5	-0.000708484164100353
0.390625	0.5	8.9617639155206e-05
0.40625	0.5	-0.000390951482261854
0.390625	0.515625	-0.0463424949820563
0.390625	0.5	8.9617639155206e-05
0.421875	0.515625	-0.0476170805366883
0.40625	0.5	-0.000390951482261854
0.421875	0.5	0.000326196217511863
0.4375	0.5	-0.000200509682417205
0.421875	0.515625	-0.0476170805366883
0.421875	0.5	0.000326196217511863
0.421875	0.515625	-0.0476170805366883
0.40625	0.53125	-0.0938167740534907
0.40625	0.515625	-0.0468654468865165
0.40625	0.5	-0.000390951482261854
0.421875	0.515625	-0.0476170805366883
0.40625	0.515625	-0.0468654468865165
0.453125	0.515625	-0.048464087480193
0.46875	0.5	-8.37906624237011e-05
0.46875	0.515625	-0.0485678108167728
0.46875	0.53125	-0.0974759946619326
0.453125	0.515625	-0.048464087480193
0.46875	0.515625	-0.0485678108167728
0.453125	0.515625	-0.048464087480193
0.4375	0.5	-0.000200509682417205
0.453125	0.5	0.000473965740742171
0.46875	0.5	-8.37906624237011e-05
0.453125	0.515625	-0.048464087480193
0.453125	0.5	0.000473965740742171
0.484375	0.515625	-0.0488637445059638
0.46875	0.5	-8.37906624237011e-05
0.484375	0.5	0.000563221345120823
0.5	0.5	-2.02107053785912e-05
0.484375	0.515625	-0.0488637445059638
0.484375	0.5	0.000563221345120823
0.484375	0.515625	-0.0488637445059638
0.46875	0.53125	-0.0974759946619326
0.46875	0.515625	-0.0485678108167728
0.46875	0.5	-8.37906624237011e-05
0.484375	0.515625	-0.0488637445059638
0.46875	0.515625	-0.0485678108167728
0.453125	0.546875	-0.145097292451628
0.4375	0.53125	-0.096115470233189
0.453125	0.53125	-0.0965102630281832
0.46875	0.53125	-0.0974759946619326
0.453125	0.546875	-0.145097292451628
0.453125	0.53125	-0.0965102630281832
0.453125	0.546875	-0.145097292451628
0.4375	0.5625	-0.190905685417336
0.4375	0.546875	-0.143064258511196
0.4375	0.53125	-0.096115470233189
0.453125	0.546875	-0.145097292451628
0.4375	0.546875	-0.143064258511196
0.453125	0.515625	-0.048464087480193
0.4375	0.53125	-0.096115470233189
0.4375	0.515625	-0.0479403772542489
0.4375	0.5	-0.000200509682417205
0.453125	0.515625	-0.048464087480193
0.4375	0.515625	-0.0479403772542489
0.453125	0.515625	-0.048464087480193
0.46875	0.53125	-0.0974759946619326
0.453125	0.53125	-0.0965102630281832
0.4375	0.53125	-0.096115470233189
0.453125	0.515625	-0.048464087480193
0.453125	0.53125	-0.0965102630281832
0.390625	0.578125	-0.227653887529027
0.40625	0.5625	-0.186291457177195
0.40625	0.578125	-0.231304657203459
0.40625	0.59375	-0.27600935184852
0.390625	0.578125	-0.227653887529027
0.40625	0.578125	-0.231304657203459
0.390625	0.578125	-0.227653887529027
0.375	0.5625	-0.179943031507937
0.390625	0.5625	-0.182849345303812
0.40625	0.5625	-0.186291457177195
0.390625	0.578125	-0.227653887529027
0.390625	0.5625	-0.182849345303812
0.421875	0.578125	-0.23467499745597
0.40625	0.5625	-0.186291457177195
0.421875	0.5625	-0.188331322210385
0.4375	0.5625	-0.190905685417336
0.421875	0.578125	-0.23467499745597
0.421875	0.5625	-0.188331322210385
0.421875	0.578125	-0.23467499745597
0.40625	0.59375	-0.27600935184852
0.40625	0.578125	-0.231304657203459
0.40625	0.5625	-0.186291457177195
0.421875	0.578125	-0.23467499745597
0.40625	0.578125	-0.231304657203459
0.390625	0.609375	-0.314396873110595
0.375	0.59375	-0.266018896101065
0.390625	0.59375	-0.271283490845066
0.40625	0.59375	-0.27600935184852
0.390625	0.609375	-0.314396873110595
0.390625	0.59375	-0.271283490845066
0.390625	0.609375	-0.314396873110595
0.375	0.625	-0.350004154476442
0.375	0.609375	-0.308216259194351
0.375	0.59375	-0.266018896101065
0.390625	0.609375	-0.314396873110595
0.375	0.609375	-0.308216259194351
0.390625	0.578125	-0.227653887529027
0.375	0.59375	-0.266018896101065
0.375	0.578125	-0.223216743760185
0.375	0.5625	-0.179943031507937
0.390625	0.578125	-0.227653887529027
0.375	0.578125	-0.223216743760185
0.390625	0.578125	-0.227653887529027
0.40625	0.59375	-0.27600935184852
0.390625	0.59375	-0.271283490845066
0.375	0.59375	-0.266018896101065
0.390625	0.578125	-0.227653887529027
0.390625	0.59375	-0.271283490845066
0.390625	0.546875	-0.138214972622482
0.375	0.53125	-0.090590421107116
0.390625	0.53125	-0.0918941509083842
0.40625	0.53125	-0.0938167740534907
0.390625	0.546875	-0.138214972622482
0.390625	0.53125	-0.0918941509083842
0.390625	0.546875	-0.138214972622482
0.375	0.5625	-0.179943031507937
0.375	0.546875	-0.134834844662874
0.375	0.53125	-0.090590421107116
0.390625	0.546875	-0.138214972622482
0.375	0.546875	-0.134834844662874
0.390625	0.515625	-0.0463424949820563
0.375	0.53125	-0.090590421107116
0.375	0.515625	-0.0453629195661485
0.375	0.5	-0.000708484164100353
0.390625	0.515625	-0.0463424949820563
0.375	0.515625	-0.0453629195661485
0.390625	0.515625	-0.0463424949820563
0.40625	0.53125	-0.0938167740534907
0.390625	0.53125	-0.0918941509083842
0.375	0.53125	-0.090590421107116
0.390625	0.515625	-0.0463424949820563
0.390625	0.53125	-0.0918941509083842
0.421875	0.546875	-0.142330246634816
0.40625	0.5625	-0.186291457177195
0.40625	0.546875	-0.13960850834087
0.40625	0.53125	-0.0938167740534907
0.421875	0.546875	-0.142330246634816
0.40625	0.546875	-0.13960850834087
0.421875	0.546875	-0.142330246634816
0.4375	0.5625	-0.190905685417336
0.421875	0.5625	-0.188331322210385
0.40625	0.5625	-0.186291457177195
0.421875	0.546875	-0.142330246634816
0.421875	0.5625	-0.188331322210385
0.390625	0.546875	-0.138214972622482
0.40625	0.5625	-0.186291457177195
0.390625	0.5625	-0.182849345303812
0.375	0.5625	-0.179943031507937
0.390625	0.546875	-0.138214972622482
0.390625	0.5625	-0.182849345303812
0.390625	0.546875	-0.138214972622482
0.40625	0.53125	-0.0938167740534907
0.40625	0.546875	-0.13960850834087
0.40625	0.5625	-0.186291457177195
0.390625	0.546875	-0.138214972622482
0.40625	0.546875	-0.13960850834087
0.3125	0.65625	-0.392252243784155
0.28125	0.65625	-0.363505892672292
0.296875	0.640625	-0.343100220755889
0.3125	0.625	-0.313707253846952
0.3125	0.65625	-0.392252243784155
0.296875	0.640625	-0.343100220755889
0.3125	0.65625	-0.392252243784155
0.3125	0.6875	-0.460200553562685
0.296875	0.671875	-0.410258227665339
0.28125	0.65625	-0.363505892672292
0.3125	0.65625	-0.392252243784155
0.296875	0.671875	-0.410258227665339
0.28125	0.625	-0.292901399948674
0.28125	0.65625	-0.363505892672292
0.265625	0.640625	-0.312461162763336
0.25	0.625	-0.268994068193563
0.28125	0.625	-0.292901399948674
0.265625	0.640625	-0.312461162763336
0.28125	0.625	-0.292901399948674
0.3125	0.625	-0.313707253846952
0.296875	0.640625	-0.343100220755889
0.28125	0.65625	-0.363505892672292
0.28125	0.625	-0.292901399948674
0.296875	0.640625	-0.343100220755889
0.34375	0.625	-0.333750061527257
0.34375	0.65625	-0.413727872425667
0.328125	0.640625	-0.364283482933498
0.3125	0.625	-0.313707253846952
0.34375	0.625	-0.333750061527257
0.328125	0.640625	-0.364283482933498
0.359375	0.640625	-0.383154590639329
0.34375	0.625	-0.333750061527257
0.359375	0.625	-0.342352720493375
0.375	0.625	-0.350004154476442
0.359375	0.640625	-0.383154590639329
0.359375	0.625	-0.342352720493375
0.34375	0.65625	-0.413727872425667
0.34375	0.625	-0.333750061527257
0.359375	0.640625	-0.383154590639329
0.3125	0.65625	-0.392252243784155
0.34375	0.65625	-0.413727872425667
0.328125	0.671875	-0.439285017111623
0.3125	0.6875	-0.460200553562685
0.3125	0.65625	-0.392252243784155
0.328125	0.671875	-0.439285017111623
0.3125	0.65625	-0.392252243784155
0.3125	0.625	-0.313707253846952
0.328125	0.640625	-0.364283482933498
0.34375	0.65625	-0.413727872425667
0.3125	0.65625	-0.392252243784155
0.328125	0.640625	-0.364283482933498
0.28125	0.71875	-0.487863866580239
0.25	0.6875	-0.391108482297263
0.28125	0.6875	-0.428561019298852
0.28125	0.6875	-0.428561019298852
0.3125	0.6875	-0.460200553562685
0.296875	0.703125	-0.47589603977534
0.28125	0.71875	-0.487863866580239
0.28125	0.6875	-0.428561019298852
0.296875	0.703125	-0.47589603977534
0.28125	0.71875	-0.487863866580239
0.25	0.75	-0.497919847588034
0.25	0.71875	-0.447052983036674
0.25	0.6875	-0.391108482297263
0.28125	0.71875	-0.487863866580239
0.25	0.71875	-0.447052983036674
0.25	0.65625	-0.332314877698067
0.28125	0.65625	-0.363505892672292
0.265625	0.671875	-0.38029901115065
0.25	0.6875	-0.391108482297263
0.25	0.65625	-0.332314877698067
0.265625	0.671875	-0.38029901115065
0.25	0.65625	-0.332314877698067
0.25	0.625	-0.268994068193563
0.265625	0.640625	-0.312461162763336
0.28125	0.65625	-0.363505892672292
0.25	0.65625	-0.332314877698067
0.265625	0.640625	-0.312461162763336
0.28125	0.6875	-0.428561019298852
0.28125	0.65625	-0.363505892672292
0.296875	0.671875	-0.410258227665339
0.3125	0.6875	-0.460200553562685
0.28125	0.6875	-0.428561019298852
0.296875	0.671875	-0.410258227665339
0.28125	0.6875	-0.428561019298852
0.25	0.6875	-0.391108482297263
0.265625	0.671875	-0.38029901115065
0.28125	0.65625	-0.363505892672292
0.28125	0.6875	-0.428561019298852
0.265625	0.671875	-0.38029901115065
0.28125	0.59375	-0.221149215659619
0.25	0.5625	-0.13654154860184
0.28125	0.5625	-0.149541039656705
0.28125	0.5625	-0.149541039656705
0.3125	0.5625	-0.16192573723094
0.296875	0.578125	-0.193511441767206
0.28125	0.59375	-0.221149215659619
0.28125	0.5625	-0.149541039656705
0.296875	0.578125	-0.193511441767206
0.28125	0.59375	-0.221149215659619
0.25	0.625	-0.268994068193563
0.25	0.59375	-0.20230999636631
0.25	0.5625	-0.13654154860184
0.28125	0.59375	-0.221149215659619
0.25	0.59375	-0.20230999636631
0.25	0.53125	-0.0697825680062806
0.28125	0.53125	-0.076797010848137
0.265625	0.546875	-0.109672400208812
0.25	0.5625	-0.13654154860184
0.25	0.53125	-0.0697825680062806
0.265625	0.546875	-0.109672400208812
0.25	0.53125	-0.0697825680062806
0.25	0.5	-0.00147025471730673
0.265625	0.515625	-0.038135579235333
0.28125	0.53125	-0.076797010848137
0.25	0.53125	-0.0697825680062806
0.265625	0.515625	-0.038135579235333
0.28125	0.5625	-0.149541039656705
0.28125	0.53125	-0.076797010848137
0.296875	0.546875	-0.117414049445544
0.3125	0.5625	-0.16192573723094
0.28125	0.5625	-0.149541039656705
0.296875	0.546875	-0.117414049445544
0.28125	0.5625	-0.149541039656705
0.25	0.5625	-0.13654154860184
0.265625	0.546875	-0.109672400208812
0.28125	0.53125	-0.076797010848137
0.28125	0.5625	-0.149541039656705
0.265625	0.546875	-0.109672400208812
0.328125	0.609375	-0.284861411857112
0.3125	0.59375	-0.237658694842441
0.328125	0.59375	-0.246075646432564
0.34375	0.59375	-0.253259099950761
0.328125	0.609375	-0.284861411857112
0.328125	0.59375	-0.246075646432564
0.3125	0.625	-0.313707253846952
0.3125	0.59375	-0.237658694842441
0.328125	0.609375	-0.284861411857112
0.328125	0.578125	-0.206377772640802
0.3125	0.59375	-0.237658694842441
0.3125	0.578125	-0.199867966098427
0.3125	0.5625	-0.16192573723094
0.328125	0.578125	-0.206377772640802
0.3125	0.578125	-0.199867966098427
0.328125	0.578125	-0.206377772640802
0.34375	0.59375	-0.253259099950761
0.328125	0.59375	-0.246075646432564
0.3125	0.59375	-0.237658694842441
0.328125	0.578125	-0.206377772640802
0.328125	0.59375	-0.246075646432564
0.359375	0.609375	-0.301186415726246
0.34375	0.625	-0.333750061527257
0.34375	0.609375	-0.293437003182378
0.34375	0.59375	-0.253259099950761
0.359375	0.609375	-0.301186415726246
0.34375	0.609375	-0.293437003182378
0.359375	0.609375	-0.301186415726246
0.375	0.625	-0.350004154476442
0.359375	0.625	-0.342352720493375
0.34375	0.625	-0.333750061527257
0.359375	0.609375	-0.301186415726246
0.359375	0.625	-0.342352720493375
0.34375	0.625	-0.333750061527257
0.3125	0.625	-0.313707253846952
0.328125	0.609375	-0.284861411857112
0.328125	0.609375	-0.284861411857112
0.34375	0.59375	-0.253259099950761
0.34375	0.609375	-0.293437003182378
0.34375	0.625	-0.333750061527257
0.328125	0.609375	-0.284861411857112
0.34375	0.609375	-0.293437003182378
0.28125	0.59375	-0.221149215659619
0.3125	0.625	-0.313707253846952
0.28125	0.625	-0.292901399948674
0.25	0.625	-0.268994068193563
0.28125	0.59375	-0.221149215659619
0.28125	0.625	-0.292901399948674
0.3125	0.59375	-0.237658694842441
0.28125	0.59375	-0.221149215659619
0.296875	0.578125	-0.193511441767206
0.296875	0.578125	-0.193511441767206
0.3125	0.5625	-0.16192573723094
0.3125	0.578125	-0.199867966098427
0.3125	0.59375	-0.237658694842441
0.296875	0.578125	-0.193511441767206
0.3125	0.578125	-0.199867966098427
0.3125	0.625	-0.313707253846952
0.28125	0.59375	-0.221149215659619
0.3125	0.59375	-0.237658694842441
0.09375	0.8125	-0.243023866750054
0.09375	0.78125	-0.224593393935496
0.109375	0.796875	-0.270298831754007
0.125	0.8125	-0.319684410430715
0.09375	0.8125	-0.243023866750054
0.109375	0.796875	-0.270298831754007
0.09375	0.8125	-0.243023866750054
0.0625	0.8125	-0.163087267444372
0.078125	0.796875	-0.196719766778799
0.09375	0.78125	-0.224593393935496
0.09375	0.8125	-0.243023866750054
0.078125	0.796875	-0.196719766778799
0.125	0.78125	-0.297739064215685
0.09375	0.78125	-0.224593393935496
0.109375	0.765625	-0.25083814937936
0.125	0.75	-0.267291492281903
0.125	0.78125	-0.297739064215685
0.109375	0.765625	-0.25083814937936
0.125	0.78125	-0.297739064215685
0.125	0.8125	-0.319684410430715
0.109375	0.796875	-0.270298831754007
0.09375	0.78125	-0.224593393935496
0.125	0.78125	-0.297739064215685
0.109375	0.796875	-0.270298831754007
0.125	0.84375	-0.339295428530235
0.09375	0.84375	-0.257193224346914
0.109375	0.828125	-0.290153269727566
0.125	0.8125	-0.319684410430715
0.125	0.84375	-0.339295428530235
0.109375	0.828125	-0.290153269727566
0.125	0.84375	-0.339295428530235
0.125	0.875	-0.355399620560245
0.109375	0.859375	-0.305247968920924
0.09375	0.84375	-0.257193224346914
0.125	0.84375	-0.339295428530235
0.109375	0.859375	-0.305247968920924
0.09375	0.8125	-0.243023866750054
0.09375	0.84375	-0.257193224346914
0.078125	0.828125	-0.208606511956735
0.0625	0.8125	-0.163087267444372
0.09375	0.8125	-0.243023866750054
0.078125	0.828125	-0.208606511956735
0.09375	0.8125	-0.243023866750054
0.125	0.8125	-0.319684410430715
0.109375	0.828125	-0.290153269727566
0.09375	0.84375	-0.257193224346914
0.09375	0.8125	-0.243023866750054
0.109375	0.828125	-0.290153269727566
0.0625	0.78125	-0.150977845682906
0.03125	0.78125	-0.0757389436481049
0.046875	0.765625	-0.110582359089872
0.0625	0.75	-0.136884116496316
0.0625	0.78125	-0.150977845682906
0.046875	0.765625	-0.110582359089872
0.0625	0.78125	-0.150977845682906
0.0625	0.8125	-0.163087267444372
0.046875	0.796875	-0.116778127602421
0.03125	0.78125	-0.0757389436481049
0.0625	0.78125	-0.150977845682906
0.046875	0.796875	-0.116778127602421
0.03125	0.75	-0.0689849129260868
0.03125	0.78125	-0.0757389436481049
0.015625	0.765625	-0.0335728609103057
0	0.75	0
0.03125	0.75	-0.0689849129260868
0.015625	0.765625	-0.0335728609103057
0.03125	0.75	-0.0689849129260868
0.0625	0.75	-0.136884116496316
0.046875	0.765625	-0.110582359089872
0.03125	0.78125	-0.0757389436481049
0.03125	0.75	-0.0689849129260868
0.046875	0.765625	-0.110582359089872
0.09375	0.75	-0.203892216981692
0.09375	0.78125	-0.224593393935496
0.078125	0.765625	-0.176541081806425
0.0625	0.75	-0.136884116496316
0.09375	0.75	-0.203892216981692
0.078125	0.765625	-0.176541081806425
0.09375	0.75	-0.203892216981692
0.125	0.75	-0.267291492281903
0.109375	0.765625	-0.25083814937936
0.09375	0.78125	-0.224593393935496
0.09375	0.75	-0.203892216981692
0.109375	0.765625	-0.25083814937936
0.0625	0.78125	-0.150977845682906
0.09375	0.78125	-0.224593393935496
0.078125	0.796875	-0.196719766778799
0.0625	0.8125	-0.163087267444372
0.0625	0.78125	-0.150977845682906
0.078125	0.796875	-0.196719766778799
0.0625	0.78125	-0.150977845682906
0.0625	0.75	-0.136884116496316
0.078125	0.765625	-0.176541081806425
0.09375	0.78125	-0.224593393935496
0.0625	0.78125	-0.150977845682906
0.078125	0.765625	-0.176541081806425
0.1875	0.78125	-0.431038113473375
0.15625	0.78125	-0.364937191832769
0.171875	0.765625	-0.380660774728784
0.1875	0.75	-0.391618415911118
0.1875	0.78125	-0.431038113473375
0.171875	0.765625	-0.380660774728784
0.1875	0.78125	-0.431038113473375
0.1875	0.8125	-0.463769304355351
0.171875	0.796875	-0.413210704342895
0.15625	0.78125	-0.364937191832769
0.1875	0.78125	-0.431038113473375
0.171875	0.796875	-0.413210704342895
0.15625	0.75	-0.332788762939208
0.15625	0.78125	-0.364937191832769
0.140625	0.765625	-0.314911109893284
0.125	0.75	-0.267291492281903
0.15625	0.75	-0.332788762939208
0.140625	0.765625	-0.314911109893284
0.15625	0.75	-0.332788762939208
0.1875	0.75	-0.391618415911118
0.171875	0.765625	-0.380660774728784
0.15625	0.78125	-0.364937191832769
0.15625	0.75	-0.332788762939208
0.171875	0.765625	-0.380660774728784
0.21875	0.78125	-0.490544980517397
0.1875	0.75	-0.391618415911118
0.21875	0.75	-0.448346053700105
0.25	0.75	-0.497919847588034
0.21875	0.78125	-0.490544980517397
0.21875	0.75	-0.448346053700105
0.1875	0.78125	-0.431038113473375
0.21875	0.78125	-0.490544980517397
0.203125	0.796875	-0.479824513656959
0.1875	0.8125	-0.463769304355351
0.1875	0.78125	-0.431038113473375
0.203125	0.796875	-0.479824513656959
0.1875	0.75	-0.391618415911118
0.21875	0.78125	-0.490544980517397
0.1875	0.78125	-0.431038113473375
0.15625	0.8125	-0.394383822207248
0.15625	0.84375	-0.417727031262278
0.140625	0.828125	-0.367458099126865
0.125	0.8125	-0.319684410430715
0.15625	0.8125	-0.394383822207248
0.140625	0.828125	-0.367458099126865
0.15625	0.8125	-0.394383822207248
0.1875	0.8125	-0.463769304355351
0.171875	0.828125	-0.442469191497569
0.15625	0.84375	-0.417727031262278
0.15625	0.8125	-0.394383822207248
0.171875	0.828125	-0.442469191497569
0.125	0.84375	-0.339295428530235
0.15625	0.84375	-0.417727031262278
0.140625	0.859375	-0.387854818456026
0.125	0.875	-0.355399620560245
0.125	0.84375	-0.339295428530235
0.140625	0.859375	-0.387854818456026
0.125	0.84375	-0.339295428530235
0.125	0.8125	-0.319684410430715
0.140625	0.828125	-0.367458099126865
0.15625	0.84375	-0.417727031262278
0.125	0.84375	-0.339295428530235
0.140625	0.828125	-0.367458099126865
0.125	0.78125	-0.297739064215685
0.15625	0.78125	-0.364937191832769
0.140625	0.796875	-0.344732392859842
0.125	0.8125	-0.319684410430715
0.125	0.78125	-0.297739064215685
0.140625	0.796875	-0.344732392859842
0.125	0.78125	-0.297739064215685
0.125	0.75	-0.267291492281903
0.140625	0.765625	-0.314911109893284
0.15625	0.78125	-0.364937191832769
0.125	0.78125	-0.297739064215685
0.140625	0.765625	-0.314911109893284
0.15625	0.8125	-0.394383822207248
0.15625	0.78125	-0.364937191832769
0.171875	0.796875	-0.413210704342895
0.1875	0.8125	-0.463769304355351
0.15625	0.8125	-0.394383822207248
0.171875	0.796875	-0.413210704342895
0.15625	0.8125	-0.394383822207248
0.125	0.8125	-0.319684410430715
0.140625	0.796875	-0.344732392859842
0.15625	0.78125	-0.364937191832769
0.15625	0.8125	-0.394383822207248
0.140625	0.796875	-0.344732392859842
0.0625	0.90625	-0.187546029743143
0.03125	0.90625	-0.09419651807826
0.046875	0.890625	-0.138513303191172
0.0625	0.875	-0.181045614174176
0.0625	0.90625	-0.187546029743143
0.046875	0.890625	-0.138513303191172
0.0625	0.90625	-0.187546029743143
0.0625	0.9375	-0.192117660067801
0.046875	0.921875	-0.14252431173497
0.03125	0.90625	-0.09419651807826
0.0625	0.90625	-0.187546029743143
0.046875	0.921875	-0.14252431173497
0.03125	0.875	-0.0909718093248214
0.03125	0.90625	-0.09419651807826
0.015625	0.890625	-0.0462003785142413
0	0.875	0
0.03125	0.875	-0.0909718093248214
0.015625	0.890625	-0.0462003785142413
0.03125	0.875	-0.0909718093248214
0.0625	0.875	-0.181045614174176
0.046875	0.890625	-0.138513303191172
0.03125	0.90625	-0.09419651807826
0.03125	0.875	-0.0909718093248214
0.046875	0.890625	-0.138513303191172
0.09375	0.875	-0.269539754775163
0.09375	0.90625	-0.279111165801466
0.078125	0.890625	-0.22924888017345
0.0625	0.875	-0.181045614174176
0.09375	0.875	-0.269539754775163
0.078125	0.890625	-0.22924888017345
0.09375	0.875	-0.269539754775163
0.125	0.875	-0.355399620560245
0.109375	0.890625	-0.318137335521468
0.09375	0.90625	-0.279111165801466
0.09375	0.875	-0.269539754775163
0.109375	0.890625	-0.318137335521468
0.0625	0.90625	-0.187546029743143
0.09375	0.90625	-0.279111165801466
0.078125	0.921875	-0.236122342350808
0.0625	0.9375	-0.192117660067801
0.0625	0.90625	-0.187546029743143
0.078125	0.921875	-0.236122342350808
0.0625	0.90625	-0.187546029743143
0.0625	0.875	-0.181045614174176
0.078125	0.890625	-0.22924888017345
0.09375	0.90625	-0.279111165801466
0.0625	0.90625	-0.187546029743143
0.078125	0.890625	-0.22924888017345
0.03125	0.9375	-0.0965268575257986
0.03125	0.96875	-0.0977657134002691
0.015625	0.953125	-0.0485563243381466
0	0.9375	0
0.03125	0.9375	-0.0965268575257986
0.015625	0.953125	-0.0485563243381466
0.03125	0.9375	-0.0965268575257986
0.0625	0.9375	-0.192117660067801
0.046875	0.953125	-0.145243482200666
0.03125	0.96875	-0.0977657134002691
0.03125	0.9375	-0.0965268575257986
0.046875	0.953125	-0.145243482200666
0	0.96875	0
0.03125	0.96875	-0.0977657134002691
0.015625	0.984375	-0.0489300362986215
0	1	0
0	0.96875	0
0.015625	0.984375	-0.0489300362986215
0	0.96875	0
0	0.9375	0
0.015625	0.953125	-0.0485563243381466
0.03125	0.96875	-0.0977657134002691
0	0.96875	0
0.015625	0.953125	-0.0485563243381466
0	0.90625	0
0.03125	0.90625	-0.09419651807826
0.015625	0.921875	-0.0476990878143318
0	0.9375	0
0	0.90625	0
0.015625	0.921875	-0.0476990878143318
0	0.90625	0
0	0.875	0
0.015625	0.890625	-0.0462003785142413
0.03125	0.90625	-0.09419651807826
0	0.90625	0
0.015625	0.890625	-0.0462003785142413
0.03125	0.9375	-0.0965268575257986
0.03125	0.90625	-0.09419651807826
0.046875	0.921875	-0.14252431173497
0.0625	0.9375	-0.192117660067801
0.03125	0.9375	-0.0965268575257986
0.046875	0.921875	-0.14252431173497
0.03125	0.9375	-0.0965268575257986
0	0.9375	0
0.015625	0.921875	-0.0476990878143318
0.03125	0.90625	-0.09419651807826
0.03125	0.9375	-0.0965268575257986
0.015625	0.921875	-0.0476990878143318
0.03125	0.8125	-0.0819338040180044
0.03125	0.84375	-0.0869158039059827
0.015625	0.828125	-0.0417038361861938
0	0.8125	0
0.03125	0.8125	-0.0819338040180044
0.015625	0.828125	-0.0417038361861938
0.03125	0.8125	-0.0819338040180044
0.0625	0.8125	-0.163087267444372
0.046875	0.828125	-0.126816295551937
0.03125	0.84375	-0.0869158039059827
0.03125	0.8125	-0.0819338040180044
0.046875	0.828125	-0.126816295551937
0	0.84375	0
0.03125	0.84375	-0.0869158039059827
0.015625	0.859375	-0.0446895615671846
0	0.875	0
0	0.84375	0
0.015625	0.859375	-0.0446895615671846
0	0.84375	0
0	0.8125	0
0.015625	0.828125	-0.0417038361861938
0.03125	0.84375	-0.0869158039059827
0	0.84375	0
0.015625	0.828125	-0.0417038361861938
0	0.78125	0
0.03125	0.78125	-0.0757389436481049
0.015625	0.796875	-0.040661850723509
0	0.8125	0
0	0.78125	0
0.015625	0.796875	-0.040661850723509
0	0.78125	0
0	0.75	0
0.015625	0.765625	-0.0335728609103057
0.03125	0.78125	-0.0757389436481049
0	0.78125	0
0.015625	0.765625	-0.0335728609103057
0.03125	0.8125	-0.0819338040180044
0.03125	0.78125	-0.0757389436481049
0.046875	0.796875	-0.116778127602421
0.0625	0.8125	-0.163087267444372
0.03125	0.8125	-0.0819338040180044
0.046875	0.796875	-0.116778127602421
0.03125	0.8125	-0.0819338040180044
0	0.8125	0
0.015625	0.796875	-0.040661850723509
0.03125	0.78125	-0.0757389436481049
0.03125	0.8125	-0.0819338040180044
0.015625	0.796875	-0.040661850723509
0.0625	0.84375	-0.173011273033785
0.09375	0.84375	-0.257193224346914
0.078125	0.859375	-0.220389419639563
0.0625	0.875	-0.181045614174176
0.0625	0.84375	-0.173011273033785
0.078125	0.859375	-0.220389419639563
0.0625	0.84375	-0.173011273033785
0.0625	0.8125	-0.163087267444372
0.078125	0.828125	-0.208606511956735
0.09375	0.84375	-0.257193224346914
0.0625	0.84375	-0.173011273033785
0.078125	0.828125	-0.208606511956735
0.09375	0.875	-0.269539754775163
0.09375	0.84375	-0.257193224346914
0.109375	0.859375	-0.305247968920924
0.125	0.875	-0.355399620560245
0.09375	0.875	-0.269539754775163
0.109375	0.859375	-0.305247968920924
0.09375	0.875	-0.269539754775163
0.0625	0.875	-0.181045614174176
0.078125	0.859375	-0.220389419639563
0.09375	0.84375	-0.257193224346914
0.09375	0.875	-0.269539754775163
0.078125	0.859375	-0.220389419639563
0.03125	0.875	-0.0909718093248214
0.03125	0.84375	-0.0869158039059827
0.046875	0.859375	-0.132768924222872
0.0625	0.875	-0.181045614174176
0.03125	0.875	-0.0909718093248214
0.046875	0.859375	-0.132768924222872
0.03125	0.875	-0.0909718093248214
0	0.875	0
0.015625	0.859375	-0.0446895615671846
0.03125	0.84375	-0.0869158039059827
0.03125	0.875	-0.0909718093248214
0.015625	0.859375	-0.0446895615671846
0.0625	0.84375	-0.173011273033785
0.03125	0.84375	-0.0869158039059827
0.046875	0.828125	-0.126816295551937
0.0625	0.8125	-0.163087267444372
0.0625	0.84375	-0.173011273033785
0.046875	0.828125	-0.126816295551937
0.0625	0.84375	-0.173011273033785
0.0625	0.875	-0.181045614174176
0.046875	0.859375	-0.132768924222872
0.03125	0.84375	-0.0869158039059827
0.0625	0.84375	-0.173011273033785
0.046875	0.859375	-0.132768924222872
0.03125	0.65625	-0.0460777056502774
0.0625	0.625	-0.0747935996111402
0.0625	0.65625	-0.0919598540620525
0.0625	0.6875	-0.107792835275525
0.03125	0.65625	-0.0460777056502774
0.0625	0.65625	-0.0919598540620525
0.03125	0.65625	-0.0460777056502774
0	0.625	0
0.03125	0.625	-0.0375949424147845
0.0625	0.625	-0.0747935996111402
0.03125	0.65625	-0.0460777056502774
0.03125	0.625	-0.0375949424147845
0.09375	0.65625	-0.136690927131462
0.0625	0.625	-0.0747935996111402
0.09375	0.625	-0.111387937071992
0.125	0.625	-0.146487628132348
0.09375	0.65625	-0.136690927131462
0.09375	0.625	-0.111387937071992
0.09375	0.65625	-0.136690927131462
0.0625	0.6875	-0.107792835275525
0.0625	0.65625	-0.0919598540620525
0.0625	0.625	-0.0747935996111402
0.09375	0.65625	-0.136690927131462
0.0625	0.65625	-0.0919598540620525
0.03125	0.71875	-0.0618395891650495
0	0.6875	0
0.03125	0.6875	-0.0543500033869012
0.0625	0.6875	-0.107792835275525
0.03125	0.71875	-0.0618395891650495
0.03125	0.6875	-0.0543500033869012
0.03125	0.71875	-0.0618395891650495
0	0.75	0
0	0.71875	0
0	0.6875	0
0.03125	0.71875	-0.0618395891650495
0	0.71875	0
0.03125	0.65625	-0.0460777056502774
0	0.6875	0
0	0.65625	0
0	0.625	0
0.03125	0.65625	-0.0460777056502774
0	0.65625	0
0.03125	0.65625	-0.0460777056502774
0.0625	0.6875	-0.107792835275525
0.03125	0.6875	-0.0543500033869012
0	0.6875	0
0.03125	0.65625	-0.0460777056502774
0.03125	0.6875	-0.0543500033869012
0	0.5625	0
0.0625	0.5625	-0.0376507052623389
0.03125	0.59375	-0.0284208127144129
0	0.625	0
0	0.5625	0
0.03125	0.59375	-0.0284208127144129
0	0.5625	0
0	0.5	0
0.03125	0.53125	-0.00953928647513293
0.0625	0.5625	-0.0376507052623389
0	0.5625	0
0.03125	0.53125	-0.00953928647513293
0.09375	0.59375	-0.0839729239741623
0.0625	0.625	-0.0747935996111402
0.0625	0.59375	-0.0565185926344821
0.0625	0.5625	-0.0376507052623389
0.09375	0.59375	-0.0839729239741623
0.0625	0.59375	-0.0565185926344821
0.09375	0.59375	-0.0839729239741623
0.125	0.625	-0.146487628132348
0.09375	0.625	-0.111387937071992
0.0625	0.625	-0.0747935996111402
0.09375	0.59375	-0.0839729239741623
0.09375	0.625	-0.111387937071992
0.03125	0.59375	-0.0284208127144129
0.0625	0.625	-0.0747935996111402
0.03125	0.625	-0.0375949424147845
0	0.625	0
0.03125	0.59375	-0.0284208127144129
0.03125	0.625	-0.0375949424147845
0.03125	0.59375	-0.0284208127144129
0.0625	0.5625	-0.0376507052623389
0.0625	0.59375	-0.0565185926344821
0.0625	0.625	-0.0747935996111402
0.03125	0.59375	-0.0284208127144129
0.0625	0.59375	-0.0565185926344821
0.15625	0.71875	-0.296208102635252
0.125	0.6875	-0.211558879817308
0.15625	0.6875	-0.260837443885213
0.1875	0.6875	-0.30599342324469
0.15625	0.71875	-0.296208102635252
0.15625	0.6875	-0.260837443885213
0.125	0.71875	-0.241990554898939
0.15625	0.71875	-0.296208102635252
0.140625	0.734375	-0.286678022688357
0.125	0.75	-0.267291492281903
0.125	0.71875	-0.241990554898939
0.140625	0.734375	-0.286678022688357
0.125	0.6875	-0.211558879817308
0.15625	0.71875	-0.296208102635252
0.125	0.71875	-0.241990554898939
0.15625	0.65625	-0.2216226451633
0.125	0.6875	-0.211558879817308
0.125	0.65625	-0.180602609932496
0.125	0.625	-0.146487628132348
0.15625	0.65625	-0.2216226451633
0.125	0.65625	-0.180602609932496
0.15625	0.65625	-0.2216226451633
0.1875	0.6875	-0.30599342324469
0.15625	0.6875	-0.260837443885213
0.125	0.6875	-0.211558879817308
0.15625	0.65625	-0.2216226451633
0.15625	0.6875	-0.260837443885213
0.21875	0.71875	-0.399363918936083
0.1875	0.75	-0.391618415911118
0.1875	0.71875	-0.350414199613689
0.1875	0.6875	-0.30599342324469
0.21875	0.71875	-0.399363918936083
0.1875	0.71875	-0.350414199613689
0.21875	0.71875	-0.399363918936083
0.25	0.75	-0.497919847588034
0.21875	0.75	-0.448346053700105
0.1875	0.75	-0.391618415911118
0.21875	0.71875	-0.399363918936083
0.21875	0.75	-0.448346053700105
0.15625	0.75	-0.332788762939208
0.15625	0.71875	-0.296208102635252
0.171875	0.734375	-0.341344986960908
0.1875	0.75	-0.391618415911118
0.15625	0.75	-0.332788762939208
0.171875	0.734375	-0.341344986960908
0.15625	0.75	-0.332788762939208
0.125	0.75	-0.267291492281903
0.140625	0.734375	-0.286678022688357
0.15625	0.71875	-0.296208102635252
0.15625	0.75	-0.332788762939208
0.140625	0.734375	-0.286678022688357
0.15625	0.71875	-0.296208102635252
0.1875	0.6875	-0.30599342324469
0.1875	0.71875	-0.350414199613689
0.1875	0.71875	-0.350414199613689
0.1875	0.75	-0.391618415911118
0.171875	0.734375	-0.341344986960908
0.15625	0.71875	-0.296208102635252
0.1875	0.71875	-0.350414199613689
0.171875	0.734375	-0.341344986960908
0.09375	0.71875	-0.183188111427502
0.0625	0.75	-0.136884116496316
0.0625	0.71875	-0.123486042383694
0.0625	0.6875	-0.107792835275525
0.09375	0.71875	-0.183188111427502
0.0625	0.71875	-0.123486042383694
0.09375	0.71875	-0.183188111427502
0.125	0.75	-0.267291492281903
0.09375	0.75	-0.203892216981692
0.0625	0.75	-0.136884116496316
0.09375	0.71875	-0.183188111427502
0.09375	0.75	-0.203892216981692
0.03125	0.71875	-0.0618395891650495
0.0625	0.75	-0.136884116496316
0.03125	0.75	-0.0689849129260868
0	0.75	0
0.03125	0.71875	-0.0618395891650495
0.03125	0.75	-0.0689849129260868
0.03125	0.71875	-0.0618395891650495
0.0625	0.6875	-0.107792835275525
0.0625	0.71875	-0.123486042383694
0.0625	0.75	-0.136884116496316
0.03125	0.71875	-0.0618395891650495
0.0625	0.71875	-0.123486042383694
0.09375	0.65625	-0.136690927131462
0.125	0.6875	-0.211558879817308
0.09375	0.6875	-0.160682268962162
0.0625	0.6875	-0.107792835275525
0.09375	0.65625	-0.136690927131462
0.09375	0.6875	-0.160682268962162
0.09375	0.65625	-0.136690927131462
0.125	0.625	-0.146487628132348
0.125	0.65625	-0.180602609932496
0.125	0.6875	-0.211558879817308
0.09375	0.65625	-0.136690927131462
0.125	0.65625	-0.180602609932496
0.09375	0.71875	-0.183188111427502
0.125	0.6875	-0.211558879817308
0.125	0.71875	-0.241990554898939
0.125	0.75	-0.267291492281903
0.09375	0.71875	-0.183188111427502
0.125	0.71875	-0.241990554898939
0.09375	0.71875	-0.183188111427502
0.0625	0.6875	-0.107792835275525
0.09375	0.6875	-0.160682268962162
0.125	0.6875	-0.211558879817308
0.09375	0.71875	-0.183188111427502
0.09375	0.6875	-0.160682268962162
0.09375	0.3125	0.158856323021683
0.09375	0.28125	0.180643313013173
0.109375	0.296875	0.198630181961831
0.125	0.3125	0.208229276940659
0.09375	0.3125	0.158856323021683
0.109375	0.296875	0.198630181961831
0.09375	0.3125	0.158856323021683
0.0625	0.3125	0.106185132900553
0.078125	0.296875	0.138666583681915
0.09375	0.28125	0.180643313013173
0.09375	0.3125	0.158856323021683
0.078125	0.296875	0.138666583681915
0.125	0.28125	0.239099996299358
0.09375	0.28125	0.180643313013173
0.109375	0.265625	0.22089686441523
0.125	0.25	0.267614085515757
0.125	0.28125	0.239099996299358
0.109375	0.265625	0.22089686441523
0.125	0.28125	0.239099996299358
0.125	0.3125	0.208229276940659
0.109375	0.296875	0.198630181961831
0.09375	0.28125	0.180643313013173
0.125	0.28125	0.239099996299358
0.109375	0.296875	0.198630181961831
0.09375	0.34375	0.135513260723271
0.125	0.3125	0.208229276940659
0.125	0.34375	0.18016671681776
0.125	0.375	0.146002077485853
0.09375	0.34375	0.135513260723271
0.125	0.34375	0.18016671681776
0.09375	0.34375	0.135513260723271
0.0625	0.3125	0.106185132900553
0.09375	0.3125	0.158856323021683
0.125	0.3125	0.208229276940659
0.09375	0.34375	0.135513260723271
0.09375	0.3125	0.158856323021683
0.0625	0.28125	0.121547106542148
0.03125	0.28125	0.0609800877022865
0.046875	0.265625	0.0952934299712739
0.0625	0.25	0.136658037783843
0.0625	0.28125	0.121547106542148
0.046875	0.265625	0.0952934299712739
0.0625	0.28125	0.121547106542148
0.0625	0.3125	0.106185132900553
0.046875	0.296875	0.0879746107149987
0.03125	0.28125	0.0609800877022865
0.0625	0.28125	0.121547106542148
0.046875	0.296875	0.0879746107149987
0.03125	0.25	0.0686571126036722
0.03125	0.28125	0.0609800877022865
0.015625	0.265625	0.0337718979784391
0	0.25	0
0.03125	0.25	0.0686571126036722
0.015625	0.265625	0.0337718979784391
0.03125	0.25	0.0686571126036722
0.0625	0.25	0.136658037783843
0.046875	0.265625	0.0952934299712739
0.03125	0.28125	0.0609800877022865
0.03125	0.25	0.0686571126036722
0.046875	0.265625	0.0952934299712739
0.09375	0.25	0.203448917734639
0.09375	0.28125	0.180643313013173
0.078125	0.265625	0.161538639389037
0.0625	0.25	0.136658037783843
0.09375	0.25	0.203448917734639
0.078125	0.265625	0.161538639389037
0.09375	0.25	0.203448917734639
0.125	0.25	0.267614085515757
0.109375	0.265625	0.22089686441523
0.09375	0.28125	0.180643313013173
0.09375	0.25	0.203448917734639
0.109375	0.265625	0.22089686441523
0.0625	0.28125	0.121547106542148
0.09375	0.28125	0.180643313013173
0.078125	0.296875	0.138666583681915
0.0625	0.3125	0.106185132900553
0.0625	0.28125	0.121547106542148
0.078125	0.296875	0.138666583681915
0.0625	0.28125	0.121547106542148
0.0625	0.25	0.136658037783843
0.078125	0.265625	0.161538639389037
0.09375	0.28125	0.180643313013173
0.0625	0.28125	0.121547106542148
0.078125	0.265625	0.161538639389037
0.171875	0.265625	0.340500105539761
0.1875	0.28125	0.34843771901891
0.171875	0.28125	0.323060599724794
0.15625	0.28125	0.29327393559914
0.171875	0.265625	0.340500105539761
0.171875	0.28125	0.323060599724794
0.171875	0.265625	0.340500105539761
0.1875	0.25	0.389389418798692
0.1875	0.265625	0.370381777036999
0.1875	0.28125	0.34843771901891
0.171875	0.265625	0.340500105539761
0.1875	0.265625	0.370381777036999
0.171875	0.296875	0.302632970202572
0.1875	0.28125	0.34843771901891
0.1875	0.296875	0.325560665581863
0.1875	0.3125	0.300857193576164
0.171875	0.296875	0.302632970202572
0.1875	0.296875	0.325560665581863
0.171875	0.296875	0.302632970202572
0.15625	0.28125	0.29327393559914
0.171875	0.28125	0.323060599724794
0.1875	0.28125	0.34843771901891
0.171875	0.296875	0.302632970202572
0.171875	0.28125	0.323060599724794
0.15625	0.25	0.332293038487813
0.15625	0.28125	0.29327393559914
0.140625	0.265625	0.283770688854617
0.125	0.25	0.267614085515757
0.15625	0.25	0.332293038487813
0.140625	0.265625	0.283770688854617
0.15625	0.25	0.332293038487813
0.1875	0.25	0.389389418798692
0.171875	0.265625	0.340500105539761
0.15625	0.28125	0.29327393559914
0.15625	0.25	0.332293038487813
0.171875	0.265625	0.340500105539761
0.203125	0.265625	0.39616309257865
0.21875	0.25	0.444310506967726
0.21875	0.265625	0.422805582955555
0.21875	0.28125	0.397330371616153
0.203125	0.265625	0.39616309257865
0.21875	0.265625	0.422805582955555
0.203125	0.265625	0.39616309257865
0.1875	0.25	0.389389418798692
0.203125	0.25	0.418509366080922
0.21875	0.25	0.444310506967726
0.203125	0.265625	0.39616309257865
0.203125	0.25	0.418509366080922
0.234375	0.265625	0.446252384062505
0.21875	0.25	0.444310506967726
0.234375	0.25	0.47152613258999
0.25	0.25	0.495345336624861
0.234375	0.265625	0.446252384062505
0.234375	0.25	0.47152613258999
0.234375	0.265625	0.446252384062505
0.21875	0.28125	0.397330371616153
0.21875	0.265625	0.422805582955555
0.21875	0.25	0.444310506967726
0.234375	0.265625	0.446252384062505
0.21875	0.265625	0.422805582955555
0.203125	0.296875	0.348581872759654
0.1875	0.28125	0.34843771901891
0.203125	0.28125	0.373887009234743
0.21875	0.28125	0.397330371616153
0.203125	0.296875	0.348581872759654
0.203125	0.28125	0.373887009234743
0.203125	0.296875	0.348581872759654
0.1875	0.3125	0.300857193576164
0.1875	0.296875	0.325560665581863
0.1875	0.28125	0.34843771901891
0.203125	0.296875	0.348581872759654
0.1875	0.296875	0.325560665581863
0.203125	0.265625	0.39616309257865
0.1875	0.28125	0.34843771901891
0.1875	0.265625	0.370381777036999
0.1875	0.25	0.389389418798692
0.203125	0.265625	0.39616309257865
0.1875	0.265625	0.370381777036999
0.203125	0.265625	0.39616309257865
0.21875	0.28125	0.397330371616153
0.203125	0.28125	0.373887009234743
0.1875	0.28125	0.34843771901891
0.203125	0.265625	0.39616309257865
0.203125	0.28125	0.373887009234743
0.15625	0.34375	0.219668264610642
0.125	0.3125	0.208229276940659
0.15625	0.3125	0.258174227109659
0.1875	0.3125	0.300857193576164
0.15625	0.34375	0.219668264610642
0.15625	0.3125	0.258174227109659
0.15625	0.34375	0.219668264610642
0.125	0.375	0.146002077485853
0.125	0.34375	0.18016671681776
0.125	0.3125	0.208229276940659
0.15625	0.34375	0.219668264610642
0.125	0.34375	0.18016671681776
0.125	0.28125	0.239099996299358
0.15625	0.28125	0.29327393559914
0.140625	0.296875	0.246470975885036
0.125	0.3125	0.208229276940659
0.125	0.28125	0.239099996299358
0.140625	0.296875	0.246470975885036
0.125	0.28125	0.239099996299358
0.125	0.25	0.267614085515757
0.140625	0.265625	0.283770688854617
0.15625	0.28125	0.29327393559914
0.125	0.28125	0.239099996299358
0.140625	0.265625	0.283770688854617
0.15625	0.3125	0.258174227109659
0.15625	0.28125	0.29327393559914
0.171875	0.296875	0.302632970202572
0.1875	0.3125	0.300857193576164
0.15625	0.3125	0.258174227109659
0.171875	0.296875	0.302632970202572
0.15625	0.3125	0.258174227109659
0.125	0.3125	0.208229276940659
0.140625	0.296875	0.246470975885036
0.15625	0.28125	0.29327393559914
0.15625	0.3125	0.258174227109659
0.140625	0.296875	0.246470975885036
0.03125	0.40625	0.0297143890672435
0.0625	0.375	0.075232793986477
0.0625	0.40625	0.0600857693711662
0.0625	0.40625	0.0600857693711662
0.0625	0.4375	0.0343095123465765
0.046875	0.421875	0.0399999984114155
0.03125	0.40625	0.0297143890672435
0.0625	0.40625	0.0600857693711662
0.046875	0.421875	0.0399999984114155
0.03125	0.40625	0.0297143890672435
0	0.375	0
0.03125	0.375	0.0383636557041049
0.0625	0.375	0.075232793986477
0.03125	0.40625	0.0297143890672435
0.03125	0.375	0.0383636557041049
0.09375	0.40625	0.0853666736259827
0.0625	0.375	0.075232793986477
0.09375	0.375	0.112596234411487
0.125	0.375	0.146002077485853
0.09375	0.40625	0.0853666736259827
0.09375	0.375	0.112596234411487
0.09375	0.40625	0.0853666736259827
0.0625	0.4375	0.0343095123465765
0.0625	0.40625	0.0600857693711662
0.0625	0.375	0.075232793986477
0.09375	0.40625	0.0853666736259827
0.0625	0.40625	0.0600857693711662
0.03125	0.46875	0.00872527901947149
0	0.4375	0
0.03125	0.4375	0.0176889715697891
0.0625	0.4375	0.0343095123465765
0.03125	0.46875	0.00872527901947149
0.03125	0.4375	0.0176889715697891
0.03125	0.46875	0.00872527901947149
0	0.5	0
0	0.46875	0
0	0.4375	0
0.03125	0.46875	0.00872527901947149
0	0.46875	0
0	0.40625	0
0.03125	0.40625	0.0297143890672435
0.015625	0.421875	0.00645582338721403
0	0.4375	0
0	0.40625	0
0.015625	0.421875	0.00645582338721403
0	0.375	0
0.03125	0.40625	0.0297143890672435
0	0.40625	0
0.03125	0.4375	0.0176889715697891
0.03125	0.40625	0.0297143890672435
0.046875	0.421875	0.0399999984114155
0.0625	0.4375	0.0343095123465765
0.03125	0.4375	0.0176889715697891
0.046875	0.421875	0.0399999984114155
0.03125	0.4375	0.0176889715697891
0	0.4375	0
0.015625	0.421875	0.00645582338721403
0.03125	0.40625	0.0297143890672435
0.03125	0.4375	0.0176889715697891
0.015625	0.421875	0.00645582338721403
0.03125	0.34375	0.0457856980250568
0	0.3125	0
0.03125	0.3125	0.0535923097278261
0.0625	0.3125	0.106185132900553
0.03125	0.34375	0.0457856980250568
0.03125	0.3125	0.0535923097278261
0.03125	0.34375	0.0457856980250568
0	0.375	0
0	0.34375	0
0	0.3125	0
0.03125	0.34375	0.0457856980250568
0	0.34375	0
0	0.28125	0
0.03125	0.28125	0.0609800877022865
0.015625	0.296875	0.0257953377335669
0	0.3125	0
0	0.28125	0
0.015625	0.296875	0.0257953377335669
0	0.28125	0
0	0.25	0
0.015625	0.265625	0.0337718979784391
0.03125	0.28125	0.0609800877022865
0	0.28125	0
0.015625	0.265625	0.0337718979784391
0.03125	0.3125	0.0535923097278261
0.03125	0.28125	0.0609800877022865
0.046875	0.296875	0.0879746107149987
0.0625	0.3125	0.106185132900553
0.03125	0.3125	0.0535923097278261
0.046875	0.296875	0.0879746107149987
0.03125	0.3125	0.0535923097278261
0	0.3125	0
0.015625	0.296875	0.0257953377335669
0.03125	0.28125	0.0609800877022865
0.03125	0.3125	0.0535923097278261
0.015625	0.296875	0.0257953377335669
0.09375	0.34375	0.135513260723271
0.0625	0.375	0.075232793986477
0.0625	0.34375	0.0920125995418425
0.0625	0.3125	0.106185132900553
0.09375	0.34375	0.135513260723271
0.0625	0.34375	0.0920125995418425
0.09375	0.34375	0.135513260723271
0.125	0.375	0.146002077485853
0.09375	0.375	0.112596234411487
0.0625	0.375	0.075232793986477
0.09375	0.34375	0.135513260723271
0.09375	0.375	0.112596234411487
0.03125	0.34375	0.0457856980250568
0.0625	0.375	0.075232793986477
0.03125	0.375	0.0383636557041049
0	0.375	0
0.03125	0.34375	0.0457856980250568
0.03125	0.375	0.0383636557041049
0.03125	0.34375	0.0457856980250568
0.0625	0.3125	0.106185132900553
0.0625	0.34375	0.0920125995418425
0.0625	0.375	0.075232793986477
0.03125	0.34375	0.0457856980250568
0.0625	0.34375	0.0920125995418425
0.046875	0.140625	0.132662741571039
0.0625	0.15625	0.171780314841898
0.046875	0.15625	0.12962696722612
0.03125	0.15625	0.0863925431195738
0.046875	0.140625	0.132662741571039
0.046875	0.15625	0.12962696722612
0.046875	0.140625	0.132662741571039
0.0625	0.125	0.180719816046879
0.0625	0.140625	0.176821355894063
0.0625	0.15625	0.171780314841898
0.046875	0.140625	0.132662741571039
0.0625	0.140625	0.176821355894063
0.046875	0.171875	0.125773716089022
0.0625	0.15625	0.171780314841898
0.0625	0.171875	0.16761860540838
0.0625	0.1875	0.162585326472657
0.046875	0.171875	0.125773716089022
0.0625	0.171875	0.16761860540838
0.046875	0.171875	0.125773716089022
0.03125	0.15625	0.0863925431195738
0.046875	0.15625	0.12962696722612
0.0625	0.15625	0.171780314841898
0.046875	0.171875	0.125773716089022
0.046875	0.15625	0.12962696722612
0.015625	0.140625	0.0443656098139563
0.03125	0.125	0.0907248575115192
0.03125	0.140625	0.0887999531218681
0.03125	0.15625	0.0863925431195738
0.015625	0.140625	0.0443656098139563
0.03125	0.140625	0.0887999531218681
0.015625	0.140625	0.0443656098139563
0	0.125	0
0.015625	0.125	0.0455376817541494
0.03125	0.125	0.0907248575115192
0.015625	0.140625	0.0443656098139563
0.015625	0.125	0.0455376817541494
0.046875	0.140625	0.132662741571039
0.03125	0.125	0.0907248575115192
0.046875	0.125	0.136210125629009
0.0625	0.125	0.180719816046879
0.046875	0.140625	0.132662741571039
0.046875	0.125	0.136210125629009
0.046875	0.140625	0.132662741571039
0.03125	0.15625	0.0863925431195738
0.03125	0.140625	0.0887999531218681
0.03125	0.125	0.0907248575115192
0.046875	0.140625	0.132662741571039
0.03125	0.140625	0.0887999531218681
0.078125	0.140625	0.219912182996195
0.09375	0.125	0.268984291973838
0.09375	0.140625	0.263366501529714
0.09375	0.15625	0.255864209857218
0.078125	0.140625	0.219912182996195
0.09375	0.140625	0.263366501529714
0.078125	0.140625	0.219912182996195
0.0625	0.125	0.180719816046879
0.078125	0.125	0.225728212025366
0.09375	0.125	0.268984291973838
0.078125	0.140625	0.219912182996195
0.078125	0.125	0.225728212025366
0.109375	0.140625	0.304994219621203
0.09375	0.125	0.268984291973838
0.109375	0.125	0.313067441346633
0.125	0.125	0.354750849829059
0.109375	0.140625	0.304994219621203
0.109375	0.125	0.313067441346633
0.109375	0.140625	0.304994219621203
0.09375	0.15625	0.255864209857218
0.09375	0.140625	0.263366501529714
0.09375	0.125	0.268984291973838
0.109375	0.140625	0.304994219621203
0.09375	0.140625	0.263366501529714
0.078125	0.171875	0.207914791047894
0.0625	0.15625	0.171780314841898
0.078125	0.15625	0.214464717843091
0.09375	0.15625	0.255864209857218
0.078125	0.171875	0.207914791047894
0.078125	0.15625	0.214464717843091
0.078125	0.171875	0.207914791047894
0.0625	0.1875	0.162585326472657
0.0625	0.171875	0.16761860540838
0.0625	0.15625	0.171780314841898
0.078125	0.171875	0.207914791047894
0.0625	0.171875	0.16761860540838
0.078125	0.140625	0.219912182996195
0.0625	0.15625	0.171780314841898
0.0625	0.140625	0.176821355894063
0.0625	0.125	0.180719816046879
0.078125	0.140625	0.219912182996195
0.0625	0.140625	0.176821355894063
0.078125	0.140625	0.219912182996195
0.09375	0.15625	0.255864209857218
0.078125	0.15625	0.214464717843091
0.0625	0.15625	0.171780314841898
0.078125	0.140625	0.219912182996195
0.078125	0.15625	0.214464717843091
0.03125	0.1875	0.0817819170962892
0.03125	0.21875	0.075709116984766
0.015625	0.203125	0.0395783269591172
0	0.1875	0
0.03125	0.1875	0.0817819170962892
0.015625	0.203125	0.0395783269591172
0.03125	0.1875	0.0817819170962892
0.0625	0.1875	0.162585326472657
0.046875	0.203125	0.117090180836081
0.03125	0.21875	0.075709116984766
0.03125	0.1875	0.0817819170962892
0.046875	0.203125	0.117090180836081
0	0.21875	0
0.03125	0.21875	0.075709116984766
0.015625	0.234375	0.0353395761612446
0	0.25	0
0	0.21875	0
0.015625	0.234375	0.0353395761612446
0	0.21875	0
0	0.1875	0
0.015625	0.203125	0.0395783269591172
0.03125	0.21875	0.075709116984766
0	0.21875	0
0.015625	0.203125	0.0395783269591172
0	0.15625	0
0.03125	0.15625	0.0863925431195738
0.015625	0.171875	0.0418154375947
0	0.1875	0
0	0.15625	0
0.015625	0.171875	0.0418154375947
0	0.15625	0
0	0.125	0
0.015625	0.140625	0.0443656098139563
0.03125	0.15625	0.0863925431195738
0	0.15625	0
0.015625	0.140625	0.0443656098139563
0.03125	0.1875	0.0817819170962892
0.03125	0.15625	0.0863925431195738
0.046875	0.171875	0.125773716089022
0.0625	0.1875	0.162585326472657
0.03125	0.1875	0.0817819170962892
0.046875	0.171875	0.125773716089022
0.03125	0.1875	0.0817819170962892
0	0.1875	0
0.015625	0.171875	0.0418154375947
0.03125	0.15625	0.0863925431195738
0.03125	0.1875	0.0817819170962892
0.015625	0.171875	0.0418154375947
0.015625	0.078125	0.0477229741410339
0.03125	0.0625	0.0963280447740005
0.03125	0.078125	0.0956579628909917
0.03125	0.09375	0.0941753147780831
0.015625	0.078125	0.0477229741410339
0.03125	0.078125	0.0956579628909917
0.015625	0.078125	0.0477229741410339
0	0.0625	0
0.015625	0.0625	0.0483903862655148
0.03125	0.0625	0.0963280447740005
0.015625	0.078125	0.0477229741410339
0.015625	0.0625	0.0483903862655148
0.046875	0.078125	0.142763443407982
0.03125	0.0625	0.0963280447740005
0.046875	0.0625	0.144744749589423
0.0625	0.0625	0.191842093333241
0.046875	0.078125	0.142763443407982
0.046875	0.0625	0.144744749589423
0.046875	0.078125	0.142763443407982
0.03125	0.09375	0.0941753147780831
0.03125	0.078125	0.0956579628909917
0.03125	0.0625	0.0963280447740005
0.046875	0.078125	0.142763443407982
0.03125	0.078125	0.0956579628909917
0.015625	0.109375	0.0464064737876148
0	0.09375	0
0.015625	0.09375	0.0472787778465434
0.03125	0.09375	0.0941753147780831
0.015625	0.109375	0.0464064737876148
0.015625	0.09375	0.0472787778465434
0.015625	0.109375	0.0464064737876148
0	0.125	0
0	0.109375	0
0	0.09375	0
0.015625	0.109375	0.0464064737876148
0	0.109375	0
0.015625	0.078125	0.0477229741410339
0	0.09375	0
0	0.078125	0
0	0.0625	0
0.015625	0.078125	0.0477229741410339
0	0.078125	0
0.015625	0.078125	0.0477229741410339
0.03125	0.09375	0.0941753147780831
0.015625	0.09375	0.0472787778465434
0	0.09375	0
0.015625	0.078125	0.0477229741410339
0.015625	0.09375	0.0472787778465434
0.015625	0.046875	0.0486004485440849
0	0.03125	0
0.015625	0.03125	0.0489533617784479
0.03125	0.03125	0.09746159234592
0.015625	0.046875	0.0486004485440849
0.015625	0.03125	0.0489533617784479
0.015625	0.046875	0.0486004485440849
0	0.0625	0
0	0.046875	0
0	0.03125	0
0.015625	0.046875	0.0486004485440849
0	0.046875	0
0.015625	0.015625	0.0486867865821775
0	0.03125	0
0	0.015625	0
0	0	0
0.015625	0.015625	0.0486867865821775
0	0.015625	0
0.015625	0.015625	0.0486867865821775
0.03125	0.03125	0.09746159234592
0.015625	0.03125	0.0489533617784479
0	0.03125	0
0.015625	0.015625	0.0486867865821775
0.015625	0.03125	0.0489533617784479
0.046875	0.046875	0.145345026415617
0.03125	0.0625	0.0963280447740005
0.03125	0.046875	0.0974455023157503
0.03125	0.03125	0.09746159234592
0.046875	0.046875	0.145345026415617
0.03125	0.046875	0.0974455023157503
0.046875	0.046875	0.145345026415617
0.0625	0.0625	0.191842093333241
0.046875	0.0625	0.144744749589423
0.03125	0.0625	0.0963280447740005
0.046875	0.046875	0.145345026415617
0.046875	0.0625	0.144744749589423
0.015625	0.046875	0.0486004485440849
0.03125	0.0625	0.0963280447740005
0.015625	0.0625	0.0483903862655148
0	0.0625	0
0.015625	0.046875	0.0486004485440849
0.015625	0.0625	0.0483903862655148
0.015625	0.046875	0.0486004485440849
0.03125	0.03125	0.09746159234592
0.03125	0.046875	0.0974455023157503
0.03125	0.0625	0.0963280447740005
0.015625	0.046875	0.0486004485440849
0.03125	0.046875	0.0974455023157503
0.078125	0.109375	0.22980979560193
0.0625	0.09375	0.187491152938275
0.078125	0.09375	0.234266736680025
0.09375	0.09375	0.2791522706412
0.078125	0.109375	0.22980979560193
0.078125	0.09375	0.234266736680025
0.078125	0.109375	0.22980979560193
0.0625	0.125	0.180719816046879
0.0625	0.109375	0.184994407569974
0.0625	0.09375	0.187491152938275
0.078125	0.109375	0.22980979560193
0.0625	0.109375	0.184994407569974
0.078125	0.078125	0.236602440931411
0.0625	0.09375	0.187491152938275
0.0625	0.078125	0.190488634612357
0.0625	0.0625	0.191842093333241
0.078125	0.078125	0.236602440931411
0.0625	0.078125	0.190488634612357
0.078125	0.078125	0.236602440931411
0.09375	0.09375	0.2791522706412
0.078125	0.09375	0.234266736680025
0.0625	0.09375	0.187491152938275
0.078125	0.078125	0.236602440931411
0.078125	0.09375	0.234266736680025
0.109375	0.109375	0.318773232264266
0.09375	0.125	0.268984291973838
0.09375	0.109375	0.275361846600603
0.09375	0.09375	0.2791522706412
0.109375	0.109375	0.318773232264266
0.09375	0.109375	0.275361846600603
0.109375	0.109375	0.318773232264266
0.125	0.125	0.354750849829059
0.109375	0.125	0.313067441346633
0.09375	0.125	0.268984291973838
0.109375	0.109375	0.318773232264266
0.109375	0.125	0.313067441346633
0.078125	0.109375	0.22980979560193
0.09375	0.125	0.268984291973838
0.078125	0.125	0.225728212025366
0.0625	0.125	0.180719816046879
0.078125	0.109375	0.22980979560193
0.078125	0.125	0.225728212025366
0.078125	0.109375	0.22980979560193
0.09375	0.09375	0.2791522706412
0.09375	0.109375	0.275361846600603
0.09375	0.125	0.268984291973838
0.078125	0.109375	0.22980979560193
0.09375	0.109375	0.275361846600603
0.046875	0.109375	0.138763310135316
0.03125	0.125	0.0907248575115192
0.03125	0.109375	0.09291879703244
0.03125	0.09375	0.0941753147780831
0.046875	0.109375	0.138763310135316
0.03125	0.109375	0.09291879703244
0.046875	0.109375	0.138763310135316
0.0625	0.125	0.180719816046879
0.046875	0.125	0.136210125629009
0.03125	0.125	0.0907248575115192
0.046875	0.109375	0.138763310135316
0.046875	0.125	0.136210125629009
0.015625	0.109375	0.0464064737876148
0.03125	0.125	0.0907248575115192
0.015625	0.125	0.0455376817541494
0	0.125	0
0.015625	0.109375	0.0464064737876148
0.015625	0.125	0.0455376817541494
0.015625	0.109375	0.0464064737876148
0.03125	0.09375	0.0941753147780831
0.03125	0.109375	0.09291879703244
0.03125	0.125	0.0907248575115192
0.015625	0.109375	0.0464064737876148
0.03125	0.109375	0.09291879703244
0.046875	0.078125	0.142763443407982
0.0625	0.09375	0.187491152938275
0.046875	0.09375	0.141407442288304
0.03125	0.09375	0.0941753147780831
0.046875	0.078125	0.142763443407982
0.046875	0.09375	0.141407442288304
0.046875	0.078125	0.142763443407982
0.0625	0.0625	0.191842093333241
0.0625	0.078125	0.190488634612357
0.0625	0.09375	0.187491152938275
0.046875	0.078125	0.142763443407982
0.0625	0.078125	0.190488634612357
0.046875	0.109375	0.138763310135316
0.0625	0.09375	0.187491152938275
0.0625	0.109375	0.184994407569974
0.0625	0.125	0.180719816046879
0.046875	0.109375	0.138763310135316
0.0625	0.109375	0.184994407569974
0.046875	0.109375	0.138763310135316
0.03125	0.09375	0.0941753147780831
0.046875	0.09375	0.141407442288304
0.0625	0.09375	0.187491152938275
0.046875	0.109375	0.138763310135316
0.046875	0.09375	0.141407442288304
0.140625	0.203125	0.341600904120835
0.15625	0.1875	0.390548362690828
0.15625	0.203125	0.377697390960029
0.15625	0.21875	0.362146560468147
0.140625	0.203125	0.341600904120835
0.15625	0.203125	0.377697390960029
0.140625	0.203125	0.341600904120835
0.125	0.1875	0.316825004158765
0.140625	0.1875	0.355067040820037
0.15625	0.1875	0.390548362690828
0.140625	0.203125	0.341600904120835
0.140625	0.1875	0.355067040820037
0.171875	0.203125	0.410453938560446
0.15625	0.1875	0.390548362690828
0.171875	0.1875	0.426861017752561
0.1875	0.1875	0.459874005445138
0.171875	0.203125	0.410453938560446
0.171875	0.1875	0.426861017752561
0.171875	0.203125	0.410453938560446
0.15625	0.21875	0.362146560468147
0.15625	0.203125	0.377697390960029
0.15625	0.1875	0.390548362690828
0.171875	0.203125	0.410453938560446
0.15625	0.203125	0.377697390960029
0.15625	0.21875	0.362146560468147
0.125	0.25	0.267614085515757
0.125	0.21875	0.29672300864946
0.125	0.21875	0.29672300864946
0.125	0.1875	0.316825004158765
0.140625	0.203125	0.341600904120835
0.15625	0.21875	0.362146560468147
0.125	0.21875	0.29672300864946
0.140625	0.203125	0.341600904120835
0.140625	0.171875	0.365892889940992
0.125	0.15625	0.337522074744282
0.140625	0.15625	0.378008036620949
0.15625	0.15625	0.415755040873836
0.140625	0.171875	0.365892889940992
0.140625	0.15625	0.378008036620949
0.140625	0.171875	0.365892889940992
0.125	0.1875	0.316825004158765
0.125	0.171875	0.328284112603221
0.125	0.15625	0.337522074744282
0.140625	0.171875	0.365892889940992
0.125	0.171875	0.328284112603221
0.140625	0.140625	0.387354625143055
0.125	0.15625	0.337522074744282
0.125	0.140625	0.347366132992383
0.125	0.125	0.354750849829059
0.140625	0.140625	0.387354625143055
0.125	0.140625	0.347366132992383
0.140625	0.140625	0.387354625143055
0.15625	0.15625	0.415755040873836
0.140625	0.15625	0.378008036620949
0.125	0.15625	0.337522074744282
0.140625	0.140625	0.387354625143055
0.140625	0.15625	0.378008036620949
0.171875	0.171875	0.440135431994364
0.15625	0.1875	0.390548362690828
0.15625	0.171875	0.404658357934603
0.15625	0.15625	0.415755040873836
0.171875	0.171875	0.440135431994364
0.15625	0.171875	0.404658357934603
0.171875	0.171875	0.440135431994364
0.1875	0.1875	0.459874005445138
0.171875	0.1875	0.426861017752561
0.15625	0.1875	0.390548362690828
0.171875	0.171875	0.440135431994364
0.171875	0.1875	0.426861017752561
0.140625	0.171875	0.365892889940992
0.15625	0.1875	0.390548362690828
0.140625	0.1875	0.355067040820037
0.125	0.1875	0.316825004158765
0.140625	0.171875	0.365892889940992
0.140625	0.1875	0.355067040820037
0.140625	0.171875	0.365892889940992
0.15625	0.15625	0.415755040873836
0.15625	0.171875	0.404658357934603
0.15625	0.1875	0.390548362690828
0.140625	0.171875	0.365892889940992
0.15625	0.171875	0.404658357934603
0.203125	0.234375	0.437055231361818
0.1875	0.21875	0.425999700795151
0.203125	0.21875	0.457943005057148
0.21875	0.21875	0.485343520690008
0.203125	0.234375	0.437055231361818
0.203125	0.21875	0.457943005057148
0.203125	0.234375	0.437055231361818
0.1875	0.25	0.389389418798692
0.1875	0.234375	0.40910735073963
0.1875	0.21875	0.425999700795151
0.203125	0.234375	0.437055231361818
0.1875	0.234375	0.40910735073963
0.203125	0.203125	0.475220288658744
0.1875	0.21875	0.425999700795151
0.1875	0.203125	0.444738102096029
0.1875	0.1875	0.459874005445138
0.203125	0.203125	0.475220288658744
0.1875	0.203125	0.444738102096029
0.203125	0.203125	0.475220288658744
0.21875	0.21875	0.485343520690008
0.203125	0.21875	0.457943005057148
0.1875	0.21875	0.425999700795151
0.203125	0.203125	0.475220288658744
0.203125	0.21875	0.457943005057148
0.234375	0.234375	0.492485743505451
0.21875	0.25	0.444310506967726
0.21875	0.234375	0.466655419371552
0.21875	0.21875	0.485343520690008
0.234375	0.234375	0.492485743505451
0.21875	0.234375	0.466655419371552
0.234375	0.234375	0.492485743505451
0.25	0.25	0.495345336624861
0.234375	0.25	0.47152613258999
0.21875	0.25	0.444310506967726
0.234375	0.234375	0.492485743505451
0.234375	0.25	0.47152613258999
0.203125	0.234375	0.437055231361818
0.21875	0.25	0.444310506967726
0.203125	0.25	0.418509366080922
0.1875	0.25	0.389389418798692
0.203125	0.234375	0.437055231361818
0.203125	0.25	0.418509366080922
0.203125	0.234375	0.437055231361818
0.21875	0.21875	0.485343520690008
0.21875	0.234375	0.466655419371552
0.21875	0.25	0.444310506967726
0.203125	0.234375	0.437055231361818
0.21875	0.234375	0.466655419371552
0.15625	0.25	0.332293038487813
0.15625	0.21875	0.362146560468147
0.171875	0.234375	0.377514502620716
0.1875	0.25	0.389389418798692
0.15625	0.25	0.332293038487813
0.171875	0.234375	0.377514502620716
0.125	0.25	0.267614085515757
0.15625	0.21875	0.362146560468147
0.15625	0.25	0.332293038487813
0.171875	0.203125	0.410453938560446
0.1875	0.21875	0.425999700795151
0.171875	0.21875	0.395848508465354
0.15625	0.21875	0.362146560468147
0.171875	0.203125	0.410453938560446
0.171875	0.21875	0.395848508465354
0.171875	0.203125	0.410453938560446
0.1875	0.1875	0.459874005445138
0.1875	0.203125	0.444738102096029
0.1875	0.21875	0.425999700795151
0.171875	0.203125	0.410453938560446
0.1875	0.203125	0.444738102096029
0.171875	0.234375	0.377514502620716
0.1875	0.21875	0.425999700795151
0.1875	0.234375	0.40910735073963
0.1875	0.25	0.389389418798692
0.171875	0.234375	0.377514502620716
0.1875	0.234375	0.40910735073963
0.171875	0.234375	0.377514502620716
0.15625	0.21875	0.362146560468147
0.171875	0.21875	0.395848508465354
0.1875	0.21875	0.425999700795151
0.171875	0.234375	0.377514502620716
0.171875	0.21875	0.395848508465354
0.0625	0.21875	0.150659419040595
0.09375	0.21875	0.224119585258867
0.078125	0.234375	0.17772238387037
0.0625	0.25	0.136658037783843
0.0625	0.21875	0.150659419040595
0.078125	0.234375	0.17772238387037
0.0625	0.21875	0.150659419040595
0.0625	0.1875	0.162585326472657
0.078125	0.203125	0.194782072782922
0.09375	0.21875	0.224119585258867
0.0625	0.21875	0.150659419040595
0.078125	0.203125	0.194782072782922
0.09375	0.25	0.203448917734639
0.09375	0.21875	0.224119585258867
0.109375	0.234375	0.247850946520745
0.125	0.25	0.267614085515757
0.09375	0.25	0.203448917734639
0.109375	0.234375	0.247850946520745
0.09375	0.25	0.203448917734639
0.0625	0.25	0.136658037783843
0.078125	0.234375	0.17772238387037
0.09375	0.21875	0.224119585258867
0.09375	0.25	0.203448917734639
0.078125	0.234375	0.17772238387037
0.03125	0.25	0.0686571126036722
0.03125	0.21875	0.075709116984766
0.046875	0.234375	0.108319008286378
0.0625	0.25	0.136658037783843
0.03125	0.25	0.0686571126036722
0.046875	0.234375	0.108319008286378
0.03125	0.25	0.0686571126036722
0	0.25	0
0.015625	0.234375	0.0353395761612446
0.03125	0.21875	0.075709116984766
0.03125	0.25	0.0686571126036722
0.015625	0.234375	0.0353395761612446
0.0625	0.21875	0.150659419040595
0.03125	0.21875	0.075709116984766
0.046875	0.203125	0.117090180836081
0.0625	0.1875	0.162585326472657
0.0625	0.21875	0.150659419040595
0.046875	0.203125	0.117090180836081
0.0625	0.21875	0.150659419040595
0.0625	0.25	0.136658037783843
0.046875	0.234375	0.108319008286378
0.03125	0.21875	0.075709116984766
0.0625	0.21875	0.150659419040595
0.046875	0.234375	0.108319008286378
0.109375	0.171875	0.288331313276445
0.09375	0.1875	0.241823285440142
0.09375	0.171875	0.248940845885586
0.09375	0.15625	0.255864209857218
0.109375	0.171875	0.288331313276445
0.09375	0.171875	0.248940845885586
0.125	0.1875	0.316825004158765
0.09375	0.1875	0.241823285440142
0.109375	0.171875	0.288331313276445
0.078125	0.171875	0.207914791047894
0.09375	0.1875	0.241823285440142
0.078125	0.1875	0.203008082488273
0.0625	0.1875	0.162585326472657
0.078125	0.171875	0.207914791047894
0.078125	0.1875	0.203008082488273
0.078125	0.171875	0.207914791047894
0.09375	0.15625	0.255864209857218
0.09375	0.171875	0.248940845885586
0.09375	0.1875	0.241823285440142
0.078125	0.171875	0.207914791047894
0.09375	0.171875	0.248940845885586
0.109375	0.140625	0.304994219621203
0.125	0.15625	0.337522074744282
0.109375	0.15625	0.297807480028449
0.09375	0.15625	0.255864209857218
0.109375	0.140625	0.304994219621203
0.109375	0.15625	0.297807480028449
0.109375	0.140625	0.304994219621203
0.125	0.125	0.354750849829059
0.125	0.140625	0.347366132992383
0.125	0.15625	0.337522074744282
0.109375	0.140625	0.304994219621203
0.125	0.140625	0.347366132992383
0.109375	0.171875	0.288331313276445
0.125	0.15625	0.337522074744282
0.125	0.171875	0.328284112603221
0.125	0.1875	0.316825004158765
0.109375	0.171875	0.288331313276445
0.125	0.171875	0.328284112603221
0.109375	0.171875	0.288331313276445
0.09375	0.15625	0.255864209857218
0.109375	0.15625	0.297807480028449
0.125	0.15625	0.337522074744282
0.109375	0.171875	0.288331313276445
0.109375	0.15625	0.297807480028449
0.09375	0.21875	0.224119585258867
0.125	0.1875	0.316825004158765
0.125	0.21875	0.29672300864946
0.125	0.21875	0.29672300864946
0.125	0.25	0.267614085515757
0.109375	0.234375	0.247850946520745
0.09375	0.21875	0.224119585258867
0.125	0.21875	0.29672300864946
0.109375	0.234375	0.247850946520745
0.09375	0.1875	0.241823285440142
0.09375	0.21875	0.224119585258867
0.078125	0.203125	0.194782072782922
0.078125	0.203125	0.194782072782922
0.0625	0.1875	0.162585326472657
0.078125	0.1875	0.203008082488273
0.09375	0.1875	0.241823285440142
0.078125	0.203125	0.194782072782922
0.078125	0.1875	0.203008082488273
0.125	0.1875	0.316825004158765
0.09375	0.21875	0.224119585258867
0.09375	0.1875	0.241823285440142
0.296875	0.390625	0.267978826272333
0.3125	0.40625	0.239080429730294
0.296875	0.40625	0.232009726025007
0.28125	0.40625	0.222572203950245
0.296875	0.390625	0.267978826272333
0.296875	0.40625	0.232009726025007
0.296875	0.390625	0.267978826272333
0.3125	0.375	0.314966298599833
0.3125	0.390625	0.278337451608517
0.3125	0.40625	0.239080429730294
0.296875	0.390625	0.267978826272333
0.3125	0.390625	0.278337451608517
0.296875	0.421875	0.193207772764136
0.3125	0.40625	0.239080429730294
0.3125	0.421875	0.201006696515981
0.3125	0.4375	0.161043841123351
0.296875	0.421875	0.193207772764136
0.3125	0.421875	0.201006696515981
0.296875	0.421875	0.193207772764136
0.28125	0.40625	0.222572203950245
0.296875	0.40625	0.232009726025007
0.3125	0.40625	0.239080429730294
0.296875	0.421875	0.193207772764136
0.296875	0.40625	0.232009726025007
0.265625	0.390625	0.247242788054403
0.28125	0.375	0.293139015435632
0.28125	0.390625	0.258820257742711
0.28125	0.40625	0.222572203950245
0.265625	0.390625	0.247242788054403
0.28125	0.390625	0.258820257742711
0.265625	0.390625	0.247242788054403
0.25	0.375	0.268658030965867
0.265625	0.375	0.282123486765254
0.28125	0.375	0.293139015435632
0.265625	0.390625	0.247242788054403
0.265625	0.375	0.282123486765254
0.296875	0.390625	0.267978826272333
0.28125	0.375	0.293139015435632
0.296875	0.375	0.305369614039603
0.3125	0.375	0.314966298599833
0.296875	0.390625	0.267978826272333
0.296875	0.375	0.305369614039603
0.296875	0.390625	0.267978826272333
0.28125	0.40625	0.222572203950245
0.28125	0.390625	0.258820257742711
0.28125	0.375	0.293139015435632
0.296875	0.390625	0.267978826272333
0.28125	0.390625	0.258820257742711
0.328125	0.390625	0.286032597746536
0.34375	0.375	0.333900913550776
0.34375	0.390625	0.295046809635255
0.34375	0.40625	0.253442638233721
0.328125	0.390625	0.286032597746536
0.34375	0.390625	0.295046809635255
0.328125	0.390625	0.286032597746536
0.3125	0.375	0.314966298599833
0.328125	0.375	0.325903908198705
0.34375	0.375	0.333900913550776
0.328125	0.390625	0.286032597746536
0.328125	0.375	0.325903908198705
0.359375	0.390625	0.301303049527082
0.34375	0.375	0.333900913550776
0.359375	0.375	0.34332601334381
0.375	0.375	0.349646857909478
0.359375	0.390625	0.301303049527082
0.359375	0.375	0.34332601334381
0.359375	0.390625	0.301303049527082
0.34375	0.40625	0.253442638233721
0.34375	0.390625	0.295046809635255
0.34375	0.375	0.333900913550776
0.359375	0.390625	0.301303049527082
0.34375	0.390625	0.295046809635255
0.328125	0.421875	0.206480044616019
0.3125	0.40625	0.239080429730294
0.328125	0.40625	0.24749813023626
0.34375	0.40625	0.253442638233721
0.328125	0.421875	0.206480044616019
0.328125	0.40625	0.24749813023626
0.328125	0.421875	0.206480044616019
0.3125	0.4375	0.161043841123351
0.3125	0.421875	0.201006696515981
0.3125	0.40625	0.239080429730294
0.328125	0.421875	0.206480044616019
0.3125	0.421875	0.201006696515981
0.328125	0.390625	0.286032597746536
0.3125	0.40625	0.239080429730294
0.3125	0.390625	0.278337451608517
0.3125	0.375	0.314966298599833
0.328125	0.390625	0.286032597746536
0.3125	0.390625	0.278337451608517
0.328125	0.390625	0.286032597746536
0.34375	0.40625	0.253442638233721
0.328125	0.40625	0.24749813023626
0.3125	0.40625	0.239080429730294
0.328125	0.390625	0.286032597746536
0.328125	0.40625	0.24749813023626
0.265625	0.453125	0.108248306710759
0.28125	0.4375	0.150403487931983
0.28125	0.453125	0.113353896675188
0.28125	0.46875	0.0746821038592636
0.265625	0.453125	0.108248306710759
0.28125	0.453125	0.113353896675188
0.25	0.4375	0.13672592864845
0.28125	0.4375	0.150403487931983
0.265625	0.453125	0.108248306710759
0.296875	0.453125	0.117067721579646
0.28125	0.4375	0.150403487931983
0.296875	0.4375	0.156528229169419
0.3125	0.4375	0.161043841123351
0.296875	0.453125	0.117067721579646
0.296875	0.4375	0.156528229169419
0.296875	0.453125	0.117067721579646
0.28125	0.46875	0.0746821038592636
0.28125	0.453125	0.113353896675188
0.28125	0.4375	0.150403487931983
0.296875	0.453125	0.117067721579646
0.28125	0.453125	0.113353896675188
0.25	0.46875	0.0692653402212126
0.28125	0.46875	0.0746821038592636
0.265625	0.484375	0.0346094852336021
0.25	0.5	-0.00147025471730673
0.25	0.46875	0.0692653402212126
0.265625	0.484375	0.0346094852336021
0.25	0.46875	0.0692653402212126
0.25	0.4375	0.13672592864845
0.265625	0.453125	0.108248306710759
0.28125	0.46875	0.0746821038592636
0.25	0.46875	0.0692653402212126
0.265625	0.453125	0.108248306710759
0.25	0.40625	0.204406719491176
0.28125	0.40625	0.222572203950245
0.265625	0.421875	0.177675306523008
0.25	0.4375	0.13672592864845
0.25	0.40625	0.204406719491176
0.265625	0.421875	0.177675306523008
0.25	0.40625	0.204406719491176
0.25	0.375	0.268658030965867
0.265625	0.390625	0.247242788054403
0.28125	0.40625	0.222572203950245
0.25	0.40625	0.204406719491176
0.265625	0.390625	0.247242788054403
0.28125	0.4375	0.150403487931983
0.28125	0.40625	0.222572203950245
0.296875	0.421875	0.193207772764136
0.296875	0.421875	0.193207772764136
0.3125	0.4375	0.161043841123351
0.296875	0.4375	0.156528229169419
0.28125	0.4375	0.150403487931983
0.296875	0.421875	0.193207772764136
0.296875	0.4375	0.156528229169419
0.28125	0.4375	0.150403487931983
0.25	0.4375	0.13672592864845
0.265625	0.421875	0.177675306523008
0.28125	0.40625	0.222572203950245
0.28125	0.4375	0.150403487931983
0.265625	0.421875	0.177675306523008
0.265625	0.328125	0.376139497823455
0.28125	0.3125	0.424112195626493
0.28125	0.328125	0.393754500337034
0.28125	0.34375	0.360414476218428
0.265625	0.328125	0.376139497823455
0.28125	0.328125	0.393754500337034
0.265625	0.328125	0.376139497823455
0.25	0.3125	0.387229414144158
0.265625	0.3125	0.407392362393787
0.28125	0.3125	0.424112195626493
0.265625	0.328125	0.376139497823455
0.265625	0.3125	0.407392362393787
0.296875	0.328125	0.40827637675006
0.28125	0.3125	0.424112195626493
0.296875	0.3125	0.442350684335762
0.3125	0.3125	0.457097184707938
0.296875	0.328125	0.40827637675006
0.296875	0.3125	0.442350684335762
0.296875	0.328125	0.40827637675006
0.28125	0.34375	0.360414476218428
0.28125	0.328125	0.393754500337034
0.28125	0.3125	0.424112195626493
0.296875	0.328125	0.40827637675006
0.28125	0.328125	0.393754500337034
0.265625	0.359375	0.313868347783304
0.25	0.34375	0.329718739752878
0.265625	0.34375	0.346445543101708
0.28125	0.34375	0.360414476218428
0.265625	0.359375	0.313868347783304
0.265625	0.34375	0.346445543101708
0.265625	0.359375	0.313868347783304
0.25	0.375	0.268658030965867
0.25	0.359375	0.300471578744796
0.25	0.34375	0.329718739752878
0.265625	0.359375	0.313868347783304
0.25	0.359375	0.300471578744796
0.265625	0.328125	0.376139497823455
0.25	0.34375	0.329718739752878
0.25	0.328125	0.359638489100126
0.25	0.3125	0.387229414144158
0.265625	0.328125	0.376139497823455
0.25	0.328125	0.359638489100126
0.265625	0.328125	0.376139497823455
0.28125	0.34375	0.360414476218428
0.265625	0.34375	0.346445543101708
0.25	0.34375	0.329718739752878
0.265625	0.328125	0.376139497823455
0.265625	0.34375	0.346445543101708
0.265625	0.296875	0.435664145172712
0.25	0.28125	0.443226797913961
0.265625	0.28125	0.465869122315609
0.28125	0.28125	0.48540385298854
0.265625	0.296875	0.435664145172712
0.265625	0.28125	0.465869122315609
0.265625	0.296875	0.435664145172712
0.25	0.3125	0.387229414144158
0.25	0.296875	0.416619097330814
0.25	0.28125	0.443226797913961
0.265625	0.296875	0.435664145172712
0.25	0.296875	0.416619097330814
0.265625	0.265625	0.49158744617731
0.25	0.28125	0.443226797913961
0.25	0.265625	0.470838662979817
0.25	0.25	0.495345336624861
0.265625	0.265625	0.49158744617731
0.25	0.265625	0.470838662979817
0.265625	0.265625	0.49158744617731
0.28125	0.28125	0.48540385298854
0.265625	0.28125	0.465869122315609
0.25	0.28125	0.443226797913961
0.265625	0.265625	0.49158744617731
0.265625	0.28125	0.465869122315609
0.296875	0.296875	0.47221875512742
0.28125	0.3125	0.424112195626493
0.28125	0.296875	0.455851400308391
0.28125	0.28125	0.48540385298854
0.296875	0.296875	0.47221875512742
0.28125	0.296875	0.455851400308391
0.296875	0.296875	0.47221875512742
0.3125	0.3125	0.457097184707938
0.296875	0.3125	0.442350684335762
0.28125	0.3125	0.424112195626493
0.296875	0.296875	0.47221875512742
0.296875	0.3125	0.442350684335762
0.265625	0.296875	0.435664145172712
0.28125	0.3125	0.424112195626493
0.265625	0.3125	0.407392362393787
0.25	0.3125	0.387229414144158
0.265625	0.296875	0.435664145172712
0.265625	0.3125	0.407392362393787
0.265625	0.296875	0.435664145172712
0.28125	0.28125	0.48540385298854
0.28125	0.296875	0.455851400308391
0.28125	0.3125	0.424112195626493
0.265625	0.296875	0.435664145172712
0.28125	0.296875	0.455851400308391
0.328125	0.359375	0.362870124537276
0.3125	0.34375	0.387723995803358
0.328125	0.34375	0.401187504693585
0.34375	0.34375	0.411251639032548
0.328125	0.359375	0.362870124537276
0.328125	0.34375	0.401187504693585
0.328125	0.359375	0.362870124537276
0.3125	0.375	0.314966298599833
0.3125	0.359375	0.352895914740849
0.3125	0.34375	0.387723995803358
0.328125	0.359375	0.362870124537276
0.3125	0.359375	0.352895914740849
0.328125	0.328125	0.436298711899717
0.3125	0.34375	0.387723995803358
0.3125	0.328125	0.423977657603542
0.3125	0.3125	0.457097184707938
0.328125	0.328125	0.436298711899717
0.3125	0.328125	0.423977657603542
0.328125	0.328125	0.436298711899717
0.34375	0.34375	0.411251639032548
0.328125	0.34375	0.401187504693585
0.3125	0.34375	0.387723995803358
0.328125	0.328125	0.436298711899717
0.328125	0.34375	0.401187504693585
0.359375	0.359375	0.382316657442761
0.34375	0.375	0.333900913550776
0.34375	0.359375	0.374187175942814
0.34375	0.34375	0.411251639032548
0.359375	0.359375	0.382316657442761
0.34375	0.359375	0.374187175942814
0.359375	0.359375	0.382316657442761
0.375	0.375	0.349646857909478
0.359375	0.375	0.34332601334381
0.34375	0.375	0.333900913550776
0.359375	0.359375	0.382316657442761
0.359375	0.375	0.34332601334381
0.328125	0.359375	0.362870124537276
0.34375	0.375	0.333900913550776
0.328125	0.375	0.325903908198705
0.3125	0.375	0.314966298599833
0.328125	0.359375	0.362870124537276
0.328125	0.375	0.325903908198705
0.328125	0.359375	0.362870124537276
0.34375	0.34375	0.411251639032548
0.34375	0.359375	0.374187175942814
0.34375	0.375	0.333900913550776
0.328125	0.359375	0.362870124537276
0.34375	0.359375	0.374187175942814
0.296875	0.359375	0.340001062803061
0.28125	0.375	0.293139015435632
0.28125	0.359375	0.328281635587992
0.28125	0.34375	0.360414476218428
0.296875	0.359375	0.340001062803061
0.28125	0.359375	0.328281635587992
0.296875	0.359375	0.340001062803061
0.3125	0.375	0.314966298599833
0.296875	0.375	0.305369614039603
0.28125	0.375	0.293139015435632
0.296875	0.359375	0.340001062803061
0.296875	0.375	0.305369614039603
0.265625	0.359375	0.313868347783304
0.28125	0.375	0.293139015435632
0.265625	0.375	0.282123486765254
0.25	0.375	0.268658030965867
0.265625	0.359375	0.313868347783304
0.265625	0.375	0.282123486765254
0.265625	0.359375	0.313868347783304
0.28125	0.34375	0.360414476218428
0.28125	0.359375	0.328281635587992
0.28125	0.375	0.293139015435632
0.265625	0.359375	0.313868347783304
0.28125	0.359375	0.328281635587992
0.296875	0.328125	0.40827637675006
0.3125	0.34375	0.387723995803358
0.296875	0.34375	0.375642219874749
0.28125	0.34375	0.360414476218428
0.296875	0.328125	0.40827637675006
0.296875	0.34375	0.375642219874749
0.296875	0.328125	0.40827637675006
0.3125	0.3125	0.457097184707938
0.3125	0.328125	0.423977657603542
0.3125	0.34375	0.387723995803358
0.296875	0.328125	0.40827637675006
0.3125	0.328125	0.423977657603542
0.296875	0.359375	0.340001062803061
0.3125	0.34375	0.387723995803358
0.3125	0.359375	0.352895914740849
0.3125	0.375	0.314966298599833
0.296875	0.359375	0.340001062803061
0.3125	0.359375	0.352895914740849
0.296875	0.359375	0.340001062803061
0.28125	0.34375	0.360414476218428
0.296875	0.34375	0.375642219874749
0.3125	0.34375	0.387723995803358
0.296875	0.359375	0.340001062803061
0.296875	0.34375	0.375642219874749
0.390625	0.453125	0.136909527964609
0.40625	0.4375	0.184952946420853
0.40625	0.453125	0.13993019511215
0.40625	0.46875	0.0927647677048414
0.390625	0.453125	0.136909527964609
0.40625	0.453125	0.13993019511215
0.390625	0.453125	0.136909527964609
0.375	0.4375	0.17869875840122
0.390625	0.4375	0.182891050630295
0.40625	0.4375	0.184952946420853
0.390625	0.453125	0.136909527964609
0.390625	0.4375	0.182891050630295
0.421875	0.453125	0.140965187107644
0.40625	0.4375	0.184952946420853
0.421875	0.4375	0.188314686238452
0.4375	0.4375	0.189465225671238
0.421875	0.453125	0.140965187107644
0.421875	0.4375	0.188314686238452
0.421875	0.453125	0.140965187107644
0.40625	0.46875	0.0927647677048414
0.40625	0.453125	0.13993019511215
0.40625	0.4375	0.184952946420853
0.421875	0.453125	0.140965187107644
0.40625	0.453125	0.13993019511215
0.390625	0.484375	0.0453387098962628
0.375	0.46875	0.0895341403872079
0.390625	0.46875	0.0919856300960173
0.40625	0.46875	0.0927647677048414
0.390625	0.484375	0.0453387098962628
0.390625	0.46875	0.0919856300960173
0.390625	0.484375	0.0453387098962628
0.375	0.5	-0.000708484164100353
0.375	0.484375	0.045091337218868
0.375	0.46875	0.0895341403872079
0.390625	0.484375	0.0453387098962628
0.375	0.484375	0.045091337218868
0.390625	0.453125	0.136909527964609
0.375	0.46875	0.0895341403872079
0.375	0.453125	0.135191329273144
0.375	0.4375	0.17869875840122
0.390625	0.453125	0.136909527964609
0.375	0.453125	0.135191329273144
0.390625	0.453125	0.136909527964609
0.40625	0.46875	0.0927647677048414
0.390625	0.46875	0.0919856300960173
0.375	0.46875	0.0895341403872079
0.390625	0.453125	0.136909527964609
0.390625	0.46875	0.0919856300960173
0.390625	0.421875	0.22657129721962
0.375	0.40625	0.265421903651724
0.390625	0.40625	0.271479532696273
0.40625	0.40625	0.274854636421211
0.390625	0.421875	0.22657129721962
0.390625	0.40625	0.271479532696273
0.390625	0.421875	0.22657129721962
0.375	0.4375	0.17869875840122
0.375	0.421875	0.223296133809529
0.375	0.40625	0.265421903651724
0.390625	0.421875	0.22657129721962
0.375	0.421875	0.223296133809529
0.390625	0.390625	0.31371878728906
0.375	0.40625	0.265421903651724
0.375	0.390625	0.308952304930761
0.375	0.375	0.349646857909478
0.390625	0.390625	0.31371878728906
0.375	0.390625	0.308952304930761
0.390625	0.390625	0.31371878728906
0.40625	0.40625	0.274854636421211
0.390625	0.40625	0.271479532696273
0.375	0.40625	0.265421903651724
0.390625	0.390625	0.31371878728906
0.390625	0.40625	0.271479532696273
0.421875	0.421875	0.233340128329207
0.40625	0.4375	0.184952946420853
0.40625	0.421875	0.23118407387088
0.40625	0.40625	0.274854636421211
0.421875	0.421875	0.233340128329207
0.40625	0.421875	0.23118407387088
0.421875	0.421875	0.233340128329207
0.4375	0.4375	0.189465225671238
0.421875	0.4375	0.188314686238452
0.40625	0.4375	0.184952946420853
0.421875	0.421875	0.233340128329207
0.421875	0.4375	0.188314686238452
0.390625	0.421875	0.22657129721962
0.40625	0.4375	0.184952946420853
0.390625	0.4375	0.182891050630295
0.375	0.4375	0.17869875840122
0.390625	0.421875	0.22657129721962
0.390625	0.4375	0.182891050630295
0.390625	0.421875	0.22657129721962
0.40625	0.40625	0.274854636421211
0.40625	0.421875	0.23118407387088
0.40625	0.4375	0.184952946420853
0.390625	0.421875	0.22657129721962
0.40625	0.421875	0.23118407387088
0.453125	0.484375	0.0480222575596307
0.4375	0.46875	0.0951491743704475
0.453125	0.46875	0.0968115702848153
0.46875	0.46875	0.0966062765422731
0.453125	0.484375	0.0480222575596307
0.453125	0.46875	0.0968115702848153
0.453125	0.484375	0.0480222575596307
0.4375	0.5	-0.000200509682417205
0.4375	0.484375	0.0483423218936364
0.4375	0.46875	0.0951491743704475
0.453125	0.484375	0.0480222575596307
0.4375	0.484375	0.0483423218936364
0.453125	0.453125	0.143721510209265
0.4375	0.46875	0.0951491743704475
0.4375	0.453125	0.143388708252902
0.4375	0.4375	0.189465225671238
0.453125	0.453125	0.143721510209265
0.4375	0.453125	0.143388708252902
0.453125	0.453125	0.143721510209265
0.46875	0.46875	0.0966062765422731
0.453125	0.46875	0.0968115702848153
0.4375	0.46875	0.0951491743704475
0.453125	0.453125	0.143721510209265
0.453125	0.46875	0.0968115702848153
0.484375	0.484375	0.0485738328930466
0.46875	0.5	-8.37906624237011e-05
0.46875	0.484375	0.0491648049323841
0.46875	0.46875	0.0966062765422731
0.484375	0.484375	0.0485738328930466
0.46875	0.484375	0.0491648049323841
0.484375	0.484375	0.0485738328930466
0.5	0.5	-2.02107053785912e-05
0.484375	0.5	0.000563221345120823
0.46875	0.5	-8.37906624237011e-05
0.484375	0.484375	0.0485738328930466
0.484375	0.5	0.000563221345120823
0.453125	0.484375	0.0480222575596307
0.46875	0.5	-8.37906624237011e-05
0.453125	0.5	0.000473965740742171
0.4375	0.5	-0.000200509682417205
0.453125	0.484375	0.0480222575596307
0.453125	0.5	0.000473965740742171
0.453125	0.484375	0.0480222575596307
0.46875	0.46875	0.0966062765422731
0.46875	0.484375	0.0491648049323841
0.46875	0.5	-8.37906624237011e-05
0.453125	0.484375	0.0480222575596307
0.46875	0.484375	0.0491648049323841
0.421875	0.484375	0.0469429920657645
0.40625	0.5	-0.000390951482261854
0.40625	0.484375	0.0469841889234032
0.40625	0.46875	0.0927647677048414
0.421875	0.484375	0.0469429920657645
0.40625	0.484375	0.0469841889234032
0.421875	0.484375	0.0469429920657645
0.4375	0.5	-0.000200509682417205
0.421875	0.5	0.000326196217511863
0.40625	0.5	-0.000390951482261854
0.421875	0.484375	0.0469429920657645
0.421875	0.5	0.000326196217511863
0.390625	0.484375	0.0453387098962628
0.40625	0.5	-0.000390951482261854
0.390625	0.5	8.9617639155206e-05
0.375	0.5	-0.000708484164100353
0.390625	0.484375	0.0453387098962628
0.390625	0.5	8.9617639155206e-05
0.390625	0.484375	0.0453387098962628
0.40625	0.46875	0.0927647677048414
0.40625	0.484375	0.0469841889234032
0.40625	0.5	-0.000390951482261854
0.390625	0.484375	0.0453387098962628
0.40625	0.484375	0.0469841889234032
0.421875	0.453125	0.140965187107644
0.4375	0.46875	0.0951491743704475
0.421875	0.46875	0.0948590436502265
0.40625	0.46875	0.0927647677048414
0.421875	0.453125	0.140965187107644
0.421875	0.46875	0.0948590436502265
0.421875	0.453125	0.140965187107644
0.4375	0.4375	0.189465225671238
0.4375	0.453125	0.143388708252902
0.4375	0.46875	0.0951491743704475
0.421875	0.453125	0.140965187107644
0.4375	0.453125	0.143388708252902
0.421875	0.484375	0.0469429920657645
0.4375	0.46875	0.0951491743704475
0.4375	0.484375	0.0483423218936364
0.4375	0.5	-0.000200509682417205
0.421875	0.484375	0.0469429920657645
0.4375	0.484375	0.0483423218936364
0.421875	0.484375	0.0469429920657645
0.40625	0.46875	0.0927647677048414
0.421875	0.46875	0.0948590436502265
0.4375	0.46875	0.0951491743704475
0.421875	0.484375	0.0469429920657645
0.421875	0.46875	0.0948590436502265
0.328125	0.484375	0.0410076083736386
0.3125	0.46875	0.0810604786211579
0.328125	0.46875	0.083955739660386
0.34375	0.46875	0.0856253930999087
0.328125	0.484375	0.0410076083736386
0.328125	0.46875	0.083955739660386
0.328125	0.484375	0.0410076083736386
0.3125	0.5	-0.00185964947499161
0.3125	0.484375	0.0403467810155441
0.3125	0.46875	0.0810604786211579
0.328125	0.484375	0.0410076083736386
0.3125	0.484375	0.0403467810155441
0.328125	0.453125	0.125118566560989
0.3125	0.46875	0.0810604786211579
0.3125	0.453125	0.122067008017363
0.3125	0.4375	0.161043841123351
0.328125	0.453125	0.125118566560989
0.3125	0.453125	0.122067008017363
0.328125	0.453125	0.125118566560989
0.34375	0.46875	0.0856253930999087
0.328125	0.46875	0.083955739660386
0.3125	0.46875	0.0810604786211579
0.328125	0.453125	0.125118566560989
0.328125	0.46875	0.083955739660386
0.359375	0.484375	0.0432567875654645
0.34375	0.5	-0.00126259992552957
0.34375	0.484375	0.0427342025149671
0.34375	0.46875	0.0856253930999087
0.359375	0.484375	0.0432567875654645
0.34375	0.484375	0.0427342025149671
0.359375	0.484375	0.0432567875654645
0.375	0.5	-0.000708484164100353
0.359375	0.5	-0.000316731723530588
0.34375	0.5	-0.00126259992552957
0.359375	0.484375	0.0432567875654645
0.359375	0.5	-0.000316731723530588
0.328125	0.484375	0.0410076083736386
0.34375	0.5	-0.00126259992552957
0.328125	0.5	-0.00105289590344385
0.3125	0.5	-0.00185964947499161
0.328125	0.484375	0.0410076083736386
0.328125	0.5	-0.00105289590344385
0.328125	0.484375	0.0410076083736386
0.34375	0.46875	0.0856253930999087
0.34375	0.484375	0.0427342025149671
0.34375	0.5	-0.00126259992552957
0.328125	0.484375	0.0410076083736386
0.34375	0.484375	0.0427342025149671
0.28125	0.5	-0.00109897889639655
0.28125	0.46875	0.0746821038592636
0.296875	0.484375	0.0393321790840934
0.3125	0.5	-0.00185964947499161
0.28125	0.5	-0.00109897889639655
0.296875	0.484375	0.0393321790840934
0.28125	0.5	-0.00109897889639655
0.25	0.5	-0.00147025471730673
0.265625	0.484375	0.0346094852336021
0.28125	0.46875	0.0746821038592636
0.28125	0.5	-0.00109897889639655
0.265625	0.484375	0.0346094852336021
0.296875	0.453125	0.117067721579646
0.3125	0.46875	0.0810604786211579
0.296875	0.46875	0.0788540051521225
0.28125	0.46875	0.0746821038592636
0.296875	0.453125	0.117067721579646
0.296875	0.46875	0.0788540051521225
0.296875	0.453125	0.117067721579646
0.3125	0.4375	0.161043841123351
0.3125	0.453125	0.122067008017363
0.3125	0.46875	0.0810604786211579
0.296875	0.453125	0.117067721579646
0.3125	0.453125	0.122067008017363
0.296875	0.484375	0.0393321790840934
0.3125	0.46875	0.0810604786211579
0.3125	0.484375	0.0403467810155441
0.3125	0.5	-0.00185964947499161
0.296875	0.484375	0.0393321790840934
0.3125	0.484375	0.0403467810155441
0.296875	0.484375	0.0393321790840934
0.28125	0.46875	0.0746821038592636
0.296875	0.46875	0.0788540051521225
0.3125	0.46875	0.0810604786211579
0.296875	0.484375	0.0393321790840934
0.296875	0.46875	0.0788540051521225
0.359375	0.421875	0.217604535226238
0.34375	0.4375	0.170709094867498
0.34375	0.421875	0.213231273598163
0.34375	0.40625	0.253442638233721
0.359375	0.421875	0.217604535226238
0.34375	0.421875	0.213231273598163
0.359375	0.421875	0.217604535226238
0.375	0.4375	0.17869875840122
0.359375	0.4375	0.175743626336383
0.34375	0.4375	0.170709094867498
0.359375	0.421875	0.217604535226238
0.359375	0.4375	0.175743626336383
0.328125	0.421875	0.206480044616019
0.34375	0.4375	0.170709094867498
0.328125	0.4375	0.166889446358623
0.3125	0.4375	0.161043841123351
0.328125	0.421875	0.206480044616019
0.328125	0.4375	0.166889446358623
0.328125	0.421875	0.206480044616019
0.34375	0.40625	0.253442638233721
0.34375	0.421875	0.213231273598163
0.34375	0.4375	0.170709094867498
0.328125	0.421875	0.206480044616019
0.34375	0.421875	0.213231273598163
0.359375	0.390625	0.301303049527082
0.375	0.40625	0.265421903651724
0.359375	0.40625	0.260736271207281
0.34375	0.40625	0.253442638233721
0.359375	0.390625	0.301303049527082
0.359375	0.40625	0.260736271207281
0.359375	0.390625	0.301303049527082
0.375	0.375	0.349646857909478
0.375	0.390625	0.308952304930761
0.375	0.40625	0.265421903651724
0.359375	0.390625	0.301303049527082
0.375	0.390625	0.308952304930761
0.359375	0.421875	0.217604535226238
0.375	0.40625	0.265421903651724
0.375	0.421875	0.223296133809529
0.375	0.4375	0.17869875840122
0.359375	0.421875	0.217604535226238
0.375	0.421875	0.223296133809529
0.359375	0.421875	0.217604535226238
0.34375	0.40625	0.253442638233721
0.359375	0.40625	0.260736271207281
0.375	0.40625	0.265421903651724
0.359375	0.421875	0.217604535226238
0.359375	0.40625	0.260736271207281
0.359375	0.453125	0.13163364629067
0.375	0.46875	0.0895341403872079
0.359375	0.46875	0.0882913445768888
0.34375	0.46875	0.0856253930999087
0.359375	0.453125	0.13163364629067
0.359375	0.46875	0.0882913445768888
0.359375	0.453125	0.13163364629067
0.375	0.4375	0.17869875840122
0.375	0.453125	0.135191329273144
0.375	0.46875	0.0895341403872079
0.359375	0.453125	0.13163364629067
0.375	0.453125	0.135191329273144
0.359375	0.484375	0.0432567875654645
0.375	0.46875	0.0895341403872079
0.375	0.484375	0.045091337218868
0.375	0.5	-0.000708484164100353
0.359375	0.484375	0.0432567875654645
0.375	0.484375	0.045091337218868
0.359375	0.484375	0.0432567875654645
0.34375	0.46875	0.0856253930999087
0.359375	0.46875	0.0882913445768888
0.375	0.46875	0.0895341403872079
0.359375	0.484375	0.0432567875654645
0.359375	0.46875	0.0882913445768888
0.328125	0.453125	0.125118566560989
0.34375	0.4375	0.170709094867498
0.34375	0.453125	0.12925444437468
0.34375	0.46875	0.0856253930999087
0.328125	0.453125	0.125118566560989
0.34375	0.453125	0.12925444437468
0.328125	0.453125	0.125118566560989
0.3125	0.4375	0.161043841123351
0.328125	0.4375	0.166889446358623
0.34375	0.4375	0.170709094867498
0.328125	0.453125	0.125118566560989
0.328125	0.4375	0.166889446358623
0.359375	0.453125	0.13163364629067
0.34375	0.4375	0.170709094867498
0.359375	0.4375	0.175743626336383
0.375	0.4375	0.17869875840122
0.359375	0.453125	0.13163364629067
0.359375	0.4375	0.175743626336383
0.359375	0.453125	0.13163364629067
0.34375	0.46875	0.0856253930999087
0.34375	0.453125	0.12925444437468
0.34375	0.4375	0.170709094867498
0.359375	0.453125	0.13163364629067
0.34375	0.453125	0.12925444437468
0.15625	0.46875	0.0442567905223868
0.125	0.4375	0.0725226952848433
0.15625	0.4375	0.0917961958092472
0.1875	0.4375	0.106428708297447
0.15625	0.46875	0.0442567905223868
0.15625	0.4375	0.0917961958092472
0.15625	0.46875	0.0442567905223868
0.125	0.5	-0.000520943123818256
0.125	0.46875	0.0368498251264086
0.125	0.4375	0.0725226952848433
0.15625	0.46875	0.0442567905223868
0.125	0.46875	0.0368498251264086
0.15625	0.40625	0.136619717338752
0.125	0.4375	0.0725226952848433
0.125	0.40625	0.113100427918993
0.125	0.375	0.146002077485853
0.15625	0.40625	0.136619717338752
0.125	0.40625	0.113100427918993
0.15625	0.40625	0.136619717338752
0.1875	0.4375	0.106428708297447
0.15625	0.4375	0.0917961958092472
0.125	0.4375	0.0725226952848433
0.15625	0.40625	0.136619717338752
0.15625	0.4375	0.0917961958092472
0.21875	0.46875	0.0603302754285766
0.1875	0.5	-0.00045078486902326
0.1875	0.46875	0.0543595592958872
0.1875	0.4375	0.106428708297447
0.21875	0.46875	0.0603302754285766
0.1875	0.46875	0.0543595592958872
0.21875	0.5	0.000946149720873974
0.21875	0.46875	0.0603302754285766
0.234375	0.484375	0.033453631747814
0.25	0.5	-0.00147025471730673
0.21875	0.5	0.000946149720873974
0.234375	0.484375	0.033453631747814
0.1875	0.5	-0.00045078486902326
0.21875	0.46875	0.0603302754285766
0.21875	0.5	0.000946149720873974
0.15625	0.46875	0.0442567905223868
0.1875	0.5	-0.00045078486902326
0.15625	0.5	0.000571598688299596
0.125	0.5	-0.000520943123818256
0.15625	0.46875	0.0442567905223868
0.15625	0.5	0.000571598688299596
0.15625	0.46875	0.0442567905223868
0.1875	0.4375	0.106428708297447
0.1875	0.46875	0.0543595592958872
0.1875	0.5	-0.00045078486902326
0.15625	0.46875	0.0442567905223868
0.1875	0.46875	0.0543595592958872
0.09375	0.46875	0.0264677205840757
0.0625	0.5	-0.000171390949270515
0.0625	0.46875	0.0182533731682763
0.0625	0.4375	0.0343095123465765
0.09375	0.46875	0.0264677205840757
0.0625	0.46875	0.0182533731682763
0.09375	0.46875	0.0264677205840757
0.125	0.5	-0.000520943123818256
0.09375	0.5	0.000148543203087082
0.0625	0.5	-0.000171390949270515
0.09375	0.46875	0.0264677205840757
0.09375	0.5	0.000148543203087082
0.03125	0.46875	0.00872527901947149
0.0625	0.5	-0.000171390949270515
0.03125	0.5	6.68915408352588e-05
0	0.5	0
0.03125	0.46875	0.00872527901947149
0.03125	0.5	6.68915408352588e-05
0.03125	0.46875	0.00872527901947149
0.0625	0.4375	0.0343095123465765
0.0625	0.46875	0.0182533731682763
0.0625	0.5	-0.000171390949270515
0.03125	0.46875	0.00872527901947149
0.0625	0.46875	0.0182533731682763
0.09375	0.40625	0.0853666736259827
0.125	0.4375	0.0725226952848433
0.09375	0.4375	0.0554426370926436
0.0625	0.4375	0.0343095123465765
0.09375	0.40625	0.0853666736259827
0.09375	0.4375	0.0554426370926436
0.09375	0.40625	0.0853666736259827
0.125	0.375	0.146002077485853
0.125	0.40625	0.113100427918993
0.125	0.4375	0.0725226952848433
0.09375	0.40625	0.0853666736259827
0.125	0.40625	0.113100427918993
0.09375	0.46875	0.0264677205840757
0.125	0.4375	0.0725226952848433
0.125	0.46875	0.0368498251264086
0.125	0.5	-0.000520943123818256
0.09375	0.46875	0.0264677205840757
0.125	0.46875	0.0368498251264086
0.09375	0.46875	0.0264677205840757
0.0625	0.4375	0.0343095123465765
0.09375	0.4375	0.0554426370926436
0.125	0.4375	0.0725226952848433
0.09375	0.46875	0.0264677205840757
0.09375	0.4375	0.0554426370926436
0.1875	0.34375	0.261156373814295
0.21875	0.34375	0.29530787722037
0.203125	0.359375	0.251663682923044
0.1875	0.375	0.210825773362447
0.1875	0.34375	0.261156373814295
0.203125	0.359375	0.251663682923044
0.1875	0.34375	0.261156373814295
0.1875	0.3125	0.300857193576164
0.203125	0.328125	0.301632477462615
0.21875	0.34375	0.29530787722037
0.1875	0.34375	0.261156373814295
0.203125	0.328125	0.301632477462615
0.21875	0.375	0.243626533327471
0.21875	0.34375	0.29530787722037
0.234375	0.359375	0.285015182880149
0.25	0.375	0.268658030965867
0.21875	0.375	0.243626533327471
0.234375	0.359375	0.285015182880149
0.21875	0.375	0.243626533327471
0.1875	0.375	0.210825773362447
0.203125	0.359375	0.251663682923044
0.21875	0.34375	0.29530787722037
0.21875	0.375	0.243626533327471
0.203125	0.359375	0.251663682923044
0.15625	0.34375	0.219668264610642
0.1875	0.375	0.210825773362447
0.15625	0.375	0.181334558104784
0.125	0.375	0.146002077485853
0.15625	0.34375	0.219668264610642
0.15625	0.375	0.181334558104784
0.15625	0.34375	0.219668264610642
0.1875	0.3125	0.300857193576164
0.1875	0.34375	0.261156373814295
0.1875	0.375	0.210825773362447
0.15625	0.34375	0.219668264610642
0.1875	0.34375	0.261156373814295
0.234375	0.296875	0.394275585494008
0.21875	0.3125	0.346697988616353
0.21875	0.296875	0.372984488392425
0.21875	0.28125	0.397330371616153
0.234375	0.296875	0.394275585494008
0.21875	0.296875	0.372984488392425
0.234375	0.296875	0.394275585494008
0.25	0.3125	0.387229414144158
0.234375	0.3125	0.368470275382447
0.21875	0.3125	0.346697988616353
0.234375	0.296875	0.394275585494008
0.234375	0.3125	0.368470275382447
0.203125	0.296875	0.348581872759654
0.21875	0.3125	0.346697988616353
0.203125	0.3125	0.325867085469614
0.1875	0.3125	0.300857193576164
0.203125	0.296875	0.348581872759654
0.203125	0.3125	0.325867085469614
0.203125	0.296875	0.348581872759654
0.21875	0.28125	0.397330371616153
0.21875	0.296875	0.372984488392425
0.21875	0.3125	0.346697988616353
0.203125	0.296875	0.348581872759654
0.21875	0.296875	0.372984488392425
0.234375	0.265625	0.446252384062505
0.25	0.28125	0.443226797913961
0.234375	0.28125	0.421759047641742
0.21875	0.28125	0.397330371616153
0.234375	0.265625	0.446252384062505
0.234375	0.28125	0.421759047641742
0.234375	0.265625	0.446252384062505
0.25	0.25	0.495345336624861
0.25	0.265625	0.470838662979817
0.25	0.28125	0.443226797913961
0.234375	0.265625	0.446252384062505
0.25	0.265625	0.470838662979817
0.234375	0.296875	0.394275585494008
0.25	0.28125	0.443226797913961
0.25	0.296875	0.416619097330814
0.25	0.3125	0.387229414144158
0.234375	0.296875	0.394275585494008
0.25	0.296875	0.416619097330814
0.234375	0.296875	0.394275585494008
0.21875	0.28125	0.397330371616153
0.234375	0.28125	0.421759047641742
0.25	0.28125	0.443226797913961
0.234375	0.296875	0.394275585494008
0.234375	0.28125	0.421759047641742
0.234375	0.328125	0.340114747518041
0.25	0.34375	0.329718739752878
0.234375	0.34375	0.314048902468287
0.21875	0.34375	0.29530787722037
0.234375	0.328125	0.340114747518041
0.234375	0.34375	0.314048902468287
0.234375	0.328125	0.340114747518041
0.25	0.3125	0.387229414144158
0.25	0.328125	0.359638489100126
0.25	0.34375	0.329718739752878
0.234375	0.328125	0.340114747518041
0.25	0.328125	0.359638489100126
0.234375	0.359375	0.285015182880149
0.25	0.34375	0.329718739752878
0.25	0.359375	0.300471578744796
0.25	0.375	0.268658030965867
0.234375	0.359375	0.285015182880149
0.25	0.359375	0.300471578744796
0.234375	0.359375	0.285015182880149
0.21875	0.34375	0.29530787722037
0.234375	0.34375	0.314048902468287
0.25	0.34375	0.329718739752878
0.234375	0.359375	0.285015182880149
0.234375	0.34375	0.314048902468287
0.203125	0.328125	0.301632477462615
0.21875	0.3125	0.346697988616353
0.21875	0.328125	0.321819517416036
0.21875	0.34375	0.29530787722037
0.203125	0.328125	0.301632477462615
0.21875	0.328125	0.321819517416036
0.203125	0.328125	0.301632477462615
0.1875	0.3125	0.300857193576164
0.203125	0.3125	0.325867085469614
0.21875	0.3125	0.346697988616353
0.203125	0.328125	0.301632477462615
0.203125	0.3125	0.325867085469614
0.234375	0.328125	0.340114747518041
0.21875	0.3125	0.346697988616353
0.234375	0.3125	0.368470275382447
0.25	0.3125	0.387229414144158
0.234375	0.328125	0.340114747518041
0.234375	0.3125	0.368470275382447
0.234375	0.328125	0.340114747518041
0.21875	0.34375	0.29530787722037
0.21875	0.328125	0.321819517416036
0.21875	0.3125	0.346697988616353
0.234375	0.328125	0.340114747518041
0.21875	0.328125	0.321819517416036
0.21875	0.4375	0.123584939741209
0.21875	0.40625	0.181662349014678
0.234375	0.421875	0.161105953845109
0.25	0.4375	0.13672592864845
0.21875	0.4375	0.123584939741209
0.234375	0.421875	0.161105953845109
0.1875	0.4375	0.106428708297447
0.21875	0.40625	0.181662349014678
0.21875	0.4375	0.123584939741209
0.25	0.40625	0.204406719491176
0.21875	0.40625	0.181662349014678
0.234375	0.390625	0.223913924178952
0.25	0.375	0.268658030965867
0.25	0.40625	0.204406719491176
0.234375	0.390625	0.223913924178952
0.25	0.40625	0.204406719491176
0.25	0.4375	0.13672592864845
0.234375	0.421875	0.161105953845109
0.21875	0.40625	0.181662349014678
0.25	0.40625	0.204406719491176
0.234375	0.421875	0.161105953845109
0.25	0.46875	0.0692653402212126
0.21875	0.46875	0.0603302754285766
0.234375	0.453125	0.0965029996780167
0.25	0.4375	0.13672592864845
0.25	0.46875	0.0692653402212126
0.234375	0.453125	0.0965029996780167
0.25	0.46875	0.0692653402212126
0.25	0.5	-0.00147025471730673
0.234375	0.484375	0.033453631747814
0.21875	0.46875	0.0603302754285766
0.25	0.46875	0.0692653402212126
0.234375	0.484375	0.033453631747814
0.21875	0.46875	0.0603302754285766
0.1875	0.4375	0.106428708297447
0.21875	0.4375	0.123584939741209
0.21875	0.4375	0.123584939741209
0.25	0.4375	0.13672592864845
0.234375	0.453125	0.0965029996780167
0.21875	0.46875	0.0603302754285766
0.21875	0.4375	0.123584939741209
0.234375	0.453125	0.0965029996780167
0.15625	0.40625	0.136619717338752
0.1875	0.375	0.210825773362447
0.1875	0.40625	0.162827051376043
0.1875	0.4375	0.106428708297447
0.15625	0.40625	0.136619717338752
0.1875	0.40625	0.162827051376043
0.15625	0.40625	0.136619717338752
0.125	0.375	0.146002077485853
0.15625	0.375	0.181334558104784
0.1875	0.375	0.210825773362447
0.15625	0.40625	0.136619717338752
0.15625	0.375	0.181334558104784
0.21875	0.375	0.243626533327471
0.21875	0.40625	0.181662349014678
0.203125	0.390625	0.20094111343771
0.1875	0.375	0.210825773362447
0.21875	0.375	0.243626533327471
0.203125	0.390625	0.20094111343771
0.21875	0.375	0.243626533327471
0.25	0.375	0.268658030965867
0.234375	0.390625	0.223913924178952
0.21875	0.40625	0.181662349014678
0.21875	0.375	0.243626533327471
0.234375	0.390625	0.223913924178952
0.21875	0.40625	0.181662349014678
0.1875	0.4375	0.106428708297447
0.1875	0.40625	0.162827051376043
0.1875	0.40625	0.162827051376043
0.1875	0.375	0.210825773362447
0.203125	0.390625	0.20094111343771
0.21875	0.40625	0.181662349014678
0.1875	0.40625	0.162827051376043
0.203125	0.390625	0.20094111343771


==> figures/Example2Adap.dat <==
ndofs	errsqfL2	errsquL2	est	osc	nEls
24	0.000395051036386087	1.66662155975381e-06	0.0231241434146791	0.13002448061285	4
68	0.000994946016983339	7.44814998251325e-06	0.0173032531031068	0.068418715952052	16
137	0.0018167472509041	1.65394884948475e-05	0.0226335215412954	0.0329183372764339	37
259	0.00210880500486494	1.92168561951513e-05	0.0175232125468425	0.0185957041498633	75
690	0.00226608416219774	2.17243448545165e-05	0.00814603684781001	0.00807330554112647	214
1195	0.00223946918590671	2.11113527114265e-05	0.00556495261191833	0.00492849325531278	379
2436	0.0022040216057059	1.98054783816322e-05	0.00221301658999383	0.00339529250367407	784
3970	0.0022185457663348	1.99199407955705e-05	0.0023500018706168	0.00138526035260633	1294
6576	0.00218941499510302	1.93097385024923e-05	0.00109661052741346	0.00118161765591923	2152
14338	0.00218218765494553	1.91854590291579e-05	0.000883954648063134	0.000428815575900546	4730
22533	0.00215906713713905	1.88244672846791e-05	0.000419476780739362	0.000333767251941267	7437
39819	0.00215340719209177	1.87557040166004e-05	0.000244288915255283	0.000215944168415993	13183
69766	0.00214733775671955	1.86717847304442e-05	0.000159240997403796	9.49661120161313e-05	23138
111916	0.00214436648932818	1.86404025654209e-05	8.75065010386106e-05	7.62615999821814e-05	37156
238966	0.00214326167379346	1.86308516379717e-05	6.60225154359085e-05	2.65962146807238e-05	79478
350699	0.00214075801072411	1.86063449233063e-05	3.20675430215352e-05	2.15092651024627e-05	116627
628183	0.00214001585337445	1.86002598935616e-05	1.83163523950003e-05	1.39030827858214e-05	209031
1112286	0.00213958716439738	1.85967570982931e-05	1.24300017626232e-05	5.8355279286524e-06	370242
1758774	0.00213925973723995	1.85939525896173e-05	6.85667294802538e-06	4.67291831769758e-06	585430
3618880	0.00213908855252997	1.85926564803702e-05	4.14731440032674e-06	2.24259425972492e-06	1204928


==> figures/Example2Unif.dat <==
ndofs	errsqfL2	errsquL2	est	osc	nEls
24	0.000395051036386087	1.66662155975381e-06	0.0231241434146791	0.13002448061285	4
68	0.000994946016983339	7.44814998251325e-06	0.0173032531031068	0.068418715952052	16
228	0.00195634131059553	1.73698775655501e-05	0.0146453184385694	0.0210848777178945	64
836	0.00222685492853005	1.99528556484341e-05	0.00387122759819928	0.017104678988013	256
3204	0.00218089257044968	1.9100116191444e-05	0.00240954343663692	0.00527121942947363	1024
12548	0.0021341007143375	1.85580118349914e-05	0.000435295840773372	0.00427616974700325	4096
49668	0.00214234141320994	1.8611265634185e-05	0.000393347697227316	0.00131780485736841	16384
197636	0.00214587991164784	1.8646642620911e-05	4.09697888395137e-05	0.00106904243675081	65536
788484	0.0021401239423886	1.85999105645241e-05	7.58963544251749e-05	0.000329451214342102	262144
3149828	0.00213768335942611	1.85800353285351e-05	3.76891982535326e-06	0.000267260609187703	1048576


==> figures/Example2_co1.dat <==
1	1
0	1
0.5	0.5
0.5	1
0	0.5
0.75	0.75
0.25	0.75
0.25	0.25
0.75	0.25
1	0.5
0.75	0.5
0.75	1
0.5	0.75
0	0.75
0.25	0.5
0.875	0.875
0.625	0.625
0.625	0.875
0.375	0.625
0.125	0.625
0.875	0.625
1	0.75
0.875	0.375
0.875	0.75
0.75	0.625
0.875	1
0.75	0.875
0.375	0.875
0.125	0.5
0.25	0.625
0.125	0.75
0	0.25
0.125	0.375
0.875	0.5
0.8125	0.6875
0.8125	0.5625
0.8125	0.8125
0.8125	0.9375
0.125	0.875
0.1875	0.6875
0.1875	0.5625
0.25	1
1	0.25
0.5	0.25
0.8125	0.4375
0.625	0.375
0.9375	0.6875
0.875	0.6875
1	0.625
0.8125	0.75
0.6875	0.6875
0.625	0.5
0.8125	0.5
0.9375	0.5625
0.75	0.6875
0.8125	0.625
0.625	0.75
0.75	0.9375
0.8125	0.875
0.875	0.9375
0.6875	0.9375
0.25	0.875
0.375	0.75
0.25	0.5625
0.1875	0.625
0.125	0.5625
0.3125	0.5625
0.1875	0.8125
0	0.875
0.1875	0.75
0.0625	0.6875
0.25	0.375
0.375	0.375
0.75	0.375
0.78125	0.71875
0.84375	0.71875
0.9375	0.9375
0.84375	0.84375
0.84375	0.78125
0.875	0.8125
0.75	0.5625
0.6875	0.5625
0.84375	0.53125
0.875	0.5625
0.84375	0.65625
0.78125	0.65625
0.78125	0.53125
0.6875	0.8125
0.84375	0.90625
0.78125	0.90625
0.78125	0.78125
0.78125	0.84375
0.78125	0.96875
0.84375	0.96875
0.75	0.8125
0.0625	0.9375
0.3125	0.6875
0.21875	0.65625
0.21875	0.53125
0.15625	0.53125
0.25	0.6875
0.0625	0.8125
0.0625	0.5625
0.15625	0.65625
0.125	0.6875
0.375	0.5
0.1875	0.5
0.1875	0.4375
0.9375	0.8125
0.1875	0.9375
0.125	0.8125
0.625	1
0.125	1
0.8125	1
0	0.625
1	0.875
0.375	0.125
0.375	0.25
0.5	0.375
0.75	0.4375
0.78125	0.46875
0.5625	0.4375
0.6875	0.4375
0.8125	0.71875
0.78125	0.75
0.8125	0.78125
0.84375	0.59375
0.78125	0.5
0.8125	0.53125
0.78125	0.625
0.8125	0.65625
0.78125	0.6875
0.78125	0.5625
0.78125	0.59375
0.78125	0.875
0.8125	0.90625
0.78125	0.9375
0.78125	0.8125
0.8125	0.84375
0.8125	0.96875
0.3125	0.9375
0.3125	0.8125
0.375	1
0.1875	1
0.125	0.9375
0.25	0.8125
0.1875	0.875
0.15625	0.59375
0.21875	0.59375
0.21875	0.71875
0.1875	0.65625
0.1875	0.53125
0.21875	0.78125
0.15625	0.78125
0.15625	0.71875
0.3125	0.4375
0.4375	0.4375
0.4375	0.3125
0.6875	0.3125
0.5625	0.3125
0.625	0.25
0.796875	0.734375
0.796875	0.796875
0.796875	0.765625
0.796875	0.546875
0.796875	0.515625
0.796875	0.671875
0.796875	0.640625
0.796875	0.703125
0.8125	0.59375
0.796875	0.921875
0.796875	0.890625
0.796875	0.953125
0.796875	0.828125
0.796875	0.859375
0.25	0.9375
0.15625	0.90625
0.15625	0.84375
0.21875	0.84375
0.21875	0.96875
0.21875	0.90625
0.21875	0.625
0.1875	0.59375
0.203125	0.546875
0.21875	0.5625
0.203125	0.671875
0.21875	0.6875
0.203125	0.640625
0.1875	0.78125
0.21875	0.75
0.1875	0.71875
0.25	0.4375
0.21875	0.5
0.21875	0.46875
0.625	0.125
0.796875	0.984375
0.15625	0.96875
0.203125	0.515625
0.78125	1
0	0
1	0
0.5	0
0.25	0
0.75	0


==> figures/Example2_co2.dat <==
1	1
0	1
0.5	0.5
0.5	1
0	0.5
0.75	0.75
0.25	0.75
0.25	0.25
0.75	0.25
1	0.5
0.75	0.5
0.75	1
0.5	0.75
0	0.75
0.25	0.5
0.875	0.875
0.625	0.625
0.625	0.875
0.375	0.625
0.125	0.625
0.875	0.625
1	0.75
0.875	0.375
0.875	0.75
0.75	0.625
0.875	1
0.75	0.875
0.375	0.875
0.125	0.5
0.25	0.625
0.125	0.75
0	0.25
0.125	0.375
0.875	0.5
0.8125	0.6875
0.8125	0.5625
0.8125	0.8125
0.8125	0.9375
0.125	0.875
0.1875	0.6875
0.1875	0.5625
0.25	1
1	0.25
0.5	0.25
0.8125	0.4375
0.625	0.375
0.9375	0.6875
0.875	0.6875
1	0.625
0.8125	0.75
0.6875	0.6875
0.625	0.5
0.8125	0.5
0.9375	0.5625
0.75	0.6875
0.8125	0.625
0.625	0.75
0.75	0.9375
0.8125	0.875
0.875	0.9375
0.6875	0.9375
0.25	0.875
0.375	0.75
0.25	0.5625
0.1875	0.625
0.125	0.5625
0.3125	0.5625
0.1875	0.8125
0	0.875
0.1875	0.75
0.0625	0.6875
0.25	0.375
0.375	0.375
0.75	0.375
0.78125	0.71875
0.84375	0.71875
0.9375	0.9375
0.84375	0.84375
0.84375	0.78125
0.875	0.8125
0.75	0.5625
0.6875	0.5625
0.84375	0.53125
0.875	0.5625
0.84375	0.65625
0.78125	0.65625
0.78125	0.53125
0.6875	0.8125
0.84375	0.90625
0.78125	0.90625
0.78125	0.78125
0.78125	0.84375
0.78125	0.96875
0.84375	0.96875
0.75	0.8125
0.0625	0.9375
0.3125	0.6875
0.21875	0.65625
0.21875	0.53125
0.15625	0.53125
0.25	0.6875
0.0625	0.8125
0.0625	0.5625
0.15625	0.65625
0.125	0.6875
0.375	0.5
0.1875	0.5
0.1875	0.4375
0.9375	0.8125
0.1875	0.9375
0.125	0.8125
0.625	1
0.125	1
0.8125	1
0	0.625
1	0.875
0.375	0.125
0.375	0.25
0.5	0.375
0.75	0.4375
0.78125	0.46875
0.5625	0.4375
0.6875	0.4375
0.8125	0.71875
0.78125	0.75
0.8125	0.78125
0.84375	0.59375
0.78125	0.5
0.8125	0.53125
0.78125	0.625
0.8125	0.65625
0.78125	0.6875
0.78125	0.5625
0.78125	0.59375
0.78125	0.875
0.8125	0.90625
0.78125	0.9375
0.78125	0.8125
0.8125	0.84375
0.8125	0.96875
0.3125	0.9375
0.3125	0.8125
0.375	1
0.1875	1
0.125	0.9375
0.25	0.8125
0.1875	0.875
0.15625	0.59375
0.21875	0.59375
0.21875	0.71875
0.1875	0.65625
0.1875	0.53125
0.21875	0.78125
0.15625	0.78125
0.15625	0.71875
0.3125	0.4375
0.4375	0.4375
0.4375	0.3125
0.6875	0.3125
0.5625	0.3125
0.625	0.25
0.796875	0.734375
0.796875	0.796875
0.796875	0.765625
0.796875	0.546875
0.796875	0.515625
0.796875	0.671875
0.796875	0.640625
0.796875	0.703125
0.8125	0.59375
0.796875	0.921875
0.796875	0.890625
0.796875	0.953125
0.796875	0.828125
0.796875	0.859375
0.25	0.9375
0.15625	0.90625
0.15625	0.84375
0.21875	0.84375
0.21875	0.96875
0.21875	0.90625
0.21875	0.625
0.1875	0.59375
0.203125	0.546875
0.21875	0.5625
0.203125	0.671875
0.21875	0.6875
0.203125	0.640625
0.1875	0.78125
0.21875	0.75
0.1875	0.71875
0.25	0.4375
0.21875	0.5
0.21875	0.46875
0.625	0.125
0.796875	0.984375
0.15625	0.96875
0.203125	0.515625
0.78125	1
0.3125	0.1875
0.5	0.3125
0.4375	0.375
0.375	0.3125
0.125	0.125
0.25	0.125
0.625	0.3125
0.5	0.4375
0.5625	0.375
0.8125	0.3125
0.8125	0.46875
0.875	0.4375
0.6875	0.5
0.625	0.4375
0.71875	0.46875
0.6875	0.375
0.875	0.125
0.875	0.25
0.71875	0.59375
0.6875	0.625
0.625	0.5625
0.84375	0.5625
0.8125	0.515625
0.78125	0.515625
0.828125	0.515625
0.796875	0.578125
0.75	0.59375
0.796875	0.5625
0.828125	0.578125
0.84375	0.625
0.765625	0.609375
0.796875	0.609375
0.5	0.875
0.5625	0.6875
0.75	0.96875
0.9375	1
0.828125	0.984375
0.84375	1
0.796875	1
0.765625	0.984375
0.6875	1
0.5625	0.9375
0.71875	0.96875
0.28125	0.90625
0.28125	0.78125
0.3125	0.875
0.375	0.9375
0.21875	1
0.1875	0.96875
0.21875	0.875
0.1875	0.84375
0.25	0.78125
0.21875	0.8125
0.25	0.90625
0.21875	0.9375
0.1875	0.90625
0.375	0.6875
0.5	0.625
0.3125	0.75
0.4375	0.8125
0.203125	0.578125
0.203125	0.609375
0.171875	0.609375
0.25	0.53125
0.234375	0.578125
0.234375	0.703125
0.15625	0.625
0.203125	0.625
0.171875	0.515625
0.15625	0.5
0.203125	0.5
0.234375	0.515625
0.15625	0.5625
0.3125	0.5
0.4375	0.5625
0.28125	0.53125
0.3125	0.625
0.171875	0.796875
0.15625	0.75
0.234375	0.765625
0.203125	0.765625
0.15625	0.8125
0	0.9375
0.15625	0.6875
0.203125	0.703125
0.203125	0.734375
0.171875	0.734375
0	0.375
0.3125	0.375
0.28125	0.40625
0.3125	0.3125
0.4375	0.5
0.375	0.4375
0.125	0.4375
0.1875	0.46875
0.203125	0.484375
0.15625	0.46875
0.0625	0.4375
0.40625	0.34375
0.46875	0.34375
0.46875	0.46875
0.3125	0.25
0.59375	0.34375
0.53125	0.34375
0.9375	0.5
0.84375	0.5
0.796875	0.5
0.796875	0.484375
0.84375	0.46875
0.65625	0.40625
0.65625	0.46875
0.53125	0.46875
0.59375	0.46875
0.9375	0.4375
0.96875	0.96875
0.65625	0.59375
0.75	0.53125
0.5625	0.5
0.71875	0.53125
0.65625	0.53125
0.8046875	0.5078125
0.7890625	0.5078125
0.765625	0.578125
0.765625	0.515625
0.8125	0.609375
0.828125	0.609375
0.796875	0.625
0.8125	0.578125
0.796875	0.59375
0.5625	0.75
0.5625	0.8125
0.5625	0.5625
0.625	0.6875
0.90625	0.96875
0.8125	0.984375
0.78125	0.984375
0.8046875	0.9921875
0.625	0.9375
0.25	0.96875
0.25	0.84375
0.28125	0.84375
0.4375	1
0.28125	0.96875
0.203125	0.953125
0.203125	0.984375
0.03125	0.96875
0.203125	0.828125
0.203125	0.859375
0.203125	0.796875
0.234375	0.859375
0.234375	0.828125
0.203125	0.921875
0.234375	0.921875
0.234375	0.984375
0.234375	0.953125
0.203125	0.890625
0.4375	0.75
0.28125	0.71875
0.4375	0.6875
0.4375	0.9375
0.1875	0.609375
0.203125	0.59375
0.21875	0.609375
0.1875	0.578125
0.234375	0.609375
0.203125	0.5625
0.21875	0.578125
0.234375	0.734375
0.203125	0.6875
0.21875	0.703125
0.1875	0.515625
0.2109375	0.5078125
0.21875	0.515625
0.1953125	0.5078125
0.171875	0.578125
0.34375	0.59375
0.375	0.5625
0.25	0.71875
0.25	0.59375
0.28125	0.59375
0.1875	0.765625
0.171875	0.765625
0.203125	0.75
0.21875	0.765625
0.1875	0.796875
0.203125	0.78125
0.171875	0.703125
0.1875	0.734375
0.203125	0.71875
0.21875	0.734375
0.1875	0.703125
0.1875	0.3125
0.0625	0.3125
0.125	0.25
0.34375	0.40625
0.40625	0.46875
0.34375	0.46875
0.25	0.3125
0.9375	0.3125
0.78125	0.578125
0.78125	0.609375
0.7890625	0.9921875
0.09375	0.96875
0.34375	0.53125
0.5625	1
0.0625	1
0.3125	1
1	0.375
1	0.9375
0.828125	0.703125
0.84375	0.75
0.796875	0.75
0.765625	0.734375
0.8125	0.703125
0.796875	0.71875
0.84375	0.6875
0.84375	0.8125
0.8125	0.765625
0.796875	0.78125
0.78125	0.765625
0.828125	0.765625
0.71875	0.71875
0.71875	0.65625
0.828125	0.546875
0.8046875	0.5234375
0.796875	0.53125
0.8125	0.640625
0.796875	0.65625
0.8046875	0.6328125
0.78125	0.640625
0.828125	0.640625
0.78125	0.703125
0.75	0.71875
0.796875	0.6875
0.765625	0.671875
0.8046875	0.5703125
0.7890625	0.5703125
0.7890625	0.5546875
0.765625	0.546875
0.7890625	0.6015625
0.7890625	0.6171875
0.8046875	0.5859375
0.8046875	0.6171875
0.8046875	0.6015625
0.6875	0.75
0.8125	0.890625
0.796875	0.90625
0.78125	0.890625
0.828125	0.890625
0.78125	0.953125
0.765625	0.953125
0.796875	0.9375
0.765625	0.921875
0.765625	0.828125
0.78125	0.828125
0.75	0.84375
0.796875	0.8125
0.828125	0.828125
0.84375	0.875
0.796875	0.875
0.765625	0.859375
0.8125	0.828125
0.796875	0.84375
0.828125	0.953125
0.7890625	0.9765625
0.8125	0.953125
0.796875	0.96875
0.84375	0.9375
0.71875	0.84375
0.6875	0.875
0.15625	0.9375
0.1875	0.984375
0.203125	0.96875
0.21875	0.984375
0.171875	0.984375
0.1875	0.859375
0.203125	0.84375
0.21875	0.859375
0.171875	0.859375
0.21875	0.796875
0.234375	0.796875
0.203125	0.8125
0.21875	0.828125
0.21875	0.921875
0.203125	0.9375
0.21875	0.953125
0.171875	0.921875
0.15625	0.875
0.203125	0.875
0.234375	0.890625
0.1875	0.921875
0.203125	0.90625
0.2109375	0.6015625
0.1953125	0.6015625
0.1953125	0.5703125
0.1953125	0.5859375
0.1953125	0.6171875
0.2109375	0.6171875
0.2109375	0.5546875
0.1953125	0.5546875
0.21875	0.546875
0.234375	0.546875
0.2109375	0.5703125
0.234375	0.671875
0.2109375	0.6796875
0.1953125	0.6796875
0.21875	0.671875
0.25	0.65625
0.2109375	0.6953125
0.171875	0.671875
0.171875	0.640625
0.2109375	0.6328125
0.234375	0.640625
0.1875	0.671875
0.203125	0.65625
0.171875	0.546875
0.2109375	0.5234375
0.1875	0.546875
0.203125	0.53125
0.28125	0.65625
0.2109375	0.7734375
0.1953125	0.7890625
0.1953125	0.7734375
0.171875	0.828125
0.1953125	0.6953125
0.8125	0.734375
0.828125	0.734375
0.7890625	0.7265625
0.7890625	0.7421875
0.78125	0.734375
0.7890625	0.7109375
0.8046875	0.7109375
0.8046875	0.7421875
0.8046875	0.7265625
0.828125	0.671875
0.828125	0.796875
0.7890625	0.7734375
0.8046875	0.7734375
0.8046875	0.8046875
0.8046875	0.7890625
0.8046875	0.7578125
0.7890625	0.7578125
0.8125	0.796875
0.75	0.65625
0.7890625	0.5234375
0.8046875	0.5546875
0.8046875	0.5390625
0.8125	0.546875
0.7890625	0.6484375
0.8046875	0.6484375
0.8046875	0.6796875
0.8046875	0.6640625
0.796875	0.6328125
0.7890625	0.6328125
0.8125	0.671875
0.8046875	0.6953125
0.7890625	0.6953125
0.765625	0.703125
0.765625	0.640625
0.7890625	0.6640625
0.7890625	0.6796875
0.78125	0.671875
0.796875	0.5703125
0.7890625	0.5390625
0.8046875	0.5625
0.796875	0.5546875
0.78125	0.546875
0.8046875	0.625
0.796875	0.6171875
0.8046875	0.59375
0.796875	0.6015625
0.71875	0.78125
0.7890625	0.8984375
0.8046875	0.8984375
0.8046875	0.9296875
0.8046875	0.9140625
0.8046875	0.8828125
0.7890625	0.8828125
0.8125	0.921875
0.8046875	0.9453125
0.7890625	0.9453125
0.765625	0.890625
0.7890625	0.9140625
0.7890625	0.9296875
0.78125	0.921875
0.8046875	0.8203125
0.7890625	0.8203125
0.765625	0.765625
0.7890625	0.7890625
0.7890625	0.8046875
0.78125	0.796875
0.8125	0.859375
0.828125	0.859375
0.7890625	0.8515625
0.7890625	0.8671875
0.78125	0.859375
0.7890625	0.8359375
0.8046875	0.8359375
0.8046875	0.8671875
0.8046875	0.8515625
0.7890625	0.9609375
0.8046875	0.9609375
0.8046875	0.9765625
0.828125	0.921875
0.75	0.78125
0.75	0.90625
0.71875	0.90625
0.171875	0.953125
0.2109375	0.9765625
0.1953125	0.9765625
0.1953125	0.9453125
0.1953125	0.9609375
0.1953125	0.9921875
0.2109375	0.9921875
0.1875	0.953125
0.2109375	0.8515625
0.1953125	0.8515625
0.1953125	0.8203125
0.1953125	0.8359375
0.1953125	0.8671875
0.2109375	0.8671875
0.1875	0.828125
0.1953125	0.8046875
0.2109375	0.8046875
0.2109375	0.8359375
0.2109375	0.8203125
0.1953125	0.9296875
0.2109375	0.9296875
0.2109375	0.9609375
0.2109375	0.9453125
0.1875	0.890625
0.171875	0.890625
0.2109375	0.8984375
0.2109375	0.8828125
0.21875	0.890625
0.2109375	0.9140625
0.1953125	0.9140625
0.1953125	0.8828125
0.1953125	0.8984375
0.1953125	0.59375
0.203125	0.6015625
0.203125	0.6171875
0.203125	0.5546875
0.1953125	0.5625
0.203125	0.5703125
0.203125	0.6796875
0.1953125	0.6875
0.203125	0.6953125
0.1875	0.640625
0.2109375	0.6484375
0.1953125	0.625
0.203125	0.6328125
0.21875	0.640625
0.2109375	0.6640625
0.1953125	0.6640625
0.1953125	0.6328125
0.1953125	0.6484375
0.2109375	0.5390625
0.1953125	0.5390625
0.1953125	0.5234375
0.1953125	0.78125
0.203125	0.7734375
0.765625	0.796875
0.15625	1
0.203125	1
0.46875	0.375
0.46875	0.4375
0.46875	0.40625
0.34375	0.34375
0.40625	0.28125
0.1875	0.1875
0.75	0.125
0.59375	0.28125
0.5625	0.25
0.59375	0.40625
0.5	0.46875
0.53125	0.40625
0.53125	0.28125
0.59375	0.375
0.5	0.125
0.5625	0.1875
0.75	0.46875
0.8125	0.375
0.90625	0.46875
0.828125	0.484375
0.765625	0.484375
0.625	0.46875
0.65625	0.4375
0.71875	0.5
0.6875	0.46875
0.59375	0.5
0.5625	0.46875
0.59375	0.4375
0.65625	0.34375
0.75	0.3125
0.65625	0.375
0.71875	0.40625
0.8125	0.1875
0.8125	0.25
0.875	0.3125
0.8046875	0.75
0.796875	0.7421875
0.8046875	0.71875
0.796875	0.7109375
0.8046875	0.703125
0.8046875	0.734375
0.796875	0.7265625
0.8046875	0.78125
0.796875	0.7734375
0.8046875	0.765625
0.8046875	0.796875
0.796875	0.7890625
0.796875	0.7578125
0.59375	0.59375
0.59375	0.53125
0.65625	0.5
0.8046875	0.53125
0.796875	0.5234375
0.8125	0.5078125
0.8046875	0.515625
0.8046875	0.546875
0.796875	0.5390625
0.796875	0.5078125
0.828125	0.5
0.8203125	0.5078125
0.90625	0.53125
0.8046875	0.65625
0.796875	0.6484375
0.8046875	0.640625
0.8046875	0.671875
0.796875	0.6640625
0.796875	0.6953125
0.8046875	0.6875
0.796875	0.6796875
0.80078125	0.58984375
0.7890625	0.5859375
0.8046875	0.578125
0.59375	0.78125
0.625	0.8125
0.5	0.9375
0.5625	0.875
0.5	0.6875
0.5625	0.625
0.8046875	0.90625
0.796875	0.8984375
0.8046875	0.890625
0.8046875	0.921875
0.796875	0.9140625
0.796875	0.8828125
0.796875	0.9453125
0.8046875	0.9375
0.796875	0.9296875
0.796875	0.8203125
0.8046875	0.8125
0.796875	0.8046875
0.8046875	0.875
0.796875	0.8671875
0.8046875	0.84375
0.796875	0.8359375
0.8046875	0.828125
0.8046875	0.859375
0.796875	0.8515625
0.875	0.96875
0.96875	1
0.9375	0.96875
0.84375	0.984375
0.8046875	1
0.796875	0.9921875
0.8046875	0.96875
0.796875	0.9609375
0.8046875	0.953125
0.8046875	0.984375
0.796875	0.9765625
0.65625	0.96875
0.65625	0.90625
0.53125	0.96875
0.59375	0.96875
0.34375	0.90625
0.40625	0.90625
0.40625	0.96875
0.34375	0.96875
0.125	0.96875
0.1953125	0.96875
0.203125	0.9765625
0.1953125	0.984375
0.1953125	0.953125
0.203125	0.9609375
0.203125	0.9921875
0.140625	0.984375
0.09375	1
0.0625	0.96875
0.1953125	0.84375
0.203125	0.8515625
0.1953125	0.859375
0.1953125	0.828125
0.203125	0.8359375
0.203125	0.8671875
0.203125	0.8046875
0.1953125	0.8125
0.203125	0.8203125
0.203125	0.9296875
0.1953125	0.9375
0.203125	0.9453125
0.1953125	0.875
0.203125	0.8828125
0.1953125	0.90625
0.203125	0.9140625
0.1953125	0.921875
0.1953125	0.890625
0.203125	0.8984375
0.40625	0.65625
0.5	0.5625
0.4375	0.625
0.5	0.8125
0.4375	0.875
0.46875	0.78125
0.375	0.8125
0.1953125	0.578125
0.203125	0.5859375
0.2109375	0.5859375
0.2109375	0.7109375
0.1953125	0.65625
0.203125	0.6640625
0.1953125	0.671875
0.1953125	0.640625
0.203125	0.6484375
0.0625	0.5
0.1953125	0.5
0.203125	0.5078125
0.1953125	0.53125
0.203125	0.5390625
0.1953125	0.546875
0.1953125	0.515625
0.203125	0.5234375
0.28125	0.5
0.3125	0.53125
0.46875	0.53125
0.40625	0.53125
0.28125	0.5625
0.265625	0.515625
0.2109375	0.7578125
0.19921875	0.78515625
0.2109375	0.7890625
0.1953125	0.796875
0.1953125	0.7578125
0	0.96875
0.2109375	0.7265625
0.1953125	0.7265625
0.1953125	0.7109375
0.1953125	0.7421875
0.2109375	0.7421875
0.125	0.3125
0	0.4375
0.28125	0.375
0.3125	0.40625
0.28125	0.4375
0.28125	0.34375
0.375	0.46875
0.40625	0.40625
0.46875	0.5
0.4375	0.46875
0.28125	0.46875
0.375	0.40625
0.34375	0.4375
0.15625	0.40625
0.1875	0.484375
0.1953125	0.4921875
0.171875	0.484375
0.09375	0.46875
0.21875	0.4375
0.1875	0.375
0.4375	0.25
0.4375	0.1875
0.5	0.40625
0.484375	0.484375
0.484375	0.453125
0.40625	0.375
0.4375	0.40625
0.46875	0.28125
0.6875	0.1875
0.71875	0.28125
0.53125	0.375
0.5625	0.40625
0.546875	0.453125
0.515625	0.453125
0.53125	0.4375
0.6875	0.25
0.84375	0.40625
0.765625	0.453125
0.78125	0.4375
0.78125	0.34375
0.8125	0.484375
0.8046875	0.5
0.8046875	0.4921875
0.640625	0.453125
0.640625	0.390625
0.640625	0.421875
0.703125	0.453125
0.703125	0.484375
0.640625	0.484375
0.578125	0.453125
0.515625	0.484375
0.625	0.40625
0.609375	0.484375
0.609375	0.453125
0.71875	0.375
0.71875	0.34375
0.75	0.40625
0.734375	0.484375
0.734375	0.453125
0.671875	0.421875
0.671875	0.390625
0.6875	0.40625
0.96875	0.46875
0.84375	0.34375
0.80078125	0.73828125
0.80078125	0.74609375
0.80078125	0.70703125
0.80078125	0.71484375
0.80078125	0.69921875
0.80078125	0.73046875
0.80078125	0.72265625
0.984375	0.984375
0.80078125	0.76953125
0.80078125	0.77734375
0.80078125	0.76171875
0.80078125	0.79296875
0.80078125	0.78515625
0.80078125	0.75390625
0.53125	0.5
0.80078125	0.51953125
0.80078125	0.51171875
0.80078125	0.54296875
0.80078125	0.53515625
0.80859375	0.50390625
0.80078125	0.50390625
0.90625	0.5
0.80078125	0.64453125
0.80078125	0.65234375
0.80078125	0.66796875
0.80078125	0.66015625
0.80078125	0.69140625
0.80078125	0.67578125
0.80078125	0.68359375
0.80078125	0.58203125
0.796875	0.5859375
0.59375	0.84375
0.59375	0.90625
0.53125	0.90625
0.53125	0.78125
0.53125	0.84375
0.59375	0.65625
0.53125	0.53125
0.53125	0.59375
0.80078125	0.89453125
0.80078125	0.90234375
0.80078125	0.88671875
0.80078125	0.91796875
0.80078125	0.91015625
0.80078125	0.87890625
0.80078125	0.94140625
0.80078125	0.92578125
0.80078125	0.93359375
0.80078125	0.81640625
0.80078125	0.80078125
0.80078125	0.80859375
0.80078125	0.86328125
0.80078125	0.87109375
0.80078125	0.83203125
0.80078125	0.83984375
0.80078125	0.82421875
0.80078125	0.85546875
0.80078125	0.84765625
0.953125	0.984375
0.890625	0.984375
0.921875	0.984375
0.859375	1
0.80078125	0.98828125
0.80078125	0.99609375
0.80078125	0.95703125
0.80078125	0.96484375
0.80078125	0.94921875
0.80078125	0.98046875
0.80078125	0.97265625
0.859375	0.984375
0.65625	0.9375
0.59375	1
0.5625	0.96875
0.625	0.90625
0.46875	1
0.375	0.90625
0.34375	0.9375
0.19921875	0.98046875
0.19921875	0.97265625
0.19921875	0.98828125
0.19921875	0.95703125
0.19921875	0.96484375
0.15625	0.984375
0.015625	0.984375
0.109375	0.984375
0.19921875	0.85546875
0.19921875	0.84765625
0.19921875	0.86328125
0.19921875	0.83203125
0.19921875	0.83984375
0.19921875	0.87109375
0.19921875	0.80859375
0.19921875	0.82421875
0.19921875	0.81640625
0.19921875	0.93359375
0.19921875	0.94921875
0.19921875	0.94140625
0.19921875	0.88671875
0.19921875	0.87890625
0.19921875	0.91796875
0.19921875	0.91015625
0.19921875	0.92578125
0.19921875	0.89453125
0.19921875	0.90234375
0.40625	0.59375
0.46875	0.59375
0.46875	0.65625
0.40625	0.84375
0.46875	0.84375
0.46875	0.96875
0.46875	0.90625
0.40625	0.78125
0.19921875	0.58203125
0.19921875	0.58984375
0.19921875	0.66796875
0.19921875	0.66015625
0.19921875	0.64453125
0.19921875	0.65234375
0.1875	0.5078125
0.1796875	0.5078125
0.19921875	0.51171875
0.19921875	0.50390625
0.19921875	0.54296875
0.19921875	0.53515625
0.19921875	0.51953125
0.19140625	0.50390625
0.19921875	0.52734375
0.296875	0.546875
0.296875	0.515625
0.40625	0.5
0.1953125	0.75
0.203125	0.7578125
0.19921875	0.79296875
0.203125	0.7890625
0.19921875	0.80078125
0.1953125	0.71875
0.203125	0.7265625
0.203125	0.7109375
0.203125	0.7421875
0.21875	0.28125
0.1875	0.25
0.296875	0.421875
0.359375	0.390625
0.328125	0.390625
0.25	0.46875
0.265625	0.390625
0.265625	0.421875
0.34375	0.375
0.421875	0.453125
0.390625	0.453125
0.40625	0.4375
0.453125	0.453125
0.453125	0.484375
0.390625	0.484375
0.421875	0.484375
0.3125	0.46875
0.328125	0.421875
0.359375	0.421875
0.171875	0.5
0.03125	0.46875
0.15625	0.34375
0.25	0.40625
0.234375	0.484375
0.234375	0.453125
0.21875	0.40625
0.65625	0.28125
0.78125	0.40625
0.9375	0.46875
0.578125	0.484375
0.546875	0.484375
0.71875	0.4375
0.84375	0.28125
0.80078125	0.52734375
0.53125	0.65625
0.4375	0.96875
0.19921875	0.99609375
0.078125	0.984375
0.046875	0.984375
0.15625	0.28125
0.90625	1
0.53125	1
0.03125	1
0.40625	1
0.140625	1
0.1953125	1
1	0.4375
1	0.96875
0.90625	0.4375
0.90625	0.40625
0.796875	0.4921875
0.80078125	0.49609375
0.7890625	0.4921875
0.78125	0.484375
0.875	0.40625
0.671875	0.453125
0.6875	0.484375
0.671875	0.484375
0.96875	0.40625
0.96875	0.4375
0.9375	0.375
0.8203125	0.7265625
0.8203125	0.6953125
0.828125	0.71875
0.7890625	0.734375
0.796875	0.74609375
0.80078125	0.7421875
0.8046875	0.74609375
0.79296875	0.74609375
0.796875	0.71484375
0.8046875	0.71484375
0.79296875	0.71484375
0.8046875	0.69921875
0.8125	0.6953125
0.80078125	0.703125
0.80859375	0.70703125
0.8046875	0.73046875
0.8125	0.7265625
0.80078125	0.734375
0.80859375	0.73828125
0.79296875	0.73046875
0.7890625	0.71875
0.80078125	0.71875
0.80859375	0.72265625
0.796875	0.73046875
0.80078125	0.7265625
0.828125	0.6875
0.96875	0.90625
0.9375	0.875
0.828125	0.8125
0.8046875	0.76171875
0.8125	0.7578125
0.80078125	0.765625
0.80859375	0.76953125
0.80859375	0.79296875
0.8046875	0.79296875
0.8125	0.7890625
0.80078125	0.796875
0.79296875	0.79296875
0.7890625	0.78125
0.80078125	0.78125
0.80859375	0.78515625
0.796875	0.79296875
0.80078125	0.7890625
0.79296875	0.76171875
0.7890625	0.75
0.80078125	0.75
0.80859375	0.75390625
0.796875	0.76171875
0.80078125	0.7578125
0.7890625	0.765625
0.828125	0.75
0.8203125	0.7890625
0.8203125	0.7578125
0.828125	0.78125
0.828125	0.5625
0.796875	0.52734375
0.80078125	0.5234375
0.8046875	0.52734375
0.79296875	0.52734375
0.8046875	0.51171875
0.80859375	0.51171875
0.80078125	0.515625
0.80859375	0.51953125
0.80859375	0.54296875
0.8046875	0.54296875
0.8125	0.5390625
0.79296875	0.54296875
0.7890625	0.53125
0.80078125	0.53125
0.80859375	0.53515625
0.796875	0.54296875
0.80078125	0.5390625
0.79296875	0.51171875
0.7890625	0.5
0.80078125	0.5
0.8046875	0.50390625
0.796875	0.51171875
0.80078125	0.5078125
0.7890625	0.515625
0.8203125	0.5390625
0.828125	0.53125
0.796875	0.65234375
0.80078125	0.6484375
0.8046875	0.65234375
0.79296875	0.65234375
0.80078125	0.63671875
0.8125	0.6328125
0.80078125	0.640625
0.80859375	0.64453125
0.80859375	0.66796875
0.8046875	0.66796875
0.8125	0.6640625
0.80078125	0.671875
0.79296875	0.66796875
0.7890625	0.65625
0.80078125	0.65625
0.80859375	0.66015625
0.796875	0.66796875
0.80078125	0.6640625
0.79296875	0.63671875
0.7890625	0.625
0.80859375	0.62890625
0.80078125	0.62890625
0.7890625	0.640625
0.828125	0.625
0.8203125	0.6640625
0.8203125	0.6328125
0.828125	0.65625
0.79296875	0.69921875
0.7890625	0.6875
0.80078125	0.6875
0.80859375	0.69140625
0.796875	0.69921875
0.80078125	0.6953125
0.7890625	0.703125
0.7890625	0.671875
0.796875	0.68359375
0.80078125	0.6796875
0.8046875	0.68359375
0.79296875	0.68359375
0.79296875	0.57421875
0.7890625	0.5625
0.80859375	0.56640625
0.80078125	0.56640625
0.7890625	0.578125
0.7890625	0.546875
0.80078125	0.55078125
0.80078125	0.55859375
0.79296875	0.55859375
0.8203125	0.6015625
0.8203125	0.5703125
0.828125	0.59375
0.7890625	0.609375
0.80078125	0.61328125
0.80078125	0.62109375
0.79296875	0.62109375
0.796875	0.58984375
0.80078125	0.5859375
0.8046875	0.58984375
0.79296875	0.58984375
0.80078125	0.57421875
0.8125	0.5703125
0.80078125	0.578125
0.80859375	0.58203125
0.8125	0.6015625
0.8046875	0.609375
0.79296875	0.60546875
0.7890625	0.59375
0.80859375	0.59765625
0.80078125	0.59765625
0.625	0.78125
0.65625	0.78125
0.5625	0.90625
0.59375	0.875
0.796875	0.90234375
0.80078125	0.8984375
0.8046875	0.90234375
0.79296875	0.90234375
0.8046875	0.88671875
0.8125	0.8828125
0.80078125	0.890625
0.80859375	0.89453125
0.80859375	0.91796875
0.8046875	0.91796875
0.8125	0.9140625
0.80078125	0.921875
0.79296875	0.91796875
0.7890625	0.90625
0.80078125	0.90625
0.80859375	0.91015625
0.796875	0.91796875
0.80078125	0.9140625
0.79296875	0.88671875
0.7890625	0.875
0.80078125	0.875
0.80859375	0.87890625
0.796875	0.88671875
0.80078125	0.8828125
0.7890625	0.890625
0.828125	0.875
0.8203125	0.9140625
0.8203125	0.8828125
0.828125	0.90625
0.79296875	0.94921875
0.7890625	0.9375
0.80078125	0.9375
0.80859375	0.94140625
0.796875	0.94921875
0.80078125	0.9453125
0.7890625	0.953125
0.7890625	0.921875
0.796875	0.93359375
0.80078125	0.9296875
0.8046875	0.93359375
0.79296875	0.93359375
0.79296875	0.82421875
0.7890625	0.8125
0.80078125	0.8125
0.80859375	0.81640625
0.796875	0.82421875
0.80078125	0.8203125
0.7890625	0.828125
0.7890625	0.796875
0.796875	0.80859375
0.80078125	0.8046875
0.8046875	0.80859375
0.79296875	0.80859375
0.8203125	0.8515625
0.8203125	0.8203125
0.828125	0.84375
0.7890625	0.859375
0.796875	0.87109375
0.80078125	0.8671875
0.8046875	0.87109375
0.79296875	0.87109375
0.796875	0.83984375
0.80078125	0.8359375
0.8046875	0.83984375
0.79296875	0.83984375
0.8046875	0.82421875
0.8125	0.8203125
0.80078125	0.828125
0.80859375	0.83203125
0.8125	0.8515625
0.80078125	0.859375
0.80859375	0.86328125
0.7890625	0.84375
0.80078125	0.84375
0.80859375	0.84765625
0.90625	0.90625
0.8203125	0.9765625
0.8203125	0.9453125
0.828125	0.96875
0.7890625	0.984375
0.796875	0.99609375
0.80078125	0.9921875
0.8046875	0.99609375
0.79296875	0.99609375
0.796875	0.96484375
0.80078125	0.9609375
0.8046875	0.96484375
0.79296875	0.96484375
0.8046875	0.94921875
0.8125	0.9453125
0.80078125	0.953125
0.80859375	0.95703125
0.8046875	0.98046875
0.8125	0.9765625
0.80078125	0.984375
0.80859375	0.98828125
0.79296875	0.97265625
0.79296875	0.98046875
0.7890625	0.96875
0.80078125	0.96875
0.80859375	0.97265625
0.796875	0.98046875
0.80078125	0.9765625
0.828125	0.9375
0.625	0.96875
0.640625	0.890625
0.71875	1
0.6875	0.96875
0.59375	0.9375
0.65625	0.84375
0.71875	0.9375
0.734375	0.984375
0.65625	0.875
0.6875	0.90625
0.3125	0.90625
0.28125	0.9375
0.40625	0.9375
0.375	0.96875
0.34375	1
0.3125	0.96875
0.328125	0.921875
0.171875	0.9375
0.203125	0.97265625
0.19921875	0.9765625
0.1953125	0.97265625
0.20703125	0.97265625
0.1953125	0.98828125
0.1875	0.9921875
0.19921875	0.984375
0.19140625	0.98046875
0.19140625	0.95703125
0.1953125	0.95703125
0.1875	0.9609375
0.19921875	0.953125
0.20703125	0.95703125
0.2109375	0.96875
0.19921875	0.96875
0.19140625	0.96484375
0.203125	0.95703125
0.19921875	0.9609375
0.20703125	0.99609375
0.20703125	0.98828125
0.2109375	1
0.19921875	1
0.19140625	0.99609375
0.203125	0.98828125
0.19921875	0.9921875
0.2109375	0.984375
0.171875	1
0.1796875	0.9609375
0.1796875	0.9921875
0.171875	0.96875
0.203125	0.84765625
0.1953125	0.84765625
0.20703125	0.84765625
0.1953125	0.86328125
0.1875	0.8671875
0.19921875	0.859375
0.19140625	0.83203125
0.1953125	0.83203125
0.1875	0.8359375
0.19921875	0.828125
0.20703125	0.83203125
0.2109375	0.84375
0.19921875	0.84375
0.19140625	0.83984375
0.203125	0.83203125
0.19921875	0.8359375
0.20703125	0.86328125
0.2109375	0.875
0.19921875	0.875
0.19140625	0.87109375
0.203125	0.86328125
0.19921875	0.8671875
0.2109375	0.859375
0.171875	0.875
0.1796875	0.8359375
0.1796875	0.8671875
0.171875	0.84375
0.20703125	0.80078125
0.2109375	0.8125
0.19921875	0.8125
0.19140625	0.80859375
0.203125	0.80078125
0.19921875	0.8046875
0.2109375	0.796875
0.2109375	0.828125
0.203125	0.81640625
0.19921875	0.8203125
0.1953125	0.81640625
0.20703125	0.81640625
0.20703125	0.92578125
0.2109375	0.9375
0.19921875	0.9375
0.19140625	0.93359375
0.203125	0.92578125
0.19921875	0.9296875
0.2109375	0.921875
0.2109375	0.953125
0.203125	0.94140625
0.19921875	0.9453125
0.1953125	0.94140625
0.20703125	0.94140625
0.1796875	0.8984375
0.1796875	0.9296875
0.171875	0.90625
0.2109375	0.890625
0.203125	0.87890625
0.19921875	0.8828125
0.1953125	0.87890625
0.20703125	0.87890625
0.203125	0.91015625
0.19921875	0.9140625
0.1953125	0.91015625
0.20703125	0.91015625
0.1953125	0.92578125
0.1875	0.9296875
0.19921875	0.921875
0.19140625	0.91796875
0.1953125	0.89453125
0.1875	0.8984375
0.19921875	0.890625
0.19140625	0.88671875
0.20703125	0.89453125
0.2109375	0.90625
0.19921875	0.90625
0.19140625	0.90234375
0.203125	0.89453125
0.19921875	0.8984375
0.40625	0.875
0.4375	0.90625
0.34375	0.84375
0.34375	0.78125
0.19921875	0.60546875
0.19921875	0.59765625
0.20703125	0.59765625
0.1875	0.6171875
0.1953125	0.609375
0.1953125	0.58203125
0.1875	0.5859375
0.19140625	0.57421875
0.20703125	0.58203125
0.2109375	0.59375
0.19921875	0.59375
0.19140625	0.58984375
0.203125	0.58203125
0.19921875	0.5859375
0.20703125	0.61328125
0.2109375	0.625
0.19140625	0.62109375
0.19921875	0.62109375
0.2109375	0.609375
0.171875	0.625
0.1796875	0.5859375
0.1796875	0.6171875
0.171875	0.59375
0.20703125	0.55078125
0.2109375	0.5625
0.19140625	0.55859375
0.19921875	0.55859375
0.2109375	0.546875
0.2109375	0.578125
0.19921875	0.57421875
0.19921875	0.56640625
0.20703125	0.56640625
0.20703125	0.67578125
0.2109375	0.6875
0.19140625	0.68359375
0.19921875	0.68359375
0.2109375	0.671875
0.2109375	0.703125
0.19921875	0.69921875
0.19921875	0.69140625
0.20703125	0.69140625
0.1796875	0.6484375
0.1796875	0.6796875
0.171875	0.65625
0.2109375	0.640625
0.19921875	0.63671875
0.19921875	0.62890625
0.20703125	0.62890625
0.203125	0.66015625
0.19921875	0.6640625
0.1953125	0.66015625
0.20703125	0.66015625
0.19140625	0.67578125
0.19921875	0.67578125
0.1875	0.6796875
0.19921875	0.671875
0.19140625	0.66796875
0.1953125	0.64453125
0.1875	0.6484375
0.19140625	0.63671875
0.20703125	0.64453125
0.2109375	0.65625
0.19921875	0.65625
0.19140625	0.65234375
0.203125	0.64453125
0.19921875	0.6484375
0.09375	0.53125
0.1796875	0.5234375
0.1796875	0.5546875
0.171875	0.53125
0.2109375	0.515625
0.203125	0.50390625
0.19921875	0.5078125
0.1953125	0.50390625
0.20703125	0.50390625
0.203125	0.53515625
0.19921875	0.5390625
0.1953125	0.53515625
0.20703125	0.53515625
0.19140625	0.55078125
0.19921875	0.55078125
0.1875	0.5546875
0.19921875	0.546875
0.19140625	0.54296875
0.1953125	0.51953125
0.1875	0.5234375
0.19921875	0.515625
0.19140625	0.51171875
0.20703125	0.52734375
0.20703125	0.51953125
0.2109375	0.53125
0.19140625	0.52734375
0.203125	0.51953125
0.19921875	0.5234375
0.171875	0.5625
0.1796875	0.7734375
0.1796875	0.8046875
0.171875	0.78125
0.2109375	0.765625
0.19921875	0.76171875
0.19921875	0.75390625
0.20703125	0.75390625
0.203125	0.78515625
0.19921875	0.7890625
0.1953125	0.78515625
0.20703125	0.78515625
0.1953125	0.80078125
0.1875	0.8046875
0.19921875	0.796875
0.19140625	0.79296875
0.1875	0.7734375
0.1953125	0.765625
0.20703125	0.76953125
0.2109375	0.78125
0.19140625	0.77734375
0.19921875	0.77734375
0.171875	0.8125
0.03125	0.90625
0.0625	0.875
0.171875	0.6875
0.19921875	0.73046875
0.19921875	0.72265625
0.20703125	0.72265625
0.1875	0.7421875
0.1953125	0.734375
0.1875	0.7109375
0.1953125	0.703125
0.20703125	0.70703125
0.2109375	0.71875
0.19140625	0.71484375
0.19921875	0.71484375
0.20703125	0.73828125
0.2109375	0.75
0.19140625	0.74609375
0.19921875	0.74609375
0.2109375	0.734375
0.171875	0.75
0.1796875	0.7109375
0.1796875	0.7421875
0.171875	0.71875
0.09375	0.34375
0.03125	0.40625
0.0625	0.375
0.296875	0.453125
0.265625	0.453125
0.328125	0.453125
0.34375	0.5
0.265625	0.484375
0.296875	0.484375
0.359375	0.484375
0.359375	0.453125
0.21875	0.484375
0.09375	0.5
0.21875	0.34375
0.203125	0.421875
0.1875	0.40625
0.671875	0.46875
1	0.40625
0.8125	0.7421875
0.8125	0.7109375
0.8203125	0.7109375
0.8203125	0.7421875
0.79296875	0.73828125
0.802734375	0.744140625
0.798828125	0.744140625
0.798828125	0.736328125
0.798828125	0.740234375
0.798828125	0.748046875
0.802734375	0.748046875
0.796875	0.73828125
0.798828125	0.705078125
0.798828125	0.716796875
0.802734375	0.716796875
0.796875	0.70703125
0.798828125	0.701171875
0.802734375	0.701171875
0.80859375	0.69921875
0.80859375	0.71484375
0.802734375	0.705078125
0.8046875	0.70703125
0.798828125	0.732421875
0.802734375	0.732421875
0.80859375	0.73046875
0.80859375	0.74609375
0.802734375	0.740234375
0.802734375	0.736328125
0.8046875	0.73828125
0.796875	0.72265625
0.79296875	0.72265625
0.802734375	0.724609375
0.802734375	0.720703125
0.8046875	0.72265625
0.802734375	0.728515625
0.798828125	0.728515625
0.798828125	0.720703125
0.798828125	0.724609375
0.8203125	0.6796875
0.8203125	0.8046875
0.798828125	0.767578125
0.796875	0.76953125
0.798828125	0.763671875
0.802734375	0.763671875
0.80859375	0.76171875
0.802734375	0.767578125
0.8046875	0.76953125
0.798828125	0.794921875
0.802734375	0.794921875
0.80859375	0.80859375
0.802734375	0.798828125
0.8046875	0.80078125
0.796875	0.78515625
0.79296875	0.78515625
0.802734375	0.783203125
0.8046875	0.78515625
0.802734375	0.791015625
0.798828125	0.791015625
0.798828125	0.783203125
0.796875	0.75390625
0.79296875	0.75390625
0.802734375	0.755859375
0.802734375	0.751953125
0.8046875	0.75390625
0.802734375	0.759765625
0.798828125	0.759765625
0.798828125	0.751953125
0.798828125	0.755859375
0.79296875	0.76953125
0.8125	0.8046875
0.8125	0.7734375
0.8203125	0.7734375
0.8203125	0.5546875
0.802734375	0.525390625
0.798828125	0.525390625
0.798828125	0.517578125
0.798828125	0.521484375
0.796875	0.51953125
0.798828125	0.513671875
0.802734375	0.513671875
0.80859375	0.52734375
0.802734375	0.521484375
0.802734375	0.517578125
0.8046875	0.51953125
0.798828125	0.544921875
0.802734375	0.544921875
0.80859375	0.55859375
0.80078125	0.546875
0.8046875	0.55078125
0.796875	0.53515625
0.79296875	0.53515625
0.802734375	0.537109375
0.802734375	0.533203125
0.8046875	0.53515625
0.802734375	0.541015625
0.798828125	0.541015625
0.798828125	0.533203125
0.798828125	0.537109375
0.796875	0.50390625
0.79296875	0.50390625
0.802734375	0.505859375
0.802734375	0.501953125
0.802734375	0.509765625
0.798828125	0.509765625
0.798828125	0.501953125
0.798828125	0.505859375
0.79296875	0.51953125
0.8125	0.5546875
0.8125	0.5234375
0.8203125	0.5234375
0.802734375	0.650390625
0.798828125	0.650390625
0.798828125	0.642578125
0.798828125	0.646484375
0.798828125	0.654296875
0.802734375	0.654296875
0.796875	0.64453125
0.8046875	0.63671875
0.80859375	0.63671875
0.80859375	0.65234375
0.802734375	0.646484375
0.802734375	0.642578125
0.8046875	0.64453125
0.798828125	0.669921875
0.802734375	0.669921875
0.80859375	0.68359375
0.802734375	0.677734375
0.802734375	0.673828125
0.8046875	0.67578125
0.796875	0.66015625
0.79296875	0.66015625
0.802734375	0.662109375
0.802734375	0.658203125
0.8046875	0.66015625
0.802734375	0.666015625
0.798828125	0.666015625
0.798828125	0.658203125
0.798828125	0.662109375
0.796875	0.62890625
0.79296875	0.62890625
0.80078125	0.625
0.8046875	0.62890625
0.796875	0.63671875
0.80078125	0.6328125
0.79296875	0.64453125
0.8125	0.6796875
0.8125	0.6484375
0.8203125	0.6484375
0.796875	0.69140625
0.79296875	0.69140625
0.802734375	0.693359375
0.802734375	0.689453125
0.8046875	0.69140625
0.802734375	0.697265625
0.798828125	0.697265625
0.798828125	0.689453125
0.798828125	0.693359375
0.79296875	0.70703125
0.79296875	0.67578125
0.798828125	0.673828125
0.798828125	0.677734375
0.798828125	0.685546875
0.802734375	0.685546875
0.796875	0.67578125
0.796875	0.56640625
0.79296875	0.56640625
0.80078125	0.5625
0.8046875	0.56640625
0.796875	0.57421875
0.80078125	0.5703125
0.79296875	0.58203125
0.79296875	0.55078125
0.796875	0.55859375
0.80078125	0.5546875
0.8046875	0.55859375
0.796875	0.55078125
0.8125	0.6171875
0.8125	0.5859375
0.8203125	0.5859375
0.8203125	0.6171875
0.79296875	0.61328125
0.796875	0.62109375
0.80078125	0.6171875
0.8046875	0.62109375
0.796875	0.61328125
0.802734375	0.587890625
0.798828125	0.580078125
0.798828125	0.591796875
0.802734375	0.591796875
0.796875	0.58203125
0.8046875	0.57421875
0.80859375	0.57421875
0.80859375	0.58984375
0.802734375	0.583984375
0.802734375	0.580078125
0.8046875	0.58203125
0.80078125	0.60546875
0.80859375	0.62109375
0.796875	0.59765625
0.79296875	0.59765625
0.80078125	0.59375
0.8046875	0.59765625
0.796875	0.60546875
0.80078125	0.6015625
0.65625	0.8125
0.578125	0.890625
0.802734375	0.900390625
0.798828125	0.900390625
0.798828125	0.892578125
0.798828125	0.896484375
0.798828125	0.904296875
0.802734375	0.904296875
0.796875	0.89453125
0.80859375	0.88671875
0.80859375	0.90234375
0.802734375	0.896484375
0.802734375	0.892578125
0.8046875	0.89453125
0.798828125	0.919921875
0.802734375	0.919921875
0.80859375	0.93359375
0.802734375	0.927734375
0.802734375	0.923828125
0.8046875	0.92578125
0.796875	0.91015625
0.79296875	0.91015625
0.802734375	0.912109375
0.8046875	0.91015625
0.802734375	0.916015625
0.798828125	0.916015625
0.798828125	0.912109375
0.796875	0.87890625
0.79296875	0.87890625
0.802734375	0.880859375
0.802734375	0.876953125
0.8046875	0.87890625
0.802734375	0.884765625
0.798828125	0.884765625
0.798828125	0.876953125
0.798828125	0.880859375
0.79296875	0.89453125
0.8125	0.9296875
0.8125	0.8984375
0.8203125	0.8984375
0.796875	0.94140625
0.79296875	0.94140625
0.802734375	0.943359375
0.802734375	0.939453125
0.8046875	0.94140625
0.802734375	0.947265625
0.798828125	0.947265625
0.798828125	0.939453125
0.798828125	0.943359375
0.79296875	0.95703125
0.79296875	0.92578125
0.802734375	0.931640625
0.798828125	0.931640625
0.798828125	0.923828125
0.798828125	0.927734375
0.798828125	0.935546875
0.802734375	0.935546875
0.796875	0.92578125
0.796875	0.81640625
0.79296875	0.81640625
0.802734375	0.818359375
0.802734375	0.814453125
0.8046875	0.81640625
0.802734375	0.822265625
0.798828125	0.822265625
0.798828125	0.814453125
0.798828125	0.818359375
0.79296875	0.83203125
0.79296875	0.80078125
0.802734375	0.806640625
0.798828125	0.806640625
0.798828125	0.798828125
0.798828125	0.810546875
0.802734375	0.810546875
0.796875	0.80078125
0.8125	0.8671875
0.8125	0.8359375
0.8203125	0.8359375
0.8203125	0.8671875
0.79296875	0.86328125
0.802734375	0.869140625
0.798828125	0.869140625
0.798828125	0.861328125
0.798828125	0.865234375
0.798828125	0.873046875
0.802734375	0.873046875
0.796875	0.86328125
0.802734375	0.837890625
0.798828125	0.837890625
0.798828125	0.830078125
0.798828125	0.841796875
0.802734375	0.841796875
0.796875	0.83203125
0.798828125	0.826171875
0.802734375	0.826171875
0.80859375	0.82421875
0.80859375	0.83984375
0.802734375	0.830078125
0.8046875	0.83203125
0.80859375	0.87109375
0.802734375	0.865234375
0.802734375	0.861328125
0.8046875	0.86328125
0.796875	0.84765625
0.79296875	0.84765625
0.802734375	0.845703125
0.8046875	0.84765625
0.798828125	0.845703125
0.8125	0.9921875
0.8125	0.9609375
0.8203125	0.9609375
0.8203125	0.9921875
0.79296875	0.98828125
0.802734375	0.994140625
0.798828125	0.994140625
0.798828125	0.986328125
0.798828125	0.990234375
0.798828125	0.998046875
0.802734375	0.998046875
0.796875	0.98828125
0.802734375	0.962890625
0.798828125	0.962890625
0.798828125	0.955078125
0.798828125	0.958984375
0.798828125	0.966796875
0.802734375	0.966796875
0.796875	0.95703125
0.798828125	0.951171875
0.802734375	0.951171875
0.80859375	0.94921875
0.80859375	0.96484375
0.802734375	0.958984375
0.802734375	0.955078125
0.8046875	0.95703125
0.798828125	0.982421875
0.802734375	0.982421875
0.80859375	0.98046875
0.80859375	0.99609375
0.802734375	0.990234375
0.802734375	0.986328125
0.8046875	0.98828125
0.796875	0.97265625
0.802734375	0.974609375
0.802734375	0.970703125
0.8046875	0.97265625
0.802734375	0.978515625
0.798828125	0.978515625
0.798828125	0.970703125
0.798828125	0.974609375
0.8203125	0.9296875
0.703125	0.953125
0.703125	0.984375
0.640625	0.984375
0.671875	0.984375
0.578125	0.921875
0.671875	0.921875
0.671875	0.890625
0.359375	0.890625
0.328125	0.890625
0.296875	0.953125
0.34375	0.875
0.328125	0.984375
0.265625	0.984375
0.359375	0.984375
0.1796875	0.9453125
0.197265625	0.974609375
0.201171875	0.974609375
0.201171875	0.982421875
0.201171875	0.978515625
0.201171875	0.970703125
0.197265625	0.970703125
0.203125	0.98046875
0.201171875	0.986328125
0.197265625	0.986328125
0.19140625	0.98828125
0.19140625	0.97265625
0.197265625	0.978515625
0.197265625	0.982421875
0.1953125	0.98046875
0.201171875	0.955078125
0.197265625	0.955078125
0.19140625	0.94140625
0.197265625	0.947265625
0.197265625	0.951171875
0.1953125	0.94921875
0.203125	0.96484375
0.20703125	0.96484375
0.197265625	0.962890625
0.197265625	0.966796875
0.1953125	0.96484375
0.197265625	0.958984375
0.201171875	0.958984375
0.201171875	0.966796875
0.201171875	0.962890625
0.203125	0.99609375
0.197265625	0.994140625
0.1953125	0.99609375
0.197265625	0.990234375
0.201171875	0.990234375
0.201171875	0.998046875
0.201171875	0.994140625
0.20703125	0.98046875
0.1875	0.9453125
0.1875	0.9765625
0.1796875	0.9765625
0.201171875	0.845703125
0.197265625	0.845703125
0.201171875	0.861328125
0.197265625	0.861328125
0.19140625	0.86328125
0.19140625	0.84765625
0.201171875	0.830078125
0.197265625	0.830078125
0.19140625	0.81640625
0.197265625	0.822265625
0.197265625	0.826171875
0.1953125	0.82421875
0.203125	0.83984375
0.20703125	0.83984375
0.197265625	0.837890625
0.197265625	0.841796875
0.1953125	0.83984375
0.201171875	0.841796875
0.201171875	0.837890625
0.203125	0.87109375
0.20703125	0.87109375
0.197265625	0.869140625
0.197265625	0.873046875
0.1953125	0.87109375
0.197265625	0.865234375
0.201171875	0.865234375
0.201171875	0.873046875
0.201171875	0.869140625
0.1875	0.8203125
0.1875	0.8515625
0.1796875	0.8515625
0.203125	0.80859375
0.20703125	0.80859375
0.197265625	0.806640625
0.197265625	0.810546875
0.1953125	0.80859375
0.197265625	0.802734375
0.201171875	0.802734375
0.201171875	0.810546875
0.201171875	0.806640625
0.20703125	0.79296875
0.20703125	0.82421875
0.197265625	0.818359375
0.201171875	0.818359375
0.201171875	0.826171875
0.201171875	0.822265625
0.201171875	0.814453125
0.197265625	0.814453125
0.203125	0.82421875
0.203125	0.93359375
0.20703125	0.93359375
0.197265625	0.931640625
0.197265625	0.935546875
0.1953125	0.93359375
0.197265625	0.927734375
0.201171875	0.927734375
0.201171875	0.935546875
0.201171875	0.931640625
0.20703125	0.91796875
0.20703125	0.94921875
0.197265625	0.943359375
0.201171875	0.943359375
0.201171875	0.951171875
0.201171875	0.947265625
0.201171875	0.939453125
0.197265625	0.939453125
0.203125	0.94921875
0.1875	0.8828125
0.1875	0.9140625
0.1796875	0.9140625
0.1796875	0.8828125
0.20703125	0.88671875
0.197265625	0.880859375
0.201171875	0.880859375
0.201171875	0.884765625
0.201171875	0.876953125
0.197265625	0.876953125
0.203125	0.88671875
0.197265625	0.912109375
0.201171875	0.912109375
0.201171875	0.919921875
0.201171875	0.916015625
0.203125	0.91796875
0.201171875	0.923828125
0.197265625	0.923828125
0.19140625	0.92578125
0.19140625	0.91015625
0.197265625	0.916015625
0.197265625	0.919921875
0.1953125	0.91796875
0.201171875	0.892578125
0.197265625	0.892578125
0.19140625	0.89453125
0.19140625	0.87890625
0.197265625	0.884765625
0.1953125	0.88671875
0.203125	0.90234375
0.20703125	0.90234375
0.197265625	0.900390625
0.197265625	0.904296875
0.1953125	0.90234375
0.197265625	0.896484375
0.201171875	0.896484375
0.201171875	0.904296875
0.201171875	0.900390625
0.421875	0.921875
0.375	0.78125
0.34375	0.8125
0.203125	0.59765625
0.19921875	0.6015625
0.1953125	0.59765625
0.203125	0.60546875
0.19921875	0.61328125
0.19140625	0.59765625
0.201171875	0.580078125
0.197265625	0.580078125
0.19140625	0.58203125
0.19140625	0.56640625
0.19921875	0.578125
0.1953125	0.57421875
0.203125	0.58984375
0.20703125	0.58984375
0.197265625	0.587890625
0.197265625	0.591796875
0.1953125	0.58984375
0.197265625	0.583984375
0.201171875	0.583984375
0.201171875	0.591796875
0.201171875	0.587890625
0.203125	0.62109375
0.20703125	0.62109375
0.19921875	0.625
0.1953125	0.62109375
0.203125	0.61328125
0.19921875	0.6171875
0.20703125	0.60546875
0.1875	0.5703125
0.1875	0.6015625
0.1796875	0.6015625
0.203125	0.55859375
0.20703125	0.55859375
0.19921875	0.5625
0.1953125	0.55859375
0.203125	0.55078125
0.19921875	0.5546875
0.20703125	0.54296875
0.20703125	0.57421875
0.203125	0.56640625
0.19921875	0.5703125
0.1953125	0.56640625
0.203125	0.57421875
0.203125	0.68359375
0.20703125	0.68359375
0.19921875	0.6875
0.1953125	0.68359375
0.203125	0.67578125
0.19921875	0.6796875
0.20703125	0.66796875
0.20703125	0.69921875
0.203125	0.69140625
0.19921875	0.6953125
0.1953125	0.69140625
0.203125	0.69921875
0.1875	0.6328125
0.1875	0.6640625
0.1796875	0.6640625
0.1796875	0.6328125
0.20703125	0.63671875
0.203125	0.62890625
0.203125	0.63671875
0.197265625	0.662109375
0.201171875	0.662109375
0.201171875	0.669921875
0.201171875	0.658203125
0.197265625	0.658203125
0.203125	0.66796875
0.1953125	0.67578125
0.19140625	0.66015625
0.197265625	0.669921875
0.1953125	0.66796875
0.201171875	0.642578125
0.197265625	0.642578125
0.19140625	0.64453125
0.19140625	0.62890625
0.19921875	0.640625
0.1953125	0.63671875
0.203125	0.65234375
0.20703125	0.65234375
0.197265625	0.650390625
0.197265625	0.654296875
0.1953125	0.65234375
0.197265625	0.646484375
0.201171875	0.646484375
0.201171875	0.654296875
0.201171875	0.650390625
0.03125	0.5
0.0625	0.53125
0.1875	0.5390625
0.1796875	0.5390625
0.20703125	0.51171875
0.197265625	0.505859375
0.201171875	0.505859375
0.201171875	0.513671875
0.201171875	0.509765625
0.201171875	0.501953125
0.197265625	0.501953125
0.203125	0.51171875
0.197265625	0.537109375
0.201171875	0.537109375
0.201171875	0.544921875
0.201171875	0.541015625
0.203125	0.54296875
0.1953125	0.55078125
0.19140625	0.53515625
0.197265625	0.541015625
0.197265625	0.544921875
0.1953125	0.54296875
0.201171875	0.517578125
0.197265625	0.517578125
0.19140625	0.51953125
0.197265625	0.509765625
0.197265625	0.513671875
0.1953125	0.51171875
0.203125	0.52734375
0.197265625	0.525390625
0.1953125	0.52734375
0.197265625	0.521484375
0.201171875	0.521484375
0.201171875	0.525390625
0.1796875	0.5703125
0.1875	0.7578125
0.1875	0.7890625
0.1796875	0.7890625
0.1796875	0.7578125
0.20703125	0.76171875
0.203125	0.75390625
0.19921875	0.7578125
0.1953125	0.75390625
0.203125	0.76171875
0.201171875	0.794921875
0.201171875	0.783203125
0.197265625	0.783203125
0.203125	0.79296875
0.201171875	0.798828125
0.197265625	0.798828125
0.19140625	0.80078125
0.19140625	0.78515625
0.197265625	0.791015625
0.197265625	0.794921875
0.1953125	0.79296875
0.19921875	0.76953125
0.19140625	0.75390625
0.203125	0.77734375
0.20703125	0.77734375
0.19921875	0.78125
0.1953125	0.77734375
0.203125	0.76953125
0.19921875	0.7734375
0.1796875	0.8203125
0.09375	0.90625
0.03125	0.53125
0.1796875	0.6953125
0.203125	0.72265625
0.19921875	0.7265625
0.1953125	0.72265625
0.203125	0.73046875
0.19921875	0.73828125
0.19140625	0.72265625
0.19921875	0.70703125
0.19140625	0.69140625
0.203125	0.71484375
0.20703125	0.71484375
0.19921875	0.71875
0.1953125	0.71484375
0.203125	0.70703125
0.19921875	0.7109375
0.203125	0.74609375
0.20703125	0.74609375
0.19921875	0.75
0.1953125	0.74609375
0.203125	0.73828125
0.19921875	0.7421875
0.20703125	0.73046875
0.1875	0.6953125
0.1875	0.7265625
0.1796875	0.7265625
0.09375	0.40625
0.03125	0.4375
0.03125	0.34375
0.25	0.484375
0.265625	0.46875
0.3125	0.484375
0.328125	0.46875
0.328125	0.484375
0.3125	0.453125
0.296875	0.46875
0.375	0.453125
0.359375	0.46875
0.2109375	0.5
0.19921875	0.5
0.19921875	0.49609375
0.2109375	0.4921875
0.125	0.40625
0.21875	0.375
0.203125	0.390625
0.80859375	0.80078125
0.80859375	0.55078125
0.80859375	0.67578125
0.798828125	0.587890625
0.798828125	0.583984375
0.80859375	0.92578125
0.296875	0.984375
0.19140625	0.94921875
0.197265625	0.998046875
0.19140625	0.82421875
0.421875	0.890625
0.19921875	0.6328125
0.1953125	0.62890625
0.201171875	0.791015625
0.203125	0.4921875
0.09375	0.4375
0.65625	1
0.828125	1
0.7890625	1
0.28125	1
0.80078125	1
0	0.5625
0	0.3125
0	0.40625
0	0
1	0
0.5	0
0.25	0
0.75	0


==> figures/Example2_el1.dat <==
116	43	117
7	116	117
201	43	116
118	72	157
43	118	157
118	2	156
72	118	156
72	7	117
117	43	157
72	117	157
7	199	202
202	201	116
7	202	116
203	8	194
201	203	194
200	8	203
160	45	159
43	160	159
160	8	158
45	160	158
118	45	121
2	118	121
118	43	159
45	118	159
43	201	194
194	8	160
43	194	160
73	22	44
119	44	120
10	119	120
73	44	119
8	22	73
22	9	33
44	33	52
120	52	127
10	120	127
44	52	120
22	33	44
51	45	122
10	51	122
51	2	121
45	51	121
73	45	158
8	73	158
122	73	119
10	122	119
45	73	122
8	200	42
42	9	22
8	42	22
46	23	47
20	46	47
21	23	46
75	49	123
34	75	123
23	49	75
124	74	161
49	124	161
5	74	124
123	74	168
34	123	168
123	49	161
74	123	161
47	34	84
20	47	84
47	23	75
34	47	75
48	20	53
9	48	53
48	21	46
20	48	46
115	15	108
21	115	108
115	0	76
15	115	76
79	36	78
23	79	78
79	15	77
36	79	77
125	90	163
49	125	163
125	36	162
90	125	162
90	5	124
124	49	163
90	124	163
49	23	78
78	36	125
49	78	125
23	21	108
108	15	79
23	108	79
24	16	81
81	10	80
24	81	80
50	24	54
5	50	54
16	24	50
16	2	51
51	10	81
16	51	81
83	35	82
33	83	82
83	20	126
35	83	126
128	86	165
52	128	165
128	35	164
86	128	164
86	10	127
127	52	165
86	127	165
52	33	82
82	35	128
52	82	128
33	9	53
53	20	83
33	53	83
130	85	167
55	130	167
130	34	166
85	130	166
85	24	129
129	55	167
85	129	167
55	20	84
84	34	130
55	84	130
74	54	131
131	34	168
74	131	168
5	54	74
54	24	85
131	85	166
34	131	166
54	85	131
133	80	132
35	133	132
24	80	133
80	10	86
132	86	164
35	132	164
80	86	132
126	55	169
35	126	169
20	55	126
133	55	129
24	133	129
133	35	169
55	133	169
17	12	56
56	5	87
17	56	87
3	12	17
12	2	16
56	16	50
5	56	50
12	16	56
135	89	171
58	135	171
135	37	170
89	135	170
89	26	134
134	58	171
89	134	171
58	15	88
88	37	135
58	88	135
92	57	136
136	37	172
92	136	172
11	57	92
57	26	89
136	89	170
37	136	170
57	89	136
91	94	137
137	36	173
91	137	173
26	94	91
94	5	90
137	90	162
36	137	162
94	90	137
77	58	138
36	77	138
15	58	77
134	91	174
58	134	174
26	91	134
138	91	173
36	138	173
138	58	174
91	138	174
76	25	59
15	76	59
0	25	76
93	113	139
37	93	139
25	113	93
198	92	195
113	198	195
11	92	198
139	92	172
37	139	172
139	113	195
92	139	195
59	37	88
15	59	88
59	25	93
37	59	93
111	17	60
11	111	60
3	17	111
26	17	87
87	5	94
26	87	94
60	26	57
11	60	57
17	26	60
61	27	140
140	41	175
61	140	175
141	61	145
6	141	145
27	61	141
27	3	142
142	41	140
27	142	140
144	109	196
112	144	196
144	38	176
109	144	176
143	109	179
41	143	179
143	112	196
109	143	196
112	1	95
95	38	144
112	95	144
146	67	178
61	146	178
146	38	177
67	146	177
145	67	152
6	145	152
145	61	178
67	145	178
175	109	180
61	175	180
175	41	179
109	175	179
146	109	176
38	146	176
146	61	180
109	146	180
18	12	62
62	6	96
18	62	96
2	12	18
12	3	27
62	27	141
6	62	141
12	27	62
148	64	182
40	148	182
148	29	181
64	148	181
64	19	147
147	40	182
64	147	182
98	63	184
184	40	183
98	184	183
14	63	98
63	29	148
148	40	184
63	148	184
97	100	186
186	39	185
97	186	185
29	100	97
100	6	149
149	39	186
100	149	186
103	64	150
39	103	150
19	64	103
181	97	187
64	181	187
29	97	181
150	97	185
39	150	185
150	64	187
97	150	187
102	28	65
19	102	65
4	28	102
99	106	151
40	99	151
28	106	99
192	98	197
106	192	197
14	98	192
151	98	183
40	151	183
151	106	197
98	151	197
65	40	147
19	65	147
65	28	99
40	65	99
105	18	66
14	105	66
2	18	105
29	18	96
96	6	100
29	96	100
66	29	63
14	66	63
18	29	66
101	30	110
38	101	110
13	30	101
153	69	188
67	153	188
30	69	153
152	69	189
6	152	189
152	67	188
69	152	188
110	67	177
38	110	177
110	30	153
67	110	153
68	38	95
1	68	95
68	13	101
38	68	101
114	19	70
13	114	70
114	4	102
19	114	102
104	39	154
30	104	154
104	19	103
39	104	103
149	69	190
39	149	190
149	6	189
69	149	189
69	30	154
154	39	190
69	154	190
30	13	70
70	19	104
30	70	104
31	7	32
4	31	32
199	7	31
71	72	155
155	14	191
71	155	191
7	72	71
105	72	156
2	105	156
105	14	155
72	105	155
28	32	107
106	107	193
193	14	192
106	193	192
28	107	106
4	32	28
32	7	71
107	71	191
191	14	193
107	191	193
32	71	107


==> figures/Example2_el2.dat <==
117	116	871
871	43	870
117	871	870
199	117	300
7	199	300
116	117	199
116	2399	678
678	43	871
116	678	871
201	157	298
298	118	664
201	298	664
297	201	875
72	297	875
157	201	297
200	157	877
43	200	877
200	118	298
157	200	298
666	206	665
156	666	665
666	118	872
206	666	872
674	299	874
206	674	874
674	2	873
299	674	873
665	299	1065
156	665	1065
665	206	874
299	665	874
857	201	876
156	857	876
857	72	875
201	857	875
666	201	664
118	666	664
666	156	876
201	666	876
289	117	202
202	72	667
289	202	667
289	7	300
117	289	300
870	157	668
117	870	668
870	43	877
157	870	877
202	157	297
72	202	297
202	117	668
157	202	668
203	2400	204
204	7	669
203	204	669
2397	2400	203
2400	2399	116
204	116	199
7	204	199
2400	116	204
194	2401	670
670	8	878
194	670	878
2399	2401	194
2401	2398	215
670	215	696
8	670	696
2401	215	670
205	159	671
160	205	671
205	45	301
159	205	301
672	159	676
43	672	676
672	160	671
159	672	671
885	158	1079
160	885	1079
885	8	879
158	885	879
205	158	692
45	205	692
205	160	1079
158	205	1079
675	207	881
121	675	881
675	118	880
207	675	880
673	207	677
45	673	677
673	121	881
207	673	881
884	310	883
206	884	883
884	121	882
310	884	882
674	310	900
2	674	900
674	206	883
310	674	883
675	206	872
118	675	872
675	121	884
206	675	884
200	159	302
118	200	302
200	43	676
159	200	676
207	159	301
301	45	677
207	301	677
302	207	880
118	302	880
159	207	302
678	194	679
43	678	679
2399	194	678
160	194	878
878	8	885
160	878	885
679	160	672
43	679	672
194	160	679
681	44	1080
73	681	1080
681	22	886
44	681	886
888	120	887
119	888	887
44	120	888
680	120	684
10	680	684
680	119	887
120	680	887
1080	119	906
73	1080	906
1080	44	888
119	1080	888
693	208	889
73	693	889
8	208	693
681	208	913
22	681	913
681	73	889
208	681	889
682	210	1101
312	682	1101
33	210	682
1102	210	1107
22	1102	1107
1102	312	1101
210	1102	1101
912	303	1081
312	912	1081
9	303	912
682	303	935
33	682	935
682	312	1081
303	682	1081
209	307	683
683	52	890
209	683	890
44	307	209
307	33	304
683	304	722
52	683	722
307	304	683
1106	306	1105
127	1106	1105
120	306	1106
1103	892	1104
305	1103	1104
306	892	1103
892	52	891
1104	891	1188
305	1104	1188
892	891	1104
1105	305	1187
127	1105	1187
1105	306	1103
305	1105	1103
127	10	684
684	120	1106
127	684	1106
120	44	209
306	209	890
890	52	892
306	890	892
120	209	306
210	44	886
886	22	1107
210	886	1107
210	33	307
44	210	307
686	309	893
212	686	893
686	122	1108
309	686	1108
685	309	898
51	685	898
685	212	893
309	685	893
901	308	895
212	901	895
901	45	894
308	901	894
686	308	909
122	686	909
686	212	895
308	686	895
688	213	897
897	211	1109
688	897	1109
688	122	896
213	688	896
687	213	907
10	687	907
687	211	897
213	687	897
714	309	1110
211	714	1110
714	51	898
309	714	898
1108	688	1657
309	1108	1657
122	688	1108
1110	688	1109
211	1110	1109
1110	309	1657
688	1110	1657
690	311	1082
316	690	1082
690	121	899
311	690	899
689	311	902
51	689	902
689	316	1082
311	689	1082
928	310	1083
316	928	1083
928	2	900
310	928	900
690	310	882
121	690	882
690	316	1083
310	690	1083
673	212	691
121	673	691
673	45	901
212	673	901
685	311	903
212	685	903
685	51	902
311	685	902
691	311	899
121	691	899
691	212	903
311	691	903
214	158	905
905	73	904
214	905	904
692	214	694
45	692	694
158	214	692
693	158	879
8	693	879
693	73	905
158	693	905
695	119	1084
122	695	1084
695	73	906
119	695	906
680	213	908
119	680	908
680	10	907
213	680	907
1084	213	896
122	1084	896
1084	119	908
213	1084	908
911	308	910
214	911	910
911	122	909
308	911	909
694	308	894
45	694	894
694	214	910
308	694	910
695	214	904
73	695	904
695	122	911
214	695	911
215	42	216
696	216	697
8	696	697
215	216	696
2398	42	215
397	406	1113
22	397	1113
42	406	397
1111	1099	1112
312	1111	1112
1111	406	1658
1099	1111	1658
1099	9	912
912	312	1112
1099	912	1112
1113	312	1102
22	1113	1102
1113	406	1111
312	1113	1111
698	208	1085
216	698	1085
698	22	913
208	698	913
208	8	697
697	216	1085
208	697	1085
216	42	397
397	22	698
216	397	698
46	23	47
20	46	47
21	23	46
1116	525	1114
123	1116	1114
75	525	1116
524	525	1662
1662	49	1659
524	1662	1659
1114	524	1130
123	1114	1130
525	524	1114
412	408	1661
1661	123	1660
412	1661	1660
1115	412	1126
34	1115	1126
408	412	1115
408	75	1116
1116	123	1661
408	1116	1661
75	23	409
525	409	1164
1164	49	1662
525	1164	1662
75	409	525
527	528	1117
1117	161	1663
527	1117	1663
124	528	527
528	74	526
1117	526	1133
161	1117	1133
528	526	1117
1119	915	1665
700	1119	1665
1119	531	1664
915	1119	1664
1118	915	1668
410	1118	1668
1118	700	1665
915	1118	1665
1670	914	1667
700	1670	1667
1670	161	1666
914	1670	1666
1119	914	1685
531	1119	1685
1119	700	1667
914	1119	1667
1684	699	1120
531	1684	1120
49	699	1684
1159	915	1669
699	1159	1669
1159	410	1668
915	1159	1668
1120	915	1664
531	1120	1664
1120	699	1669
915	1120	1669
1158	527	1121
410	1158	1121
124	527	1158
700	527	1663
1663	161	1670
700	1663	1670
1121	700	1118
410	1121	1118
527	700	1121
124	5	411
411	74	528
124	411	528
702	530	917
1122	917	1672
413	1122	1672
702	917	1122
916	702	1674
1674	168	1671
916	1674	1671
530	702	916
1678	701	1123
530	1678	1123
123	701	1678
1135	917	1673
701	1135	1673
1135	413	1672
917	1135	1672
917	530	1123
1123	701	1673
917	1123	1673
1134	529	1124
413	1134	1124
74	529	1134
702	529	1816
1816	168	1674
702	1816	1674
1124	702	1122
413	1124	1122
529	702	1124
1677	703	1125
554	1677	1125
412	703	1677
1127	918	1676
703	1127	1676
1127	168	1675
918	1127	1675
1125	918	1812
554	1125	1812
1125	703	1676
918	1125	1676
1126	554	1225
34	1126	1225
1126	412	1677
554	1126	1677
1660	530	1128
412	1660	1128
1660	123	1678
530	1660	1678
1680	916	1679
703	1680	1679
530	916	1680
1127	916	1671
168	1127	1671
1127	703	1679
916	1127	1679
703	412	1128
1128	530	1680
703	1128	1680
1683	704	1129
532	1683	1129
524	704	1683
1131	919	1682
704	1131	1682
1131	161	1681
919	1131	1681
1129	919	1693
532	1129	1693
1129	704	1682
919	1129	1682
1130	532	1136
123	1130	1136
1130	524	1683
532	1130	1683
1659	531	1132
524	1659	1132
1659	49	1684
531	1659	1684
1687	914	1686
704	1687	1686
1687	531	1685
914	1687	1685
1131	914	1666
161	1131	1666
1131	704	1686
914	1131	1686
704	524	1132
1132	531	1687
704	1132	1687
705	526	1689
1689	413	1688
705	1689	1688
1133	705	1137
161	1133	1137
526	705	1133
526	74	1134
1134	413	1689
526	1134	1689
1692	920	1691
701	1692	1691
1692	532	1690
920	1692	1690
1135	920	1695
413	1135	1695
1135	701	1691
920	1135	1691
701	123	1136
1136	532	1692
701	1136	1692
1138	919	1694
705	1138	1694
1138	532	1693
919	1138	1693
1137	919	1681
161	1137	1681
1137	705	1694
919	1137	1694
1688	920	1696
705	1688	1696
1688	413	1695
920	1688	1695
1138	920	1690
532	1138	1690
1138	705	1696
920	1138	1696
84	47	414
533	414	1139
1139	34	1697
533	1139	1697
84	414	533
20	47	84
47	23	75
414	75	408
1139	408	1115
34	1139	1115
414	408	1139
47	75	414
48	20	53
9	48	53
48	21	46
20	48	46
108	115	1141
15	108	1141
21	115	108
407	76	1140
115	407	1140
313	407	1100
1100	0	921
313	1100	921
76	407	313
1141	76	1343
15	1141	1343
1141	115	1140
76	1141	1140
78	79	415
534	415	1142
1142	36	1698
534	1142	1698
78	415	534
23	79	78
79	15	77
415	77	456
1142	456	1322
36	1142	1322
415	456	1142
79	77	415
707	536	923
417	707	923
922	707	1700
1700	163	1699
922	1700	1699
536	707	922
536	125	706
923	706	1153
417	923	1153
536	706	923
535	417	1152
90	535	1152
707	535	1727
1727	163	1700
707	1727	1700
417	535	707
1703	708	1143
539	1703	1143
416	708	1703
1145	924	1702
708	1145	1702
1145	163	1701
924	1145	1701
1143	924	1723
539	1143	1723
1143	708	1702
924	1143	1702
1144	539	1160
49	1144	1160
1144	416	1703
539	1144	1703
1729	536	1146
416	1729	1146
125	536	1729
1705	922	1704
708	1705	1704
536	922	1705
1145	922	1699
163	1145	1699
1145	708	1704
922	1145	1704
708	416	1146
1146	536	1705
708	1146	1705
1147	709	1148
538	1147	1148
541	709	1147
1150	925	1707
709	1150	1707
1150	162	1706
925	1150	1706
1148	925	1715
538	1148	1715
1148	709	1707
925	1148	1707
1149	538	1154
125	1149	1154
1149	541	1147
538	1149	1147
1728	537	2373
541	1728	2373
1728	36	1708
537	1728	1708
1710	963	1709
709	1710	1709
537	963	1710
1150	963	1934
162	1150	1934
1150	709	1709
963	1150	1709
709	541	2373
2373	537	1710
709	2373	1710
710	587	1712
1712	417	1711
710	1712	1711
1151	710	1155
162	1151	1155
587	710	1151
587	90	1152
1152	417	1712
587	1152	1712
1714	926	1713
706	1714	1713
538	926	1714
1153	926	1717
417	1153	1717
1153	706	1713
926	1153	1713
706	125	1154
1154	538	1714
706	1154	1714
1156	925	1716
710	1156	1716
1156	538	1715
925	1156	1715
1155	925	1706
162	1155	1706
1155	710	1716
925	1155	1716
926	710	1711
1711	417	1717
926	1711	1717
926	538	1156
710	926	1156
586	124	418
90	586	418
5	124	586
711	540	1719
1719	410	1718
711	1719	1718
1157	711	1161
163	1157	1161
540	711	1157
540	124	1158
1158	410	1719
540	1158	1719
1722	927	1721
699	1722	1721
1722	539	1720
927	1722	1720
1159	927	1725
410	1159	1725
1159	699	1721
927	1159	1721
699	49	1160
1160	539	1722
699	1160	1722
1162	924	1724
711	1162	1724
1162	539	1723
924	1162	1723
1161	924	1701
163	1161	1701
1161	711	1724
924	1161	1724
1718	927	1726
711	1718	1726
1718	410	1725
927	1718	1725
1162	927	1720
539	1162	1720
1162	711	1726
927	1162	1726
535	418	1163
1163	163	1727
535	1163	1727
90	418	535
418	124	540
1163	540	1157
163	1163	1157
418	540	1163
409	78	419
1164	419	1166
49	1164	1166
409	419	1164
23	78	409
1167	534	1165
125	1167	1165
78	534	1167
541	534	1698
1698	36	1728
541	1698	1728
1165	541	1149
125	1165	1149
534	541	1165
416	419	1730
1730	125	1729
416	1730	1729
1166	416	1144
49	1166	1144
419	416	1166
419	78	1167
1167	125	1730
419	1167	1730
23	21	108
108	15	79
23	108	79
218	81	217
24	218	217
218	16	314
81	218	314
80	81	317
317	10	315
80	317	315
217	80	225
24	217	225
81	80	217
54	50	421
421	24	542
54	421	542
420	54	431
5	420	431
50	54	420
50	16	218
218	24	421
50	218	421
219	330	713
51	219	713
219	16	712
330	219	712
316	330	951
951	2	928
316	951	928
713	316	689
51	713	689
330	316	713
211	81	318
318	51	714
211	318	714
317	211	687
10	317	687
81	211	317
219	81	314
16	219	314
219	51	318
81	219	318
82	83	220
422	220	1168
1168	35	1731
422	1168	1731
82	220	422
33	83	82
83	20	126
220	126	227
1168	227	1244
35	1168	1244
220	227	1168
83	126	220
1170	1086	1733
716	1170	1733
1170	423	1732
1086	1170	1732
1086	424	1169
1169	716	1733
1086	1169	1733
1736	929	1735
716	1736	1735
1736	165	1734
929	1736	1734
1170	929	1740
423	1170	1740
1170	716	1735
929	1170	1735
1739	715	1171
423	1739	1171
128	715	1739
1086	715	1182
424	1086	1182
1171	1086	1732
423	1171	1732
715	1086	1171
1181	543	1172
424	1181	1172
86	543	1181
716	543	1765
1765	165	1736
716	1765	1736
1172	716	1169
424	1172	1169
543	716	1172
1174	718	1173
319	1174	1173
221	718	1174
1175	930	1738
718	1175	1738
1175	165	1737
930	1175	1737
1173	930	1761
319	1173	1761
1173	718	1738
930	1173	1738
717	319	933
52	717	933
717	221	1174
319	717	1174
1767	423	1176
221	1767	1176
1767	128	1739
423	1767	1739
1742	929	1741
718	1742	1741
1742	423	1740
929	1742	1740
1175	929	1734
165	1175	1734
1175	718	1741
929	1175	1741
718	221	1176
1176	423	1742
718	1176	1742
1177	719	1178
545	1177	1178
546	719	1177
1746	931	1744
719	1746	1744
1746	164	1743
931	1746	1743
1178	931	1753
545	1178	1753
1178	719	1744
931	1178	1744
1179	545	1183
128	1179	1183
1179	546	1177
545	1179	1177
1766	544	2374
546	1766	2374
1766	35	1745
544	1766	1745
1240	719	1747
544	1240	1747
1240	164	1746
719	1240	1746
719	546	2374
2374	544	1747
719	2374	1747
720	562	1749
1749	424	1748
720	1749	1748
1180	720	1184
164	1180	1184
562	720	1180
562	86	1181
1181	424	1749
562	1181	1749
1752	932	1751
715	1752	1751
1752	545	1750
932	1752	1750
1182	932	1755
424	1182	1755
1182	715	1751
932	1182	1751
715	128	1183
1183	545	1752
715	1183	1752
1185	931	1754
720	1185	1754
1185	545	1753
931	1185	1753
1184	931	1743
164	1184	1743
1184	720	1754
931	1184	1754
1748	932	1756
720	1748	1756
1748	424	1755
932	1748	1755
1185	932	1750
545	1185	1750
1185	720	1756
932	1185	1756
322	127	222
86	322	222
10	127	322
721	320	1758
1758	305	1757
721	1758	1757
1186	721	1190
165	1186	1190
320	721	1186
320	127	1187
1187	305	1758
320	1187	1758
1189	934	1760
891	1189	1760
1189	319	1759
934	1189	1759
1188	934	1763
305	1188	1763
1188	891	1760
934	1188	1760
891	52	933
933	319	1189
891	933	1189
1191	930	1762
721	1191	1762
1191	319	1761
930	1191	1761
1190	930	1737
165	1190	1737
1190	721	1762
930	1190	1762
1757	934	1764
721	1757	1764
1757	305	1763
934	1757	1763
1191	934	1759
319	1191	1759
1191	721	1764
934	1191	1764
543	222	1192
1192	165	1765
543	1192	1765
86	222	543
222	127	320
1192	320	1186
165	1192	1186
222	320	1192
304	82	223
722	223	723
52	722	723
304	223	722
33	82	304
1194	422	1193
128	1194	1193
82	422	1194
546	422	1731
1731	35	1766
546	1731	1766
1193	546	1179
128	1193	1179
422	546	1193
221	223	1768
1768	128	1767
221	1768	1767
723	221	717
52	723	717
223	221	723
223	82	1194
1194	128	1768
223	1194	1768
303	53	724
724	33	935
303	724	935
9	53	303
53	20	83
83	33	724
53	83	724
1196	937	1770
726	1196	1770
1196	548	1769
937	1196	1769
1195	937	1773
426	1195	1773
1195	726	1770
937	1195	1770
1775	936	1772
726	1775	1772
1775	167	1771
936	1775	1771
1196	936	1779
548	1196	1779
1196	726	1772
936	1196	1772
1778	725	1197
548	1778	1197
130	725	1778
1209	937	1774
725	1209	1774
1209	426	1773
937	1209	1773
1197	937	1769
548	1197	1769
1197	725	1774
937	1197	1774
1208	547	1198
426	1208	1198
85	547	1208
726	547	1803
1803	167	1775
726	1803	1775
1198	726	1195
426	1198	1195
547	726	1198
1777	727	1776
427	1777	1776
425	727	1777
1199	727	1201
167	1199	1201
1199	427	1776
727	1199	1776
1200	427	1215
55	1200	1215
1200	425	1777
427	1200	1777
1805	548	1202
425	1805	1202
1805	130	1778
548	1805	1778
1781	936	1780
727	1781	1780
1781	548	1779
936	1781	1779
1201	936	1771
167	1201	1771
1201	727	1780
936	1201	1780
727	425	1202
1202	548	1781
727	1202	1781
1203	728	1204
550	1203	1204
553	728	1203
1206	938	1783
728	1206	1783
1206	166	1782
938	1206	1782
1204	938	1793
550	1204	1793
1204	728	1783
938	1204	1783
1205	550	1210
130	1205	1210
1205	553	1203
550	1205	1203
1804	549	2375
553	1804	2375
1804	34	1784
549	1804	1784
1787	941	1786
728	1787	1786
1787	549	1785
941	1787	1785
1206	941	1818
166	1206	1818
1206	728	1786
941	1206	1786
728	553	2375
2375	549	1787
728	2375	1787
729	558	1789
1789	426	1788
729	1789	1788
1207	729	1211
166	1207	1211
558	729	1207
558	85	1208
1208	426	1789
558	1208	1789
1792	939	1791
725	1792	1791
1792	550	1790
939	1792	1790
1209	939	1795
426	1209	1795
1209	725	1791
939	1209	1791
725	130	1210
1210	550	1792
725	1210	1792
1212	938	1794
729	1212	1794
1212	550	1793
938	1212	1793
1211	938	1782
166	1211	1782
1211	729	1794
938	1211	1794
1788	939	1796
729	1788	1796
1788	426	1795
939	1788	1795
1212	939	1790
550	1212	1790
1212	729	1796
939	1212	1796
557	129	428
85	557	428
24	129	557
551	552	1798
1798	325	1797
551	1798	1797
1213	551	1801
167	1213	1801
552	551	1213
552	129	1214
1214	325	1798
552	1214	1798
1216	566	1800
427	1216	1800
1216	325	1799
566	1216	1799
566	55	1215
1215	427	1800
566	1215	1800
1199	551	1802
427	1199	1802
1199	167	1801
551	1199	1801
1216	551	1797
325	1216	1797
1216	427	1802
551	1216	1802
547	428	1217
1217	167	1803
547	1217	1803
85	428	547
428	129	552
1217	552	1213
167	1217	1213
428	552	1217
228	84	429
1218	429	1220
55	1218	1220
228	429	1218
20	84	228
1221	533	1219
130	1221	1219
84	533	1221
553	533	1697
1697	34	1804
553	1697	1804
1219	553	1205
130	1219	1205
533	553	1219
425	429	1806
1806	130	1805
425	1806	1805
1220	425	1200
55	1220	1200
429	425	1220
429	84	1221
1221	130	1806
429	1221	1806
556	131	430
74	556	430
54	131	556
730	555	1808
1808	432	1807
730	1808	1807
1222	730	1226
168	1222	1226
555	730	1222
555	131	1223
1223	432	1808
555	1223	1808
1811	940	1810
731	1811	1810
1811	554	1809
940	1811	1809
1224	940	1814
432	1224	1814
1224	731	1810
940	1224	1810
731	34	1225
1225	554	1811
731	1225	1811
1227	918	1813
730	1227	1813
1227	554	1812
918	1227	1812
1226	918	1675
168	1226	1675
1226	730	1813
918	1226	1813
1807	940	1815
730	1807	1815
1807	432	1814
940	1807	1814
1227	940	1809
554	1227	1809
1227	730	1815
940	1227	1815
529	430	1228
1228	168	1816
529	1228	1816
74	430	529
430	131	555
1228	555	1222
168	1228	1222
430	555	1228
431	74	411
5	431	411
431	54	556
74	431	556
542	85	433
54	542	433
542	24	557
85	542	557
559	560	1229
1229	166	1817
559	1229	1817
131	560	559
560	85	558
1229	558	1207
166	1229	1207
560	558	1229
942	732	1231
549	942	1231
1230	942	1820
432	1230	1820
732	942	1230
1822	941	1819
732	1822	1819
1822	166	1818
941	1822	1818
1231	941	1785
549	1231	1785
1231	732	1819
941	1231	1819
1784	731	1232
549	1784	1232
34	731	1784
1224	942	1821
731	1224	1821
1224	432	1820
942	1224	1820
942	549	1232
1232	731	1821
942	1232	1821
1223	559	1233
432	1223	1233
131	559	1223
732	559	1817
1817	166	1822
732	1817	1822
1233	732	1230
432	1233	1230
559	732	1233
131	54	433
433	85	560
131	433	560
321	132	398
133	321	398
80	132	321
561	435	1824
1824	226	1823
561	1824	1823
1234	561	1827
224	1234	1827
435	561	1234
435	132	1235
1235	226	1824
435	1235	1824
1237	563	1826
434	1237	1826
1237	226	1825
563	1237	1825
563	35	1236
1236	434	1826
563	1236	1826
1254	561	1828
434	1254	1828
1254	224	1827
561	1254	1827
1237	561	1823
226	1237	1823
1237	434	1828
561	1237	1828
734	398	1238
1238	224	1829
734	1238	1829
133	398	734
398	132	435
1238	435	1234
224	1238	1234
398	435	1238
225	133	229
24	225	229
225	80	321
133	225	321
315	86	437
80	315	437
315	10	322
86	315	322
436	565	1239
1239	164	1830
436	1239	1830
132	565	436
565	86	562
1239	562	1180
164	1239	1180
565	562	1239
1241	564	1832
544	1241	1832
1241	226	1831
564	1241	1831
1240	564	1834
164	1240	1834
1240	544	1832
564	1240	1832
1745	563	1833
544	1745	1833
35	563	1745
1241	563	1825
226	1241	1825
1241	544	1833
563	1241	1833
1235	436	1242
226	1235	1242
132	436	1235
564	436	1830
1830	164	1834
564	1830	1834
1242	564	1831
226	1242	1831
436	564	1242
132	80	437
437	86	565
132	437	565
1245	324	1243
169	1245	1243
126	324	1245
323	324	1838
1838	55	1835
323	1838	1835
1243	323	1258
169	1243	1258
324	323	1243
326	227	1837
1837	169	1836
326	1837	1836
1244	326	1255
35	1244	1255
227	326	1244
227	126	1245
1245	169	1837
227	1245	1837
126	20	228
324	228	1218
1218	55	1838
324	1218	1838
126	228	324
439	399	1246
1246	230	1839
439	1246	1839
129	399	439
399	133	438
1246	438	1260
230	1246	1260
399	438	1246
1248	567	1841
441	1248	1841
1248	325	1840
567	1248	1840
1247	567	1843
230	1247	1843
1247	441	1841
567	1247	1841
1856	566	1842
441	1856	1842
55	566	1856
1248	566	1799
325	1248	1799
1248	441	1842
566	1248	1842
1214	439	1249
325	1214	1249
129	439	1214
567	439	1839
1839	230	1843
567	1839	1843
1249	567	1840
325	1249	1840
439	567	1249
129	24	229
229	133	399
129	229	399
1251	733	2376
944	1251	2376
1251	440	1844
733	1251	1844
1250	733	1846
327	1250	1846
1250	944	2376
733	1250	2376
1848	943	2377
944	1848	2377
1848	224	1845
943	1848	1845
1251	943	1852
440	1251	1852
1251	944	2377
943	1251	2377
1851	568	1252
440	1851	1252
169	568	1851
1859	733	1847
568	1859	1847
1859	327	1846
733	1859	1846
1252	733	1844
440	1252	1844
1252	568	1847
733	1252	1847
1261	734	1253
327	1261	1253
133	734	1261
944	734	1829
1829	224	1848
944	1829	1848
1253	944	1250
327	1253	1250
734	944	1253
1850	735	1849
434	1850	1849
326	735	1850
1254	735	1256
224	1254	1256
1254	434	1849
735	1254	1849
1255	434	1236
35	1255	1236
1255	326	1850
434	1255	1850
1836	440	1257
326	1836	1257
1836	169	1851
440	1836	1851
1854	943	1853
735	1854	1853
1854	440	1852
943	1854	1852
1256	943	1845
224	1256	1845
1256	735	1853
943	1256	1853
735	326	1257
1257	440	1854
735	1257	1854
442	323	1259
1259	230	1855
442	1259	1855
1258	442	1262
169	1258	1262
323	442	1258
441	323	1835
1835	55	1856
441	1835	1856
1259	441	1247
230	1259	1247
323	441	1259
569	438	1858
1858	327	1857
569	1858	1857
1260	569	1861
230	1260	1861
438	569	1260
438	133	1261
1261	327	1858
438	1261	1858
1263	568	1860
442	1263	1860
1263	327	1859
568	1263	1859
568	169	1262
1262	442	1860
568	1262	1860
1855	569	1862
442	1855	1862
1855	230	1861
569	1855	1861
1263	569	1857
327	1263	1857
1263	442	1862
569	1263	1862
737	329	736
736	56	1264
737	736	1264
737	17	945
329	737	945
328	329	948
12	328	948
328	56	736
329	328	736
443	87	1265
56	443	1265
443	5	570
87	443	570
1377	737	1863
87	1377	1863
17	737	1377
1265	737	1264
56	1265	1264
1265	87	1863
737	1265	1863
947	739	1266
240	947	1266
231	739	947
1267	946	1864
739	1267	1864
17	946	1267
1266	946	2017
240	1266	2017
1266	739	1864
946	1266	1864
738	240	774
3	738	774
738	231	947
240	738	947
812	329	949
231	812	949
812	12	948
329	812	948
739	329	945
945	17	1267
739	945	1267
739	231	949
329	739	949
741	232	1087
256	741	1087
741	16	950
232	741	950
232	12	740
740	256	1087
232	740	1087
810	330	952
256	810	952
810	2	951
330	810	951
741	330	712
16	741	712
741	256	952
330	741	952
50	56	331
16	50	331
443	50	420
5	443	420
56	50	443
232	56	328
12	232	328
331	232	950
16	331	950
56	232	331
1269	954	1866
743	1269	1866
1269	572	1865
954	1269	1865
1268	954	1869
445	1268	1869
1268	743	1866
954	1268	1866
1871	953	1868
743	1871	1868
1871	171	1867
953	1871	1867
1269	953	1874
572	1269	1874
1269	743	1868
953	1269	1868
1873	742	1270
572	1873	1270
135	742	1873
1282	954	1870
742	1282	1870
1282	445	1869
954	1282	1869
1270	954	1865
572	1270	1865
1270	742	1870
954	1270	1870
1281	571	1271
445	1281	1271
89	571	1281
743	571	1899
1899	171	1871
743	1899	1871
1271	743	1268
445	1271	1268
571	743	1271
1872	744	1272
575	1872	1272
444	744	1872
955	744	1274
171	955	1274
1272	955	1895
575	1272	1895
744	955	1272
1273	575	1289
58	1273	1289
1273	444	1872
575	1273	1872
1901	572	1275
444	1901	1275
1901	135	1873
572	1901	1873
1876	953	1875
744	1876	1875
1876	572	1874
953	1876	1874
1274	953	1867
171	1274	1867
1274	744	1875
953	1274	1875
744	444	1275
1275	572	1876
744	1275	1876
1276	745	1277
574	1276	1277
577	745	1276
1279	956	1878
745	1279	1878
1279	170	1877
956	1279	1877
1277	956	1887
574	1277	1887
1277	745	1878
956	1277	1878
1278	574	1283
135	1278	1283
1278	577	1276
574	1278	1276
1900	573	2378
577	1900	2378
1900	37	1879
573	1900	1879
1882	960	1881
745	1882	1881
1882	573	1880
960	1882	1880
1279	960	1916
170	1279	1916
1279	745	1881
960	1279	1881
745	577	2378
2378	573	1882
745	2378	1882
746	581	1884
1884	445	1883
746	1884	1883
1280	746	1284
170	1280	1284
581	746	1280
581	89	1281
1281	445	1884
581	1281	1884
957	742	1886
1886	574	1885
957	1886	1885
957	445	1282
742	957	1282
742	135	1283
1283	574	1886
742	1283	1886
1285	956	1888
746	1285	1888
1285	574	1887
956	1285	1887
1284	956	1877
170	1284	1877
1284	746	1888
956	1284	1888
1883	957	1889
746	1883	1889
445	957	1883
1285	957	1885
574	1285	1885
1285	746	1889
957	1285	1889
580	134	446
89	580	446
26	134	580
747	576	1891
1891	458	1890
747	1891	1890
1286	747	1290
171	1286	1290
576	747	1286
576	134	1287
1287	458	1891
576	1287	1891
1894	958	1893
754	1894	1893
1894	575	1892
958	1894	1892
1288	958	1897
458	1288	1897
1288	754	1893
958	1288	1893
754	58	1289
1289	575	1894
754	1289	1894
1291	955	1896
747	1291	1896
1291	575	1895
955	1291	1895
955	171	1290
1290	747	1896
955	1290	1896
1890	958	1898
747	1890	1898
1890	458	1897
958	1890	1897
1291	958	1892
575	1291	1892
1291	747	1898
958	1291	1898
571	446	1292
1292	171	1899
571	1292	1899
89	446	571
446	134	576
1292	576	1286
171	1292	1286
446	576	1292
457	88	447
1293	447	1295
58	1293	1295
457	447	1293
15	88	457
1296	602	1294
135	1296	1294
88	602	1296
577	602	2012
2012	37	1900
577	2012	1900
1294	577	1278
135	1294	1278
602	577	1294
444	447	1902
1902	135	1901
444	1902	1901
1295	444	1273
58	1295	1273
447	444	1295
447	88	1296
1296	135	1902
447	1296	1902
449	136	448
92	449	448
57	136	449
748	579	1904
1904	450	1903
748	1904	1903
1297	748	1301
172	1297	1301
579	748	1297
579	136	1298
1298	450	1904
579	1298	1904
1907	959	1906
749	1907	1906
1907	578	1905
959	1907	1905
1299	959	1910
450	1299	1910
1299	749	1906
959	1299	1906
749	37	1300
1300	578	1907
749	1300	1907
1302	980	1909
748	1302	1909
1302	578	1908
980	1302	1908
1301	980	1990
172	1301	1990
1301	748	1909
980	1301	1909
1903	959	1911
748	1903	1911
1903	450	1910
959	1903	1910
1302	959	1905
578	1302	1905
1302	748	1911
959	1302	1911
599	448	1303
1303	172	1912
599	1303	1912
92	448	599
448	136	579
1303	579	1297
172	1303	1297
448	579	1303
233	92	238
11	233	238
233	57	449
92	233	449
604	89	451
57	604	451
604	26	580
89	604	580
582	583	1304
1304	170	1913
582	1304	1913
136	583	582
583	89	581
1304	581	1280
170	1304	1280
583	581	1304
1306	961	1915
750	1306	1915
1306	573	1914
961	1306	1914
1305	961	1918
450	1305	1918
1305	750	1915
961	1305	1915
1920	960	1917
750	1920	1917
1920	170	1916
960	1920	1916
1306	960	1880
573	1306	1880
1306	750	1917
960	1306	1917
1879	749	1307
573	1879	1307
37	749	1879
1299	961	1919
749	1299	1919
1299	450	1918
961	1299	1918
1307	961	1914
573	1307	1914
1307	749	1919
961	1307	1919
1298	582	1308
450	1298	1308
136	582	1298
750	582	1913
1913	170	1920
750	1913	1920
1308	750	1305
450	1308	1305
582	750	1308
136	57	451
451	89	583
136	451	583
452	137	453
91	452	453
94	137	452
751	585	1922
1922	455	1921
751	1922	1921
1309	751	1313
173	1309	1313
585	751	1309
585	137	1310
1310	455	1922
585	1310	1922
1925	962	1924
752	1925	1924
1925	584	1923
962	1925	1923
1311	962	1928
455	1311	1928
1311	752	1924
962	1311	1924
752	36	1312
1312	584	1925
752	1312	1925
1314	969	1927
751	1314	1927
1314	584	1926
969	1314	1926
1313	969	1956
173	1313	1956
1313	751	1927
969	1313	1927
1921	962	1929
751	1921	1929
1921	455	1928
962	1921	1928
1314	962	1923
584	1314	1923
1314	751	1929
962	1314	1929
595	453	1315
1315	173	1930
595	1315	1930
91	453	595
453	137	585
1315	585	1309
173	1315	1309
453	585	1315
454	91	459
26	454	459
454	94	452
91	454	452
603	90	661
94	603	661
603	5	586
90	603	586
588	589	1316
1316	162	1931
588	1316	1931
137	589	588
589	90	587
1316	587	1151
162	1316	1151
589	587	1316
1318	964	1933
753	1318	1933
1318	537	1932
964	1318	1932
1317	964	1935
455	1317	1935
1317	753	1933
964	1317	1933
963	753	1937
1937	162	1934
963	1937	1934
963	537	1318
753	963	1318
1708	752	1319
537	1708	1319
36	752	1708
1311	964	1936
752	1311	1936
1311	455	1935
964	1311	1935
1319	964	1932
537	1319	1932
1319	752	1936
964	1319	1936
1310	588	1320
455	1310	1320
137	588	1310
753	588	1931
1931	162	1937
753	1931	1937
1320	753	1317
455	1320	1317
588	753	1320
137	94	661
661	90	589
137	661	589
1323	591	1321
138	1323	1321
77	591	1323
590	591	1941
1941	58	1938
590	1941	1938
1321	590	1337
138	1321	1337
591	590	1321
460	456	1940
1940	138	1939
460	1940	1939
1322	460	1334
36	1322	1334
456	460	1322
456	77	1323
1323	138	1940
456	1323	1940
77	15	457
591	457	1293
1293	58	1941
591	1293	1941
77	457	591
593	594	1324
1324	174	1942
593	1324	1942
134	594	593
594	91	592
592	174	1324
594	592	1324
1326	966	1944
755	1326	1944
1326	597	1943
966	1326	1943
1325	966	1947
458	1325	1947
1325	755	1944
966	1325	1944
1949	965	1946
755	1949	1946
1949	174	1945
965	1949	1945
1326	965	1963
597	1326	1963
1326	755	1946
965	1326	1946
1962	754	1327
597	1962	1327
58	754	1962
1288	966	1948
754	1288	1948
1288	458	1947
966	1288	1947
1327	966	1943
597	1327	1943
1327	754	1948
966	1327	1948
1287	593	1328
458	1287	1328
134	593	1287
755	593	1942
1942	174	1949
755	1942	1949
1328	755	1325
458	1328	1325
593	755	1328
134	26	459
459	91	594
134	459	594
1330	968	1951
757	1330	1951
1330	596	1950
968	1330	1950
1329	968	1953
461	1329	1953
1329	757	1951
968	1329	1951
967	757	1955
1955	173	1952
967	1955	1952
967	596	1330
757	967	1330
1959	756	1331
596	1959	1331
138	756	1959
1341	968	1954
756	1341	1954
1341	461	1953
968	1341	1953
1331	968	1950
596	1331	1950
1331	756	1954
968	1331	1954
1340	595	1332
461	1340	1332
91	595	1340
757	595	1930
1930	173	1955
757	1930	1955
1332	757	1329
461	1332	1329
595	757	1332
1958	758	1333
584	1958	1333
460	758	1958
1335	969	1957
758	1335	1957
1335	173	1956
969	1335	1956
1333	969	1926
584	1333	1926
1333	758	1957
969	1333	1957
1334	584	1312
36	1334	1312
1334	460	1958
584	1334	1958
1939	596	1336
460	1939	1336
1939	138	1959
596	1939	1959
1961	967	1960
758	1961	1960
596	967	1961
1335	967	1952
173	1335	1952
1335	758	1960
967	1335	1960
758	460	1336
1336	596	1961
758	1336	1961
598	590	759
970	759	1338
174	970	1338
598	759	970
1337	598	1342
138	1337	1342
590	598	1337
1938	597	1339
590	1938	1339
1938	58	1962
597	1938	1962
1965	965	1964
759	1965	1964
1965	597	1963
965	1965	1963
1338	965	1945
174	1338	1945
1338	759	1964
965	1338	1964
759	590	1339
1339	597	1965
759	1339	1965
760	592	1967
1967	461	1966
760	1967	1966
174	592	760
592	91	1340
1340	461	1967
592	1340	1967
1969	971	1968
756	1969	1968
598	971	1969
1341	971	1970
461	1341	1970
1341	756	1968
971	1341	1968
756	138	1342
1342	598	1969
756	1342	1969
760	598	970
174	760	970
971	760	1966
1966	461	1970
971	1966	1970
598	760	971
59	76	332
761	332	973
25	761	973
59	332	761
59	15	1343
76	59	1343
763	313	972
234	763	972
76	313	763
762	313	921
0	762	921
762	234	972
313	762	972
1093	332	974
234	1093	974
1093	25	973
332	1093	973
332	76	763
763	234	974
332	763	974
1346	235	1344
139	1346	1344
93	235	1346
333	235	1974
1974	113	1971
333	1974	1971
1344	333	1361
139	1344	1361
235	333	1344
464	462	1973
1973	139	1972
464	1973	1972
1345	464	1357
37	1345	1357
462	464	1345
462	93	1346
1346	139	1973
462	1346	1973
983	236	764
93	983	764
983	25	975
236	983	975
235	236	2390
2390	113	1974
235	2390	1974
235	93	764
236	235	764
400	334	1347
1347	195	1975
400	1347	1975
198	334	400
334	92	463
1347	463	1365
195	1347	1365
334	463	1347
1349	977	1977
766	1349	1977
1349	335	1976
977	1349	1976
1348	977	1980
237	1348	1980
1348	766	1977
977	1348	1977
1982	976	1979
766	1982	1979
1982	195	1978
976	1982	1978
1349	976	2001
335	1349	2001
1349	766	1979
976	1349	1979
2000	765	1350
335	2000	1350
113	765	2000
2393	977	1981
765	2393	1981
2393	237	1980
977	2393	1980
1350	977	1976
335	1350	1976
1350	765	1981
977	1350	1981
2391	400	1351
237	2391	1351
198	400	2391
766	400	1975
1975	195	1982
766	1975	1982
1351	766	1348
237	1351	1348
400	766	1351
198	11	238
238	92	334
198	238	334
1353	979	1984
768	1353	1984
1353	600	1983
979	1353	1983
1352	979	1987
465	1352	1987
1352	768	1984
979	1352	1984
1989	978	1986
768	1989	1986
1989	172	1985
978	1989	1985
1353	978	1994
600	1353	1994
1353	768	1986
978	1353	1986
1993	767	1354
600	1993	1354
139	767	1993
1367	979	1988
767	1367	1988
1367	465	1987
979	1367	1987
1354	979	1983
600	1354	1983
1354	767	1988
979	1354	1988
1366	599	1355
465	1366	1355
92	599	1366
768	599	1912
1912	172	1989
768	1912	1989
1355	768	1352
465	1355	1352
599	768	1355
1992	769	1356
578	1992	1356
464	769	1992
1358	980	1991
769	1358	1991
1358	172	1990
980	1358	1990
1356	980	1908
578	1356	1908
1356	769	1991
980	1356	1991
1357	578	1300
37	1357	1300
1357	464	1992
578	1357	1992
1972	600	1359
464	1972	1359
1972	139	1993
600	1972	1993
1996	978	1995
769	1996	1995
1996	600	1994
978	1996	1994
1358	978	1985
172	1358	1985
1358	769	1995
978	1358	1995
769	464	1359
1359	600	1996
769	1359	1996
1999	770	1360
601	1999	1360
333	770	1999
1362	981	1998
770	1362	1998
1362	195	1997
981	1362	1997
1360	981	2008
601	1360	2008
1360	770	1998
981	1360	1998
1361	601	1368
139	1361	1368
1361	333	1999
601	1361	1999
1971	335	1363
333	1971	1363
1971	113	2000
335	1971	2000
2003	976	2002
770	2003	2002
2003	335	2001
976	2003	2001
1362	976	1978
195	1362	1978
1362	770	2002
976	1362	2002
770	333	1363
1363	335	2003
770	1363	2003
771	463	1364
1364	465	2004
771	1364	2004
1365	771	1369
195	1365	1369
463	771	1365
463	92	1366
1366	465	1364
463	1366	1364
2007	982	2006
767	2007	2006
2007	601	2005
982	2007	2005
1367	982	2010
465	1367	2010
1367	767	2006
982	1367	2006
767	139	1368
1368	601	2007
767	1368	2007
1370	981	2009
771	1370	2009
1370	601	2008
981	1370	2008
1369	981	1997
195	1369	1997
1369	771	2009
981	1369	2009
2004	982	2011
771	2004	2011
2004	465	2010
982	2004	2010
1370	982	2005
601	1370	2005
1370	771	2011
982	1370	2011
88	59	466
602	466	1371
1371	37	2012
602	1371	2012
88	466	602
15	59	88
93	59	761
761	25	983
93	761	983
466	93	462
1371	462	1345
37	1371	1345
466	462	1371
59	93	466
772	336	984
60	772	984
1372	772	2015
111	1372	2015
336	772	1372
773	336	987
987	17	1373
773	987	1373
984	773	2018
60	984	2018
336	773	984
1375	241	2014
239	1375	2014
1375	60	2013
241	1375	2013
1374	241	1379
11	1374	1379
1374	239	2014
241	1374	2014
2389	772	2016
239	2389	2016
2389	111	2015
772	2389	2015
772	60	1375
1375	239	2016
772	1375	2016
775	403	986
240	775	986
775	111	985
403	775	985
774	403	1094
3	774	1094
774	240	986
403	774	986
946	336	1376
1376	240	2017
946	1376	2017
946	17	987
336	946	987
775	336	1372
111	775	1372
775	240	1376
336	775	1376
468	87	467
26	468	467
1377	468	1380
17	1377	1380
87	468	1377
94	87	570
570	5	603
94	570	603
467	94	454
26	467	454
87	94	467
605	57	1378
60	605	1378
605	26	604
57	605	604
241	57	233
233	11	1379
241	233	1379
1378	241	2013
60	1378	2013
57	241	1378
1381	773	2019
468	1381	2019
1381	60	2018
773	1381	2018
1380	773	1373
17	1380	1373
1380	468	2019
773	1380	2019
468	26	605
605	60	1381
468	605	1381
242	244	1382
140	242	1382
61	244	242
2023	776	2021
244	2023	2021
2023	27	2020
776	2023	2020
1382	776	1388
140	1382	1388
1382	244	2021
776	1382	2021
341	175	1383
1383	140	2022
341	1383	2022
337	341	2025
41	337	2025
175	341	337
242	175	252
61	242	252
242	140	1383
175	242	1383
145	141	339
339	61	338
145	339	338
243	145	250
6	243	250
141	145	243
244	141	1499
1499	27	2023
244	1499	2023
244	61	339
141	244	339
778	245	1384
358	778	1384
778	142	1385
245	778	1385
777	245	989
27	777	989
1384	777	2173
358	1384	2173
245	777	1384
1023	340	1088
358	1023	1088
1023	3	988
340	1023	988
778	340	1096
142	778	1096
778	358	1088
340	778	1088
1387	779	2024
405	1387	2024
140	779	1387
1386	779	2026
142	1386	2026
1386	405	2024
779	1386	2024
2392	341	2379
405	2392	2379
2392	41	2025
341	2392	2025
1387	341	2022
140	1387	2022
1387	405	2379
341	1387	2379
776	245	990
990	140	1388
776	990	1388
989	776	2020
27	989	2020
245	776	989
779	245	1385
1385	142	2026
779	1385	2026
779	140	990
245	779	990
196	144	469
606	469	1389
1389	109	2027
606	1389	2027
196	469	606
780	196	787
112	780	787
144	196	780
144	38	176
469	176	485
1389	485	1472
109	1389	1472
469	485	1389
144	176	469
1391	992	2029
782	1391	2029
1391	608	2028
992	1391	2028
1390	992	2032
471	1390	2032
1390	782	2029
992	1390	2029
2034	991	2031
782	2034	2031
2034	343	2030
991	2034	2030
1391	991	2039
608	1391	2039
1391	782	2031
991	1391	2031
2038	781	1392
608	2038	1392
247	781	2038
1404	992	2033
781	1404	2033
1404	471	2032
992	1404	2032
1392	992	2028
608	1392	2028
1392	781	2033
992	1392	2033
1403	607	1393
471	1403	1393
179	607	1403
782	607	2064
2064	343	2034
782	2064	2034
1393	782	1390
471	1393	1390
607	782	1393
2037	783	1394
611	2037	1394
470	783	2037
1396	993	2036
783	1396	2036
1396	343	2035
993	1396	2035
1394	993	2060
611	1394	2060
1394	783	2036
993	1394	2036
1395	611	1412
143	1395	1412
1395	470	2037
611	1395	2037
2066	608	1397
470	2066	1397
2066	247	2038
608	2066	2038
2041	991	2040
783	2041	2040
2041	608	2039
991	2041	2039
1396	991	2030
343	1396	2030
1396	783	2040
991	1396	2040
783	470	1397
1397	608	2041
783	1397	2041
1398	784	1399
610	1398	1399
613	784	1398
1401	994	2043
784	1401	2043
1401	342	2042
994	1401	2042
1399	994	2053
610	1399	2053
1399	784	2043
994	1399	2043
1400	610	1405
247	1400	1405
1400	613	1398
610	1400	1398
2065	609	2380
613	2065	2380
2065	109	2044
609	2065	2044
2047	1009	2046
784	2047	2046
2047	609	2045
1009	2047	2045
1401	1009	2130
342	1401	2130
1401	784	2046
1009	1401	2046
784	613	2380
2380	609	2047
784	2380	2047
785	627	2049
2049	471	2048
785	2049	2048
1402	785	1406
342	1402	1406
627	785	1402
627	179	1403
1403	471	2049
627	1403	2049
2052	995	2051
781	2052	2051
2052	610	2050
995	2052	2050
1404	995	2055
471	1404	2055
1404	781	2051
995	1404	2051
781	247	1405
1405	610	2052
781	1405	2052
1407	994	2054
785	1407	2054
1407	610	2053
994	1407	2053
1406	994	2042
342	1406	2042
1406	785	2054
994	1406	2054
2048	995	2056
785	2048	2056
2048	471	2055
995	2048	2055
1407	995	2050
610	1407	2050
1407	785	2056
995	1407	2056
352	246	472
179	352	472
41	246	352
786	612	1408
1408	663	2057
786	1408	2057
1409	786	1413
343	1409	1413
612	786	1409
612	246	1410
1410	663	1408
612	1410	1408
2059	1089	2381
1098	2059	2381
2059	611	2058
1089	2059	2058
1411	1089	2062
663	1411	2062
1411	1098	2381
1089	1411	2381
1098	143	1412
1412	611	2059
1098	1412	2059
1414	993	2061
786	1414	2061
1414	611	2060
993	1414	2060
1413	993	2035
343	1413	2035
1413	786	2061
993	1413	2061
2057	1089	2063
786	2057	2063
2057	663	2062
1089	2057	2062
1414	1089	2058
611	1414	2058
1414	786	2063
1089	1414	2063
607	472	1415
1415	343	2064
607	1415	2064
179	472	607
472	246	612
1415	612	1409
343	1415	1409
472	612	1415
473	662	996
196	473	996
1416	473	1418
143	1416	1418
662	473	1416
787	662	1097
112	787	1097
787	196	996
662	787	996
1419	606	1417
247	1419	1417
196	606	1419
613	606	2027
2027	109	2065
613	2027	2065
1417	613	1400
247	1417	1400
606	613	1417
470	473	2067
2067	247	2066
470	2067	2066
1418	470	1395
143	1418	1395
473	470	1418
473	196	1419
1419	247	2067
473	1419	2067
789	401	1090
404	789	1090
95	401	789
788	401	998
112	788	998
788	404	1090
401	788	1090
1095	344	1091
404	1095	1091
1095	1	997
344	1095	997
344	95	789
789	404	1091
344	789	1091
144	95	2327
38	144	2327
401	144	780
780	112	998
401	780	998
95	144	401
791	615	1000
1420	1000	2068
475	1420	2068
791	1000	1420
791	346	999
615	791	999
2073	790	1421
615	2073	1421
249	790	2073
1432	1000	2069
790	1432	2069
1432	475	2068
1000	1432	2068
1000	615	1421
1421	790	2069
1000	1421	2069
1431	614	1422
475	1431	1422
178	614	1431
614	346	791
1422	791	1420
475	1422	1420
614	791	1422
2072	792	1423
618	2072	1423
474	792	2072
1425	1001	2071
792	1425	2071
1425	346	2070
1001	1425	2070
1423	1001	2092
618	1423	2092
1423	792	2071
1001	1423	2071
1424	618	1439
146	1424	1439
1424	474	2072
618	1424	2072
615	474	2097
2097	249	2073
615	2097	2073
792	615	999
999	346	1425
792	999	1425
474	615	792
1426	793	1427
617	1426	1427
620	793	1426
1429	1002	2075
793	1429	2075
1429	345	2074
1002	1429	2074
1002	617	1427
1427	793	2075
1002	1427	2075
1428	617	1433
249	1428	1433
1428	620	1426
617	1428	1426
2096	616	2382
620	2096	2382
2096	67	2076
616	2096	2076
2079	1006	2078
793	2079	2078
2079	616	2077
1006	2079	2077
1429	1006	2112
345	1429	2112
1429	793	2078
1006	1429	2078
793	620	2382
2382	616	2079
793	2382	2079
794	623	2081
2081	475	2080
794	2081	2080
1430	794	1434
345	1430	1434
623	794	1430
623	178	1431
1431	475	2081
623	1431	2081
2084	1003	2083
790	2084	2083
2084	617	2082
1003	2084	2082
1432	1003	2085
475	1432	2085
1432	790	2083
1003	1432	2083
790	249	1433
1433	617	2084
790	1433	2084
1002	794	1435
617	1002	1435
1434	1002	2074
345	1434	2074
794	1002	1434
2080	1003	2086
794	2080	2086
2080	475	2085
1003	2080	2085
1435	1003	2082
617	1435	2082
1435	794	2086
1003	1435	2086
348	248	476
178	348	476
61	248	348
795	619	2088
2088	487	2087
795	2088	2087
1436	795	1440
346	1436	1440
619	795	1436
619	248	1437
1437	487	2088
619	1437	2088
2091	1004	2090
802	2091	2090
2091	618	2089
1004	2091	2089
1438	1004	2094
487	1438	2094
1438	802	2090
1004	1438	2090
802	146	1439
1439	618	2091
802	1439	2091
1441	1001	2093
795	1441	2093
1441	618	2092
1001	1441	2092
1440	1001	2070
346	1440	2070
1440	795	2093
1001	1440	2093
2087	1004	2095
795	2087	2095
2087	487	2094
1004	2087	2094
1441	1004	2089
618	1441	2089
1441	795	2095
1004	1441	2095
614	476	1442
346	614	1442
178	476	614
476	248	619
1442	619	1436
346	1442	1436
476	619	1442
486	177	477
1443	477	1445
146	1443	1445
486	477	1443
38	177	486
1446	522	1444
249	1446	1444
177	522	1446
620	522	2326
2326	67	2096
620	2326	2096
1444	620	1428
249	1444	1428
522	620	1444
474	477	2098
2098	249	2097
474	2098	2097
1445	474	1424
146	1445	1424
477	474	1445
477	177	1446
1446	249	2098
477	1446	2098
479	251	478
152	479	478
145	251	479
796	622	2100
2100	480	2099
796	2100	2099
1447	796	1451
347	1447	1451
622	796	1447
622	251	1448
1448	480	2100
622	1448	2100
2103	1005	2102
797	2103	2102
2103	621	2101
1005	2103	2101
1449	1005	2106
480	1449	2106
1449	797	2102
1005	1449	2102
797	67	1450
1450	621	2103
797	1450	2103
1452	1048	2105
796	1452	2105
1452	621	2104
1048	1452	2104
1451	1048	2311
347	1451	2311
1451	796	2105
1048	1451	2105
2099	1005	2107
796	2099	2107
2099	480	2106
1005	2099	2106
1452	1005	2101
621	1452	2101
1452	796	2107
1005	1452	2107
841	478	1453
1453	347	2108
841	1453	2108
152	478	841
478	251	622
1453	622	1447
347	1453	1447
478	622	1453
250	152	278
6	250	278
250	145	479
152	250	479
338	178	349
145	338	349
338	61	348
178	338	348
624	481	1454
1454	345	2109
624	1454	2109
251	481	624
481	178	623
1454	623	1430
345	1454	1430
481	623	1454
1456	1007	2111
798	1456	2111
1456	616	2110
1007	1456	2110
1455	1007	2114
480	1455	2114
1455	798	2111
1007	1455	2111
2116	1006	2113
798	2116	2113
2116	345	2112
1006	2116	2112
1456	1006	2077
616	1456	2077
1456	798	2113
1006	1456	2113
2076	797	1457
616	2076	1457
67	797	2076
1449	1007	2115
797	1449	2115
1449	480	2114
1007	1449	2114
1457	1007	2110
616	1457	2110
1457	797	2115
1007	1457	2115
1448	624	1458
480	1448	1458
251	624	1448
798	624	2109
2109	345	2116
798	2109	2116
1458	798	1455
480	1458	1455
624	798	1458
251	145	349
349	178	481
251	349	481
351	253	482
180	351	482
175	253	351
799	626	2118
2118	483	2117
799	2118	2117
1459	799	1463
350	1459	1463
626	799	1459
626	253	1460
1460	483	2118
626	1460	2118
2121	1008	2120
800	2121	2120
2121	625	2119
1008	2121	2119
1461	1008	2124
483	1461	2124
1461	800	2120
1008	1461	2120
800	109	1462
1462	625	2121
800	1462	2121
1464	1015	2123
799	1464	2123
1464	625	2122
1015	1464	2122
1463	1015	2151
350	1463	2151
1463	799	2123
1015	1463	2123
2117	1008	2125
799	2117	2125
2117	483	2124
1008	2117	2124
1464	1008	2119
625	1464	2119
1464	799	2125
1008	1464	2125
634	482	1465
1465	350	2126
634	1465	2126
180	482	634
482	253	626
1465	626	1459
350	1465	1459
482	626	1465
252	180	488
61	252	488
252	175	351
180	252	351
337	179	353
175	337	353
337	41	352
179	337	352
628	484	1466
1466	342	2127
628	1466	2127
253	484	628
484	179	627
1466	627	1402
342	1466	1402
484	627	1466
1468	1010	2129
801	1468	2129
1468	609	2128
1010	1468	2128
1467	1010	2132
483	1467	2132
1467	801	2129
1010	1467	2129
2134	1009	2131
801	2134	2131
2134	342	2130
1009	2134	2130
1468	1009	2045
609	1468	2045
1468	801	2131
1009	1468	2131
2044	800	1469
609	2044	1469
109	800	2044
1461	1010	2133
800	1461	2133
1461	483	2132
1010	1461	2132
1469	1010	2128
609	1469	2128
1469	800	2133
1010	1469	2133
1460	628	1470
483	1460	1470
253	628	1460
801	628	2127
2127	342	2134
801	2127	2134
1470	801	1467
483	1470	1467
628	801	1470
253	175	353
353	179	484
253	353	484
1473	630	1471
254	1473	1471
176	630	1473
629	630	2138
2138	146	2135
629	2138	2135
1471	629	1488
254	1471	1488
630	629	1471
489	485	2137
2137	254	2136
489	2137	2136
1472	489	1484
109	1472	1484
485	489	1472
485	176	1473
1473	254	2137
485	1473	2137
176	38	486
630	486	1443
1443	146	2138
630	1443	2138
176	486	630
632	633	1474
1474	354	2139
632	1474	2139
248	633	632
633	180	631
1474	631	1491
354	1474	1491
633	631	1474
1476	1012	2141
803	1476	2141
1476	636	2140
1012	1476	2140
1475	1012	2143
487	1475	2143
1475	803	2141
1012	1475	2141
2145	1011	2142
803	2145	2142
354	1011	2145
1476	1011	2162
636	1476	2162
1476	803	2142
1011	1476	2142
2161	802	1477
636	2161	1477
146	802	2161
1438	1012	2144
802	1438	2144
1438	487	2143
1012	1438	2143
1477	1012	2140
636	1477	2140
1477	802	2144
1012	1477	2144
1437	632	1478
487	1437	1478
248	632	1437
803	632	2139
2139	354	2145
803	2139	2145
1478	803	1475
487	1478	1475
632	803	1478
248	61	488
488	180	633
248	488	633
1480	1014	2147
805	1480	2147
1480	635	2146
1014	1480	2146
1014	490	1479
1479	805	2147
1014	1479	2147
2150	1013	2149
805	2150	2149
2150	350	2148
1013	2150	2148
1480	1013	2155
635	1480	2155
1480	805	2149
1013	1480	2149
2154	804	1481
635	2154	1481
254	804	2154
1014	804	1493
490	1014	1493
1481	1014	2146
635	1481	2146
804	1014	1481
1492	634	1482
490	1492	1482
180	634	1492
805	634	2126
2126	350	2150
805	2126	2150
1482	805	1479
490	1482	1479
634	805	1482
2153	806	1483
625	2153	1483
489	806	2153
1485	1015	2152
806	1485	2152
1485	350	2151
1015	1485	2151
1483	1015	2122
625	1483	2122
1483	806	2152
1015	1483	2152
1484	625	1462
109	1484	1462
1484	489	2153
625	1484	2153
2136	635	1486
489	2136	1486
2136	254	2154
635	2136	2154
2157	1013	2156
806	2157	2156
2157	635	2155
1013	2157	2155
1485	1013	2148
350	1485	2148
1485	806	2156
1013	1485	2156
806	489	1486
1486	635	2157
806	1486	2157
2160	807	1487
637	2160	1487
629	807	2160
1489	1016	2159
807	1489	2159
1489	354	2158
1016	1489	2158
1487	1016	2169
637	1487	2169
1487	807	2159
1016	1487	2159
1488	637	1494
254	1488	1494
1488	629	2160
637	1488	2160
2135	636	1490
629	2135	1490
2135	146	2161
636	2135	2161
1011	807	2163
2163	636	2162
1011	2163	2162
1011	354	1489
807	1011	1489
807	629	1490
1490	636	2163
807	1490	2163
808	631	2165
2165	490	2164
808	2165	2164
1491	808	1495
354	1491	1495
631	808	1491
631	180	1492
1492	490	2165
631	1492	2165
2168	1017	2167
804	2168	2167
2168	637	2166
1017	2168	2166
1493	1017	2171
490	1493	2171
1493	804	2167
1017	1493	2167
804	254	1494
1494	637	2168
804	1494	2168
1496	1016	2170
808	1496	2170
1496	637	2169
1016	1496	2169
1495	1016	2158
354	1495	2158
1495	808	2170
1016	1495	2170
2164	1017	2172
808	2164	2172
2164	490	2171
1017	2164	2171
1496	1017	2166
637	1496	2166
1496	808	2172
1017	1496	2172
357	62	255
255	18	809
357	255	809
357	12	355
62	357	355
96	62	257
257	6	356
96	257	356
96	18	255
62	96	255
811	273	1019
256	811	1019
811	18	1018
273	811	1018
810	273	835
2	810	835
810	256	1019
273	810	1019
740	357	1020
256	740	1020
12	357	740
811	357	809
18	811	809
811	256	1020
357	811	1020
813	258	1022
231	813	1022
1021	813	1497
27	1021	1497
258	813	1021
812	258	814
12	812	814
812	231	1022
258	812	1022
738	358	1024
231	738	1024
738	3	1023
358	738	1023
1498	777	2383
813	1498	2383
1498	358	2173
777	1498	2173
777	27	1497
1497	813	2383
777	1497	2383
813	231	1024
1024	358	1498
813	1024	1498
1500	815	2175
141	1500	2175
1500	62	2174
815	1500	2174
815	27	1499
1499	141	2175
815	1499	2175
257	141	243
6	257	243
257	62	1500
141	257	1500
355	258	1025
62	355	1025
355	12	814
258	355	814
815	258	1021
27	815	1021
1025	815	2174
62	1025	2174
258	815	1025
1502	639	2177
492	1502	2177
1502	360	2176
639	1502	2176
1501	639	2179
260	1501	2179
1501	492	2177
639	1501	2177
2181	638	2178
492	2181	2178
182	638	2181
1502	638	1511
360	1502	1511
1502	492	2178
638	1502	2178
1510	491	1503
360	1510	1503
148	491	1510
639	491	2203
2203	260	2179
639	2203	2179
1503	639	2176
360	1503	2176
491	639	1503
495	359	1505
1505	260	2180
495	1505	2180
1504	495	1517
64	1504	1517
359	495	1504
492	359	2205
2205	182	2181
492	2205	2181
1505	492	1501
260	1505	1501
359	492	1505
2184	816	1506
494	2184	1506
362	816	2184
2186	1026	2183
816	2186	2183
2186	259	2182
1026	2186	2182
1506	1026	2193
494	1506	2193
1506	816	2183
1026	1506	2183
1507	494	1512
182	1507	1512
1507	362	2184
494	1507	2184
2204	493	1508
362	2204	1508
2204	40	2185
493	2204	2185
1530	816	2187
493	1530	2187
1530	259	2186
816	1530	2186
816	362	1508
1508	493	2187
816	1508	2187
817	818	2189
2189	360	2188
817	2189	2188
1509	817	1513
259	1509	1513
818	817	1509
818	148	1510
1510	360	2189
818	1510	2189
2192	1027	2191
638	2192	2191
2192	494	2190
1027	2192	2190
1511	1027	2195
360	1511	2195
1511	638	2191
1027	1511	2191
638	182	1512
1512	494	2192
638	1512	2192
1514	1026	2194
817	1514	2194
1514	494	2193
1026	1514	2193
1513	1026	2182
259	1513	2182
1513	817	2194
1026	1513	2194
2188	1027	2196
817	2188	2196
2188	360	2195
1027	2188	2195
1514	1027	2190
494	1514	2190
1514	817	2196
1027	1514	2196
363	181	361
148	363	361
29	181	363
640	496	2198
2198	266	2197
640	2198	2197
1515	640	2201
260	1515	2201
496	640	1515
496	181	1516
1516	266	2198
496	1516	2198
1518	649	2200
495	1518	2200
1518	266	2199
649	1518	2199
649	64	1517
1517	495	2200
649	1517	2200
2180	640	2202
495	2180	2202
2180	260	2201
640	2180	2201
1518	640	2197
266	1518	2197
1518	495	2202
640	1518	2202
491	361	1519
1519	260	2203
491	1519	2203
148	361	491
361	181	496
1519	496	1515
260	1519	1515
361	496	1519
265	147	261
1520	261	1522
64	1520	1522
265	261	1520
19	147	265
1523	373	1521
182	1523	1521
147	373	1523
362	373	2297
2297	40	2204
362	2297	2204
1521	362	1507
182	1521	1507
373	362	1521
359	261	2206
2206	182	2205
359	2206	2205
1522	359	1504
64	1522	1504
261	359	1522
261	147	1523
1523	182	2206
261	1523	2206
500	184	499
98	500	499
63	184	500
641	497	2208
2208	364	2207
641	2208	2207
1524	641	2211
183	1524	2211
497	641	1524
497	184	1525
1525	364	2208
497	1525	2208
1527	642	2210
498	1527	2210
1527	364	2209
642	1527	2209
642	40	1526
1526	498	2210
642	1526	2210
1581	641	2212
498	1581	2212
1581	183	2211
641	1581	2211
1527	641	2207
364	1527	2207
1527	498	2212
641	1527	2212
656	499	1528
1528	183	2213
656	1528	2213
98	499	656
499	184	497
1528	497	1524
183	1528	1524
499	497	1528
262	98	270
14	262	270
262	63	500
98	262	500
377	148	263
63	377	263
377	29	363
148	377	363
501	365	1529
1529	259	2214
501	1529	2214
184	365	501
365	148	818
1529	818	1509
259	1529	1509
365	818	1529
1531	643	2216
493	1531	2216
1531	364	2215
643	1531	2215
1530	643	2218
259	1530	2218
1530	493	2216
643	1530	2216
2185	642	2217
493	2185	2217
40	642	2185
1531	642	2209
364	1531	2209
1531	493	2217
642	1531	2217
1525	501	1532
364	1525	1532
184	501	1525
643	501	2214
2214	259	2218
643	2214	2218
1532	643	2215
364	1532	2215
501	643	1532
184	63	263
263	148	365
184	263	365
502	186	505
97	502	505
100	186	502
644	503	2220
2220	367	2219
644	2220	2219
1533	644	2223
185	1533	2223
503	644	1533
503	186	1534
1534	367	2220
503	1534	2220
1536	645	2222
504	1536	2222
1536	367	2221
645	1536	2221
645	39	1535
1535	504	2222
645	1535	2222
1554	644	2224
504	1554	2224
1554	185	2223
644	1554	2223
1536	644	2219
367	1536	2219
1536	504	2224
644	1536	2224
652	505	1537
1537	185	2225
652	1537	2225
97	505	652
505	186	503
1537	503	1533
185	1537	1533
505	503	1537
506	97	511
29	506	511
506	100	502
97	506	502
376	149	264
100	376	264
376	6	366
149	376	366
507	368	1538
1538	283	2226
507	1538	2226
186	368	507
368	149	819
1538	819	1628
283	1538	1628
368	819	1538
1540	646	2228
523	1540	2228
1540	367	2227
646	1540	2227
1539	646	2230
283	1539	2230
1539	523	2228
646	1539	2228
2337	645	2229
523	2337	2229
39	645	2337
1540	645	2221
367	1540	2221
1540	523	2229
645	1540	2229
1534	507	1541
367	1534	1541
186	507	1534
646	507	2226
2226	283	2230
646	2226	2230
1541	646	2227
367	1541	2227
507	646	1541
186	100	264
264	149	368
186	264	368
1544	509	1542
150	1544	1542
103	509	1544
647	509	2234
2234	64	2231
647	2234	2231
1542	647	1559
150	1542	1559
509	647	1542
512	508	2233
2233	150	2232
512	2233	2232
1543	512	1555
39	1543	1555
508	512	1543
508	103	1544
1544	150	2233
508	1544	2233
103	19	265
509	265	1520
1520	64	2234
509	1520	2234
103	265	509
510	651	1545
1545	187	2235
510	1545	2235
181	651	510
651	97	648
1545	648	1561
187	1545	1561
651	648	1545
1547	650	2384
654	1547	2384
1547	266	2236
650	1547	2236
1546	650	2237
187	1546	2237
1546	654	2384
650	1546	2384
2251	649	2385
654	2251	2385
64	649	2251
1547	649	2199
266	1547	2199
1547	654	2385
649	1547	2385
1516	510	1548
266	1516	1548
181	510	1516
650	510	2235
2235	187	2237
650	2235	2237
1548	650	2236
266	1548	2236
510	650	1548
181	29	511
511	97	651
181	511	651
1550	1029	2239
821	1550	2239
1550	653	2238
1029	1550	2238
1549	1029	2241
513	1549	2241
1549	821	2239
1029	1549	2239
1028	821	2243
2243	185	2240
1028	2243	2240
1028	653	1550
821	1028	1550
2245	820	1551
653	2245	1551
150	820	2245
1563	1029	2242
820	1563	2242
1563	513	2241
1029	1563	2241
1551	1029	2238
653	1551	2238
1551	820	2242
1029	1551	2242
1562	652	1552
513	1562	1552
97	652	1562
821	652	2225
2225	185	2243
821	2225	2243
1552	821	1549
513	1552	1549
652	821	1552
1553	822	2244
504	1553	2244
512	822	1553
1554	822	1556
185	1554	1556
1554	504	2244
822	1554	2244
1555	504	1535
39	1555	1535
1555	512	1553
504	1555	1553
2232	653	1557
512	2232	1557
2232	150	2245
653	2232	2245
2247	1028	2246
822	2247	2246
653	1028	2247
1556	1028	2240
185	1556	2240
1556	822	2246
1028	1556	2246
822	512	1557
1557	653	2247
822	1557	2247
2250	823	1558
655	2250	1558
647	823	2250
2252	1030	2249
823	2252	2249
2252	187	2248
1030	2252	2248
1558	1030	2259
655	1558	2259
1558	823	2249
1030	1558	2249
1559	655	1564
150	1559	1564
1559	647	2250
655	1559	2250
2231	654	1560
647	2231	1560
2231	64	2251
654	2231	2251
1546	823	2253
654	1546	2253
1546	187	2252
823	1546	2252
823	647	1560
1560	654	2253
823	1560	2253
824	648	2255
2255	513	2254
824	2255	2254
1561	824	1565
187	1561	1565
648	824	1561
648	97	1562
1562	513	2255
648	1562	2255
2258	1031	2257
820	2258	2257
2258	655	2256
1031	2258	2256
1563	1031	2261
513	1563	2261
1563	820	2257
1031	1563	2257
820	150	1564
1564	655	2258
820	1564	2258
1566	1030	2260
824	1566	2260
1566	655	2259
1030	1566	2259
1565	1030	2248
187	1565	2248
1565	824	2260
1030	1565	2260
2254	1031	2262
824	2254	2262
2254	513	2261
1031	2254	2261
1566	1031	2256
655	1566	2256
1566	824	2262
1031	1566	2262
65	102	1567
28	65	1567
19	102	65
2328	825	2264
102	2328	2264
2328	4	2263
825	2328	2263
1567	825	1653
28	1567	1653
1567	102	2264
825	1567	2264
1570	267	1568
151	1570	1568
99	267	1570
369	267	1033
1033	106	1032
369	1033	1032
1568	369	1586
151	1568	1586
267	369	1568
516	514	2266
2266	151	2265
516	2266	2265
1569	516	1582
40	1569	1582
514	516	1569
514	99	1570
1570	151	2266
514	1570	2266
99	28	268
267	268	1072
1072	106	1033
267	1072	1033
99	268	267
370	371	1571
1571	197	2267
370	1571	2267
192	371	370
371	98	515
1571	515	1590
197	1571	1590
371	515	1571
1573	1035	2269
827	1573	2269
1573	372	2268
1035	1573	2268
1572	1035	2272
269	1572	2272
1572	827	2269
1035	1572	2269
2274	1034	2271
827	2274	2271
2274	197	2270
1034	2274	2270
1573	1034	2288
372	1573	2288
1573	827	2271
1034	1573	2271
1039	826	1574
372	1039	1574
106	826	1039
2367	1035	2273
826	2367	2273
2367	269	2272
1035	2367	2272
1574	1035	2268
372	1574	2268
1574	826	2273
1035	1574	2273
2366	370	1575
269	2366	1575
192	370	2366
827	370	2267
2267	197	2274
827	2267	2274
1575	827	1572
269	1575	1572
370	827	1575
192	14	270
270	98	371
192	270	371
1577	1037	2276
829	1577	2276
1577	657	2275
1037	1577	2275
1037	517	1576
1576	829	2276
1037	1576	2276
2279	1036	2278
829	2279	2278
2279	183	2277
1036	2279	2277
1577	1036	2282
657	1577	2282
1577	829	2278
1036	1577	2278
2281	828	1578
657	2281	1578
151	828	2281
828	517	1037
1578	1037	2275
657	1578	2275
828	1037	1578
1591	656	1579
517	1591	1579
98	656	1591
829	656	2213
2213	183	2279
829	2213	2279
1579	829	1576
517	1579	1576
656	829	1579
1580	830	2280
498	1580	2280
516	830	1580
1581	830	1583
183	1581	1583
1581	498	2280
830	1581	2280
1582	498	1526
40	1582	1526
1582	516	1580
498	1582	1580
2265	657	1584
516	2265	1584
2265	151	2281
657	2265	2281
2284	1036	2283
830	2284	2283
2284	657	2282
1036	2284	2282
1583	1036	2277
183	1583	2277
1583	830	2283
1036	1583	2283
830	516	1584
1584	657	2284
830	1584	2284
2287	831	1585
658	2287	1585
369	831	2287
1587	1038	2286
831	1587	2286
1587	197	2285
1038	1587	2285
1585	1038	2294
658	1585	2294
1585	831	2286
1038	1585	2286
1586	658	1592
151	1586	1592
1586	369	2287
658	1586	2287
1032	372	1588
369	1032	1588
1032	106	1039
372	1032	1039
2290	1034	2289
831	2290	2289
2290	372	2288
1034	2290	2288
1587	1034	2270
197	1587	2270
1587	831	2289
1034	1587	2289
831	369	1588
1588	372	2290
831	1588	2290
832	515	1589
1589	517	2291
832	1589	2291
1590	832	1593
197	1590	1593
515	832	1590
515	98	1591
1591	517	1589
515	1591	1589
1040	828	2293
2293	658	2292
1040	2293	2292
517	828	1040
828	151	1592
1592	658	2293
828	1592	2293
1594	1038	2295
832	1594	2295
1594	658	2294
1038	1594	2294
1593	1038	2285
197	1593	2285
1593	832	2295
1038	1593	2295
2291	1040	2296
832	2291	2296
517	1040	2291
1594	1040	2292
658	1594	2292
1594	832	2296
1040	1594	2296
147	65	271
373	271	1595
1595	40	2297
373	1595	2297
147	271	373
19	65	147
65	28	99
271	99	514
1595	514	1569
40	1595	1569
271	514	1595
65	99	271
375	66	402
105	375	402
375	18	374
66	375	374
834	274	1042
272	834	1042
834	66	1041
274	834	1041
833	274	838
14	833	838
833	272	1042
274	833	1042
402	272	1647
105	402	1647
402	66	834
272	402	834
290	273	836
836	105	1043
290	836	1043
835	290	858
2	835	858
273	290	835
375	273	1018
18	375	1018
375	105	836
273	375	836
275	96	518
29	275	518
18	96	275
100	96	356
356	6	376
100	356	376
518	100	506
29	518	506
96	100	518
378	63	837
66	378	837
378	29	377
63	378	377
274	63	262
262	14	838
274	262	838
837	274	1041
66	837	1041
63	274	837
275	66	374
18	275	374
275	29	378
66	275	378
101	30	110
38	101	110
13	30	101
1598	380	1596
188	1598	1596
153	380	1598
379	380	2301
2301	69	2298
379	2301	2298
1596	379	1611
188	1596	1611
380	379	1596
383	276	2300
2300	188	2299
383	2300	2299
1597	383	1608
67	1597	1608
276	383	1597
276	153	1598
1598	188	2300
276	1598	2300
153	30	277
380	277	1637
1637	69	2301
380	1637	2301
153	277	380
839	382	1599
1599	279	2302
839	1599	2302
189	382	839
382	152	519
1599	519	1613
279	1599	1613
382	519	1599
1601	1045	2304
843	1601	2304
1601	381	2303
1045	1601	2303
1600	1045	2306
279	1600	2306
1600	843	2304
1045	1600	2304
2319	1044	2305
843	2319	2305
69	1044	2319
1601	1044	2346
381	1601	2346
1601	843	2305
1044	1601	2305
1633	839	1602
381	1633	1602
189	839	1633
1045	839	2302
2302	279	2306
1045	2302	2306
1602	1045	2303
381	1602	2303
839	1045	1602
189	6	278
278	152	382
189	278	382
840	1047	1604
520	840	1604
1603	840	2308
384	1603	2308
1047	840	1603
2310	1046	2386
1047	2310	2386
2310	347	2307
1046	2310	2307
1604	1046	2315
520	1604	2315
1604	1047	2386
1046	1604	2386
2314	659	1605
520	2314	1605
188	659	2314
2322	840	2309
659	2322	2309
2322	384	2308
840	2322	2308
840	520	1605
1605	659	2309
840	1605	2309
1614	841	1606
384	1614	1606
152	841	1614
1047	841	2108
2108	347	2310
1047	2108	2310
1606	1047	1603
384	1606	1603
841	1047	1606
2313	842	1607
621	2313	1607
383	842	2313
1609	1048	2312
842	1609	2312
1609	347	2311
1048	1609	2311
1607	1048	2104
621	1607	2104
1607	842	2312
1048	1607	2312
1608	621	1450
67	1608	1450
1608	383	2313
621	1608	2313
2299	520	1610
383	2299	1610
2299	188	2314
520	2299	2314
2317	1046	2316
842	2317	2316
2317	520	2315
1046	2317	2315
1609	1046	2307
347	1609	2307
1609	842	2316
1046	1609	2316
842	383	1610
1610	520	2317
842	1610	2317
521	379	1612
1612	279	2318
521	1612	2318
1611	521	1615
188	1611	1615
379	521	1611
843	379	2298
2298	69	2319
843	2298	2319
1612	843	1600
279	1612	1600
379	843	1612
660	519	2321
2321	384	2320
660	2321	2320
1613	660	2324
279	1613	2324
519	660	1613
519	152	1614
1614	384	2321
519	1614	2321
1616	659	2323
521	1616	2323
1616	384	2322
659	1616	2322
659	188	1615
1615	521	2323
659	1615	2323
2318	660	2325
521	2318	2325
2318	279	2324
660	2318	2324
1616	660	2320
384	1616	2320
1616	521	2325
660	1616	2325
177	110	280
522	280	1617
1617	67	2326
522	1617	2326
177	280	522
38	110	177
110	30	153
280	153	276
1617	276	1597
67	1617	1597
280	276	1617
110	153	280
1619	95	1618
68	1619	1618
1619	38	2327
95	1619	2327
281	95	344
844	344	997
1	844	997
281	344	844
281	68	1618
95	281	1618
68	13	101
101	38	1619
68	101	1619
114	19	70
13	114	70
102	114	2394
2394	4	2328
102	2394	2328
19	114	102
154	104	282
385	282	1620
1620	39	2329
385	1620	2329
154	282	385
30	104	154
104	19	103
282	103	508
1620	508	1543
39	1620	1543
282	508	1620
104	103	282
1622	1050	2331
846	1622	2331
1622	387	2330
1050	1622	2330
1621	1050	2333
284	1621	2333
1621	846	2331
1050	1621	2331
2335	1049	2332
846	2335	2332
190	1049	2335
1622	1049	2340
387	1622	2340
1622	846	2332
1049	1622	2332
1629	845	1623
387	1629	1623
149	845	1629
1050	845	2350
2350	284	2333
1050	2350	2333
1623	1050	2330
387	1623	2330
845	1050	1623
848	386	1625
1625	284	2334
848	1625	2334
1624	848	1634
69	1624	1634
386	848	1624
846	386	2352
2352	190	2335
846	2352	2335
1625	846	1621
284	1625	1621
386	846	1625
847	389	1627
1627	283	2336
847	1627	2336
1626	847	1630
190	1626	1630
389	847	1626
523	389	2351
2351	39	2337
523	2351	2337
1627	523	1539
283	1627	1539
389	523	1627
1051	819	2339
2339	387	2338
1051	2339	2338
1628	1051	2342
283	1628	2342
819	1051	1628
819	149	1629
1629	387	2339
819	1629	2339
1631	1049	2341
847	1631	2341
1631	387	2340
1049	1631	2340
1049	190	1630
1630	847	2341
1049	1630	2341
2336	1051	2343
847	2336	2343
2336	283	2342
1051	2336	2342
1631	1051	2338
387	1631	2338
1631	847	2343
1051	1631	2343
366	189	388
149	366	388
6	189	366
1052	849	2345
2345	381	2344
1052	2345	2344
1632	1052	2348
284	1632	2348
849	1052	1632
849	189	1633
1633	381	2345
849	1633	2345
1635	1044	2347
848	1635	2347
1635	381	2346
1044	1635	2346
1044	69	1634
1634	848	2347
1044	1634	2347
2334	1052	2349
848	2334	2349
2334	284	2348
1052	2334	2348
1635	1052	2344
381	1635	2344
1635	848	2349
1052	1635	2349
845	388	1636
1636	284	2350
845	1636	2350
149	388	845
388	189	849
1636	849	1632
284	1636	1632
388	849	1636
277	154	285
1637	285	1639
69	1637	1639
277	285	1637
30	154	277
1640	385	1638
190	1640	1638
154	385	1640
389	385	2329
2329	39	2351
389	2329	2351
1638	389	1626
190	1638	1626
385	389	1638
386	285	2353
2353	190	2352
386	2353	2352
1639	386	1624
69	1639	1624
285	386	1639
285	154	1640
1640	190	2353
285	1640	2353
30	13	70
70	19	104
30	70	104
391	392	850
850	32	1641
391	850	1641
31	392	391
1054	390	1092
392	1054	1092
1054	7	1053
390	1054	1053
850	390	1074
32	850	1074
850	392	1092
390	850	1092
1643	296	1642
286	1643	1642
1643	32	2354
296	1643	2354
1073	851	2355
296	1073	2355
4	851	1073
1642	851	2396
286	1642	2396
1642	296	2355
851	1642	2355
2395	391	2356
286	2395	2356
31	391	2395
1643	391	1641
32	1643	1641
1643	286	2356
391	1643	2356
31	2397	203
392	203	669
669	7	1054
392	669	1054
31	203	392
288	287	853
853	155	1055
288	853	1055
852	288	1059
71	852	1059
287	288	852
1061	393	1057
287	1061	1057
1061	72	1056
393	1061	1056
853	393	1070
155	853	1070
853	287	1057
393	853	1057
854	860	1645
191	854	1645
854	155	1644
860	854	1644
1648	1058	2358
860	1648	2358
1648	14	2357
1058	1648	2357
1058	191	1645
1645	860	2358
1058	1645	2358
1075	288	1060
191	1075	1060
1075	71	1059
288	1075	1059
854	288	1055
155	854	1055
854	191	1060
288	854	1060
396	289	855
71	396	855
7	289	396
287	289	667
667	72	1061
287	667	1061
855	287	852
71	855	852
289	287	855
1064	394	1063
291	1064	1063
1064	156	1062
394	1064	1062
856	394	1067
105	856	1067
1063	856	2364
291	1063	2364
394	856	1063
857	291	861
72	857	861
857	156	1064
291	857	1064
859	299	1066
290	859	1066
859	156	1065
299	859	1065
858	299	873
2	858	873
858	290	1066
299	858	1066
1043	394	1068
290	1043	1068
1043	105	1067
394	1043	1067
859	394	1062
156	859	1062
859	290	1068
394	859	1068
2361	1069	2360
395	2361	2360
2361	272	2359
1069	2361	2359
1646	1069	2362
155	1646	2362
1646	395	2360
1069	1646	2360
1647	395	1650
105	1647	1650
1647	272	2361
395	1647	2361
833	860	1649
272	833	1649
833	14	1648
860	833	1648
1644	1069	2363
860	1644	2363
1644	155	2362
1069	1644	2362
1649	1069	2359
272	1649	2359
1649	860	2363
1069	1649	2363
862	393	1071
291	862	1071
862	155	1070
393	862	1070
861	393	1056
72	861	1056
861	291	1071
393	861	1071
1651	856	2365
395	1651	2365
1651	291	2364
856	1651	2364
856	105	1650
1650	395	2365
856	1650	2365
862	395	1646
155	862	1646
862	291	1651
395	862	1651
292	107	295
28	292	295
863	292	2370
32	863	2370
107	292	863
293	193	294
864	294	865
106	864	865
293	294	864
107	193	293
1076	192	1652
193	1076	1652
14	192	1076
2369	269	2387
294	2369	2387
2369	192	2366
269	2369	2366
826	865	2368
2368	269	2367
826	2368	2367
106	865	826
865	294	2387
2387	269	2368
865	2387	2368
294	193	1652
1652	192	2369
294	1652	2369
268	295	866
866	106	1072
268	866	1072
28	295	268
295	107	293
866	293	864
106	866	864
295	293	866
825	296	867
867	28	1653
825	867	1653
1073	825	2263
4	1073	2263
296	825	1073
2354	292	2388
296	2354	2388
2354	32	2370
292	2354	2370
292	28	867
867	296	2388
292	867	2388
869	390	1654
1654	71	2371
869	1654	2371
869	32	1074
390	869	1074
396	390	1053
7	396	1053
396	71	1654
390	396	1654
1078	191	868
868	107	1655
1078	868	1655
1078	71	1075
191	1078	1075
1058	193	1077
191	1058	1077
1076	1058	2357
14	1076	2357
193	1058	1076
193	107	868
868	191	1077
193	868	1077
863	869	1656
107	863	1656
32	869	863
2371	1078	2372
869	2371	2372
71	1078	2371
1656	1078	1655
107	1656	1655
1656	869	2372
1078	1656	2372


==> figures/Example2_u1.dat <==
0.375	0.125	0.00068510879847649
0.5	0.25	-0.000492657360670156
0.375	0.25	-0.00109163065753611
0.25	0.25	-0.000487258171575177
0.375	0.125	0.00068510879847649
0.375	0.25	-0.00109163065753611
0.5	0	0.000954079394199166
0.5	0.25	-0.000492657360670156
0.375	0.125	0.00068510879847649
0.5	0.375	-0.000712883872491117
0.375	0.375	1.52089548476274e-05
0.4375	0.3125	0.0005019063372046
0.5	0.25	-0.000492657360670156
0.5	0.375	-0.000712883872491117
0.4375	0.3125	0.0005019063372046
0.5	0.375	-0.000712883872491117
0.5	0.5	0.00553778884971814
0.4375	0.4375	0.00296835339643746
0.375	0.375	1.52089548476274e-05
0.5	0.375	-0.000712883872491117
0.4375	0.4375	0.00296835339643746
0.375	0.375	1.52089548476274e-05
0.25	0.25	-0.000487258171575177
0.375	0.25	-0.00109163065753611
0.375	0.25	-0.00109163065753611
0.5	0.25	-0.000492657360670156
0.4375	0.3125	0.0005019063372046
0.375	0.375	1.52089548476274e-05
0.375	0.25	-0.00109163065753611
0.4375	0.3125	0.0005019063372046
0.25	0.25	-0.000487258171575177
0	0	0
0.25	0	0.000617894966602177
0.25	0	0.000617894966602177
0.5	0	0.000954079394199166
0.375	0.125	0.00068510879847649
0.25	0.25	-0.000487258171575177
0.25	0	0.000617894966602177
0.375	0.125	0.00068510879847649
0.75	0	0.000481346984139894
0.75	0.25	-0.000432663354174022
0.625	0.125	0.00043015630390617
0.5	0	0.000954079394199166
0.75	0	0.000481346984139894
0.625	0.125	0.00043015630390617
1	0	0
0.75	0.25	-0.000432663354174022
0.75	0	0.000481346984139894
0.625	0.25	-0.000495035458579691
0.625	0.375	-0.000203442949359863
0.5625	0.3125	0.000809713198653779
0.5	0.25	-0.000492657360670156
0.625	0.25	-0.000495035458579691
0.5625	0.3125	0.000809713198653779
0.625	0.25	-0.000495035458579691
0.75	0.25	-0.000432663354174022
0.6875	0.3125	0.000698817282731598
0.625	0.375	-0.000203442949359863
0.625	0.25	-0.000495035458579691
0.6875	0.3125	0.000698817282731598
0.5	0.375	-0.000712883872491117
0.625	0.375	-0.000203442949359863
0.5625	0.4375	0.00259480118575512
0.5	0.5	0.00553778884971814
0.5	0.375	-0.000712883872491117
0.5625	0.4375	0.00259480118575512
0.5	0.375	-0.000712883872491117
0.5	0.25	-0.000492657360670156
0.5625	0.3125	0.000809713198653779
0.625	0.375	-0.000203442949359863
0.5	0.375	-0.000712883872491117
0.5625	0.3125	0.000809713198653779
0.5	0.25	-0.000492657360670156
0.5	0	0.000954079394199166
0.625	0.125	0.00043015630390617
0.625	0.125	0.00043015630390617
0.75	0.25	-0.000432663354174022
0.625	0.25	-0.000495035458579691
0.5	0.25	-0.000492657360670156
0.625	0.125	0.00043015630390617
0.625	0.25	-0.000495035458579691
0.75	0.375	0.000277173157670417
0.875	0.375	0.00118986841045569
0.8125	0.4375	0.00176742348607617
0.75	0.4375	0.00102685324297491
0.8125	0.4375	0.00176742348607617
0.78125	0.46875	0.00215175158334356
0.75	0.5	0.0031451639163214
0.75	0.4375	0.00102685324297491
0.78125	0.46875	0.00215175158334356
0.75	0.375	0.000277173157670417
0.8125	0.4375	0.00176742348607617
0.75	0.4375	0.00102685324297491
0.75	0.25	-0.000432663354174022
0.875	0.375	0.00118986841045569
0.75	0.375	0.000277173157670417
0.875	0.375	0.00118986841045569
1	0.5	0
0.875	0.5	0.00190220720125489
0.8125	0.4375	0.00176742348607617
0.875	0.5	0.00190220720125489
0.8125	0.5	0.00261956235409692
0.78125	0.46875	0.00215175158334356
0.8125	0.5	0.00261956235409692
0.78125	0.5	0.00295092021352962
0.75	0.5	0.0031451639163214
0.78125	0.46875	0.00215175158334356
0.78125	0.5	0.00295092021352962
0.8125	0.4375	0.00176742348607617
0.8125	0.5	0.00261956235409692
0.78125	0.46875	0.00215175158334356
0.875	0.375	0.00118986841045569
0.875	0.5	0.00190220720125489
0.8125	0.4375	0.00176742348607617
0.625	0.5	0.00445393370484061
0.625	0.375	-0.000203442949359863
0.6875	0.4375	0.00215003435312525
0.75	0.5	0.0031451639163214
0.625	0.5	0.00445393370484061
0.6875	0.4375	0.00215003435312525
0.625	0.5	0.00445393370484061
0.5	0.5	0.00553778884971814
0.5625	0.4375	0.00259480118575512
0.625	0.375	-0.000203442949359863
0.625	0.5	0.00445393370484061
0.5625	0.4375	0.00259480118575512
0.75	0.375	0.000277173157670417
0.625	0.375	-0.000203442949359863
0.6875	0.3125	0.000698817282731598
0.75	0.25	-0.000432663354174022
0.75	0.375	0.000277173157670417
0.6875	0.3125	0.000698817282731598
0.6875	0.4375	0.00215003435312525
0.75	0.375	0.000277173157670417
0.75	0.4375	0.00102685324297491
0.75	0.5	0.0031451639163214
0.6875	0.4375	0.00215003435312525
0.75	0.4375	0.00102685324297491
0.625	0.375	-0.000203442949359863
0.75	0.375	0.000277173157670417
0.6875	0.4375	0.00215003435312525
0.75	0.25	-0.000432663354174022
1	0	0
1	0.25	0
1	0.25	0
1	0.5	0
0.875	0.375	0.00118986841045569
0.75	0.25	-0.000432663354174022
1	0.25	0
0.875	0.375	0.00118986841045569
0.9375	0.6875	0.00189894452677025
0.875	0.75	0.00384566527529378
0.875	0.6875	0.00405257938569933
0.875	0.625	0.0037099192124693
0.9375	0.6875	0.00189894452677025
0.875	0.6875	0.00405257938569933
1	0.75	0
0.875	0.75	0.00384566527529378
0.9375	0.6875	0.00189894452677025
0.84375	0.71875	0.00475591884689469
0.8125	0.75	0.00582397276201974
0.8125	0.71875	0.005840626196101
0.8125	0.6875	0.0056836383206455
0.84375	0.71875	0.00475591884689469
0.8125	0.71875	0.005840626196101
0.875	0.75	0.00384566527529378
0.8125	0.75	0.00582397276201974
0.84375	0.71875	0.00475591884689469
0.78125	0.75	0.00672802366306578
0.78125	0.71875	0.00661348404286368
0.796875	0.734375	0.00626056101863411
0.8125	0.75	0.00582397276201974
0.78125	0.75	0.00672802366306578
0.796875	0.734375	0.00626056101863411
0.75	0.75	0.00732758011253385
0.78125	0.71875	0.00661348404286368
0.78125	0.75	0.00672802366306578
0.8125	0.71875	0.005840626196101
0.78125	0.71875	0.00661348404286368
0.796875	0.703125	0.00614450699934308
0.8125	0.6875	0.0056836383206455
0.8125	0.71875	0.005840626196101
0.796875	0.703125	0.00614450699934308
0.8125	0.71875	0.005840626196101
0.8125	0.75	0.00582397276201974
0.796875	0.734375	0.00626056101863411
0.78125	0.71875	0.00661348404286368
0.8125	0.71875	0.005840626196101
0.796875	0.734375	0.00626056101863411
0.875	0.6875	0.00405257938569933
0.8125	0.6875	0.0056836383206455
0.84375	0.65625	0.00479438763042681
0.875	0.625	0.0037099192124693
0.875	0.6875	0.00405257938569933
0.84375	0.65625	0.00479438763042681
0.875	0.6875	0.00405257938569933
0.875	0.75	0.00384566527529378
0.84375	0.71875	0.00475591884689469
0.8125	0.6875	0.0056836383206455
0.875	0.6875	0.00405257938569933
0.84375	0.71875	0.00475591884689469
1	0.625	0
0.875	0.625	0.0037099192124693
0.9375	0.5625	0.00130703900494557
1	0.5	0
1	0.625	0
0.9375	0.5625	0.00130703900494557
1	0.625	0
1	0.75	0
0.9375	0.6875	0.00189894452677025
0.875	0.625	0.0037099192124693
1	0.625	0
0.9375	0.6875	0.00189894452677025
1	0.875	0
0.875	0.875	0.00365396551639527
0.9375	0.8125	0.00179218779822947
1	0.75	0
1	0.875	0
0.9375	0.8125	0.00179218779822947
1	0.875	0
1	1	0
0.9375	0.9375	0.00142443185407436
0.875	0.875	0.00365396551639527
1	0.875	0
0.9375	0.9375	0.00142443185407436
0.875	0.8125	0.00398154564507886
0.8125	0.8125	0.0055363287748423
0.84375	0.78125	0.00466025248746517
0.875	0.75	0.00384566527529378
0.875	0.8125	0.00398154564507886
0.84375	0.78125	0.00466025248746517
0.875	0.8125	0.00398154564507886
0.875	0.875	0.00365396551639527
0.84375	0.84375	0.00468205409165556
0.8125	0.8125	0.0055363287748423
0.875	0.8125	0.00398154564507886
0.84375	0.84375	0.00468205409165556
0.8125	0.78125	0.00573015821162982
0.78125	0.78125	0.00648381929579378
0.796875	0.765625	0.00618292950669339
0.8125	0.75	0.00582397276201974
0.8125	0.78125	0.00573015821162982
0.796875	0.765625	0.00618292950669339
0.8125	0.78125	0.00573015821162982
0.8125	0.8125	0.0055363287748423
0.796875	0.796875	0.00599943685367128
0.78125	0.78125	0.00648381929579378
0.8125	0.78125	0.00573015821162982
0.796875	0.796875	0.00599943685367128
0.78125	0.78125	0.00648381929579378
0.75	0.75	0.00732758011253385
0.78125	0.75	0.00672802366306578
0.78125	0.75	0.00672802366306578
0.8125	0.75	0.00582397276201974
0.796875	0.765625	0.00618292950669339
0.78125	0.78125	0.00648381929579378
0.78125	0.75	0.00672802366306578
0.796875	0.765625	0.00618292950669339
0.8125	0.75	0.00582397276201974
0.875	0.75	0.00384566527529378
0.84375	0.78125	0.00466025248746517
0.84375	0.78125	0.00466025248746517
0.8125	0.8125	0.0055363287748423
0.8125	0.78125	0.00573015821162982
0.8125	0.75	0.00582397276201974
0.84375	0.78125	0.00466025248746517
0.8125	0.78125	0.00573015821162982
0.875	0.75	0.00384566527529378
1	0.75	0
0.9375	0.8125	0.00179218779822947
0.9375	0.8125	0.00179218779822947
0.875	0.875	0.00365396551639527
0.875	0.8125	0.00398154564507886
0.875	0.75	0.00384566527529378
0.9375	0.8125	0.00179218779822947
0.875	0.8125	0.00398154564507886
0.75	0.625	0.00741122050682035
0.625	0.625	0.00841410267776738
0.6875	0.5625	0.00619214906514544
0.6875	0.5625	0.00619214906514544
0.75	0.5	0.0031451639163214
0.75	0.5625	0.00579250899853487
0.75	0.625	0.00741122050682035
0.6875	0.5625	0.00619214906514544
0.75	0.5625	0.00579250899853487
0.6875	0.6875	0.00900420685813306
0.75	0.625	0.00741122050682035
0.75	0.6875	0.00771630692196883
0.75	0.75	0.00732758011253385
0.6875	0.6875	0.00900420685813306
0.75	0.6875	0.00771630692196883
0.625	0.625	0.00841410267776738
0.75	0.625	0.00741122050682035
0.6875	0.6875	0.00900420685813306
0.625	0.625	0.00841410267776738
0.5	0.5	0.00553778884971814
0.625	0.5	0.00445393370484061
0.625	0.5	0.00445393370484061
0.75	0.5	0.0031451639163214
0.6875	0.5625	0.00619214906514544
0.625	0.625	0.00841410267776738
0.625	0.5	0.00445393370484061
0.6875	0.5625	0.00619214906514544
0.875	0.5625	0.00324288053521353
0.8125	0.5625	0.00443866817993308
0.84375	0.53125	0.00299854998031818
0.875	0.5	0.00190220720125489
0.875	0.5625	0.00324288053521353
0.84375	0.53125	0.00299854998031818
0.875	0.5625	0.00324288053521353
0.875	0.625	0.0037099192124693
0.84375	0.59375	0.00432922470820827
0.8125	0.5625	0.00443866817993308
0.875	0.5625	0.00324288053521353
0.84375	0.59375	0.00432922470820827
0.8125	0.53125	0.00366177059580553
0.78125	0.53125	0.00406587715530711
0.796875	0.515625	0.0033114207263065
0.8125	0.5	0.00261956235409692
0.8125	0.53125	0.00366177059580553
0.796875	0.515625	0.0033114207263065
0.8125	0.53125	0.00366177059580553
0.8125	0.5625	0.00443866817993308
0.796875	0.546875	0.00433874629237441
0.78125	0.53125	0.00406587715530711
0.8125	0.53125	0.00366177059580553
0.796875	0.546875	0.00433874629237441
0.78125	0.53125	0.00406587715530711
0.75	0.5	0.0031451639163214
0.78125	0.5	0.00295092021352962
0.78125	0.5	0.00295092021352962
0.8125	0.5	0.00261956235409692
0.796875	0.515625	0.0033114207263065
0.78125	0.53125	0.00406587715530711
0.78125	0.5	0.00295092021352962
0.796875	0.515625	0.0033114207263065
0.8125	0.5	0.00261956235409692
0.875	0.5	0.00190220720125489
0.84375	0.53125	0.00299854998031818
0.84375	0.53125	0.00299854998031818
0.8125	0.5625	0.00443866817993308
0.8125	0.53125	0.00366177059580553
0.8125	0.5	0.00261956235409692
0.84375	0.53125	0.00299854998031818
0.8125	0.53125	0.00366177059580553
0.875	0.5	0.00190220720125489
1	0.5	0
0.9375	0.5625	0.00130703900494557
0.9375	0.5625	0.00130703900494557
0.875	0.625	0.0037099192124693
0.875	0.5625	0.00324288053521353
0.875	0.5	0.00190220720125489
0.9375	0.5625	0.00130703900494557
0.875	0.5625	0.00324288053521353
0.8125	0.65625	0.00586020910388178
0.78125	0.65625	0.00673530992873894
0.796875	0.640625	0.00627254576220798
0.8125	0.625	0.00580967334736047
0.8125	0.65625	0.00586020910388178
0.796875	0.640625	0.00627254576220798
0.8125	0.65625	0.00586020910388178
0.8125	0.6875	0.0056836383206455
0.796875	0.671875	0.00624956702216234
0.78125	0.65625	0.00673530992873894
0.8125	0.65625	0.00586020910388178
0.796875	0.671875	0.00624956702216234
0.78125	0.65625	0.00673530992873894
0.75	0.625	0.00741122050682035
0.78125	0.625	0.00664841066277404
0.78125	0.625	0.00664841066277404
0.8125	0.625	0.00580967334736047
0.796875	0.640625	0.00627254576220798
0.78125	0.65625	0.00673530992873894
0.78125	0.625	0.00664841066277404
0.796875	0.640625	0.00627254576220798
0.8125	0.625	0.00580967334736047
0.875	0.625	0.0037099192124693
0.84375	0.65625	0.00479438763042681
0.84375	0.65625	0.00479438763042681
0.8125	0.6875	0.0056836383206455
0.8125	0.65625	0.00586020910388178
0.8125	0.625	0.00580967334736047
0.84375	0.65625	0.00479438763042681
0.8125	0.65625	0.00586020910388178
0.78125	0.71875	0.00661348404286368
0.75	0.6875	0.00771630692196883
0.78125	0.6875	0.00673421457304536
0.78125	0.6875	0.00673421457304536
0.8125	0.6875	0.0056836383206455
0.796875	0.703125	0.00614450699934308
0.78125	0.71875	0.00661348404286368
0.78125	0.6875	0.00673421457304536
0.796875	0.703125	0.00614450699934308
0.75	0.75	0.00732758011253385
0.75	0.6875	0.00771630692196883
0.78125	0.71875	0.00661348404286368
0.75	0.6875	0.00771630692196883
0.75	0.625	0.00741122050682035
0.78125	0.65625	0.00673530992873894
0.78125	0.6875	0.00673421457304536
0.78125	0.65625	0.00673530992873894
0.796875	0.671875	0.00624956702216234
0.8125	0.6875	0.0056836383206455
0.78125	0.6875	0.00673421457304536
0.796875	0.671875	0.00624956702216234
0.75	0.6875	0.00771630692196883
0.78125	0.65625	0.00673530992873894
0.78125	0.6875	0.00673421457304536
0.78125	0.59375	0.00599986434802816
0.75	0.5625	0.00579250899853487
0.78125	0.5625	0.00514978995821586
0.8125	0.5625	0.00443866817993308
0.78125	0.59375	0.00599986434802816
0.78125	0.5625	0.00514978995821586
0.75	0.625	0.00741122050682035
0.75	0.5625	0.00579250899853487
0.78125	0.59375	0.00599986434802816
0.75	0.5625	0.00579250899853487
0.75	0.5	0.0031451639163214
0.78125	0.53125	0.00406587715530711
0.78125	0.5625	0.00514978995821586
0.78125	0.53125	0.00406587715530711
0.796875	0.546875	0.00433874629237441
0.8125	0.5625	0.00443866817993308
0.78125	0.5625	0.00514978995821586
0.796875	0.546875	0.00433874629237441
0.75	0.5625	0.00579250899853487
0.78125	0.53125	0.00406587715530711
0.78125	0.5625	0.00514978995821586
0.84375	0.59375	0.00432922470820827
0.8125	0.625	0.00580967334736047
0.8125	0.59375	0.00526433180962424
0.8125	0.5625	0.00443866817993308
0.84375	0.59375	0.00432922470820827
0.8125	0.59375	0.00526433180962424
0.875	0.625	0.0037099192124693
0.8125	0.625	0.00580967334736047
0.84375	0.59375	0.00432922470820827
0.78125	0.59375	0.00599986434802816
0.8125	0.625	0.00580967334736047
0.78125	0.625	0.00664841066277404
0.75	0.625	0.00741122050682035
0.78125	0.59375	0.00599986434802816
0.78125	0.625	0.00664841066277404
0.78125	0.59375	0.00599986434802816
0.8125	0.5625	0.00443866817993308
0.8125	0.59375	0.00526433180962424
0.8125	0.625	0.00580967334736047
0.78125	0.59375	0.00599986434802816
0.8125	0.59375	0.00526433180962424
0.625	0.875	0.00780984795881027
0.5	0.75	0.0125402831310316
0.625	0.75	0.0121643781476958
0.625	0.75	0.0121643781476958
0.75	0.75	0.00732758011253385
0.6875	0.8125	0.00869492778723501
0.625	0.875	0.00780984795881027
0.625	0.75	0.0121643781476958
0.6875	0.8125	0.00869492778723501
0.5	1	0.00496055081886216
0.5	0.75	0.0125402831310316
0.625	0.875	0.00780984795881027
0.5	0.75	0.0125402831310316
0.5	0.5	0.00553778884971814
0.625	0.625	0.00841410267776738
0.625	0.75	0.0121643781476958
0.625	0.625	0.00841410267776738
0.6875	0.6875	0.00900420685813306
0.75	0.75	0.00732758011253385
0.625	0.75	0.0121643781476958
0.6875	0.6875	0.00900420685813306
0.5	0.75	0.0125402831310316
0.625	0.625	0.00841410267776738
0.625	0.75	0.0121643781476958
0.8125	0.90625	0.0049505048027146
0.78125	0.90625	0.00553077770471596
0.796875	0.890625	0.00558590058978694
0.8125	0.875	0.00548822596520674
0.8125	0.90625	0.0049505048027146
0.796875	0.890625	0.00558590058978694
0.8125	0.90625	0.0049505048027146
0.8125	0.9375	0.00405414871731511
0.796875	0.921875	0.00478384804196011
0.78125	0.90625	0.00553077770471596
0.8125	0.90625	0.0049505048027146
0.796875	0.921875	0.00478384804196011
0.78125	0.90625	0.00553077770471596
0.75	0.875	0.00689222651266251
0.78125	0.875	0.0062979051885143
0.78125	0.875	0.0062979051885143
0.8125	0.875	0.00548822596520674
0.796875	0.890625	0.00558590058978694
0.78125	0.90625	0.00553077770471596
0.78125	0.875	0.0062979051885143
0.796875	0.890625	0.00558590058978694
0.8125	0.875	0.00548822596520674
0.875	0.875	0.00365396551639527
0.84375	0.90625	0.00404568236680414
0.84375	0.90625	0.00404568236680414
0.8125	0.9375	0.00405414871731511
0.8125	0.90625	0.0049505048027146
0.8125	0.875	0.00548822596520674
0.84375	0.90625	0.00404568236680414
0.8125	0.90625	0.0049505048027146
0.78125	0.96875	0.00359889338479663
0.75	0.9375	0.00542315396742246
0.78125	0.9375	0.00480902344454436
0.78125	0.9375	0.00480902344454436
0.8125	0.9375	0.00405414871731511
0.796875	0.953125	0.00391209308483097
0.78125	0.96875	0.00359889338479663
0.78125	0.9375	0.00480902344454436
0.796875	0.953125	0.00391209308483097
0.75	1	0.00249561934790892
0.75	0.9375	0.00542315396742246
0.78125	0.96875	0.00359889338479663
0.75	0.9375	0.00542315396742246
0.75	0.875	0.00689222651266251
0.78125	0.90625	0.00553077770471596
0.78125	0.9375	0.00480902344454436
0.78125	0.90625	0.00553077770471596
0.796875	0.921875	0.00478384804196011
0.8125	0.9375	0.00405414871731511
0.78125	0.9375	0.00480902344454436
0.796875	0.921875	0.00478384804196011
0.75	0.9375	0.00542315396742246
0.78125	0.90625	0.00553077770471596
0.78125	0.9375	0.00480902344454436
0.78125	0.84375	0.00642756647542188
0.75	0.8125	0.00743006557814355
0.78125	0.8125	0.00651335959643409
0.78125	0.8125	0.00651335959643409
0.8125	0.8125	0.0055363287748423
0.796875	0.828125	0.00602357849100254
0.78125	0.84375	0.00642756647542188
0.78125	0.8125	0.00651335959643409
0.796875	0.828125	0.00602357849100254
0.75	0.875	0.00689222651266251
0.75	0.8125	0.00743006557814355
0.78125	0.84375	0.00642756647542188
0.75	0.8125	0.00743006557814355
0.75	0.75	0.00732758011253385
0.78125	0.78125	0.00648381929579378
0.78125	0.8125	0.00651335959643409
0.78125	0.78125	0.00648381929579378
0.796875	0.796875	0.00599943685367128
0.8125	0.8125	0.0055363287748423
0.78125	0.8125	0.00651335959643409
0.796875	0.796875	0.00599943685367128
0.75	0.8125	0.00743006557814355
0.78125	0.78125	0.00648381929579378
0.78125	0.8125	0.00651335959643409
0.84375	0.84375	0.00468205409165556
0.8125	0.875	0.00548822596520674
0.8125	0.84375	0.00566530532457327
0.8125	0.8125	0.0055363287748423
0.84375	0.84375	0.00468205409165556
0.8125	0.84375	0.00566530532457327
0.875	0.875	0.00365396551639527
0.8125	0.875	0.00548822596520674
0.84375	0.84375	0.00468205409165556
0.78125	0.875	0.0062979051885143
0.78125	0.84375	0.00642756647542188
0.796875	0.859375	0.00599358516226881
0.8125	0.875	0.00548822596520674
0.78125	0.875	0.0062979051885143
0.796875	0.859375	0.00599358516226881
0.75	0.875	0.00689222651266251
0.78125	0.84375	0.00642756647542188
0.78125	0.875	0.0062979051885143
0.8125	0.84375	0.00566530532457327
0.78125	0.84375	0.00642756647542188
0.796875	0.828125	0.00602357849100254
0.8125	0.8125	0.0055363287748423
0.8125	0.84375	0.00566530532457327
0.796875	0.828125	0.00602357849100254
0.8125	0.84375	0.00566530532457327
0.8125	0.875	0.00548822596520674
0.796875	0.859375	0.00599358516226881
0.78125	0.84375	0.00642756647542188
0.8125	0.84375	0.00566530532457327
0.796875	0.859375	0.00599358516226881
0.9375	0.9375	0.00142443185407436
0.875	1	0.00147924501359317
0.875	0.9375	0.00303564063211891
0.875	0.875	0.00365396551639527
0.9375	0.9375	0.00142443185407436
0.875	0.9375	0.00303564063211891
1	1	0
0.875	1	0.00147924501359317
0.9375	0.9375	0.00142443185407436
0.84375	0.96875	0.00268534081135856
0.8125	1	0.00211756970016994
0.8125	0.96875	0.00333398881377908
0.8125	0.9375	0.00405414871731511
0.84375	0.96875	0.00268534081135856
0.8125	0.96875	0.00333398881377908
0.875	1	0.00147924501359317
0.8125	1	0.00211756970016994
0.84375	0.96875	0.00268534081135856
0.78125	1	0.00242225355646561
0.78125	0.96875	0.00359889338479663
0.796875	0.984375	0.00281758680778721
0.8125	1	0.00211756970016994
0.78125	1	0.00242225355646561
0.796875	0.984375	0.00281758680778721
0.75	1	0.00249561934790892
0.78125	0.96875	0.00359889338479663
0.78125	1	0.00242225355646561
0.8125	0.96875	0.00333398881377908
0.78125	0.96875	0.00359889338479663
0.796875	0.953125	0.00391209308483097
0.8125	0.9375	0.00405414871731511
0.8125	0.96875	0.00333398881377908
0.796875	0.953125	0.00391209308483097
0.8125	0.96875	0.00333398881377908
0.8125	1	0.00211756970016994
0.796875	0.984375	0.00281758680778721
0.78125	0.96875	0.00359889338479663
0.8125	0.96875	0.00333398881377908
0.796875	0.984375	0.00281758680778721
0.875	0.9375	0.00303564063211891
0.8125	0.9375	0.00405414871731511
0.84375	0.90625	0.00404568236680414
0.875	0.875	0.00365396551639527
0.875	0.9375	0.00303564063211891
0.84375	0.90625	0.00404568236680414
0.875	0.9375	0.00303564063211891
0.875	1	0.00147924501359317
0.84375	0.96875	0.00268534081135856
0.8125	0.9375	0.00405414871731511
0.875	0.9375	0.00303564063211891
0.84375	0.96875	0.00268534081135856
0.625	1	0.0044229754345144
0.625	0.875	0.00780984795881027
0.6875	0.9375	0.00531092126614964
0.75	1	0.00249561934790892
0.625	1	0.0044229754345144
0.6875	0.9375	0.00531092126614964
0.5	1	0.00496055081886216
0.625	0.875	0.00780984795881027
0.625	1	0.0044229754345144
0.75	0.875	0.00689222651266251
0.625	0.875	0.00780984795881027
0.6875	0.8125	0.00869492778723501
0.6875	0.8125	0.00869492778723501
0.75	0.75	0.00732758011253385
0.75	0.8125	0.00743006557814355
0.75	0.875	0.00689222651266251
0.6875	0.8125	0.00869492778723501
0.75	0.8125	0.00743006557814355
0.6875	0.9375	0.00531092126614964
0.75	0.875	0.00689222651266251
0.75	0.9375	0.00542315396742246
0.75	1	0.00249561934790892
0.6875	0.9375	0.00531092126614964
0.75	0.9375	0.00542315396742246
0.625	0.875	0.00780984795881027
0.75	0.875	0.00689222651266251
0.6875	0.9375	0.00531092126614964
0.25	0.875	0.00690945147496832
0.375	0.875	0.00780838352686945
0.3125	0.9375	0.00531626745046629
0.3125	0.9375	0.00531626745046629
0.25	1	0.00250292988397181
0.25	0.9375	0.00541349318026212
0.25	0.875	0.00690945147496832
0.3125	0.9375	0.00531626745046629
0.25	0.9375	0.00541349318026212
0.3125	0.8125	0.00870781408456364
0.25	0.875	0.00690945147496832
0.25	0.8125	0.00744141083473515
0.25	0.75	0.00729531769480907
0.3125	0.8125	0.00870781408456364
0.25	0.8125	0.00744141083473515
0.375	0.875	0.00780838352686945
0.25	0.875	0.00690945147496832
0.3125	0.8125	0.00870781408456364
0.375	0.875	0.00780838352686945
0.5	1	0.00496055081886216
0.375	1	0.00442687005794196
0.375	1	0.00442687005794196
0.25	1	0.00250292988397181
0.3125	0.9375	0.00531626745046629
0.375	0.875	0.00780838352686945
0.375	1	0.00442687005794196
0.3125	0.9375	0.00531626745046629
0.125	0.9375	0.0030279408690124
0.1875	0.9375	0.00416324454924064
0.15625	0.96875	0.00256516751381113
0.125	1	0.00147950723292073
0.125	0.9375	0.0030279408690124
0.15625	0.96875	0.00256516751381113
0.125	0.9375	0.0030279408690124
0.125	0.875	0.0036583006907219
0.15625	0.90625	0.00403795462576816
0.1875	0.9375	0.00416324454924064
0.125	0.9375	0.0030279408690124
0.15625	0.90625	0.00403795462576816
0.1875	1	0.00221545577932223
0.1875	0.9375	0.00416324454924064
0.21875	0.96875	0.00352290427369792
0.25	1	0.00250292988397181
0.1875	1	0.00221545577932223
0.21875	0.96875	0.00352290427369792
0.1875	1	0.00221545577932223
0.125	1	0.00147950723292073
0.15625	0.96875	0.00256516751381113
0.1875	0.9375	0.00416324454924064
0.1875	1	0.00221545577932223
0.15625	0.96875	0.00256516751381113
0.125	1	0.00147950723292073
0	1	0
0.0625	0.9375	0.00141869241178149
0.0625	0.9375	0.00141869241178149
0.125	0.875	0.0036583006907219
0.125	0.9375	0.0030279408690124
0.125	1	0.00147950723292073
0.0625	0.9375	0.00141869241178149
0.125	0.9375	0.0030279408690124
0.1875	0.875	0.00560897611616454
0.1875	0.8125	0.00556305093610222
0.21875	0.84375	0.00642257708196699
0.25	0.875	0.00690945147496832
0.1875	0.875	0.00560897611616454
0.21875	0.84375	0.00642257708196699
0.1875	0.875	0.00560897611616454
0.125	0.875	0.0036583006907219
0.15625	0.84375	0.00465394496642335
0.1875	0.8125	0.00556305093610222
0.1875	0.875	0.00560897611616454
0.15625	0.84375	0.00465394496642335
0.25	0.8125	0.00744141083473515
0.1875	0.8125	0.00556305093610222
0.21875	0.78125	0.00651295580852081
0.25	0.75	0.00729531769480907
0.25	0.8125	0.00744141083473515
0.21875	0.78125	0.00651295580852081
0.25	0.8125	0.00744141083473515
0.25	0.875	0.00690945147496832
0.21875	0.84375	0.00642257708196699
0.1875	0.8125	0.00556305093610222
0.25	0.8125	0.00744141083473515
0.21875	0.84375	0.00642257708196699
0.25	0.9375	0.00541349318026212
0.1875	0.9375	0.00416324454924064
0.21875	0.90625	0.00550472725467129
0.25	0.875	0.00690945147496832
0.25	0.9375	0.00541349318026212
0.21875	0.90625	0.00550472725467129
0.25	0.9375	0.00541349318026212
0.25	1	0.00250292988397181
0.21875	0.96875	0.00352290427369792
0.1875	0.9375	0.00416324454924064
0.25	0.9375	0.00541349318026212
0.21875	0.96875	0.00352290427369792
0.1875	0.875	0.00560897611616454
0.1875	0.9375	0.00416324454924064
0.15625	0.90625	0.00403795462576816
0.125	0.875	0.0036583006907219
0.1875	0.875	0.00560897611616454
0.15625	0.90625	0.00403795462576816
0.1875	0.875	0.00560897611616454
0.25	0.875	0.00690945147496832
0.21875	0.90625	0.00550472725467129
0.1875	0.9375	0.00416324454924064
0.1875	0.875	0.00560897611616454
0.21875	0.90625	0.00550472725467129
0.375	0.625	0.00840050134385741
0.5	0.75	0.0125402831310316
0.375	0.75	0.0121613996854166
0.375	0.75	0.0121613996854166
0.25	0.75	0.00729531769480907
0.3125	0.6875	0.00896869563091422
0.375	0.625	0.00840050134385741
0.375	0.75	0.0121613996854166
0.3125	0.6875	0.00896869563091422
0.5	0.5	0.00553778884971814
0.5	0.75	0.0125402831310316
0.375	0.625	0.00840050134385741
0.5	0.75	0.0125402831310316
0.5	1	0.00496055081886216
0.375	0.875	0.00780838352686945
0.375	0.75	0.0121613996854166
0.375	0.875	0.00780838352686945
0.3125	0.8125	0.00870781408456364
0.25	0.75	0.00729531769480907
0.375	0.75	0.0121613996854166
0.3125	0.8125	0.00870781408456364
0.5	0.75	0.0125402831310316
0.375	0.875	0.00780838352686945
0.375	0.75	0.0121613996854166
0.21875	0.59375	0.00612560314508363
0.1875	0.625	0.00587858729107997
0.1875	0.59375	0.00538187301865898
0.1875	0.5625	0.00460585619892843
0.21875	0.59375	0.00612560314508363
0.1875	0.59375	0.00538187301865898
0.21875	0.59375	0.00612560314508363
0.25	0.625	0.0074676971364346
0.21875	0.625	0.00671530908643616
0.1875	0.625	0.00587858729107997
0.21875	0.59375	0.00612560314508363
0.21875	0.625	0.00671530908643616
0.1875	0.625	0.00587858729107997
0.125	0.625	0.0037857465559541
0.15625	0.59375	0.00444042120387687
0.15625	0.59375	0.00444042120387687
0.1875	0.5625	0.00460585619892843
0.1875	0.59375	0.00538187301865898
0.1875	0.625	0.00587858729107997
0.15625	0.59375	0.00444042120387687
0.1875	0.59375	0.00538187301865898
0.21875	0.53125	0.00424551486184919
0.25	0.5625	0.00595574712608237
0.21875	0.5625	0.00531175992561886
0.21875	0.5625	0.00531175992561886
0.1875	0.5625	0.00460585619892843
0.203125	0.546875	0.00451816220829126
0.21875	0.53125	0.00424551486184919
0.21875	0.5625	0.00531175992561886
0.203125	0.546875	0.00451816220829126
0.25	0.5	0.003439338571568
0.25	0.5625	0.00595574712608237
0.21875	0.53125	0.00424551486184919
0.25	0.5625	0.00595574712608237
0.25	0.625	0.0074676971364346
0.21875	0.59375	0.00612560314508363
0.21875	0.59375	0.00612560314508363
0.1875	0.5625	0.00460585619892843
0.21875	0.5625	0.00531175992561886
0.25	0.5625	0.00595574712608237
0.21875	0.59375	0.00612560314508363
0.21875	0.5625	0.00531175992561886
0.21875	0.65625	0.00675620679701009
0.25	0.6875	0.00771040442667903
0.21875	0.6875	0.00673335698083709
0.21875	0.6875	0.00673335698083709
0.1875	0.6875	0.00568401482252262
0.203125	0.671875	0.00625526980825361
0.21875	0.65625	0.00675620679701009
0.21875	0.6875	0.00673335698083709
0.203125	0.671875	0.00625526980825361
0.25	0.625	0.0074676971364346
0.25	0.6875	0.00771040442667903
0.21875	0.65625	0.00675620679701009
0.25	0.6875	0.00771040442667903
0.25	0.75	0.00729531769480907
0.21875	0.71875	0.00659019203012531
0.21875	0.71875	0.00659019203012531
0.1875	0.6875	0.00568401482252262
0.21875	0.6875	0.00673335698083709
0.25	0.6875	0.00771040442667903
0.21875	0.71875	0.00659019203012531
0.21875	0.6875	0.00673335698083709
0.15625	0.65625	0.0048247979897695
0.1875	0.625	0.00587858729107997
0.1875	0.65625	0.00588450572048941
0.1875	0.6875	0.00568401482252262
0.15625	0.65625	0.0048247979897695
0.1875	0.65625	0.00588450572048941
0.125	0.625	0.0037857465559541
0.1875	0.625	0.00587858729107997
0.15625	0.65625	0.0048247979897695
0.21875	0.625	0.00671530908643616
0.21875	0.65625	0.00675620679701009
0.203125	0.640625	0.00631478136895146
0.1875	0.625	0.00587858729107997
0.21875	0.625	0.00671530908643616
0.203125	0.640625	0.00631478136895146
0.25	0.625	0.0074676971364346
0.21875	0.65625	0.00675620679701009
0.21875	0.625	0.00671530908643616
0.1875	0.65625	0.00588450572048941
0.21875	0.65625	0.00675620679701009
0.203125	0.671875	0.00625526980825361
0.1875	0.6875	0.00568401482252262
0.1875	0.65625	0.00588450572048941
0.203125	0.671875	0.00625526980825361
0.1875	0.65625	0.00588450572048941
0.1875	0.625	0.00587858729107997
0.203125	0.640625	0.00631478136895146
0.21875	0.65625	0.00675620679701009
0.1875	0.65625	0.00588450572048941
0.203125	0.640625	0.00631478136895146
0.0625	0.5625	0.00133345704237929
0.125	0.5	0.00185718873105248
0.125	0.5625	0.00329877240314487
0.125	0.625	0.0037857465559541
0.0625	0.5625	0.00133345704237929
0.125	0.5625	0.00329877240314487
0	0.5	0
0.125	0.5	0.00185718873105248
0.0625	0.5625	0.00133345704237929
0.15625	0.53125	0.00311000745161557
0.1875	0.5	0.00264528043668899
0.1875	0.53125	0.00378086983588081
0.1875	0.5625	0.00460585619892843
0.15625	0.53125	0.00311000745161557
0.1875	0.53125	0.00378086983588081
0.125	0.5	0.00185718873105248
0.1875	0.5	0.00264528043668899
0.15625	0.53125	0.00311000745161557
0.21875	0.5	0.00307806431552108
0.21875	0.53125	0.00424551486184919
0.203125	0.515625	0.0034200936921185
0.1875	0.5	0.00264528043668899
0.21875	0.5	0.00307806431552108
0.203125	0.515625	0.0034200936921185
0.25	0.5	0.003439338571568
0.21875	0.53125	0.00424551486184919
0.21875	0.5	0.00307806431552108
0.1875	0.53125	0.00378086983588081
0.21875	0.53125	0.00424551486184919
0.203125	0.546875	0.00451816220829126
0.1875	0.5625	0.00460585619892843
0.1875	0.53125	0.00378086983588081
0.203125	0.546875	0.00451816220829126
0.1875	0.53125	0.00378086983588081
0.1875	0.5	0.00264528043668899
0.203125	0.515625	0.0034200936921185
0.21875	0.53125	0.00424551486184919
0.1875	0.53125	0.00378086983588081
0.203125	0.515625	0.0034200936921185
0.125	0.5625	0.00329877240314487
0.1875	0.5625	0.00460585619892843
0.15625	0.59375	0.00444042120387687
0.125	0.625	0.0037857465559541
0.125	0.5625	0.00329877240314487
0.15625	0.59375	0.00444042120387687
0.125	0.5625	0.00329877240314487
0.125	0.5	0.00185718873105248
0.15625	0.53125	0.00311000745161557
0.1875	0.5625	0.00460585619892843
0.125	0.5625	0.00329877240314487
0.15625	0.53125	0.00311000745161557
0.375	0.5	0.00483906422791628
0.375	0.625	0.00840050134385741
0.3125	0.5625	0.00630660227530282
0.25	0.5	0.003439338571568
0.375	0.5	0.00483906422791628
0.3125	0.5625	0.00630660227530282
0.5	0.5	0.00553778884971814
0.375	0.625	0.00840050134385741
0.375	0.5	0.00483906422791628
0.25	0.625	0.0074676971364346
0.375	0.625	0.00840050134385741
0.3125	0.6875	0.00896869563091422
0.3125	0.6875	0.00896869563091422
0.25	0.75	0.00729531769480907
0.25	0.6875	0.00771040442667903
0.25	0.625	0.0074676971364346
0.3125	0.6875	0.00896869563091422
0.25	0.6875	0.00771040442667903
0.3125	0.5625	0.00630660227530282
0.25	0.625	0.0074676971364346
0.25	0.5625	0.00595574712608237
0.25	0.5	0.003439338571568
0.3125	0.5625	0.00630660227530282
0.25	0.5625	0.00595574712608237
0.375	0.625	0.00840050134385741
0.25	0.625	0.0074676971364346
0.3125	0.5625	0.00630660227530282
0.0625	0.8125	0.0017891867104896
0.125	0.75	0.00383503831760755
0.125	0.8125	0.00399481608861667
0.125	0.875	0.0036583006907219
0.0625	0.8125	0.0017891867104896
0.125	0.8125	0.00399481608861667
0	0.75	0
0.125	0.75	0.00383503831760755
0.0625	0.8125	0.0017891867104896
0.15625	0.78125	0.00463031725818224
0.1875	0.75	0.00583474296592866
0.1875	0.78125	0.00571863500875036
0.1875	0.8125	0.00556305093610222
0.15625	0.78125	0.00463031725818224
0.1875	0.78125	0.00571863500875036
0.125	0.75	0.00383503831760755
0.1875	0.75	0.00583474296592866
0.15625	0.78125	0.00463031725818224
0.21875	0.78125	0.00651295580852081
0.1875	0.75	0.00583474296592866
0.21875	0.75	0.00672014757124506
0.25	0.75	0.00729531769480907
0.21875	0.78125	0.00651295580852081
0.21875	0.75	0.00672014757124506
0.21875	0.78125	0.00651295580852081
0.1875	0.8125	0.00556305093610222
0.1875	0.78125	0.00571863500875036
0.1875	0.75	0.00583474296592866
0.21875	0.78125	0.00651295580852081
0.1875	0.78125	0.00571863500875036
0.125	0.8125	0.00399481608861667
0.1875	0.8125	0.00556305093610222
0.15625	0.84375	0.00465394496642335
0.125	0.875	0.0036583006907219
0.125	0.8125	0.00399481608861667
0.15625	0.84375	0.00465394496642335
0.125	0.8125	0.00399481608861667
0.125	0.75	0.00383503831760755
0.15625	0.78125	0.00463031725818224
0.1875	0.8125	0.00556305093610222
0.125	0.8125	0.00399481608861667
0.15625	0.78125	0.00463031725818224
0	0.875	0
0.125	0.875	0.0036583006907219
0.0625	0.9375	0.00141869241178149
0	1	0
0	0.875	0
0.0625	0.9375	0.00141869241178149
0	0.875	0
0	0.75	0
0.0625	0.8125	0.0017891867104896
0.125	0.875	0.0036583006907219
0	0.875	0
0.0625	0.8125	0.0017891867104896
0	0.625	0
0.125	0.625	0.0037857465559541
0.0625	0.6875	0.00190476335275975
0	0.75	0
0	0.625	0
0.0625	0.6875	0.00190476335275975
0	0.625	0
0	0.5	0
0.0625	0.5625	0.00133345704237929
0.125	0.625	0.0037857465559541
0	0.625	0
0.0625	0.5625	0.00133345704237929
0.125	0.6875	0.00406525374791163
0.1875	0.6875	0.00568401482252262
0.15625	0.71875	0.00473817319893942
0.125	0.75	0.00383503831760755
0.125	0.6875	0.00406525374791163
0.15625	0.71875	0.00473817319893942
0.125	0.6875	0.00406525374791163
0.125	0.625	0.0037857465559541
0.15625	0.65625	0.0048247979897695
0.1875	0.6875	0.00568401482252262
0.125	0.6875	0.00406525374791163
0.15625	0.65625	0.0048247979897695
0.21875	0.71875	0.00659019203012531
0.1875	0.75	0.00583474296592866
0.1875	0.71875	0.00582152107107329
0.1875	0.6875	0.00568401482252262
0.21875	0.71875	0.00659019203012531
0.1875	0.71875	0.00582152107107329
0.21875	0.71875	0.00659019203012531
0.25	0.75	0.00729531769480907
0.21875	0.75	0.00672014757124506
0.1875	0.75	0.00583474296592866
0.21875	0.71875	0.00659019203012531
0.21875	0.75	0.00672014757124506
0.1875	0.75	0.00583474296592866
0.125	0.75	0.00383503831760755
0.15625	0.71875	0.00473817319893942
0.15625	0.71875	0.00473817319893942
0.1875	0.6875	0.00568401482252262
0.1875	0.71875	0.00582152107107329
0.1875	0.75	0.00583474296592866
0.15625	0.71875	0.00473817319893942
0.1875	0.71875	0.00582152107107329
0.125	0.75	0.00383503831760755
0	0.75	0
0.0625	0.6875	0.00190476335275975
0.0625	0.6875	0.00190476335275975
0.125	0.625	0.0037857465559541
0.125	0.6875	0.00406525374791163
0.125	0.75	0.00383503831760755
0.0625	0.6875	0.00190476335275975
0.125	0.6875	0.00406525374791163
0	0.25	0
0.25	0.25	-0.000487258171575177
0.125	0.375	0.00122152992536533
0	0.5	0
0	0.25	0
0.125	0.375	0.00122152992536533
0	0	0
0.25	0.25	-0.000487258171575177
0	0.25	0
0.25	0.375	-0.000100300114737828
0.375	0.375	1.52089548476274e-05
0.3125	0.4375	0.00278432125389022
0.3125	0.4375	0.00278432125389022
0.25	0.5	0.003439338571568
0.25	0.4375	0.0010081874987319
0.25	0.375	-0.000100300114737828
0.3125	0.4375	0.00278432125389022
0.25	0.4375	0.0010081874987319
0.25	0.25	-0.000487258171575177
0.375	0.375	1.52089548476274e-05
0.25	0.375	-0.000100300114737828
0.375	0.5	0.00483906422791628
0.375	0.375	1.52089548476274e-05
0.4375	0.4375	0.00296835339643746
0.5	0.5	0.00553778884971814
0.375	0.5	0.00483906422791628
0.4375	0.4375	0.00296835339643746
0.375	0.5	0.00483906422791628
0.25	0.5	0.003439338571568
0.3125	0.4375	0.00278432125389022
0.375	0.375	1.52089548476274e-05
0.375	0.5	0.00483906422791628
0.3125	0.4375	0.00278432125389022
0.125	0.5	0.00185718873105248
0.125	0.375	0.00122152992536533
0.1875	0.4375	0.00149157602408778
0.1875	0.5	0.00264528043668899
0.1875	0.4375	0.00149157602408778
0.21875	0.46875	0.00222060341146936
0.21875	0.46875	0.00222060341146936
0.25	0.5	0.003439338571568
0.21875	0.5	0.00307806431552108
0.1875	0.5	0.00264528043668899
0.21875	0.46875	0.00222060341146936
0.21875	0.5	0.00307806431552108
0.125	0.5	0.00185718873105248
0.1875	0.4375	0.00149157602408778
0.1875	0.5	0.00264528043668899
0	0.5	0
0.125	0.375	0.00122152992536533
0.125	0.5	0.00185718873105248
0.125	0.375	0.00122152992536533
0.25	0.25	-0.000487258171575177
0.25	0.375	-0.000100300114737828
0.1875	0.4375	0.00149157602408778
0.25	0.375	-0.000100300114737828
0.25	0.4375	0.0010081874987319
0.25	0.4375	0.0010081874987319
0.25	0.5	0.003439338571568
0.21875	0.46875	0.00222060341146936
0.1875	0.4375	0.00149157602408778
0.25	0.4375	0.0010081874987319
0.21875	0.46875	0.00222060341146936
0.125	0.375	0.00122152992536533
0.25	0.375	-0.000100300114737828
0.1875	0.4375	0.00149157602408778


==> figures/Example2_u2.dat <==
0.375	0.25	0.000102858069112873
0.375	0.125	0.000118920044522901
0.4375	0.1875	9.0123691712703e-05
0.4375	0.1875	9.0123691712703e-05
0.5	0.25	0.00017417148901425
0.4375	0.25	0.000149129242294054
0.375	0.25	0.000102858069112873
0.4375	0.1875	9.0123691712703e-05
0.4375	0.25	0.000149129242294054
0.3125	0.1875	0.000102834343984789
0.375	0.25	0.000102858069112873
0.3125	0.25	-3.54331598103982e-05
0.25	0.25	5.75420146540511e-05
0.3125	0.1875	0.000102834343984789
0.3125	0.25	-3.54331598103982e-05
0.375	0.125	0.000118920044522901
0.375	0.25	0.000102858069112873
0.3125	0.1875	0.000102834343984789
0.375	0.125	0.000118920044522901
0.5	0	0.000552737535863287
0.5	0.125	-7.66778708171999e-05
0.5	0.125	-7.66778708171999e-05
0.5	0.25	0.00017417148901425
0.4375	0.1875	9.0123691712703e-05
0.375	0.125	0.000118920044522901
0.5	0.125	-7.66778708171999e-05
0.4375	0.1875	9.0123691712703e-05
0.4375	0.375	0.00109108893712804
0.4375	0.3125	0.000562692303325776
0.46875	0.34375	0.00106232116344815
0.46875	0.34375	0.00106232116344815
0.5	0.375	0.00109290564383139
0.46875	0.375	0.000930832281016588
0.4375	0.375	0.00109108893712804
0.46875	0.34375	0.00106232116344815
0.46875	0.375	0.000930832281016588
0.40625	0.34375	0.000996231218680634
0.4375	0.375	0.00109108893712804
0.40625	0.375	0.000931630513096378
0.375	0.375	0.0011208357301767
0.40625	0.34375	0.000996231218680634
0.40625	0.375	0.000931630513096378
0.4375	0.3125	0.000562692303325776
0.4375	0.375	0.00109108893712804
0.40625	0.34375	0.000996231218680634
0.5	0.3125	0.000588524941090276
0.4375	0.3125	0.000562692303325776
0.46875	0.28125	0.000598912748471559
0.5	0.25	0.00017417148901425
0.5	0.3125	0.000588524941090276
0.46875	0.28125	0.000598912748471559
0.5	0.3125	0.000588524941090276
0.5	0.375	0.00109290564383139
0.46875	0.34375	0.00106232116344815
0.4375	0.3125	0.000562692303325776
0.5	0.3125	0.000588524941090276
0.46875	0.34375	0.00106232116344815
0.46875	0.40625	0.00154576429555179
0.5	0.4375	0.00230706915921803
0.46875	0.4375	0.00215190065456543
0.4375	0.4375	0.00228594698043307
0.46875	0.40625	0.00154576429555179
0.46875	0.4375	0.00215190065456543
0.46875	0.40625	0.00154576429555179
0.5	0.375	0.00109290564383139
0.5	0.40625	0.00127662054454852
0.5	0.4375	0.00230706915921803
0.46875	0.40625	0.00154576429555179
0.5	0.40625	0.00127662054454852
0.5	0.46875	0.0035626645075241
0.46875	0.46875	0.00356421301339833
0.484375	0.453125	0.0030433864642848
0.5	0.4375	0.00230706915921803
0.5	0.46875	0.0035626645075241
0.484375	0.453125	0.0030433864642848
0.5	0.46875	0.0035626645075241
0.5	0.5	0.00532191624008034
0.484375	0.484375	0.004531996466904
0.46875	0.46875	0.00356421301339833
0.5	0.46875	0.0035626645075241
0.484375	0.484375	0.004531996466904
0.46875	0.4375	0.00215190065456543
0.46875	0.46875	0.00356421301339833
0.453125	0.453125	0.00301290587342814
0.4375	0.4375	0.00228594698043307
0.46875	0.4375	0.00215190065456543
0.453125	0.453125	0.00301290587342814
0.46875	0.4375	0.00215190065456543
0.5	0.4375	0.00230706915921803
0.484375	0.453125	0.0030433864642848
0.46875	0.46875	0.00356421301339833
0.46875	0.4375	0.00215190065456543
0.484375	0.453125	0.0030433864642848
0.40625	0.40625	0.00156715727429819
0.4375	0.375	0.00109108893712804
0.4375	0.40625	0.00128008020527344
0.4375	0.4375	0.00228594698043307
0.40625	0.40625	0.00156715727429819
0.4375	0.40625	0.00128008020527344
0.40625	0.40625	0.00156715727429819
0.375	0.375	0.0011208357301767
0.40625	0.375	0.000931630513096378
0.4375	0.375	0.00109108893712804
0.40625	0.40625	0.00156715727429819
0.40625	0.375	0.000931630513096378
0.46875	0.40625	0.00154576429555179
0.4375	0.375	0.00109108893712804
0.46875	0.375	0.000930832281016588
0.5	0.375	0.00109290564383139
0.46875	0.40625	0.00154576429555179
0.46875	0.375	0.000930832281016588
0.46875	0.40625	0.00154576429555179
0.4375	0.4375	0.00228594698043307
0.4375	0.40625	0.00128008020527344
0.4375	0.375	0.00109108893712804
0.46875	0.40625	0.00154576429555179
0.4375	0.40625	0.00128008020527344
0.3125	0.3125	0.000499070390270855
0.375	0.25	0.000102858069112873
0.375	0.3125	0.000419157265121026
0.375	0.3125	0.000419157265121026
0.375	0.375	0.0011208357301767
0.34375	0.34375	0.00104570858820708
0.3125	0.3125	0.000499070390270855
0.375	0.3125	0.000419157265121026
0.34375	0.34375	0.00104570858820708
0.3125	0.3125	0.000499070390270855
0.25	0.25	5.75420146540511e-05
0.3125	0.25	-3.54331598103982e-05
0.375	0.25	0.000102858069112873
0.3125	0.3125	0.000499070390270855
0.3125	0.25	-3.54331598103982e-05
0.4375	0.25	0.000149129242294054
0.4375	0.3125	0.000562692303325776
0.40625	0.28125	0.000510070785551844
0.375	0.25	0.000102858069112873
0.4375	0.25	0.000149129242294054
0.40625	0.28125	0.000510070785551844
0.4375	0.25	0.000149129242294054
0.5	0.25	0.00017417148901425
0.46875	0.28125	0.000598912748471559
0.4375	0.3125	0.000562692303325776
0.4375	0.25	0.000149129242294054
0.46875	0.28125	0.000598912748471559
0.375	0.3125	0.000419157265121026
0.4375	0.3125	0.000562692303325776
0.40625	0.34375	0.000996231218680634
0.375	0.375	0.0011208357301767
0.375	0.3125	0.000419157265121026
0.40625	0.34375	0.000996231218680634
0.375	0.3125	0.000419157265121026
0.375	0.25	0.000102858069112873
0.40625	0.28125	0.000510070785551844
0.4375	0.3125	0.000562692303325776
0.375	0.3125	0.000419157265121026
0.40625	0.28125	0.000510070785551844
0.125	0.125	8.26403268946291e-05
0.25	0	0.000409130663003739
0.25	0.125	-4.37437337232743e-05
0.25	0.125	-4.37437337232743e-05
0.25	0.25	5.75420146540511e-05
0.1875	0.1875	-2.32430386063594e-05
0.125	0.125	8.26403268946291e-05
0.25	0.125	-4.37437337232743e-05
0.1875	0.1875	-2.32430386063594e-05
0	0	0
0.25	0	0.000409130663003739
0.125	0.125	8.26403268946291e-05
0.25	0	0.000409130663003739
0.5	0	0.000552737535863287
0.375	0.125	0.000118920044522901
0.25	0.125	-4.37437337232743e-05
0.375	0.125	0.000118920044522901
0.3125	0.1875	0.000102834343984789
0.25	0.25	5.75420146540511e-05
0.25	0.125	-4.37437337232743e-05
0.3125	0.1875	0.000102834343984789
0.25	0	0.000409130663003739
0.375	0.125	0.000118920044522901
0.25	0.125	-4.37437337232743e-05
0.625	0.125	0.000100198902261163
0.75	0	0.000392146025566242
0.75	0.125	-3.35089565269555e-05
0.75	0.125	-3.35089565269555e-05
0.75	0.25	0.000130210622359593
0.6875	0.1875	0.000119698183713213
0.625	0.125	0.000100198902261163
0.75	0.125	-3.35089565269555e-05
0.6875	0.1875	0.000119698183713213
0.5	0	0.000552737535863287
0.75	0	0.000392146025566242
0.625	0.125	0.000100198902261163
0.75	0	0.000392146025566242
1	0	0
0.875	0.125	0.000119221267567321
0.75	0.125	-3.35089565269555e-05
0.875	0.125	0.000119221267567321
0.8125	0.1875	8.10033805905626e-06
0.75	0.25	0.000130210622359593
0.75	0.125	-3.35089565269555e-05
0.8125	0.1875	8.10033805905626e-06
0.75	0	0.000392146025566242
0.875	0.125	0.000119221267567321
0.75	0.125	-3.35089565269555e-05
0.625	0.3125	0.000514939519540251
0.5625	0.3125	0.000569189748382922
0.59375	0.28125	0.000588495850085296
0.625	0.25	0.00014734624480304
0.625	0.3125	0.000514939519540251
0.59375	0.28125	0.000588495850085296
0.625	0.3125	0.000514939519540251
0.625	0.375	0.00100349746744471
0.59375	0.34375	0.00100007803938785
0.5625	0.3125	0.000569189748382922
0.625	0.3125	0.000514939519540251
0.59375	0.34375	0.00100007803938785
0.5625	0.25	0.000185589970396907
0.5625	0.3125	0.000569189748382922
0.53125	0.28125	0.000623571694210543
0.5	0.25	0.00017417148901425
0.5625	0.25	0.000185589970396907
0.53125	0.28125	0.000623571694210543
0.5625	0.25	0.000185589970396907
0.625	0.25	0.00014734624480304
0.59375	0.28125	0.000588495850085296
0.5625	0.3125	0.000569189748382922
0.5625	0.25	0.000185589970396907
0.59375	0.28125	0.000588495850085296
0.6875	0.25	0.000151220318948945
0.6875	0.3125	0.000421016623326085
0.65625	0.28125	0.000536444593972113
0.625	0.25	0.00014734624480304
0.6875	0.25	0.000151220318948945
0.65625	0.28125	0.000536444593972113
0.6875	0.25	0.000151220318948945
0.75	0.25	0.000130210622359593
0.71875	0.28125	0.000437941681914237
0.6875	0.3125	0.000421016623326085
0.6875	0.25	0.000151220318948945
0.71875	0.28125	0.000437941681914237
0.625	0.3125	0.000514939519540251
0.6875	0.3125	0.000421016623326085
0.65625	0.34375	0.000893470589542211
0.625	0.375	0.00100349746744471
0.625	0.3125	0.000514939519540251
0.65625	0.34375	0.000893470589542211
0.625	0.3125	0.000514939519540251
0.625	0.25	0.00014734624480304
0.65625	0.28125	0.000536444593972113
0.6875	0.3125	0.000421016623326085
0.625	0.3125	0.000514939519540251
0.65625	0.28125	0.000536444593972113
0.53125	0.40625	0.00152915505144757
0.5625	0.375	0.00107137898726665
0.5625	0.40625	0.0012491283488754
0.5625	0.4375	0.00226755794654429
0.53125	0.40625	0.00152915505144757
0.5625	0.40625	0.0012491283488754
0.53125	0.40625	0.00152915505144757
0.5	0.375	0.00109290564383139
0.53125	0.375	0.000920856882706782
0.5625	0.375	0.00107137898726665
0.53125	0.40625	0.00152915505144757
0.53125	0.375	0.000920856882706782
0.59375	0.40625	0.00148480633014691
0.5625	0.375	0.00107137898726665
0.59375	0.375	0.000893142007354891
0.625	0.375	0.00100349746744471
0.59375	0.40625	0.00148480633014691
0.59375	0.375	0.000893142007354891
0.59375	0.40625	0.00148480633014691
0.5625	0.4375	0.00226755794654429
0.5625	0.40625	0.0012491283488754
0.5625	0.375	0.00107137898726665
0.59375	0.40625	0.00148480633014691
0.5625	0.40625	0.0012491283488754
0.53125	0.4375	0.00214706764545574
0.53125	0.46875	0.00356454698574928
0.515625	0.453125	0.003042779350937
0.5	0.4375	0.00230706915921803
0.53125	0.4375	0.00214706764545574
0.515625	0.453125	0.003042779350937
0.53125	0.4375	0.00214706764545574
0.5625	0.4375	0.00226755794654429
0.546875	0.453125	0.00300455223900649
0.53125	0.46875	0.00356454698574928
0.53125	0.4375	0.00214706764545574
0.546875	0.453125	0.00300455223900649
0.5	0.46875	0.0035626645075241
0.53125	0.46875	0.00356454698574928
0.515625	0.484375	0.00453112433741999
0.5	0.5	0.00532191624008034
0.5	0.46875	0.0035626645075241
0.515625	0.484375	0.00453112433741999
0.5	0.46875	0.0035626645075241
0.5	0.4375	0.00230706915921803
0.515625	0.453125	0.003042779350937
0.53125	0.46875	0.00356454698574928
0.5	0.46875	0.0035626645075241
0.515625	0.453125	0.003042779350937
0.53125	0.40625	0.00152915505144757
0.5	0.4375	0.00230706915921803
0.5	0.40625	0.00127662054454852
0.5	0.375	0.00109290564383139
0.53125	0.40625	0.00152915505144757
0.5	0.40625	0.00127662054454852
0.53125	0.40625	0.00152915505144757
0.5625	0.4375	0.00226755794654429
0.53125	0.4375	0.00214706764545574
0.5	0.4375	0.00230706915921803
0.53125	0.40625	0.00152915505144757
0.53125	0.4375	0.00214706764545574
0.5	0.3125	0.000588524941090276
0.5625	0.3125	0.000569189748382922
0.53125	0.34375	0.00105419512731421
0.5	0.375	0.00109290564383139
0.5	0.3125	0.000588524941090276
0.53125	0.34375	0.00105419512731421
0.5	0.3125	0.000588524941090276
0.5	0.25	0.00017417148901425
0.53125	0.28125	0.000623571694210543
0.5625	0.3125	0.000569189748382922
0.5	0.3125	0.000588524941090276
0.53125	0.28125	0.000623571694210543
0.5625	0.375	0.00107137898726665
0.5625	0.3125	0.000569189748382922
0.59375	0.34375	0.00100007803938785
0.59375	0.34375	0.00100007803938785
0.625	0.375	0.00100349746744471
0.59375	0.375	0.000893142007354891
0.5625	0.375	0.00107137898726665
0.59375	0.34375	0.00100007803938785
0.59375	0.375	0.000893142007354891
0.53125	0.34375	0.00105419512731421
0.5625	0.375	0.00107137898726665
0.53125	0.375	0.000920856882706782
0.5	0.375	0.00109290564383139
0.53125	0.34375	0.00105419512731421
0.53125	0.375	0.000920856882706782
0.5625	0.3125	0.000569189748382922
0.5625	0.375	0.00107137898726665
0.53125	0.34375	0.00105419512731421
0.5	0.125	-7.66778708171999e-05
0.625	0.125	0.000100198902261163
0.5625	0.1875	8.54673825748908e-05
0.5	0.25	0.00017417148901425
0.5	0.125	-7.66778708171999e-05
0.5625	0.1875	8.54673825748908e-05
0.5	0	0.000552737535863287
0.625	0.125	0.000100198902261163
0.5	0.125	-7.66778708171999e-05
0.625	0.25	0.00014734624480304
0.625	0.125	0.000100198902261163
0.6875	0.1875	0.000119698183713213
0.6875	0.1875	0.000119698183713213
0.75	0.25	0.000130210622359593
0.6875	0.25	0.000151220318948945
0.625	0.25	0.00014734624480304
0.6875	0.1875	0.000119698183713213
0.6875	0.25	0.000151220318948945
0.5625	0.1875	8.54673825748908e-05
0.625	0.25	0.00014734624480304
0.5625	0.25	0.000185589970396907
0.5	0.25	0.00017417148901425
0.5625	0.1875	8.54673825748908e-05
0.5625	0.25	0.000185589970396907
0.625	0.125	0.000100198902261163
0.625	0.25	0.00014734624480304
0.5625	0.1875	8.54673825748908e-05
0.8125	0.375	0.000501632811752527
0.8125	0.4375	0.00136466655464446
0.78125	0.40625	0.00116939076066033
0.75	0.375	0.000757859509916386
0.8125	0.375	0.000501632811752527
0.78125	0.40625	0.00116939076066033
0.8125	0.375	0.000501632811752527
0.875	0.375	0.000409436763741274
0.84375	0.40625	0.000983817818239689
0.8125	0.4375	0.00136466655464446
0.8125	0.375	0.000501632811752527
0.84375	0.40625	0.000983817818239689
0.78125	0.4375	0.00148303775886119
0.78125	0.46875	0.00228713561128797
0.765625	0.453125	0.00210322639771041
0.75	0.4375	0.00176802724667644
0.78125	0.4375	0.00148303775886119
0.765625	0.453125	0.00210322639771041
0.8125	0.4375	0.00136466655464446
0.78125	0.46875	0.00228713561128797
0.78125	0.4375	0.00148303775886119
0.75	0.46875	0.00249532911261178
0.78125	0.46875	0.00228713561128797
0.765625	0.484375	0.00298602998374875
0.75	0.5	0.00363807089580322
0.75	0.46875	0.00249532911261178
0.765625	0.484375	0.00298602998374875
0.75	0.46875	0.00249532911261178
0.75	0.4375	0.00176802724667644
0.765625	0.453125	0.00210322639771041
0.78125	0.46875	0.00228713561128797
0.75	0.46875	0.00249532911261178
0.765625	0.453125	0.00210322639771041
0.78125	0.40625	0.00116939076066033
0.75	0.4375	0.00176802724667644
0.75	0.40625	0.00101463488318217
0.75	0.375	0.000757859509916386
0.78125	0.40625	0.00116939076066033
0.75	0.40625	0.00101463488318217
0.78125	0.40625	0.00116939076066033
0.8125	0.4375	0.00136466655464446
0.78125	0.4375	0.00148303775886119
0.75	0.4375	0.00176802724667644
0.78125	0.40625	0.00116939076066033
0.78125	0.4375	0.00148303775886119
0.75	0.3125	0.000295175595574377
0.8125	0.3125	0.00036966795490937
0.78125	0.34375	0.000723573304155805
0.75	0.375	0.000757859509916386
0.75	0.3125	0.000295175595574377
0.78125	0.34375	0.000723573304155805
0.75	0.25	0.000130210622359593
0.8125	0.3125	0.00036966795490937
0.75	0.3125	0.000295175595574377
0.8125	0.375	0.000501632811752527
0.8125	0.3125	0.00036966795490937
0.84375	0.34375	0.000446460031338877
0.875	0.375	0.000409436763741274
0.8125	0.375	0.000501632811752527
0.84375	0.34375	0.000446460031338877
0.8125	0.375	0.000501632811752527
0.75	0.375	0.000757859509916386
0.78125	0.34375	0.000723573304155805
0.8125	0.3125	0.00036966795490937
0.8125	0.375	0.000501632811752527
0.78125	0.34375	0.000723573304155805
0.90625	0.46875	0.00115017135987564
0.875	0.4375	0.00100035093893217
0.90625	0.4375	0.000761826263837362
0.9375	0.4375	0.000561459334329568
0.90625	0.46875	0.00115017135987564
0.90625	0.4375	0.000761826263837362
0.875	0.5	0.00201889929541222
0.875	0.4375	0.00100035093893217
0.90625	0.46875	0.00115017135987564
0.90625	0.40625	0.000666655670925374
0.875	0.4375	0.00100035093893217
0.875	0.40625	0.000626083085553505
0.875	0.375	0.000409436763741274
0.90625	0.40625	0.000666655670925374
0.875	0.40625	0.000626083085553505
0.90625	0.40625	0.000666655670925374
0.9375	0.4375	0.000561459334329568
0.90625	0.4375	0.000761826263837362
0.875	0.4375	0.00100035093893217
0.90625	0.40625	0.000666655670925374
0.90625	0.4375	0.000761826263837362
0.96875	0.46875	0.000471646973050642
0.9375	0.5	0.00102144629012251
0.9375	0.46875	0.000740058497336764
0.9375	0.4375	0.000561459334329568
0.96875	0.46875	0.000471646973050642
0.9375	0.46875	0.000740058497336764
1	0.5	0
0.9375	0.5	0.00102144629012251
0.96875	0.46875	0.000471646973050642
0.90625	0.46875	0.00115017135987564
0.9375	0.5	0.00102144629012251
0.90625	0.5	0.00152300579781166
0.875	0.5	0.00201889929541222
0.90625	0.46875	0.00115017135987564
0.90625	0.5	0.00152300579781166
0.90625	0.46875	0.00115017135987564
0.9375	0.4375	0.000561459334329568
0.9375	0.46875	0.000740058497336764
0.9375	0.5	0.00102144629012251
0.90625	0.46875	0.00115017135987564
0.9375	0.46875	0.000740058497336764
0.8125	0.46875	0.00205560701185184
0.84375	0.46875	0.00190868748842477
0.828125	0.484375	0.00237033413546537
0.828125	0.484375	0.00237033413546537
0.8125	0.5	0.00297319844852795
0.8125	0.484375	0.0024742458168851
0.8125	0.46875	0.00205560701185184
0.828125	0.484375	0.00237033413546537
0.8125	0.484375	0.0024742458168851
0.8125	0.4375	0.00136466655464446
0.84375	0.46875	0.00190868748842477
0.8125	0.46875	0.00205560701185184
0.84375	0.46875	0.00190868748842477
0.875	0.5	0.00201889929541222
0.84375	0.5	0.0024777315242686
0.828125	0.484375	0.00237033413546537
0.84375	0.5	0.0024777315242686
0.828125	0.5	0.00271393580371851
0.8125	0.5	0.00297319844852795
0.828125	0.484375	0.00237033413546537
0.828125	0.5	0.00271393580371851
0.84375	0.46875	0.00190868748842477
0.84375	0.5	0.0024777315242686
0.828125	0.484375	0.00237033413546537
0.78125	0.484375	0.00275176167116878
0.796875	0.484375	0.00273480525969276
0.7890625	0.4921875	0.00303361081252189
0.78125	0.5	0.00339875698958506
0.78125	0.484375	0.00275176167116878
0.7890625	0.4921875	0.00303361081252189
0.78125	0.46875	0.00228713561128797
0.796875	0.484375	0.00273480525969276
0.78125	0.484375	0.00275176167116878
0.796875	0.4921875	0.00294348561280461
0.8046875	0.4921875	0.00288174833931269
0.80078125	0.49609375	0.00302586238415856
0.796875	0.5	0.00319257435561587
0.796875	0.4921875	0.00294348561280461
0.80078125	0.49609375	0.00302586238415856
0.796875	0.484375	0.00273480525969276
0.8046875	0.4921875	0.00288174833931269
0.796875	0.4921875	0.00294348561280461
0.8046875	0.4921875	0.00288174833931269
0.8125	0.5	0.00297319844852795
0.8046875	0.5	0.00307868214301619
0.80078125	0.49609375	0.00302586238415856
0.8046875	0.5	0.00307868214301619
0.80078125	0.5	0.00313599225778857
0.796875	0.5	0.00319257435561587
0.80078125	0.49609375	0.00302586238415856
0.80078125	0.5	0.00313599225778857
0.8046875	0.4921875	0.00288174833931269
0.8046875	0.5	0.00307868214301619
0.80078125	0.49609375	0.00302586238415856
0.7890625	0.4921875	0.00303361081252189
0.796875	0.5	0.00319257435561587
0.7890625	0.5	0.00329326946725445
0.78125	0.5	0.00339875698958506
0.7890625	0.4921875	0.00303361081252189
0.7890625	0.5	0.00329326946725445
0.7890625	0.4921875	0.00303361081252189
0.796875	0.484375	0.00273480525969276
0.796875	0.4921875	0.00294348561280461
0.796875	0.5	0.00319257435561587
0.7890625	0.4921875	0.00303361081252189
0.796875	0.4921875	0.00294348561280461
0.78125	0.5	0.00339875698958506
0.75	0.5	0.00363807089580322
0.765625	0.484375	0.00298602998374875
0.765625	0.484375	0.00298602998374875
0.78125	0.46875	0.00228713561128797
0.78125	0.484375	0.00275176167116878
0.78125	0.5	0.00339875698958506
0.765625	0.484375	0.00298602998374875
0.78125	0.484375	0.00275176167116878
0.78125	0.46875	0.00228713561128797
0.8125	0.4375	0.00136466655464446
0.8125	0.46875	0.00205560701185184
0.796875	0.484375	0.00273480525969276
0.8125	0.46875	0.00205560701185184
0.8125	0.484375	0.0024742458168851
0.8125	0.484375	0.0024742458168851
0.8125	0.5	0.00297319844852795
0.8046875	0.4921875	0.00288174833931269
0.796875	0.484375	0.00273480525969276
0.8125	0.484375	0.0024742458168851
0.8046875	0.4921875	0.00288174833931269
0.78125	0.46875	0.00228713561128797
0.8125	0.46875	0.00205560701185184
0.796875	0.484375	0.00273480525969276
0.875	0.4375	0.00100035093893217
0.8125	0.4375	0.00136466655464446
0.84375	0.40625	0.000983817818239689
0.84375	0.40625	0.000983817818239689
0.875	0.375	0.000409436763741274
0.875	0.40625	0.000626083085553505
0.875	0.4375	0.00100035093893217
0.84375	0.40625	0.000983817818239689
0.875	0.40625	0.000626083085553505
0.875	0.4375	0.00100035093893217
0.875	0.5	0.00201889929541222
0.84375	0.46875	0.00190868748842477
0.8125	0.4375	0.00136466655464446
0.875	0.4375	0.00100035093893217
0.84375	0.46875	0.00190868748842477
0.65625	0.4375	0.00195316880990667
0.65625	0.46875	0.00314525180948056
0.640625	0.453125	0.00276200822153817
0.625	0.4375	0.00215415580402935
0.65625	0.4375	0.00195316880990667
0.640625	0.453125	0.00276200822153817
0.65625	0.4375	0.00195316880990667
0.6875	0.4375	0.00194952296507431
0.671875	0.453125	0.0025949075808052
0.65625	0.46875	0.00314525180948056
0.65625	0.4375	0.00195316880990667
0.671875	0.453125	0.0025949075808052
0.625	0.46875	0.00326691056037415
0.65625	0.46875	0.00314525180948056
0.640625	0.484375	0.00408170909959816
0.625	0.5	0.00492130264108701
0.625	0.46875	0.00326691056037415
0.640625	0.484375	0.00408170909959816
0.625	0.46875	0.00326691056037415
0.625	0.4375	0.00215415580402935
0.640625	0.453125	0.00276200822153817
0.65625	0.46875	0.00314525180948056
0.625	0.46875	0.00326691056037415
0.640625	0.453125	0.00276200822153817
0.625	0.40625	0.00122913971717275
0.65625	0.40625	0.00137133660284012
0.640625	0.421875	0.00177142588961413
0.625	0.4375	0.00215415580402935
0.625	0.40625	0.00122913971717275
0.640625	0.421875	0.00177142588961413
0.625	0.40625	0.00122913971717275
0.625	0.375	0.00100349746744471
0.640625	0.390625	0.00122802255088765
0.65625	0.40625	0.00137133660284012
0.625	0.40625	0.00122913971717275
0.640625	0.390625	0.00122802255088765
0.65625	0.4375	0.00195316880990667
0.65625	0.40625	0.00137133660284012
0.671875	0.421875	0.00171285449439685
0.6875	0.4375	0.00194952296507431
0.65625	0.4375	0.00195316880990667
0.671875	0.421875	0.00171285449439685
0.65625	0.4375	0.00195316880990667
0.625	0.4375	0.00215415580402935
0.640625	0.421875	0.00177142588961413
0.65625	0.40625	0.00137133660284012
0.65625	0.4375	0.00195316880990667
0.640625	0.421875	0.00177142588961413
0.6875	0.46875	0.00298520933276663
0.71875	0.46875	0.00273259293956571
0.703125	0.484375	0.00355250434750324
0.703125	0.484375	0.00355250434750324
0.6875	0.5	0.00441441990470819
0.6875	0.484375	0.00358447689276922
0.6875	0.46875	0.00298520933276663
0.703125	0.484375	0.00355250434750324
0.6875	0.484375	0.00358447689276922
0.6875	0.46875	0.00298520933276663
0.6875	0.4375	0.00194952296507431
0.703125	0.453125	0.00251624707747792
0.71875	0.46875	0.00273259293956571
0.6875	0.46875	0.00298520933276663
0.703125	0.453125	0.00251624707747792
0.71875	0.5	0.00406277177635583
0.71875	0.46875	0.00273259293956571
0.734375	0.484375	0.00337024869932196
0.75	0.5	0.00363807089580322
0.71875	0.5	0.00406277177635583
0.734375	0.484375	0.00337024869932196
0.71875	0.5	0.00406277177635583
0.6875	0.5	0.00441441990470819
0.703125	0.484375	0.00355250434750324
0.71875	0.46875	0.00273259293956571
0.71875	0.5	0.00406277177635583
0.703125	0.484375	0.00355250434750324
0.65625	0.5	0.00470486655681743
0.65625	0.46875	0.00314525180948056
0.671875	0.484375	0.00383823153073672
0.6875	0.5	0.00441441990470819
0.65625	0.5	0.00470486655681743
0.671875	0.484375	0.00383823153073672
0.65625	0.5	0.00470486655681743
0.625	0.5	0.00492130264108701
0.640625	0.484375	0.00408170909959816
0.65625	0.46875	0.00314525180948056
0.65625	0.5	0.00470486655681743
0.640625	0.484375	0.00408170909959816
0.671875	0.453125	0.0025949075808052
0.6875	0.46875	0.00298520933276663
0.671875	0.46875	0.00305503819124004
0.65625	0.46875	0.00314525180948056
0.671875	0.453125	0.0025949075808052
0.671875	0.46875	0.00305503819124004
0.6875	0.4375	0.00194952296507431
0.6875	0.46875	0.00298520933276663
0.671875	0.453125	0.0025949075808052
0.671875	0.484375	0.00383823153073672
0.6875	0.46875	0.00298520933276663
0.6875	0.484375	0.00358447689276922
0.6875	0.5	0.00441441990470819
0.671875	0.484375	0.00383823153073672
0.6875	0.484375	0.00358447689276922
0.671875	0.484375	0.00383823153073672
0.65625	0.46875	0.00314525180948056
0.671875	0.46875	0.00305503819124004
0.6875	0.46875	0.00298520933276663
0.671875	0.484375	0.00383823153073672
0.671875	0.46875	0.00305503819124004
0.5625	0.46875	0.00349469127388358
0.59375	0.46875	0.0034220887821925
0.578125	0.484375	0.00439286091830646
0.5625	0.5	0.00521921353416717
0.5625	0.46875	0.00349469127388358
0.578125	0.484375	0.00439286091830646
0.5625	0.46875	0.00349469127388358
0.5625	0.4375	0.00226755794654429
0.578125	0.453125	0.0029632866728134
0.59375	0.46875	0.0034220887821925
0.5625	0.46875	0.00349469127388358
0.578125	0.453125	0.0029632866728134
0.59375	0.5	0.00512832118107102
0.59375	0.46875	0.0034220887821925
0.609375	0.484375	0.00429054713145097
0.625	0.5	0.00492130264108701
0.59375	0.5	0.00512832118107102
0.609375	0.484375	0.00429054713145097
0.59375	0.5	0.00512832118107102
0.5625	0.5	0.00521921353416717
0.578125	0.484375	0.00439286091830646
0.59375	0.46875	0.0034220887821925
0.59375	0.5	0.00512832118107102
0.578125	0.484375	0.00439286091830646
0.53125	0.5	0.00534201621997428
0.53125	0.46875	0.00356454698574928
0.546875	0.484375	0.00449877752167695
0.5625	0.5	0.00521921353416717
0.53125	0.5	0.00534201621997428
0.546875	0.484375	0.00449877752167695
0.53125	0.5	0.00534201621997428
0.5	0.5	0.00532191624008034
0.515625	0.484375	0.00453112433741999
0.53125	0.46875	0.00356454698574928
0.53125	0.5	0.00534201621997428
0.515625	0.484375	0.00453112433741999
0.5625	0.46875	0.00349469127388358
0.53125	0.46875	0.00356454698574928
0.546875	0.453125	0.00300455223900649
0.5625	0.4375	0.00226755794654429
0.5625	0.46875	0.00349469127388358
0.546875	0.453125	0.00300455223900649
0.5625	0.46875	0.00349469127388358
0.5625	0.5	0.00521921353416717
0.546875	0.484375	0.00449877752167695
0.53125	0.46875	0.00356454698574928
0.5625	0.46875	0.00349469127388358
0.546875	0.484375	0.00449877752167695
0.59375	0.40625	0.00148480633014691
0.625	0.4375	0.00215415580402935
0.59375	0.4375	0.0020774566407598
0.5625	0.4375	0.00226755794654429
0.59375	0.40625	0.00148480633014691
0.59375	0.4375	0.0020774566407598
0.59375	0.40625	0.00148480633014691
0.625	0.375	0.00100349746744471
0.625	0.40625	0.00122913971717275
0.625	0.4375	0.00215415580402935
0.59375	0.40625	0.00148480633014691
0.625	0.40625	0.00122913971717275
0.625	0.46875	0.00326691056037415
0.59375	0.46875	0.0034220887821925
0.609375	0.453125	0.00284545910093859
0.625	0.4375	0.00215415580402935
0.625	0.46875	0.00326691056037415
0.609375	0.453125	0.00284545910093859
0.625	0.46875	0.00326691056037415
0.625	0.5	0.00492130264108701
0.609375	0.484375	0.00429054713145097
0.59375	0.46875	0.0034220887821925
0.625	0.46875	0.00326691056037415
0.609375	0.484375	0.00429054713145097
0.59375	0.4375	0.0020774566407598
0.59375	0.46875	0.0034220887821925
0.578125	0.453125	0.0029632866728134
0.5625	0.4375	0.00226755794654429
0.59375	0.4375	0.0020774566407598
0.578125	0.453125	0.0029632866728134
0.59375	0.4375	0.0020774566407598
0.625	0.4375	0.00215415580402935
0.609375	0.453125	0.00284545910093859
0.59375	0.46875	0.0034220887821925
0.59375	0.4375	0.0020774566407598
0.609375	0.453125	0.00284545910093859
0.6875	0.375	0.000909951871935472
0.6875	0.3125	0.000421016623326085
0.71875	0.34375	0.000743318948491783
0.71875	0.34375	0.000743318948491783
0.75	0.375	0.000757859509916386
0.71875	0.375	0.000731269157802981
0.6875	0.375	0.000909951871935472
0.71875	0.34375	0.000743318948491783
0.71875	0.375	0.000731269157802981
0.65625	0.34375	0.000893470589542211
0.6875	0.375	0.000909951871935472
0.65625	0.375	0.000838994078481134
0.625	0.375	0.00100349746744471
0.65625	0.34375	0.000893470589542211
0.65625	0.375	0.000838994078481134
0.6875	0.3125	0.000421016623326085
0.6875	0.375	0.000909951871935472
0.65625	0.34375	0.000893470589542211
0.75	0.3125	0.000295175595574377
0.6875	0.3125	0.000421016623326085
0.71875	0.28125	0.000437941681914237
0.75	0.25	0.000130210622359593
0.75	0.3125	0.000295175595574377
0.71875	0.28125	0.000437941681914237
0.75	0.3125	0.000295175595574377
0.75	0.375	0.000757859509916386
0.71875	0.34375	0.000743318948491783
0.6875	0.3125	0.000421016623326085
0.75	0.3125	0.000295175595574377
0.71875	0.34375	0.000743318948491783
0.71875	0.40625	0.00126940796476669
0.75	0.4375	0.00176802724667644
0.71875	0.4375	0.00176787808968558
0.6875	0.4375	0.00194952296507431
0.71875	0.40625	0.00126940796476669
0.71875	0.4375	0.00176787808968558
0.71875	0.40625	0.00126940796476669
0.75	0.375	0.000757859509916386
0.75	0.40625	0.00101463488318217
0.75	0.4375	0.00176802724667644
0.71875	0.40625	0.00126940796476669
0.75	0.40625	0.00101463488318217
0.75	0.46875	0.00249532911261178
0.71875	0.46875	0.00273259293956571
0.734375	0.453125	0.00226539279979663
0.75	0.4375	0.00176802724667644
0.75	0.46875	0.00249532911261178
0.734375	0.453125	0.00226539279979663
0.75	0.46875	0.00249532911261178
0.75	0.5	0.00363807089580322
0.734375	0.484375	0.00337024869932196
0.71875	0.46875	0.00273259293956571
0.75	0.46875	0.00249532911261178
0.734375	0.484375	0.00337024869932196
0.71875	0.4375	0.00176787808968558
0.71875	0.46875	0.00273259293956571
0.703125	0.453125	0.00251624707747792
0.6875	0.4375	0.00194952296507431
0.71875	0.4375	0.00176787808968558
0.703125	0.453125	0.00251624707747792
0.71875	0.4375	0.00176787808968558
0.75	0.4375	0.00176802724667644
0.734375	0.453125	0.00226539279979663
0.71875	0.46875	0.00273259293956571
0.71875	0.4375	0.00176787808968558
0.734375	0.453125	0.00226539279979663
0.6875	0.40625	0.00114445870071098
0.65625	0.40625	0.00137133660284012
0.671875	0.390625	0.00115602069741441
0.6875	0.375	0.000909951871935472
0.6875	0.40625	0.00114445870071098
0.671875	0.390625	0.00115602069741441
0.6875	0.40625	0.00114445870071098
0.6875	0.4375	0.00194952296507431
0.671875	0.421875	0.00171285449439685
0.65625	0.40625	0.00137133660284012
0.6875	0.40625	0.00114445870071098
0.671875	0.421875	0.00171285449439685
0.65625	0.375	0.000838994078481134
0.65625	0.40625	0.00137133660284012
0.640625	0.390625	0.00122802255088765
0.625	0.375	0.00100349746744471
0.65625	0.375	0.000838994078481134
0.640625	0.390625	0.00122802255088765
0.65625	0.375	0.000838994078481134
0.6875	0.375	0.000909951871935472
0.671875	0.390625	0.00115602069741441
0.65625	0.40625	0.00137133660284012
0.65625	0.375	0.000838994078481134
0.671875	0.390625	0.00115602069741441
0.71875	0.40625	0.00126940796476669
0.6875	0.375	0.000909951871935472
0.71875	0.375	0.000731269157802981
0.75	0.375	0.000757859509916386
0.71875	0.40625	0.00126940796476669
0.71875	0.375	0.000731269157802981
0.71875	0.40625	0.00126940796476669
0.6875	0.4375	0.00194952296507431
0.6875	0.40625	0.00114445870071098
0.6875	0.375	0.000909951871935472
0.71875	0.40625	0.00126940796476669
0.6875	0.40625	0.00114445870071098
0.875	0.125	0.000119221267567321
1	0.25	0
0.875	0.25	6.6695195906323e-05
0.8125	0.1875	8.10033805905626e-06
0.875	0.25	6.6695195906323e-05
0.8125	0.25	-7.56696329140051e-06
0.75	0.25	0.000130210622359593
0.8125	0.1875	8.10033805905626e-06
0.8125	0.25	-7.56696329140051e-06
0.875	0.125	0.000119221267567321
0.875	0.25	6.6695195906323e-05
0.8125	0.1875	8.10033805905626e-06
1	0	0
1	0.25	0
0.875	0.125	0.000119221267567321
0.9375	0.3125	0.0001139623781852
1	0.375	0
0.9375	0.375	0.000145261977282376
0.875	0.375	0.000409436763741274
0.9375	0.3125	0.0001139623781852
0.9375	0.375	0.000145261977282376
1	0.25	0
1	0.375	0
0.9375	0.3125	0.0001139623781852
0.96875	0.40625	0.000134801407404025
1	0.4375	0
0.96875	0.4375	0.000251353552973783
0.9375	0.4375	0.000561459334329568
0.96875	0.40625	0.000134801407404025
0.96875	0.4375	0.000251353552973783
0.96875	0.40625	0.000134801407404025
1	0.375	0
1	0.40625	0
1	0.4375	0
0.96875	0.40625	0.000134801407404025
1	0.40625	0
1	0.4375	0
1	0.5	0
0.96875	0.46875	0.000471646973050642
0.96875	0.46875	0.000471646973050642
0.9375	0.4375	0.000561459334329568
0.96875	0.4375	0.000251353552973783
1	0.4375	0
0.96875	0.46875	0.000471646973050642
0.96875	0.4375	0.000251353552973783
0.9375	0.375	0.000145261977282376
0.9375	0.4375	0.000561459334329568
0.90625	0.40625	0.000666655670925374
0.875	0.375	0.000409436763741274
0.9375	0.375	0.000145261977282376
0.90625	0.40625	0.000666655670925374
0.9375	0.375	0.000145261977282376
1	0.375	0
0.96875	0.40625	0.000134801407404025
0.9375	0.4375	0.000561459334329568
0.9375	0.375	0.000145261977282376
0.96875	0.40625	0.000134801407404025
0.875	0.3125	5.31043465166941e-05
0.8125	0.3125	0.00036966795490937
0.84375	0.28125	0.000241455705627132
0.875	0.25	6.6695195906323e-05
0.875	0.3125	5.31043465166941e-05
0.84375	0.28125	0.000241455705627132
0.875	0.3125	5.31043465166941e-05
0.875	0.375	0.000409436763741274
0.84375	0.34375	0.000446460031338877
0.8125	0.3125	0.00036966795490937
0.875	0.3125	5.31043465166941e-05
0.84375	0.34375	0.000446460031338877
0.8125	0.3125	0.00036966795490937
0.75	0.25	0.000130210622359593
0.8125	0.25	-7.56696329140051e-06
0.8125	0.25	-7.56696329140051e-06
0.875	0.25	6.6695195906323e-05
0.84375	0.28125	0.000241455705627132
0.8125	0.3125	0.00036966795490937
0.8125	0.25	-7.56696329140051e-06
0.84375	0.28125	0.000241455705627132
0.875	0.25	6.6695195906323e-05
1	0.25	0
0.9375	0.3125	0.0001139623781852
0.9375	0.3125	0.0001139623781852
0.875	0.375	0.000409436763741274
0.875	0.3125	5.31043465166941e-05
0.875	0.25	6.6695195906323e-05
0.9375	0.3125	0.0001139623781852
0.875	0.3125	5.31043465166941e-05
0.9375	0.6875	0.00167396528988753
0.875	0.75	0.00357962957399895
0.875	0.6875	0.0037785968525287
0.875	0.625	0.00356400800684987
0.9375	0.6875	0.00167396528988753
0.875	0.6875	0.0037785968525287
1	0.75	0
0.875	0.75	0.00357962957399895
0.9375	0.6875	0.00167396528988753
0.828125	0.71875	0.00495129492269223
0.828125	0.734375	0.00491472016569165
0.8203125	0.7265625	0.00512788301360281
0.8125	0.71875	0.0053417673441934
0.828125	0.71875	0.00495129492269223
0.8203125	0.7265625	0.00512788301360281
0.84375	0.71875	0.00447630372569711
0.828125	0.734375	0.00491472016569165
0.828125	0.71875	0.00495129492269223
0.8125	0.734375	0.00533709807339925
0.828125	0.734375	0.00491472016569165
0.8203125	0.7421875	0.00511289152926174
0.8203125	0.7421875	0.00511289152926174
0.8125	0.75	0.00530349075191688
0.8125	0.7421875	0.00532558011631875
0.8125	0.734375	0.00533709807339925
0.8203125	0.7421875	0.00511289152926174
0.8125	0.7421875	0.00532558011631875
0.8203125	0.7265625	0.00512788301360281
0.8125	0.734375	0.00533709807339925
0.8125	0.7265625	0.0053451836701682
0.8125	0.71875	0.0053417673441934
0.8203125	0.7265625	0.00512788301360281
0.8125	0.7265625	0.0053451836701682
0.828125	0.734375	0.00491472016569165
0.8125	0.734375	0.00533709807339925
0.8203125	0.7265625	0.00512788301360281
0.8125	0.703125	0.00534299847178568
0.828125	0.703125	0.00492398394355825
0.8203125	0.7109375	0.00513098684427158
0.8203125	0.7109375	0.00513098684427158
0.8125	0.71875	0.0053417673441934
0.8125	0.7109375	0.00534692403555457
0.8125	0.703125	0.00534299847178568
0.8203125	0.7109375	0.00513098684427158
0.8125	0.7109375	0.00534692403555457
0.8203125	0.6953125	0.005127555033842
0.8125	0.703125	0.00534299847178568
0.8125	0.6953125	0.00534015966015623
0.8125	0.6875	0.0053291063202906
0.8203125	0.6953125	0.005127555033842
0.8125	0.6953125	0.00534015966015623
0.828125	0.703125	0.00492398394355825
0.8125	0.703125	0.00534299847178568
0.8203125	0.6953125	0.005127555033842
0.828125	0.703125	0.00492398394355825
0.84375	0.71875	0.00447630372569711
0.828125	0.71875	0.00495129492269223
0.828125	0.71875	0.00495129492269223
0.8125	0.71875	0.0053417673441934
0.8203125	0.7109375	0.00513098684427158
0.828125	0.703125	0.00492398394355825
0.828125	0.71875	0.00495129492269223
0.8203125	0.7109375	0.00513098684427158
0.84375	0.71875	0.00447630372569711
0.875	0.75	0.00357962957399895
0.84375	0.75	0.00455279566871697
0.828125	0.734375	0.00491472016569165
0.84375	0.75	0.00455279566871697
0.828125	0.75	0.00493657124328463
0.828125	0.75	0.00493657124328463
0.8125	0.75	0.00530349075191688
0.8203125	0.7421875	0.00511289152926174
0.828125	0.734375	0.00491472016569165
0.828125	0.75	0.00493657124328463
0.8203125	0.7421875	0.00511289152926174
0.84375	0.71875	0.00447630372569711
0.84375	0.75	0.00455279566871697
0.828125	0.734375	0.00491472016569165
0.7890625	0.7421875	0.00590436249890938
0.78125	0.734375	0.00610626913657771
0.7890625	0.734375	0.0059136945213479
0.7890625	0.734375	0.0059136945213479
0.796875	0.734375	0.00571862113300906
0.79296875	0.73828125	0.00581325490141711
0.7890625	0.7421875	0.00590436249890938
0.7890625	0.734375	0.0059136945213479
0.79296875	0.73828125	0.00581325490141711
0.78125	0.75	0.00608752079392776
0.78125	0.734375	0.00610626913657771
0.7890625	0.7421875	0.00590436249890938
0.78125	0.734375	0.00610626913657771
0.78125	0.71875	0.00608662050531863
0.7890625	0.7265625	0.00591227103060074
0.7890625	0.734375	0.0059136945213479
0.7890625	0.7265625	0.00591227103060074
0.79296875	0.73046875	0.00581913798182353
0.796875	0.734375	0.00571862113300906
0.7890625	0.734375	0.0059136945213479
0.79296875	0.73046875	0.00581913798182353
0.78125	0.734375	0.00610626913657771
0.7890625	0.7265625	0.00591227103060074
0.7890625	0.734375	0.0059136945213479
0.80078125	0.7421875	0.00561766062832146
0.80078125	0.74609375	0.0056096615082508
0.798828125	0.744140625	0.00566268544430277
0.796875	0.7421875	0.00571495325576253
0.80078125	0.7421875	0.00561766062832146
0.798828125	0.744140625	0.00566268544430277
0.80078125	0.7421875	0.00561766062832146
0.8046875	0.7421875	0.00551735416555511
0.802734375	0.744140625	0.00556347102326194
0.80078125	0.74609375	0.0056096615082508
0.80078125	0.7421875	0.00561766062832146
0.802734375	0.744140625	0.00556347102326194
0.796875	0.74609375	0.00570904206871238
0.80078125	0.74609375	0.0056096615082508
0.798828125	0.748046875	0.0056544749136341
0.796875	0.75	0.00569892610350273
0.796875	0.74609375	0.00570904206871238
0.798828125	0.748046875	0.0056544749136341
0.796875	0.74609375	0.00570904206871238
0.796875	0.7421875	0.00571495325576253
0.798828125	0.744140625	0.00566268544430277
0.80078125	0.74609375	0.0056096615082508
0.796875	0.74609375	0.00570904206871238
0.798828125	0.744140625	0.00566268544430277
0.796875	0.73828125	0.00571758593512587
0.80078125	0.73828125	0.0056201594930405
0.798828125	0.740234375	0.0056674906011186
0.796875	0.7421875	0.00571495325576253
0.796875	0.73828125	0.00571758593512587
0.798828125	0.740234375	0.0056674906011186
0.796875	0.73828125	0.00571758593512587
0.796875	0.734375	0.00571862113300906
0.798828125	0.736328125	0.00567011069387785
0.80078125	0.73828125	0.0056201594930405
0.796875	0.73828125	0.00571758593512587
0.798828125	0.736328125	0.00567011069387785
0.80078125	0.7421875	0.00561766062832146
0.80078125	0.73828125	0.0056201594930405
0.802734375	0.740234375	0.005569196863224
0.8046875	0.7421875	0.00551735416555511
0.80078125	0.7421875	0.00561766062832146
0.802734375	0.740234375	0.005569196863224
0.80078125	0.7421875	0.00561766062832146
0.796875	0.7421875	0.00571495325576253
0.798828125	0.740234375	0.0056674906011186
0.80078125	0.73828125	0.0056201594930405
0.80078125	0.7421875	0.00561766062832146
0.798828125	0.740234375	0.0056674906011186
0.80859375	0.74609375	0.0054106124218011
0.8046875	0.75	0.00550371609125817
0.8046875	0.74609375	0.00551265146803932
0.8046875	0.7421875	0.00551735416555511
0.80859375	0.74609375	0.0054106124218011
0.8046875	0.74609375	0.00551265146803932
0.8125	0.75	0.00530349075191688
0.8046875	0.75	0.00550371609125817
0.80859375	0.74609375	0.0054106124218011
0.80078125	0.75	0.00560224651919916
0.80078125	0.74609375	0.0056096615082508
0.802734375	0.748046875	0.00555627999864036
0.8046875	0.75	0.00550371609125817
0.80078125	0.75	0.00560224651919916
0.802734375	0.748046875	0.00555627999864036
0.80078125	0.75	0.00560224651919916
0.796875	0.75	0.00569892610350273
0.798828125	0.748046875	0.0056544749136341
0.80078125	0.74609375	0.0056096615082508
0.80078125	0.75	0.00560224651919916
0.798828125	0.748046875	0.0056544749136341
0.8046875	0.74609375	0.00551265146803932
0.80078125	0.74609375	0.0056096615082508
0.802734375	0.744140625	0.00556347102326194
0.8046875	0.7421875	0.00551735416555511
0.8046875	0.74609375	0.00551265146803932
0.802734375	0.744140625	0.00556347102326194
0.8046875	0.74609375	0.00551265146803932
0.8046875	0.75	0.00550371609125817
0.802734375	0.748046875	0.00555627999864036
0.80078125	0.74609375	0.0056096615082508
0.8046875	0.74609375	0.00551265146803932
0.802734375	0.748046875	0.00555627999864036
0.7890625	0.75	0.00589980822035517
0.7890625	0.7421875	0.00590436249890938
0.79296875	0.74609375	0.00580464258771533
0.796875	0.75	0.00569892610350273
0.7890625	0.75	0.00589980822035517
0.79296875	0.74609375	0.00580464258771533
0.78125	0.75	0.00608752079392776
0.7890625	0.7421875	0.00590436249890938
0.7890625	0.75	0.00589980822035517
0.796875	0.7421875	0.00571495325576253
0.7890625	0.7421875	0.00590436249890938
0.79296875	0.73828125	0.00581325490141711
0.79296875	0.73828125	0.00581325490141711
0.796875	0.734375	0.00571862113300906
0.796875	0.73828125	0.00571758593512587
0.796875	0.7421875	0.00571495325576253
0.79296875	0.73828125	0.00581325490141711
0.796875	0.73828125	0.00571758593512587
0.79296875	0.74609375	0.00580464258771533
0.796875	0.7421875	0.00571495325576253
0.796875	0.74609375	0.00570904206871238
0.796875	0.75	0.00569892610350273
0.79296875	0.74609375	0.00580464258771533
0.796875	0.74609375	0.00570904206871238
0.7890625	0.7421875	0.00590436249890938
0.796875	0.7421875	0.00571495325576253
0.79296875	0.74609375	0.00580464258771533
0.78125	0.75	0.00608752079392776
0.75	0.75	0.00671880766446344
0.765625	0.734375	0.00643837160425047
0.765625	0.734375	0.00643837160425047
0.78125	0.71875	0.00608662050531863
0.78125	0.734375	0.00610626913657771
0.78125	0.75	0.00608752079392776
0.765625	0.734375	0.00643837160425047
0.78125	0.734375	0.00610626913657771
0.796875	0.7109375	0.00573807014784343
0.8046875	0.7109375	0.00554159390103374
0.80078125	0.71484375	0.0056409991589022
0.796875	0.71484375	0.00573813982322475
0.80078125	0.71484375	0.0056409991589022
0.798828125	0.716796875	0.00568877580473534
0.796875	0.71875	0.00573589875516154
0.796875	0.71484375	0.00573813982322475
0.798828125	0.716796875	0.00568877580473534
0.796875	0.7109375	0.00573807014784343
0.80078125	0.71484375	0.0056409991589022
0.796875	0.71484375	0.00573813982322475
0.80078125	0.70703125	0.00563579692205743
0.796875	0.7109375	0.00573807014784343
0.796875	0.70703125	0.00573489030669846
0.796875	0.70703125	0.00573489030669846
0.796875	0.703125	0.00573153181766227
0.798828125	0.705078125	0.00568370214750627
0.80078125	0.70703125	0.00563579692205743
0.796875	0.70703125	0.00573489030669846
0.798828125	0.705078125	0.00568370214750627
0.8046875	0.7109375	0.00554159390103374
0.796875	0.7109375	0.00573807014784343
0.80078125	0.70703125	0.00563579692205743
0.80859375	0.71484375	0.00544250991344852
0.8046875	0.71875	0.00554555616037495
0.8046875	0.71484375	0.00554483463549678
0.8046875	0.7109375	0.00554159390103374
0.80859375	0.71484375	0.00544250991344852
0.8046875	0.71484375	0.00554483463549678
0.8125	0.71875	0.0053417673441934
0.8046875	0.71875	0.00554555616037495
0.80859375	0.71484375	0.00544250991344852
0.80078125	0.71875	0.0056423209711946
0.80078125	0.71484375	0.0056409991589022
0.802734375	0.716796875	0.005593023067141
0.8046875	0.71875	0.00554555616037495
0.80078125	0.71875	0.0056423209711946
0.802734375	0.716796875	0.005593023067141
0.80078125	0.71875	0.0056423209711946
0.796875	0.71875	0.00573589875516154
0.798828125	0.716796875	0.00568877580473534
0.80078125	0.71484375	0.0056409991589022
0.80078125	0.71875	0.0056423209711946
0.798828125	0.716796875	0.00568877580473534
0.80078125	0.71484375	0.0056409991589022
0.8046875	0.7109375	0.00554159390103374
0.8046875	0.71484375	0.00554483463549678
0.8046875	0.71484375	0.00554483463549678
0.8046875	0.71875	0.00554555616037495
0.802734375	0.716796875	0.005593023067141
0.80078125	0.71484375	0.0056409991589022
0.8046875	0.71484375	0.00554483463549678
0.802734375	0.716796875	0.005593023067141
0.7890625	0.71875	0.00592643845115239
0.7890625	0.7109375	0.00592086887747976
0.79296875	0.71484375	0.00583018651191364
0.796875	0.71875	0.00573589875516154
0.7890625	0.71875	0.00592643845115239
0.79296875	0.71484375	0.00583018651191364
0.78125	0.71875	0.00608662050531863
0.7890625	0.7109375	0.00592086887747976
0.7890625	0.71875	0.00592643845115239
0.796875	0.7109375	0.00573807014784343
0.7890625	0.7109375	0.00592086887747976
0.79296875	0.70703125	0.00582978939628723
0.79296875	0.70703125	0.00582978939628723
0.796875	0.703125	0.00573153181766227
0.796875	0.70703125	0.00573489030669846
0.796875	0.7109375	0.00573807014784343
0.79296875	0.70703125	0.00582978939628723
0.796875	0.70703125	0.00573489030669846
0.79296875	0.71484375	0.00583018651191364
0.796875	0.7109375	0.00573807014784343
0.796875	0.71484375	0.00573813982322475
0.796875	0.71875	0.00573589875516154
0.79296875	0.71484375	0.00583018651191364
0.796875	0.71484375	0.00573813982322475
0.7890625	0.7109375	0.00592086887747976
0.796875	0.7109375	0.00573807014784343
0.79296875	0.71484375	0.00583018651191364
0.80859375	0.69921875	0.00543680714415435
0.8046875	0.703125	0.00553945490169073
0.8046875	0.69921875	0.00553888621610714
0.8046875	0.6953125	0.00553508330575951
0.80859375	0.69921875	0.00543680714415435
0.8046875	0.69921875	0.00553888621610714
0.8125	0.703125	0.00534299847178568
0.8046875	0.703125	0.00553945490169073
0.80859375	0.69921875	0.00543680714415435
0.80078125	0.703125	0.00563692130677202
0.80078125	0.69921875	0.00563581157436489
0.802734375	0.701171875	0.00558702317886184
0.8046875	0.703125	0.00553945490169073
0.80078125	0.703125	0.00563692130677202
0.802734375	0.701171875	0.00558702317886184
0.80078125	0.703125	0.00563692130677202
0.796875	0.703125	0.00573153181766227
0.798828125	0.701171875	0.00568446531181342
0.80078125	0.69921875	0.00563581157436489
0.80078125	0.703125	0.00563692130677202
0.798828125	0.701171875	0.00568446531181342
0.8046875	0.69921875	0.00553888621610714
0.80078125	0.69921875	0.00563581157436489
0.802734375	0.697265625	0.00558597522534486
0.8046875	0.6953125	0.00553508330575951
0.8046875	0.69921875	0.00553888621610714
0.802734375	0.697265625	0.00558597522534486
0.8046875	0.69921875	0.00553888621610714
0.8046875	0.703125	0.00553945490169073
0.802734375	0.701171875	0.00558702317886184
0.80078125	0.69921875	0.00563581157436489
0.8046875	0.69921875	0.00553888621610714
0.802734375	0.701171875	0.00558702317886184
0.8125	0.6953125	0.00534015966015623
0.8046875	0.6953125	0.00553508330575951
0.80859375	0.69140625	0.00543164341899247
0.8125	0.6875	0.0053291063202906
0.8125	0.6953125	0.00534015966015623
0.80859375	0.69140625	0.00543164341899247
0.8125	0.6953125	0.00534015966015623
0.8125	0.703125	0.00534299847178568
0.80859375	0.69921875	0.00543680714415435
0.8046875	0.6953125	0.00553508330575951
0.8125	0.6953125	0.00534015966015623
0.80859375	0.69921875	0.00543680714415435
0.8125	0.7109375	0.00534692403555457
0.8046875	0.7109375	0.00554159390103374
0.80859375	0.70703125	0.00543942588480897
0.8125	0.703125	0.00534299847178568
0.8125	0.7109375	0.00534692403555457
0.80859375	0.70703125	0.00543942588480897
0.8125	0.7109375	0.00534692403555457
0.8125	0.71875	0.0053417673441934
0.80859375	0.71484375	0.00544250991344852
0.8046875	0.7109375	0.00554159390103374
0.8125	0.7109375	0.00534692403555457
0.80859375	0.71484375	0.00544250991344852
0.8046875	0.70703125	0.00554138641871845
0.80078125	0.70703125	0.00563579692205743
0.802734375	0.705078125	0.00558691647940305
0.8046875	0.703125	0.00553945490169073
0.8046875	0.70703125	0.00554138641871845
0.802734375	0.705078125	0.00558691647940305
0.8046875	0.7109375	0.00554159390103374
0.80078125	0.70703125	0.00563579692205743
0.8046875	0.70703125	0.00554138641871845
0.80078125	0.703125	0.00563692130677202
0.80078125	0.70703125	0.00563579692205743
0.798828125	0.705078125	0.00568370214750627
0.796875	0.703125	0.00573153181766227
0.80078125	0.703125	0.00563692130677202
0.798828125	0.705078125	0.00568370214750627
0.80078125	0.703125	0.00563692130677202
0.8046875	0.703125	0.00553945490169073
0.802734375	0.705078125	0.00558691647940305
0.80078125	0.70703125	0.00563579692205743
0.80078125	0.703125	0.00563692130677202
0.802734375	0.705078125	0.00558691647940305
0.8046875	0.703125	0.00553945490169073
0.8125	0.703125	0.00534299847178568
0.80859375	0.70703125	0.00543942588480897
0.80859375	0.70703125	0.00543942588480897
0.8046875	0.7109375	0.00554159390103374
0.8046875	0.70703125	0.00554138641871845
0.8046875	0.703125	0.00553945490169073
0.80859375	0.70703125	0.00543942588480897
0.8046875	0.70703125	0.00554138641871845
0.80859375	0.73046875	0.00543572843058548
0.8046875	0.734375	0.00553113236822718
0.8046875	0.73046875	0.00553657817638805
0.8046875	0.7265625	0.00553840160075555
0.80859375	0.73046875	0.00543572843058548
0.8046875	0.73046875	0.00553657817638805
0.8125	0.734375	0.00533709807339925
0.8046875	0.734375	0.00553113236822718
0.80859375	0.73046875	0.00543572843058548
0.80078125	0.734375	0.00562686297891583
0.80078125	0.73046875	0.00563033717941055
0.802734375	0.732421875	0.00558022808785072
0.8046875	0.734375	0.00553113236822718
0.80078125	0.734375	0.00562686297891583
0.802734375	0.732421875	0.00558022808785072
0.80078125	0.734375	0.00562686297891583
0.796875	0.734375	0.00571862113300906
0.798828125	0.732421875	0.00567476836480185
0.80078125	0.73046875	0.00563033717941055
0.80078125	0.734375	0.00562686297891583
0.798828125	0.732421875	0.00567476836480185
0.8046875	0.73046875	0.00553657817638805
0.80078125	0.73046875	0.00563033717941055
0.802734375	0.728515625	0.00558475682344048
0.8046875	0.7265625	0.00553840160075555
0.8046875	0.73046875	0.00553657817638805
0.802734375	0.728515625	0.00558475682344048
0.8046875	0.73046875	0.00553657817638805
0.8046875	0.734375	0.00553113236822718
0.802734375	0.732421875	0.00558022808785072
0.80078125	0.73046875	0.00563033717941055
0.8046875	0.73046875	0.00553657817638805
0.802734375	0.732421875	0.00558022808785072
0.8125	0.7265625	0.0053451836701682
0.8046875	0.7265625	0.00553840160075555
0.80859375	0.72265625	0.00544119606862428
0.8125	0.71875	0.0053417673441934
0.8125	0.7265625	0.0053451836701682
0.80859375	0.72265625	0.00544119606862428
0.8125	0.7265625	0.0053451836701682
0.8125	0.734375	0.00533709807339925
0.80859375	0.73046875	0.00543572843058548
0.8046875	0.7265625	0.00553840160075555
0.8125	0.7265625	0.0053451836701682
0.80859375	0.73046875	0.00543572843058548
0.8125	0.7421875	0.00532558011631875
0.8046875	0.7421875	0.00551735416555511
0.80859375	0.73828125	0.00542504599917232
0.8125	0.734375	0.00533709807339925
0.8125	0.7421875	0.00532558011631875
0.80859375	0.73828125	0.00542504599917232
0.8125	0.7421875	0.00532558011631875
0.8125	0.75	0.00530349075191688
0.80859375	0.74609375	0.0054106124218011
0.8046875	0.7421875	0.00551735416555511
0.8125	0.7421875	0.00532558011631875
0.80859375	0.74609375	0.0054106124218011
0.8046875	0.73828125	0.005525654015887
0.80078125	0.73828125	0.0056201594930405
0.802734375	0.736328125	0.00557500170243124
0.8046875	0.734375	0.00553113236822718
0.8046875	0.73828125	0.005525654015887
0.802734375	0.736328125	0.00557500170243124
0.8046875	0.73828125	0.005525654015887
0.8046875	0.7421875	0.00551735416555511
0.802734375	0.740234375	0.005569196863224
0.80078125	0.73828125	0.0056201594930405
0.8046875	0.73828125	0.005525654015887
0.802734375	0.740234375	0.005569196863224
0.80078125	0.734375	0.00562686297891583
0.80078125	0.73828125	0.0056201594930405
0.798828125	0.736328125	0.00567011069387785
0.796875	0.734375	0.00571862113300906
0.80078125	0.734375	0.00562686297891583
0.798828125	0.736328125	0.00567011069387785
0.80078125	0.734375	0.00562686297891583
0.8046875	0.734375	0.00553113236822718
0.802734375	0.736328125	0.00557500170243124
0.80078125	0.73828125	0.0056201594930405
0.80078125	0.734375	0.00562686297891583
0.802734375	0.736328125	0.00557500170243124
0.8046875	0.734375	0.00553113236822718
0.8125	0.734375	0.00533709807339925
0.80859375	0.73828125	0.00542504599917232
0.80859375	0.73828125	0.00542504599917232
0.8046875	0.7421875	0.00551735416555511
0.8046875	0.73828125	0.005525654015887
0.8046875	0.734375	0.00553113236822718
0.80859375	0.73828125	0.00542504599917232
0.8046875	0.73828125	0.005525654015887
0.796875	0.7265625	0.00573291105792991
0.7890625	0.7265625	0.00591227103060074
0.79296875	0.72265625	0.00582633843770318
0.79296875	0.72265625	0.00582633843770318
0.796875	0.71875	0.00573589875516154
0.796875	0.72265625	0.00573544813759218
0.796875	0.7265625	0.00573291105792991
0.79296875	0.72265625	0.00582633843770318
0.796875	0.72265625	0.00573544813759218
0.79296875	0.73046875	0.00581913798182353
0.796875	0.7265625	0.00573291105792991
0.796875	0.73046875	0.00572656282928017
0.796875	0.734375	0.00571862113300906
0.79296875	0.73046875	0.00581913798182353
0.796875	0.73046875	0.00572656282928017
0.7890625	0.7265625	0.00591227103060074
0.796875	0.7265625	0.00573291105792991
0.79296875	0.73046875	0.00581913798182353
0.7890625	0.7265625	0.00591227103060074
0.78125	0.71875	0.00608662050531863
0.7890625	0.71875	0.00592643845115239
0.7890625	0.71875	0.00592643845115239
0.796875	0.71875	0.00573589875516154
0.79296875	0.72265625	0.00582633843770318
0.7890625	0.7265625	0.00591227103060074
0.7890625	0.71875	0.00592643845115239
0.79296875	0.72265625	0.00582633843770318
0.8046875	0.72265625	0.00554347356222207
0.80078125	0.72265625	0.00563950810642818
0.802734375	0.720703125	0.00559215778284523
0.8046875	0.71875	0.00554555616037495
0.8046875	0.72265625	0.00554347356222207
0.802734375	0.720703125	0.00559215778284523
0.8046875	0.72265625	0.00554347356222207
0.8046875	0.7265625	0.00553840160075555
0.802734375	0.724609375	0.00558909964035722
0.80078125	0.72265625	0.00563950810642818
0.8046875	0.72265625	0.00554347356222207
0.802734375	0.724609375	0.00558909964035722
0.80078125	0.71875	0.0056423209711946
0.80078125	0.72265625	0.00563950810642818
0.798828125	0.720703125	0.00568797644843941
0.796875	0.71875	0.00573589875516154
0.80078125	0.71875	0.0056423209711946
0.798828125	0.720703125	0.00568797644843941
0.80078125	0.71875	0.0056423209711946
0.8046875	0.71875	0.00554555616037495
0.802734375	0.720703125	0.00559215778284523
0.80078125	0.72265625	0.00563950810642818
0.80078125	0.71875	0.0056423209711946
0.802734375	0.720703125	0.00559215778284523
0.8046875	0.71875	0.00554555616037495
0.8125	0.71875	0.0053417673441934
0.80859375	0.72265625	0.00544119606862428
0.80859375	0.72265625	0.00544119606862428
0.8046875	0.7265625	0.00553840160075555
0.8046875	0.72265625	0.00554347356222207
0.8046875	0.71875	0.00554555616037495
0.80859375	0.72265625	0.00544119606862428
0.8046875	0.72265625	0.00554347356222207
0.80078125	0.7265625	0.00563771995369764
0.80078125	0.73046875	0.00563033717941055
0.798828125	0.728515625	0.0056817471982216
0.796875	0.7265625	0.00573291105792991
0.80078125	0.7265625	0.00563771995369764
0.798828125	0.728515625	0.0056817471982216
0.80078125	0.7265625	0.00563771995369764
0.8046875	0.7265625	0.00553840160075555
0.802734375	0.728515625	0.00558475682344048
0.80078125	0.73046875	0.00563033717941055
0.80078125	0.7265625	0.00563771995369764
0.802734375	0.728515625	0.00558475682344048
0.796875	0.73046875	0.00572656282928017
0.80078125	0.73046875	0.00563033717941055
0.798828125	0.732421875	0.00567476836480185
0.796875	0.734375	0.00571862113300906
0.796875	0.73046875	0.00572656282928017
0.798828125	0.732421875	0.00567476836480185
0.796875	0.73046875	0.00572656282928017
0.796875	0.7265625	0.00573291105792991
0.798828125	0.728515625	0.0056817471982216
0.80078125	0.73046875	0.00563033717941055
0.796875	0.73046875	0.00572656282928017
0.798828125	0.728515625	0.0056817471982216
0.796875	0.72265625	0.00573544813759218
0.80078125	0.72265625	0.00563950810642818
0.798828125	0.724609375	0.00568644423249856
0.796875	0.7265625	0.00573291105792991
0.796875	0.72265625	0.00573544813759218
0.798828125	0.724609375	0.00568644423249856
0.796875	0.72265625	0.00573544813759218
0.796875	0.71875	0.00573589875516154
0.798828125	0.720703125	0.00568797644843941
0.80078125	0.72265625	0.00563950810642818
0.796875	0.72265625	0.00573544813759218
0.798828125	0.720703125	0.00568797644843941
0.80078125	0.7265625	0.00563771995369764
0.80078125	0.72265625	0.00563950810642818
0.802734375	0.724609375	0.00558909964035722
0.8046875	0.7265625	0.00553840160075555
0.80078125	0.7265625	0.00563771995369764
0.802734375	0.724609375	0.00558909964035722
0.80078125	0.7265625	0.00563771995369764
0.796875	0.7265625	0.00573291105792991
0.798828125	0.724609375	0.00568644423249856
0.80078125	0.72265625	0.00563950810642818
0.80078125	0.7265625	0.00563771995369764
0.798828125	0.724609375	0.00568644423249856
0.84375	0.65625	0.00449674879373629
0.875	0.6875	0.0037785968525287
0.84375	0.6875	0.0045890350634004
0.828125	0.671875	0.00494204823621105
0.84375	0.6875	0.0045890350634004
0.828125	0.6875	0.00495923957419075
0.828125	0.6875	0.00495923957419075
0.8125	0.6875	0.0053291063202906
0.8203125	0.6796875	0.00514066097945909
0.828125	0.671875	0.00494204823621105
0.828125	0.6875	0.00495923957419075
0.8203125	0.6796875	0.00514066097945909
0.84375	0.65625	0.00449674879373629
0.84375	0.6875	0.0045890350634004
0.828125	0.671875	0.00494204823621105
0.875	0.625	0.00356400800684987
0.875	0.6875	0.0037785968525287
0.84375	0.65625	0.00449674879373629
0.875	0.6875	0.0037785968525287
0.875	0.75	0.00357962957399895
0.84375	0.71875	0.00447630372569711
0.84375	0.6875	0.0045890350634004
0.84375	0.71875	0.00447630372569711
0.828125	0.703125	0.00492398394355825
0.828125	0.6875	0.00495923957419075
0.828125	0.703125	0.00492398394355825
0.8203125	0.6953125	0.005127555033842
0.8125	0.6875	0.0053291063202906
0.828125	0.6875	0.00495923957419075
0.8203125	0.6953125	0.005127555033842
0.84375	0.6875	0.0045890350634004
0.828125	0.703125	0.00492398394355825
0.828125	0.6875	0.00495923957419075
0.875	0.6875	0.0037785968525287
0.84375	0.71875	0.00447630372569711
0.84375	0.6875	0.0045890350634004
1	0.625	0
0.875	0.625	0.00356400800684987
0.9375	0.5625	0.0014509964797628
1	0.5	0
1	0.625	0
0.9375	0.5625	0.0014509964797628
1	0.625	0
1	0.75	0
0.9375	0.6875	0.00167396528988753
0.875	0.625	0.00356400800684987
1	0.625	0
0.9375	0.6875	0.00167396528988753
0.9375	0.8125	0.00170485371263702
1	0.875	0
0.9375	0.875	0.00177034325413068
0.875	0.875	0.00342600151831137
0.9375	0.8125	0.00170485371263702
0.9375	0.875	0.00177034325413068
1	0.75	0
1	0.875	0
0.9375	0.8125	0.00170485371263702
1	0.9375	0
0.9375	0.9375	0.00154453366901802
0.96875	0.90625	0.000843952098415617
1	0.875	0
1	0.9375	0
0.96875	0.90625	0.000843952098415617
0.96875	0.96875	0.000586389156395506
1	0.9375	0
1	0.96875	0
1	0.96875	0
1	1	0
0.984375	0.984375	0.000205791868686239
0.96875	0.96875	0.000586389156395506
1	0.96875	0
0.984375	0.984375	0.000205791868686239
0.9375	0.9375	0.00154453366901802
1	0.9375	0
0.96875	0.96875	0.000586389156395506
0.9375	0.875	0.00177034325413068
0.9375	0.9375	0.00154453366901802
0.90625	0.90625	0.0022232672980313
0.875	0.875	0.00342600151831137
0.9375	0.875	0.00177034325413068
0.90625	0.90625	0.0022232672980313
0.9375	0.875	0.00177034325413068
1	0.875	0
0.96875	0.90625	0.000843952098415617
0.9375	0.9375	0.00154453366901802
0.9375	0.875	0.00177034325413068
0.96875	0.90625	0.000843952098415617
0.84375	0.78125	0.00440665073811541
0.875	0.8125	0.00366349763174517
0.84375	0.8125	0.00446072906889686
0.828125	0.796875	0.00481444475537132
0.84375	0.8125	0.00446072906889686
0.828125	0.8125	0.00482450543157455
0.828125	0.8125	0.00482450543157455
0.8125	0.8125	0.0051819585074466
0.8203125	0.8046875	0.00500010177878922
0.828125	0.796875	0.00481444475537132
0.828125	0.8125	0.00482450543157455
0.8203125	0.8046875	0.00500010177878922
0.84375	0.78125	0.00440665073811541
0.84375	0.8125	0.00446072906889686
0.828125	0.796875	0.00481444475537132
0.875	0.75	0.00357962957399895
0.875	0.8125	0.00366349763174517
0.84375	0.78125	0.00440665073811541
0.875	0.8125	0.00366349763174517
0.875	0.875	0.00342600151831137
0.84375	0.84375	0.00434652345692567
0.84375	0.8125	0.00446072906889686
0.84375	0.84375	0.00434652345692567
0.828125	0.828125	0.00478995006519174
0.828125	0.8125	0.00482450543157455
0.828125	0.828125	0.00478995006519174
0.8203125	0.8203125	0.00498794683867664
0.8125	0.8125	0.0051819585074466
0.828125	0.8125	0.00482450543157455
0.8203125	0.8203125	0.00498794683867664
0.84375	0.8125	0.00446072906889686
0.828125	0.828125	0.00478995006519174
0.828125	0.8125	0.00482450543157455
0.875	0.8125	0.00366349763174517
0.84375	0.84375	0.00434652345692567
0.84375	0.8125	0.00446072906889686
0.796875	0.7734375	0.00564233878137769
0.8046875	0.7734375	0.00545796304167127
0.80078125	0.77734375	0.00554116489553317
0.796875	0.78125	0.00562270562088841
0.796875	0.7734375	0.00564233878137769
0.80078125	0.77734375	0.00554116489553317
0.80078125	0.76953125	0.00555801928039405
0.796875	0.7734375	0.00564233878137769
0.796875	0.76953125	0.0056492258783561
0.796875	0.76953125	0.0056492258783561
0.796875	0.765625	0.00565673768237755
0.798828125	0.767578125	0.00560731195850221
0.80078125	0.76953125	0.00555801928039405
0.796875	0.76953125	0.0056492258783561
0.798828125	0.767578125	0.00560731195850221
0.8046875	0.7734375	0.00545796304167127
0.796875	0.7734375	0.00564233878137769
0.80078125	0.76953125	0.00555801928039405
0.8046875	0.7734375	0.00545796304167127
0.8125	0.78125	0.0052484822048528
0.8046875	0.78125	0.00544124181260772
0.80078125	0.77734375	0.00554116489553317
0.8046875	0.78125	0.00544124181260772
0.80078125	0.78125	0.00553308132551315
0.796875	0.78125	0.00562270562088841
0.80078125	0.77734375	0.00554116489553317
0.80078125	0.78125	0.00553308132551315
0.8046875	0.7734375	0.00545796304167127
0.8046875	0.78125	0.00544124181260772
0.80078125	0.77734375	0.00554116489553317
0.7890625	0.7734375	0.00581526405621112
0.796875	0.78125	0.00562270562088841
0.7890625	0.78125	0.00579815305786929
0.78125	0.78125	0.00595468221916641
0.7890625	0.7734375	0.00581526405621112
0.7890625	0.78125	0.00579815305786929
0.796875	0.7734375	0.00564233878137769
0.7890625	0.7734375	0.00581526405621112
0.79296875	0.76953125	0.00573824429932367
0.79296875	0.76953125	0.00573824429932367
0.796875	0.765625	0.00565673768237755
0.796875	0.76953125	0.0056492258783561
0.796875	0.7734375	0.00564233878137769
0.79296875	0.76953125	0.00573824429932367
0.796875	0.76953125	0.0056492258783561
0.796875	0.78125	0.00562270562088841
0.7890625	0.7734375	0.00581526405621112
0.796875	0.7734375	0.00564233878137769
0.80859375	0.76171875	0.00538614817157727
0.8046875	0.765625	0.00547434019713488
0.8046875	0.76171875	0.00548205514441984
0.8046875	0.7578125	0.0054876495223681
0.80859375	0.76171875	0.00538614817157727
0.8046875	0.76171875	0.00548205514441984
0.8125	0.765625	0.00528615347552666
0.8046875	0.765625	0.00547434019713488
0.80859375	0.76171875	0.00538614817157727
0.80078125	0.765625	0.00556689419566741
0.80078125	0.76171875	0.00557512954957638
0.802734375	0.763671875	0.00552430790971309
0.8046875	0.765625	0.00547434019713488
0.80078125	0.765625	0.00556689419566741
0.802734375	0.763671875	0.00552430790971309
0.80078125	0.765625	0.00556689419566741
0.796875	0.765625	0.00565673768237755
0.798828125	0.763671875	0.00561677361450871
0.80078125	0.76171875	0.00557512954957638
0.80078125	0.765625	0.00556689419566741
0.798828125	0.763671875	0.00561677361450871
0.8046875	0.76171875	0.00548205514441984
0.80078125	0.76171875	0.00557512954957638
0.802734375	0.759765625	0.00553211603358471
0.8046875	0.7578125	0.0054876495223681
0.8046875	0.76171875	0.00548205514441984
0.802734375	0.759765625	0.00553211603358471
0.8046875	0.76171875	0.00548205514441984
0.8046875	0.765625	0.00547434019713488
0.802734375	0.763671875	0.00552430790971309
0.80078125	0.76171875	0.00557512954957638
0.8046875	0.76171875	0.00548205514441984
0.802734375	0.763671875	0.00552430790971309
0.8125	0.7578125	0.00529626086473916
0.8046875	0.7578125	0.0054876495223681
0.80859375	0.75390625	0.00539536604896921
0.8125	0.75	0.00530349075191688
0.8125	0.7578125	0.00529626086473916
0.80859375	0.75390625	0.00539536604896921
0.8125	0.7578125	0.00529626086473916
0.8125	0.765625	0.00528615347552666
0.80859375	0.76171875	0.00538614817157727
0.8046875	0.7578125	0.0054876495223681
0.8125	0.7578125	0.00529626086473916
0.80859375	0.76171875	0.00538614817157727
0.8125	0.7734375	0.00526966421547894
0.8046875	0.7734375	0.00545796304167127
0.80859375	0.76953125	0.00537052798776203
0.8125	0.765625	0.00528615347552666
0.8125	0.7734375	0.00526966421547894
0.80859375	0.76953125	0.00537052798776203
0.8125	0.78125	0.0052484822048528
0.8046875	0.7734375	0.00545796304167127
0.8125	0.7734375	0.00526966421547894
0.8046875	0.76953125	0.00546641952364428
0.80078125	0.76953125	0.00555801928039405
0.802734375	0.767578125	0.0055158673098928
0.8046875	0.765625	0.00547434019713488
0.8046875	0.76953125	0.00546641952364428
0.802734375	0.767578125	0.0055158673098928
0.8046875	0.7734375	0.00545796304167127
0.80078125	0.76953125	0.00555801928039405
0.8046875	0.76953125	0.00546641952364428
0.80078125	0.765625	0.00556689419566741
0.80078125	0.76953125	0.00555801928039405
0.798828125	0.767578125	0.00560731195850221
0.796875	0.765625	0.00565673768237755
0.80078125	0.765625	0.00556689419566741
0.798828125	0.767578125	0.00560731195850221
0.80078125	0.765625	0.00556689419566741
0.8046875	0.765625	0.00547434019713488
0.802734375	0.767578125	0.0055158673098928
0.80078125	0.76953125	0.00555801928039405
0.80078125	0.765625	0.00556689419566741
0.802734375	0.767578125	0.0055158673098928
0.8046875	0.765625	0.00547434019713488
0.8125	0.765625	0.00528615347552666
0.80859375	0.76953125	0.00537052798776203
0.80859375	0.76953125	0.00537052798776203
0.8046875	0.7734375	0.00545796304167127
0.8046875	0.76953125	0.00546641952364428
0.8046875	0.765625	0.00547434019713488
0.80859375	0.76953125	0.00537052798776203
0.8046875	0.76953125	0.00546641952364428
0.80859375	0.79296875	0.00531184405577039
0.8046875	0.796875	0.00539722857229955
0.8046875	0.79296875	0.00540777283621205
0.8046875	0.7890625	0.00541737844421824
0.80859375	0.79296875	0.00531184405577039
0.8046875	0.79296875	0.00540777283621205
0.8125	0.796875	0.00520998798086985
0.8046875	0.796875	0.00539722857229955
0.80859375	0.79296875	0.00531184405577039
0.80078125	0.796875	0.00549017749063197
0.80078125	0.79296875	0.00549872061492054
0.802734375	0.794921875	0.00544764834394932
0.8046875	0.796875	0.00539722857229955
0.80078125	0.796875	0.00549017749063197
0.802734375	0.794921875	0.00544764834394932
0.80078125	0.796875	0.00549017749063197
0.796875	0.796875	0.00558084079039862
0.798828125	0.794921875	0.00553986751518909
0.80078125	0.79296875	0.00549872061492054
0.80078125	0.796875	0.00549017749063197
0.798828125	0.794921875	0.00553986751518909
0.8046875	0.79296875	0.00540777283621205
0.80078125	0.79296875	0.00549872061492054
0.802734375	0.791015625	0.00545800786305509
0.8046875	0.7890625	0.00541737844421824
0.8046875	0.79296875	0.00540777283621205
0.802734375	0.791015625	0.00545800786305509
0.8046875	0.79296875	0.00540777283621205
0.8046875	0.796875	0.00539722857229955
0.802734375	0.794921875	0.00544764834394932
0.80078125	0.79296875	0.00549872061492054
0.8046875	0.79296875	0.00540777283621205
0.802734375	0.794921875	0.00544764834394932
0.8125	0.7890625	0.00523039438884898
0.8046875	0.7890625	0.00541737844421824
0.80859375	0.78515625	0.00533345968535567
0.8125	0.78125	0.0052484822048528
0.8125	0.7890625	0.00523039438884898
0.80859375	0.78515625	0.00533345968535567
0.8125	0.7890625	0.00523039438884898
0.8125	0.796875	0.00520998798086985
0.80859375	0.79296875	0.00531184405577039
0.8046875	0.7890625	0.00541737844421824
0.8125	0.7890625	0.00523039438884898
0.80859375	0.79296875	0.00531184405577039
0.8125	0.8046875	0.00519340518897413
0.8046875	0.8046875	0.00538162260524515
0.80859375	0.80078125	0.0052938204106448
0.8125	0.796875	0.00520998798086985
0.8125	0.8046875	0.00519340518897413
0.80859375	0.80078125	0.0052938204106448
0.8125	0.8046875	0.00519340518897413
0.8125	0.8125	0.0051819585074466
0.80859375	0.80859375	0.00528034345775017
0.8046875	0.8046875	0.00538162260524515
0.8125	0.8046875	0.00519340518897413
0.80859375	0.80859375	0.00528034345775017
0.8046875	0.80078125	0.00538920226967255
0.80078125	0.80078125	0.00548206546343484
0.802734375	0.798828125	0.00543915867147163
0.8046875	0.796875	0.00539722857229955
0.8046875	0.80078125	0.00538920226967255
0.802734375	0.798828125	0.00543915867147163
0.8046875	0.8046875	0.00538162260524515
0.80078125	0.80078125	0.00548206546343484
0.8046875	0.80078125	0.00538920226967255
0.80078125	0.796875	0.00549017749063197
0.80078125	0.80078125	0.00548206546343484
0.798828125	0.798828125	0.00553194091153356
0.796875	0.796875	0.00558084079039862
0.80078125	0.796875	0.00549017749063197
0.798828125	0.798828125	0.00553194091153356
0.80078125	0.796875	0.00549017749063197
0.8046875	0.796875	0.00539722857229955
0.802734375	0.798828125	0.00543915867147163
0.80078125	0.80078125	0.00548206546343484
0.80078125	0.796875	0.00549017749063197
0.802734375	0.798828125	0.00543915867147163
0.8046875	0.796875	0.00539722857229955
0.8125	0.796875	0.00520998798086985
0.80859375	0.80078125	0.0052938204106448
0.80859375	0.80078125	0.0052938204106448
0.8046875	0.8046875	0.00538162260524515
0.8046875	0.80078125	0.00538920226967255
0.8046875	0.796875	0.00539722857229955
0.80859375	0.80078125	0.0052938204106448
0.8046875	0.80078125	0.00538920226967255
0.796875	0.7890625	0.00560174269753376
0.7890625	0.7890625	0.0057770646848009
0.79296875	0.78515625	0.00569962675641563
0.79296875	0.78515625	0.00569962675641563
0.796875	0.78125	0.00562270562088841
0.796875	0.78515625	0.00561167761292163
0.796875	0.7890625	0.00560174269753376
0.79296875	0.78515625	0.00569962675641563
0.796875	0.78515625	0.00561167761292163
0.79296875	0.79296875	0.00568163656669097
0.796875	0.7890625	0.00560174269753376
0.796875	0.79296875	0.00559104021976579
0.796875	0.796875	0.00558084079039862
0.79296875	0.79296875	0.00568163656669097
0.796875	0.79296875	0.00559104021976579
0.7890625	0.7890625	0.0057770646848009
0.796875	0.7890625	0.00560174269753376
0.79296875	0.79296875	0.00568163656669097
0.7890625	0.7890625	0.0057770646848009
0.78125	0.78125	0.00595468221916641
0.7890625	0.78125	0.00579815305786929
0.7890625	0.78125	0.00579815305786929
0.796875	0.78125	0.00562270562088841
0.79296875	0.78515625	0.00569962675641563
0.7890625	0.7890625	0.0057770646848009
0.7890625	0.78125	0.00579815305786929
0.79296875	0.78515625	0.00569962675641563
0.8046875	0.78515625	0.00542975968536006
0.80078125	0.78515625	0.00552171446665547
0.802734375	0.783203125	0.00548136790934171
0.8046875	0.78125	0.00544124181260772
0.8046875	0.78515625	0.00542975968536006
0.802734375	0.783203125	0.00548136790934171
0.8046875	0.7890625	0.00541737844421824
0.80078125	0.78515625	0.00552171446665547
0.8046875	0.78515625	0.00542975968536006
0.80078125	0.78125	0.00553308132551315
0.80078125	0.78515625	0.00552171446665547
0.798828125	0.783203125	0.0055724875734791
0.796875	0.78125	0.00562270562088841
0.80078125	0.78125	0.00553308132551315
0.798828125	0.783203125	0.0055724875734791
0.80078125	0.78125	0.00553308132551315
0.8046875	0.78125	0.00544124181260772
0.802734375	0.783203125	0.00548136790934171
0.80078125	0.78515625	0.00552171446665547
0.80078125	0.78125	0.00553308132551315
0.802734375	0.783203125	0.00548136790934171
0.8046875	0.78125	0.00544124181260772
0.8125	0.78125	0.0052484822048528
0.80859375	0.78515625	0.00533345968535567
0.80859375	0.78515625	0.00533345968535567
0.8046875	0.7890625	0.00541737844421824
0.8046875	0.78515625	0.00542975968536006
0.8046875	0.78125	0.00544124181260772
0.80859375	0.78515625	0.00533345968535567
0.8046875	0.78515625	0.00542975968536006
0.80078125	0.7890625	0.00551095490102097
0.80078125	0.79296875	0.00549872061492054
0.798828125	0.791015625	0.00555043224885656
0.796875	0.7890625	0.00560174269753376
0.80078125	0.7890625	0.00551095490102097
0.798828125	0.791015625	0.00555043224885656
0.80078125	0.7890625	0.00551095490102097
0.8046875	0.7890625	0.00541737844421824
0.802734375	0.791015625	0.00545800786305509
0.80078125	0.79296875	0.00549872061492054
0.80078125	0.7890625	0.00551095490102097
0.802734375	0.791015625	0.00545800786305509
0.796875	0.79296875	0.00559104021976579
0.80078125	0.79296875	0.00549872061492054
0.798828125	0.794921875	0.00553986751518909
0.796875	0.796875	0.00558084079039862
0.796875	0.79296875	0.00559104021976579
0.798828125	0.794921875	0.00553986751518909
0.796875	0.79296875	0.00559104021976579
0.796875	0.7890625	0.00560174269753376
0.798828125	0.791015625	0.00555043224885656
0.80078125	0.79296875	0.00549872061492054
0.796875	0.79296875	0.00559104021976579
0.798828125	0.791015625	0.00555043224885656
0.80078125	0.78515625	0.00552171446665547
0.796875	0.7890625	0.00560174269753376
0.796875	0.78515625	0.00561167761292163
0.796875	0.78515625	0.00561167761292163
0.796875	0.78125	0.00562270562088841
0.798828125	0.783203125	0.0055724875734791
0.80078125	0.78515625	0.00552171446665547
0.796875	0.78515625	0.00561167761292163
0.798828125	0.783203125	0.0055724875734791
0.80078125	0.78515625	0.00552171446665547
0.8046875	0.7890625	0.00541737844421824
0.80078125	0.7890625	0.00551095490102097
0.796875	0.7890625	0.00560174269753376
0.80078125	0.78515625	0.00552171446665547
0.80078125	0.7890625	0.00551095490102097
0.765625	0.765625	0.00635736024349836
0.78125	0.75	0.00608752079392776
0.78125	0.765625	0.00601840191910322
0.78125	0.78125	0.00595468221916641
0.765625	0.765625	0.00635736024349836
0.78125	0.765625	0.00601840191910322
0.75	0.75	0.00671880766446344
0.78125	0.75	0.00608752079392776
0.765625	0.765625	0.00635736024349836
0.796875	0.7578125	0.00568049570555752
0.7890625	0.7578125	0.00586605421136399
0.79296875	0.75390625	0.00578747646141416
0.79296875	0.75390625	0.00578747646141416
0.796875	0.75	0.00569892610350273
0.796875	0.75390625	0.00568969399484231
0.796875	0.7578125	0.00568049570555752
0.79296875	0.75390625	0.00578747646141416
0.796875	0.75390625	0.00568969399484231
0.79296875	0.76171875	0.00576148427161074
0.796875	0.7578125	0.00568049570555752
0.796875	0.76171875	0.00566840409837052
0.796875	0.765625	0.00565673768237755
0.79296875	0.76171875	0.00576148427161074
0.796875	0.76171875	0.00566840409837052
0.7890625	0.7578125	0.00586605421136399
0.796875	0.7578125	0.00568049570555752
0.79296875	0.76171875	0.00576148427161074
0.7890625	0.7578125	0.00586605421136399
0.78125	0.75	0.00608752079392776
0.7890625	0.75	0.00589980822035517
0.7890625	0.75	0.00589980822035517
0.796875	0.75	0.00569892610350273
0.79296875	0.75390625	0.00578747646141416
0.7890625	0.7578125	0.00586605421136399
0.7890625	0.75	0.00589980822035517
0.79296875	0.75390625	0.00578747646141416
0.8046875	0.75390625	0.00549502525365351
0.80078125	0.75390625	0.00559228322903349
0.802734375	0.751953125	0.00554787598048771
0.8046875	0.75	0.00550371609125817
0.8046875	0.75390625	0.00549502525365351
0.802734375	0.751953125	0.00554787598048771
0.8046875	0.75390625	0.00549502525365351
0.8046875	0.7578125	0.0054876495223681
0.802734375	0.755859375	0.00553944597509984
0.80078125	0.75390625	0.00559228322903349
0.8046875	0.75390625	0.00549502525365351
0.802734375	0.755859375	0.00553944597509984
0.80078125	0.75	0.00560224651919916
0.80078125	0.75390625	0.00559228322903349
0.798828125	0.751953125	0.00564579043370331
0.796875	0.75	0.00569892610350273
0.80078125	0.75	0.00560224651919916
0.798828125	0.751953125	0.00564579043370331
0.80078125	0.75	0.00560224651919916
0.8046875	0.75	0.00550371609125817
0.802734375	0.751953125	0.00554787598048771
0.80078125	0.75390625	0.00559228322903349
0.80078125	0.75	0.00560224651919916
0.802734375	0.751953125	0.00554787598048771
0.8046875	0.75	0.00550371609125817
0.8125	0.75	0.00530349075191688
0.80859375	0.75390625	0.00539536604896921
0.80859375	0.75390625	0.00539536604896921
0.8046875	0.7578125	0.0054876495223681
0.8046875	0.75390625	0.00549502525365351
0.8046875	0.75	0.00550371609125817
0.80859375	0.75390625	0.00539536604896921
0.8046875	0.75390625	0.00549502525365351
0.80078125	0.7578125	0.00558455895508204
0.80078125	0.76171875	0.00557512954957638
0.798828125	0.759765625	0.00562756164345746
0.796875	0.7578125	0.00568049570555752
0.80078125	0.7578125	0.00558455895508204
0.798828125	0.759765625	0.00562756164345746
0.80078125	0.7578125	0.00558455895508204
0.8046875	0.7578125	0.0054876495223681
0.802734375	0.759765625	0.00553211603358471
0.80078125	0.76171875	0.00557512954957638
0.80078125	0.7578125	0.00558455895508204
0.802734375	0.759765625	0.00553211603358471
0.796875	0.76171875	0.00566840409837052
0.80078125	0.76171875	0.00557512954957638
0.798828125	0.763671875	0.00561677361450871
0.796875	0.765625	0.00565673768237755
0.796875	0.76171875	0.00566840409837052
0.798828125	0.763671875	0.00561677361450871
0.796875	0.76171875	0.00566840409837052
0.796875	0.7578125	0.00568049570555752
0.798828125	0.759765625	0.00562756164345746
0.80078125	0.76171875	0.00557512954957638
0.796875	0.76171875	0.00566840409837052
0.798828125	0.759765625	0.00562756164345746
0.796875	0.75390625	0.00568969399484231
0.80078125	0.75390625	0.00559228322903349
0.798828125	0.755859375	0.00563707620812971
0.796875	0.7578125	0.00568049570555752
0.796875	0.75390625	0.00568969399484231
0.798828125	0.755859375	0.00563707620812971
0.796875	0.75390625	0.00568969399484231
0.796875	0.75	0.00569892610350273
0.798828125	0.751953125	0.00564579043370331
0.80078125	0.75390625	0.00559228322903349
0.796875	0.75390625	0.00568969399484231
0.798828125	0.751953125	0.00564579043370331
0.80078125	0.7578125	0.00558455895508204
0.80078125	0.75390625	0.00559228322903349
0.802734375	0.755859375	0.00553944597509984
0.8046875	0.7578125	0.0054876495223681
0.80078125	0.7578125	0.00558455895508204
0.802734375	0.755859375	0.00553944597509984
0.80078125	0.7578125	0.00558455895508204
0.796875	0.7578125	0.00568049570555752
0.798828125	0.755859375	0.00563707620812971
0.80078125	0.75390625	0.00559228322903349
0.80078125	0.7578125	0.00558455895508204
0.798828125	0.755859375	0.00563707620812971
0.7890625	0.7734375	0.00581526405621112
0.78125	0.765625	0.00601840191910322
0.7890625	0.765625	0.00583845758247393
0.7890625	0.765625	0.00583845758247393
0.796875	0.765625	0.00565673768237755
0.79296875	0.76953125	0.00573824429932367
0.7890625	0.7734375	0.00581526405621112
0.7890625	0.765625	0.00583845758247393
0.79296875	0.76953125	0.00573824429932367
0.78125	0.78125	0.00595468221916641
0.78125	0.765625	0.00601840191910322
0.7890625	0.7734375	0.00581526405621112
0.78125	0.765625	0.00601840191910322
0.78125	0.75	0.00608752079392776
0.7890625	0.7578125	0.00586605421136399
0.7890625	0.765625	0.00583845758247393
0.7890625	0.7578125	0.00586605421136399
0.79296875	0.76171875	0.00576148427161074
0.796875	0.765625	0.00565673768237755
0.7890625	0.765625	0.00583845758247393
0.79296875	0.76171875	0.00576148427161074
0.78125	0.765625	0.00601840191910322
0.7890625	0.7578125	0.00586605421136399
0.7890625	0.765625	0.00583845758247393
0.84375	0.75	0.00455279566871697
0.84375	0.78125	0.00440665073811541
0.828125	0.765625	0.00487938016180376
0.828125	0.75	0.00493657124328463
0.828125	0.765625	0.00487938016180376
0.8203125	0.7578125	0.0050989613829269
0.8125	0.75	0.00530349075191688
0.828125	0.75	0.00493657124328463
0.8203125	0.7578125	0.0050989613829269
0.84375	0.75	0.00455279566871697
0.828125	0.765625	0.00487938016180376
0.828125	0.75	0.00493657124328463
0.875	0.75	0.00357962957399895
0.84375	0.78125	0.00440665073811541
0.84375	0.75	0.00455279566871697
0.828125	0.78125	0.00485821083603882
0.828125	0.796875	0.00481444475537132
0.8203125	0.7890625	0.00502717984506253
0.8125	0.78125	0.0052484822048528
0.828125	0.78125	0.00485821083603882
0.8203125	0.7890625	0.00502717984506253
0.84375	0.78125	0.00440665073811541
0.828125	0.796875	0.00481444475537132
0.828125	0.78125	0.00485821083603882
0.8125	0.796875	0.00520998798086985
0.828125	0.796875	0.00481444475537132
0.8203125	0.8046875	0.00500010177878922
0.8203125	0.8046875	0.00500010177878922
0.8125	0.8125	0.0051819585074466
0.8125	0.8046875	0.00519340518897413
0.8125	0.796875	0.00520998798086985
0.8203125	0.8046875	0.00500010177878922
0.8125	0.8046875	0.00519340518897413
0.8203125	0.7890625	0.00502717984506253
0.8125	0.796875	0.00520998798086985
0.8125	0.7890625	0.00523039438884898
0.8125	0.78125	0.0052484822048528
0.8203125	0.7890625	0.00502717984506253
0.8125	0.7890625	0.00523039438884898
0.828125	0.796875	0.00481444475537132
0.8125	0.796875	0.00520998798086985
0.8203125	0.7890625	0.00502717984506253
0.8125	0.765625	0.00528615347552666
0.828125	0.765625	0.00487938016180376
0.8203125	0.7734375	0.00506368217212246
0.8203125	0.7734375	0.00506368217212246
0.8125	0.78125	0.0052484822048528
0.8125	0.7734375	0.00526966421547894
0.8125	0.765625	0.00528615347552666
0.8203125	0.7734375	0.00506368217212246
0.8125	0.7734375	0.00526966421547894
0.8203125	0.7578125	0.0050989613829269
0.8125	0.765625	0.00528615347552666
0.8125	0.7578125	0.00529626086473916
0.8125	0.75	0.00530349075191688
0.8203125	0.7578125	0.0050989613829269
0.8125	0.7578125	0.00529626086473916
0.828125	0.765625	0.00487938016180376
0.8125	0.765625	0.00528615347552666
0.8203125	0.7578125	0.0050989613829269
0.828125	0.765625	0.00487938016180376
0.84375	0.78125	0.00440665073811541
0.828125	0.78125	0.00485821083603882
0.828125	0.78125	0.00485821083603882
0.8125	0.78125	0.0052484822048528
0.8203125	0.7734375	0.00506368217212246
0.828125	0.765625	0.00487938016180376
0.828125	0.78125	0.00485821083603882
0.8203125	0.7734375	0.00506368217212246
0.875	0.75	0.00357962957399895
1	0.75	0
0.9375	0.8125	0.00170485371263702
0.9375	0.8125	0.00170485371263702
0.875	0.875	0.00342600151831137
0.875	0.8125	0.00366349763174517
0.875	0.75	0.00357962957399895
0.9375	0.8125	0.00170485371263702
0.875	0.8125	0.00366349763174517
0.6875	0.625	0.00793788293827299
0.6875	0.5625	0.00693924809855246
0.71875	0.59375	0.00679668046760253
0.75	0.625	0.00656470743880177
0.6875	0.625	0.00793788293827299
0.71875	0.59375	0.00679668046760253
0.6875	0.625	0.00793788293827299
0.625	0.625	0.00875882112718429
0.65625	0.59375	0.0075094680045519
0.6875	0.5625	0.00693924809855246
0.6875	0.625	0.00793788293827299
0.65625	0.59375	0.0075094680045519
0.75	0.5625	0.00581243649566777
0.6875	0.5625	0.00693924809855246
0.71875	0.53125	0.00520511286429244
0.71875	0.53125	0.00520511286429244
0.75	0.5	0.00363807089580322
0.75	0.53125	0.00501677755788037
0.75	0.5625	0.00581243649566777
0.71875	0.53125	0.00520511286429244
0.75	0.53125	0.00501677755788037
0.71875	0.59375	0.00679668046760253
0.75	0.5625	0.00581243649566777
0.75	0.59375	0.00637056753046858
0.75	0.625	0.00656470743880177
0.71875	0.59375	0.00679668046760253
0.75	0.59375	0.00637056753046858
0.6875	0.5625	0.00693924809855246
0.75	0.5625	0.00581243649566777
0.71875	0.59375	0.00679668046760253
0.75	0.6875	0.00685782254338091
0.6875	0.6875	0.00800852977147445
0.71875	0.65625	0.00734448373233434
0.71875	0.65625	0.00734448373233434
0.75	0.625	0.00656470743880177
0.75	0.65625	0.00672818878102518
0.75	0.6875	0.00685782254338091
0.71875	0.65625	0.00734448373233434
0.75	0.65625	0.00672818878102518
0.71875	0.71875	0.00740598649745724
0.75	0.6875	0.00685782254338091
0.75	0.71875	0.00686645599477784
0.75	0.75	0.00671880766446344
0.71875	0.71875	0.00740598649745724
0.75	0.71875	0.00686645599477784
0.6875	0.6875	0.00800852977147445
0.75	0.6875	0.00685782254338091
0.71875	0.71875	0.00740598649745724
0.6875	0.6875	0.00800852977147445
0.625	0.625	0.00875882112718429
0.6875	0.625	0.00793788293827299
0.6875	0.625	0.00793788293827299
0.75	0.625	0.00656470743880177
0.71875	0.65625	0.00734448373233434
0.6875	0.6875	0.00800852977147445
0.6875	0.625	0.00793788293827299
0.71875	0.65625	0.00734448373233434
0.625	0.5625	0.00763907009466487
0.5625	0.5625	0.00814601944689281
0.59375	0.53125	0.00637855620320047
0.625	0.5	0.00492130264108701
0.625	0.5625	0.00763907009466487
0.59375	0.53125	0.00637855620320047
0.625	0.5625	0.00763907009466487
0.625	0.625	0.00875882112718429
0.59375	0.59375	0.00822265330725739
0.5625	0.5625	0.00814601944689281
0.625	0.5625	0.00763907009466487
0.59375	0.59375	0.00822265330725739
0.5625	0.5	0.00521921353416717
0.5625	0.5625	0.00814601944689281
0.53125	0.53125	0.00663704667129787
0.53125	0.53125	0.00663704667129787
0.5	0.5	0.00532191624008034
0.53125	0.5	0.00534201621997428
0.5625	0.5	0.00521921353416717
0.53125	0.53125	0.00663704667129787
0.53125	0.5	0.00534201621997428
0.59375	0.53125	0.00637855620320047
0.5625	0.5	0.00521921353416717
0.59375	0.5	0.00512832118107102
0.625	0.5	0.00492130264108701
0.59375	0.53125	0.00637855620320047
0.59375	0.5	0.00512832118107102
0.5625	0.5625	0.00814601944689281
0.5625	0.5	0.00521921353416717
0.59375	0.53125	0.00637855620320047
0.6875	0.5	0.00441441990470819
0.6875	0.5625	0.00693924809855246
0.65625	0.53125	0.00589599757622903
0.65625	0.53125	0.00589599757622903
0.625	0.5	0.00492130264108701
0.65625	0.5	0.00470486655681743
0.6875	0.5	0.00441441990470819
0.65625	0.53125	0.00589599757622903
0.65625	0.5	0.00470486655681743
0.71875	0.53125	0.00520511286429244
0.6875	0.5	0.00441441990470819
0.71875	0.5	0.00406277177635583
0.75	0.5	0.00363807089580322
0.71875	0.53125	0.00520511286429244
0.71875	0.5	0.00406277177635583
0.6875	0.5625	0.00693924809855246
0.6875	0.5	0.00441441990470819
0.71875	0.53125	0.00520511286429244
0.625	0.5625	0.00763907009466487
0.6875	0.5625	0.00693924809855246
0.65625	0.59375	0.0075094680045519
0.625	0.625	0.00875882112718429
0.625	0.5625	0.00763907009466487
0.65625	0.59375	0.0075094680045519
0.625	0.5625	0.00763907009466487
0.625	0.5	0.00492130264108701
0.65625	0.53125	0.00589599757622903
0.6875	0.5625	0.00693924809855246
0.625	0.5625	0.00763907009466487
0.65625	0.53125	0.00589599757622903
0.84375	0.53125	0.0031523756798574
0.875	0.5625	0.00307629673927008
0.84375	0.5625	0.00384659629609234
0.828125	0.546875	0.0038107057579173
0.84375	0.5625	0.00384659629609234
0.828125	0.5625	0.00414563358546758
0.828125	0.5625	0.00414563358546758
0.8125	0.5625	0.00444660551153439
0.8203125	0.5546875	0.00412722007135239
0.828125	0.546875	0.0038107057579173
0.828125	0.5625	0.00414563358546758
0.8203125	0.5546875	0.00412722007135239
0.84375	0.53125	0.0031523756798574
0.84375	0.5625	0.00384659629609234
0.828125	0.546875	0.0038107057579173
0.875	0.5	0.00201889929541222
0.875	0.5625	0.00307629673927008
0.84375	0.53125	0.0031523756798574
0.875	0.5625	0.00307629673927008
0.875	0.625	0.00356400800684987
0.84375	0.59375	0.00408541824664293
0.84375	0.5625	0.00384659629609234
0.84375	0.59375	0.00408541824664293
0.828125	0.578125	0.00433705614647379
0.828125	0.5625	0.00414563358546758
0.828125	0.578125	0.00433705614647379
0.8203125	0.5703125	0.00441314140991565
0.8125	0.5625	0.00444660551153439
0.828125	0.5625	0.00414563358546758
0.8203125	0.5703125	0.00441314140991565
0.84375	0.5625	0.00384659629609234
0.828125	0.578125	0.00433705614647379
0.828125	0.5625	0.00414563358546758
0.875	0.5625	0.00307629673927008
0.84375	0.59375	0.00408541824664293
0.84375	0.5625	0.00384659629609234
0.80078125	0.5234375	0.00381894957926208
0.80078125	0.52734375	0.00392197630125147
0.798828125	0.525390625	0.00390651698267124
0.796875	0.5234375	0.00388868435187255
0.80078125	0.5234375	0.00381894957926208
0.798828125	0.525390625	0.00390651698267124
0.80078125	0.5234375	0.00381894957926208
0.8046875	0.5234375	0.00374482533943221
0.802734375	0.525390625	0.00383260473530412
0.80078125	0.52734375	0.00392197630125147
0.80078125	0.5234375	0.00381894957926208
0.802734375	0.525390625	0.00383260473530412
0.80078125	0.52734375	0.00392197630125147
0.796875	0.53125	0.00409413506440298
0.796875	0.52734375	0.00399437648630917
0.796875	0.52734375	0.00399437648630917
0.796875	0.5234375	0.00388868435187255
0.798828125	0.525390625	0.00390651698267124
0.80078125	0.52734375	0.00392197630125147
0.796875	0.52734375	0.00399437648630917
0.798828125	0.525390625	0.00390651698267124
0.796875	0.51953125	0.00377777587264781
0.80078125	0.51953125	0.00370766085251322
0.798828125	0.521484375	0.00379700202184621
0.796875	0.5234375	0.00388868435187255
0.796875	0.51953125	0.00377777587264781
0.798828125	0.521484375	0.00379700202184621
0.796875	0.51953125	0.00377777587264781
0.796875	0.515625	0.00366294826998897
0.798828125	0.517578125	0.00368566749575042
0.80078125	0.51953125	0.00370766085251322
0.796875	0.51953125	0.00377777587264781
0.798828125	0.517578125	0.00368566749575042
0.80078125	0.5234375	0.00381894957926208
0.80078125	0.51953125	0.00370766085251322
0.802734375	0.521484375	0.00372703596659674
0.8046875	0.5234375	0.00374482533943221
0.80078125	0.5234375	0.00381894957926208
0.802734375	0.521484375	0.00372703596659674
0.80078125	0.5234375	0.00381894957926208
0.796875	0.5234375	0.00388868435187255
0.798828125	0.521484375	0.00379700202184621
0.80078125	0.51953125	0.00370766085251322
0.80078125	0.5234375	0.00381894957926208
0.798828125	0.521484375	0.00379700202184621
0.80859375	0.52734375	0.00377162206363934
0.8046875	0.53125	0.00394987486510027
0.8046875	0.52734375	0.00385012733694584
0.8046875	0.5234375	0.00374482533943221
0.80859375	0.52734375	0.00377162206363934
0.8046875	0.52734375	0.00385012733694584
0.8125	0.53125	0.00379098470877738
0.8046875	0.53125	0.00394987486510027
0.80859375	0.52734375	0.00377162206363934
0.80078125	0.52734375	0.00392197630125147
0.8046875	0.53125	0.00394987486510027
0.80078125	0.53125	0.00402440918202242
0.796875	0.53125	0.00409413506440298
0.80078125	0.52734375	0.00392197630125147
0.80078125	0.53125	0.00402440918202242
0.8046875	0.52734375	0.00385012733694584
0.80078125	0.52734375	0.00392197630125147
0.802734375	0.525390625	0.00383260473530412
0.8046875	0.5234375	0.00374482533943221
0.8046875	0.52734375	0.00385012733694584
0.802734375	0.525390625	0.00383260473530412
0.8046875	0.53125	0.00394987486510027
0.80078125	0.52734375	0.00392197630125147
0.8046875	0.52734375	0.00385012733694584
0.7890625	0.53125	0.00424523611919997
0.7890625	0.5234375	0.00401593051568689
0.79296875	0.52734375	0.00406022604466614
0.796875	0.53125	0.00409413506440298
0.7890625	0.53125	0.00424523611919997
0.79296875	0.52734375	0.00406022604466614
0.78125	0.53125	0.00435973541508661
0.7890625	0.5234375	0.00401593051568689
0.7890625	0.53125	0.00424523611919997
0.796875	0.5234375	0.00388868435187255
0.7890625	0.5234375	0.00401593051568689
0.79296875	0.51953125	0.00384059035412987
0.79296875	0.51953125	0.00384059035412987
0.796875	0.515625	0.00366294826998897
0.796875	0.51953125	0.00377777587264781
0.796875	0.5234375	0.00388868435187255
0.79296875	0.51953125	0.00384059035412987
0.796875	0.51953125	0.00377777587264781
0.79296875	0.52734375	0.00406022604466614
0.796875	0.5234375	0.00388868435187255
0.796875	0.52734375	0.00399437648630917
0.796875	0.53125	0.00409413506440298
0.79296875	0.52734375	0.00406022604466614
0.796875	0.52734375	0.00399437648630917
0.7890625	0.5234375	0.00401593051568689
0.796875	0.5234375	0.00388868435187255
0.79296875	0.52734375	0.00406022604466614
0.80859375	0.51171875	0.00336502488664224
0.8046875	0.515625	0.00353761519979001
0.8046875	0.51171875	0.0034299354733471
0.8046875	0.5078125	0.00331663416258593
0.80859375	0.51171875	0.00336502488664224
0.8046875	0.51171875	0.0034299354733471
0.8125	0.515625	0.00340689612332043
0.8046875	0.515625	0.00353761519979001
0.80859375	0.51171875	0.00336502488664224
0.80078125	0.515625	0.00360213857840055
0.80078125	0.51171875	0.00349108999133066
0.802734375	0.513671875	0.00351491516711589
0.8046875	0.515625	0.00353761519979001
0.80078125	0.515625	0.00360213857840055
0.802734375	0.513671875	0.00351491516711589
0.80078125	0.515625	0.00360213857840055
0.796875	0.515625	0.00366294826998897
0.798828125	0.513671875	0.00357749064870198
0.80078125	0.51171875	0.00349108999133066
0.80078125	0.515625	0.00360213857840055
0.798828125	0.513671875	0.00357749064870198
0.8046875	0.51171875	0.0034299354733471
0.80078125	0.51171875	0.00349108999133066
0.802734375	0.509765625	0.0034040803080512
0.8046875	0.5078125	0.00331663416258593
0.8046875	0.51171875	0.0034299354733471
0.802734375	0.509765625	0.0034040803080512
0.8046875	0.51171875	0.0034299354733471
0.8046875	0.515625	0.00353761519979001
0.802734375	0.513671875	0.00351491516711589
0.80078125	0.51171875	0.00349108999133066
0.8046875	0.51171875	0.0034299354733471
0.802734375	0.513671875	0.00351491516711589
0.8125	0.5078125	0.00320188692983108
0.8046875	0.5078125	0.00331663416258593
0.80859375	0.50390625	0.00313899445131761
0.8125	0.5	0.00297319844852795
0.8125	0.5078125	0.00320188692983108
0.80859375	0.50390625	0.00313899445131761
0.8125	0.5078125	0.00320188692983108
0.8125	0.515625	0.00340689612332043
0.80859375	0.51171875	0.00336502488664224
0.8046875	0.5078125	0.00331663416258593
0.8125	0.5078125	0.00320188692983108
0.80859375	0.51171875	0.00336502488664224
0.8125	0.5234375	0.00360709714490956
0.8046875	0.5234375	0.00374482533943221
0.80859375	0.51953125	0.00356887807262995
0.8125	0.515625	0.00340689612332043
0.8125	0.5234375	0.00360709714490956
0.80859375	0.51953125	0.00356887807262995
0.8125	0.5234375	0.00360709714490956
0.8125	0.53125	0.00379098470877738
0.80859375	0.52734375	0.00377162206363934
0.8046875	0.5234375	0.00374482533943221
0.8125	0.5234375	0.00360709714490956
0.80859375	0.52734375	0.00377162206363934
0.8046875	0.51953125	0.0036438404067092
0.80078125	0.51953125	0.00370766085251322
0.802734375	0.517578125	0.00362053022484663
0.8046875	0.515625	0.00353761519979001
0.8046875	0.51953125	0.0036438404067092
0.802734375	0.517578125	0.00362053022484663
0.8046875	0.51953125	0.0036438404067092
0.8046875	0.5234375	0.00374482533943221
0.802734375	0.521484375	0.00372703596659674
0.80078125	0.51953125	0.00370766085251322
0.8046875	0.51953125	0.0036438404067092
0.802734375	0.521484375	0.00372703596659674
0.80078125	0.515625	0.00360213857840055
0.80078125	0.51953125	0.00370766085251322
0.798828125	0.517578125	0.00368566749575042
0.796875	0.515625	0.00366294826998897
0.80078125	0.515625	0.00360213857840055
0.798828125	0.517578125	0.00368566749575042
0.80078125	0.515625	0.00360213857840055
0.8046875	0.515625	0.00353761519979001
0.802734375	0.517578125	0.00362053022484663
0.80078125	0.51953125	0.00370766085251322
0.80078125	0.515625	0.00360213857840055
0.802734375	0.517578125	0.00362053022484663
0.8046875	0.515625	0.00353761519979001
0.8125	0.515625	0.00340689612332043
0.80859375	0.51953125	0.00356887807262995
0.80859375	0.51953125	0.00356887807262995
0.8046875	0.5234375	0.00374482533943221
0.8046875	0.51953125	0.0036438404067092
0.8046875	0.515625	0.00353761519979001
0.80859375	0.51953125	0.00356887807262995
0.8046875	0.51953125	0.0036438404067092
0.80859375	0.54296875	0.00414166704969977
0.8046875	0.546875	0.00430726820097695
0.8046875	0.54296875	0.00422365808722805
0.8046875	0.5390625	0.0041338831456326
0.80859375	0.54296875	0.00414166704969977
0.8046875	0.54296875	0.00422365808722805
0.8125	0.546875	0.00414996165964887
0.8046875	0.546875	0.00430726820097695
0.80859375	0.54296875	0.00414166704969977
0.80078125	0.546875	0.00438840385217667
0.80078125	0.54296875	0.0043009750331551
0.802734375	0.544921875	0.00430477201117729
0.8046875	0.546875	0.00430726820097695
0.80078125	0.546875	0.00438840385217667
0.802734375	0.544921875	0.00430477201117729
0.80078125	0.546875	0.00438840385217667
0.796875	0.546875	0.00446425044717538
0.798828125	0.544921875	0.0043822472038053
0.80078125	0.54296875	0.0043009750331551
0.80078125	0.546875	0.00438840385217667
0.798828125	0.544921875	0.0043822472038053
0.8046875	0.54296875	0.00422365808722805
0.80078125	0.54296875	0.0043009750331551
0.802734375	0.541015625	0.00421729776058641
0.8046875	0.5390625	0.0041338831456326
0.8046875	0.54296875	0.00422365808722805
0.802734375	0.541015625	0.00421729776058641
0.8046875	0.54296875	0.00422365808722805
0.8046875	0.546875	0.00430726820097695
0.802734375	0.544921875	0.00430477201117729
0.80078125	0.54296875	0.0043009750331551
0.8046875	0.54296875	0.00422365808722805
0.802734375	0.544921875	0.00430477201117729
0.8125	0.5390625	0.00398033606135934
0.8046875	0.5390625	0.0041338831456326
0.80859375	0.53515625	0.00396190380984543
0.8125	0.53125	0.00379098470877738
0.8125	0.5390625	0.00398033606135934
0.80859375	0.53515625	0.00396190380984543
0.8125	0.5390625	0.00398033606135934
0.8125	0.546875	0.00414996165964887
0.80859375	0.54296875	0.00414166704969977
0.8046875	0.5390625	0.0041338831456326
0.8125	0.5390625	0.00398033606135934
0.80859375	0.54296875	0.00414166704969977
0.8125	0.5546875	0.00431063059426698
0.8046875	0.5546875	0.00446860548483846
0.80859375	0.55078125	0.00430437789533323
0.8125	0.546875	0.00414996165964887
0.8125	0.5546875	0.00431063059426698
0.80859375	0.55078125	0.00430437789533323
0.8125	0.5546875	0.00431063059426698
0.8125	0.5625	0.00444660551153439
0.80859375	0.55859375	0.00445969504441746
0.8046875	0.5546875	0.00446860548483846
0.8125	0.5546875	0.00431063059426698
0.80859375	0.55859375	0.00445969504441746
0.80078125	0.55078125	0.004469535535032
0.8046875	0.546875	0.00430726820097695
0.8046875	0.55078125	0.00439231835358599
0.8046875	0.5546875	0.00446860548483846
0.80078125	0.55078125	0.004469535535032
0.8046875	0.55078125	0.00439231835358599
0.80078125	0.55078125	0.004469535535032
0.796875	0.546875	0.00446425044717538
0.80078125	0.546875	0.00438840385217667
0.8046875	0.546875	0.00430726820097695
0.80078125	0.55078125	0.004469535535032
0.80078125	0.546875	0.00438840385217667
0.8046875	0.546875	0.00430726820097695
0.8125	0.546875	0.00414996165964887
0.80859375	0.55078125	0.00430437789533323
0.80859375	0.55078125	0.00430437789533323
0.8046875	0.5546875	0.00446860548483846
0.8046875	0.55078125	0.00439231835358599
0.8046875	0.546875	0.00430726820097695
0.80859375	0.55078125	0.00430437789533323
0.8046875	0.55078125	0.00439231835358599
0.796875	0.5390625	0.00429226355086518
0.7890625	0.5390625	0.00443391934001945
0.79296875	0.53515625	0.00426578181844337
0.79296875	0.53515625	0.00426578181844337
0.796875	0.53125	0.00409413506440298
0.796875	0.53515625	0.00419623065943498
0.796875	0.5390625	0.00429226355086518
0.79296875	0.53515625	0.00426578181844337
0.796875	0.53515625	0.00419623065943498
0.79296875	0.54296875	0.00445787865725884
0.796875	0.5390625	0.00429226355086518
0.796875	0.54296875	0.00438000954462999
0.796875	0.546875	0.00446425044717538
0.79296875	0.54296875	0.00445787865725884
0.796875	0.54296875	0.00438000954462999
0.7890625	0.5390625	0.00443391934001945
0.796875	0.5390625	0.00429226355086518
0.79296875	0.54296875	0.00445787865725884
0.7890625	0.5390625	0.00443391934001945
0.78125	0.53125	0.00435973541508661
0.7890625	0.53125	0.00424523611919997
0.7890625	0.53125	0.00424523611919997
0.796875	0.53125	0.00409413506440298
0.79296875	0.53515625	0.00426578181844337
0.7890625	0.5390625	0.00443391934001945
0.7890625	0.53125	0.00424523611919997
0.79296875	0.53515625	0.00426578181844337
0.8046875	0.53515625	0.00404427367516033
0.80078125	0.53515625	0.00411996233949241
0.802734375	0.533203125	0.00403306774107399
0.8046875	0.53125	0.00394987486510027
0.8046875	0.53515625	0.00404427367516033
0.802734375	0.533203125	0.00403306774107399
0.8046875	0.53515625	0.00404427367516033
0.8046875	0.5390625	0.0041338831456326
0.802734375	0.537109375	0.00412757465496133
0.80078125	0.53515625	0.00411996233949241
0.8046875	0.53515625	0.00404427367516033
0.802734375	0.537109375	0.00412757465496133
0.80078125	0.53125	0.00402440918202242
0.80078125	0.53515625	0.00411996233949241
0.798828125	0.533203125	0.00410863444004999
0.796875	0.53125	0.00409413506440298
0.80078125	0.53125	0.00402440918202242
0.798828125	0.533203125	0.00410863444004999
0.80078125	0.53125	0.00402440918202242
0.8046875	0.53125	0.00394987486510027
0.802734375	0.533203125	0.00403306774107399
0.80078125	0.53515625	0.00411996233949241
0.80078125	0.53125	0.00402440918202242
0.802734375	0.533203125	0.00403306774107399
0.8046875	0.53125	0.00394987486510027
0.8125	0.53125	0.00379098470877738
0.80859375	0.53515625	0.00396190380984543
0.80859375	0.53515625	0.00396190380984543
0.8046875	0.5390625	0.0041338831456326
0.8046875	0.53515625	0.00404427367516033
0.8046875	0.53125	0.00394987486510027
0.80859375	0.53515625	0.00396190380984543
0.8046875	0.53515625	0.00404427367516033
0.80078125	0.5390625	0.00421438903088994
0.80078125	0.54296875	0.0043009750331551
0.798828125	0.541015625	0.00429749818012444
0.796875	0.5390625	0.00429226355086518
0.80078125	0.5390625	0.00421438903088994
0.798828125	0.541015625	0.00429749818012444
0.80078125	0.5390625	0.00421438903088994
0.8046875	0.5390625	0.0041338831456326
0.802734375	0.541015625	0.00421729776058641
0.80078125	0.54296875	0.0043009750331551
0.80078125	0.5390625	0.00421438903088994
0.802734375	0.541015625	0.00421729776058641
0.796875	0.54296875	0.00438000954462999
0.80078125	0.54296875	0.0043009750331551
0.798828125	0.544921875	0.0043822472038053
0.796875	0.546875	0.00446425044717538
0.796875	0.54296875	0.00438000954462999
0.798828125	0.544921875	0.0043822472038053
0.796875	0.54296875	0.00438000954462999
0.796875	0.5390625	0.00429226355086518
0.798828125	0.541015625	0.00429749818012444
0.80078125	0.54296875	0.0043009750331551
0.796875	0.54296875	0.00438000954462999
0.798828125	0.541015625	0.00429749818012444
0.796875	0.53515625	0.00419623065943498
0.80078125	0.53515625	0.00411996233949241
0.798828125	0.537109375	0.00420522154785594
0.796875	0.5390625	0.00429226355086518
0.796875	0.53515625	0.00419623065943498
0.798828125	0.537109375	0.00420522154785594
0.796875	0.53515625	0.00419623065943498
0.796875	0.53125	0.00409413506440298
0.798828125	0.533203125	0.00410863444004999
0.80078125	0.53515625	0.00411996233949241
0.796875	0.53515625	0.00419623065943498
0.798828125	0.533203125	0.00410863444004999
0.80078125	0.5390625	0.00421438903088994
0.80078125	0.53515625	0.00411996233949241
0.802734375	0.537109375	0.00412757465496133
0.8046875	0.5390625	0.0041338831456326
0.80078125	0.5390625	0.00421438903088994
0.802734375	0.537109375	0.00412757465496133
0.80078125	0.5390625	0.00421438903088994
0.796875	0.5390625	0.00429226355086518
0.798828125	0.537109375	0.00420522154785594
0.80078125	0.53515625	0.00411996233949241
0.80078125	0.5390625	0.00421438903088994
0.798828125	0.537109375	0.00420522154785594
0.765625	0.515625	0.00413458619519719
0.78125	0.5	0.00339875698958506
0.78125	0.515625	0.00394649838721386
0.78125	0.53125	0.00435973541508661
0.765625	0.515625	0.00413458619519719
0.78125	0.515625	0.00394649838721386
0.75	0.5	0.00363807089580322
0.78125	0.5	0.00339875698958506
0.765625	0.515625	0.00413458619519719
0.796875	0.5078125	0.00344027775070528
0.7890625	0.5078125	0.00355689270902462
0.79296875	0.50390625	0.00337122306853471
0.79296875	0.50390625	0.00337122306853471
0.796875	0.5	0.00319257435561587
0.796875	0.50390625	0.00332236596437886
0.796875	0.5078125	0.00344027775070528
0.79296875	0.50390625	0.00337122306853471
0.796875	0.50390625	0.00332236596437886
0.79296875	0.51171875	0.0036189232105276
0.796875	0.5078125	0.00344027775070528
0.796875	0.51171875	0.00355438103379726
0.796875	0.515625	0.00366294826998897
0.79296875	0.51171875	0.0036189232105276
0.796875	0.51171875	0.00355438103379726
0.7890625	0.5078125	0.00355689270902462
0.796875	0.5078125	0.00344027775070528
0.79296875	0.51171875	0.0036189232105276
0.7890625	0.5078125	0.00355689270902462
0.78125	0.5	0.00339875698958506
0.7890625	0.5	0.00329326946725445
0.7890625	0.5	0.00329326946725445
0.796875	0.5	0.00319257435561587
0.79296875	0.50390625	0.00337122306853471
0.7890625	0.5078125	0.00355689270902462
0.7890625	0.5	0.00329326946725445
0.79296875	0.50390625	0.00337122306853471
0.8046875	0.50390625	0.00320259105558404
0.80078125	0.50390625	0.00325888049478712
0.802734375	0.501953125	0.00316650306382375
0.8046875	0.5	0.00307868214301619
0.8046875	0.50390625	0.00320259105558404
0.802734375	0.501953125	0.00316650306382375
0.8046875	0.50390625	0.00320259105558404
0.8046875	0.5078125	0.00331663416258593
0.802734375	0.505859375	0.00328900913790497
0.80078125	0.50390625	0.00325888049478712
0.8046875	0.50390625	0.00320259105558404
0.802734375	0.505859375	0.00328900913790497
0.80078125	0.5	0.00313599225778857
0.80078125	0.50390625	0.00325888049478712
0.798828125	0.501953125	0.0032274483446686
0.796875	0.5	0.00319257435561587
0.80078125	0.5	0.00313599225778857
0.798828125	0.501953125	0.0032274483446686
0.80078125	0.5	0.00313599225778857
0.8046875	0.5	0.00307868214301619
0.802734375	0.501953125	0.00316650306382375
0.80078125	0.50390625	0.00325888049478712
0.80078125	0.5	0.00313599225778857
0.802734375	0.501953125	0.00316650306382375
0.8046875	0.5	0.00307868214301619
0.8125	0.5	0.00297319844852795
0.80859375	0.50390625	0.00313899445131761
0.80859375	0.50390625	0.00313899445131761
0.8046875	0.5078125	0.00331663416258593
0.8046875	0.50390625	0.00320259105558404
0.8046875	0.5	0.00307868214301619
0.80859375	0.50390625	0.00313899445131761
0.8046875	0.50390625	0.00320259105558404
0.80078125	0.5078125	0.00338102838247446
0.80078125	0.51171875	0.00349108999133066
0.798828125	0.509765625	0.00346733321875025
0.796875	0.5078125	0.00344027775070528
0.80078125	0.5078125	0.00338102838247446
0.798828125	0.509765625	0.00346733321875025
0.80078125	0.5078125	0.00338102838247446
0.8046875	0.5078125	0.00331663416258593
0.802734375	0.509765625	0.0034040803080512
0.80078125	0.51171875	0.00349108999133066
0.80078125	0.5078125	0.00338102838247446
0.802734375	0.509765625	0.0034040803080512
0.796875	0.51171875	0.00355438103379726
0.80078125	0.51171875	0.00349108999133066
0.798828125	0.513671875	0.00357749064870198
0.796875	0.515625	0.00366294826998897
0.796875	0.51171875	0.00355438103379726
0.798828125	0.513671875	0.00357749064870198
0.796875	0.51171875	0.00355438103379726
0.796875	0.5078125	0.00344027775070528
0.798828125	0.509765625	0.00346733321875025
0.80078125	0.51171875	0.00349108999133066
0.796875	0.51171875	0.00355438103379726
0.798828125	0.509765625	0.00346733321875025
0.796875	0.50390625	0.00332236596437886
0.80078125	0.50390625	0.00325888049478712
0.798828125	0.505859375	0.00334888263411658
0.796875	0.5078125	0.00344027775070528
0.796875	0.50390625	0.00332236596437886
0.798828125	0.505859375	0.00334888263411658
0.796875	0.50390625	0.00332236596437886
0.796875	0.5	0.00319257435561587
0.798828125	0.501953125	0.0032274483446686
0.80078125	0.50390625	0.00325888049478712
0.796875	0.50390625	0.00332236596437886
0.798828125	0.501953125	0.0032274483446686
0.80078125	0.5078125	0.00338102838247446
0.80078125	0.50390625	0.00325888049478712
0.802734375	0.505859375	0.00328900913790497
0.8046875	0.5078125	0.00331663416258593
0.80078125	0.5078125	0.00338102838247446
0.802734375	0.505859375	0.00328900913790497
0.80078125	0.5078125	0.00338102838247446
0.796875	0.5078125	0.00344027775070528
0.798828125	0.505859375	0.00334888263411658
0.80078125	0.50390625	0.00325888049478712
0.80078125	0.5078125	0.00338102838247446
0.798828125	0.505859375	0.00334888263411658
0.7890625	0.5234375	0.00401593051568689
0.78125	0.515625	0.00394649838721386
0.7890625	0.515625	0.0038048975486476
0.7890625	0.515625	0.0038048975486476
0.796875	0.515625	0.00366294826998897
0.79296875	0.51953125	0.00384059035412987
0.7890625	0.5234375	0.00401593051568689
0.7890625	0.515625	0.0038048975486476
0.79296875	0.51953125	0.00384059035412987
0.78125	0.53125	0.00435973541508661
0.78125	0.515625	0.00394649838721386
0.7890625	0.5234375	0.00401593051568689
0.78125	0.515625	0.00394649838721386
0.78125	0.5	0.00339875698958506
0.7890625	0.5078125	0.00355689270902462
0.7890625	0.515625	0.0038048975486476
0.7890625	0.5078125	0.00355689270902462
0.79296875	0.51171875	0.0036189232105276
0.796875	0.515625	0.00366294826998897
0.7890625	0.515625	0.0038048975486476
0.79296875	0.51171875	0.0036189232105276
0.78125	0.515625	0.00394649838721386
0.7890625	0.5078125	0.00355689270902462
0.7890625	0.515625	0.0038048975486476
0.84375	0.5	0.0024777315242686
0.84375	0.53125	0.0031523756798574
0.828125	0.515625	0.00310572349575647
0.828125	0.5	0.00271393580371851
0.828125	0.515625	0.00310572349575647
0.8203125	0.5078125	0.00306301683712469
0.8125	0.5	0.00297319844852795
0.828125	0.5	0.00271393580371851
0.8203125	0.5078125	0.00306301683712469
0.84375	0.5	0.0024777315242686
0.828125	0.515625	0.00310572349575647
0.828125	0.5	0.00271393580371851
0.875	0.5	0.00201889929541222
0.84375	0.53125	0.0031523756798574
0.84375	0.5	0.0024777315242686
0.828125	0.53125	0.00350646537973101
0.828125	0.546875	0.0038107057579173
0.8203125	0.5390625	0.00380807396603934
0.8125	0.53125	0.00379098470877738
0.828125	0.53125	0.00350646537973101
0.8203125	0.5390625	0.00380807396603934
0.84375	0.53125	0.0031523756798574
0.828125	0.546875	0.0038107057579173
0.828125	0.53125	0.00350646537973101
0.8125	0.546875	0.00414996165964887
0.828125	0.546875	0.0038107057579173
0.8203125	0.5546875	0.00412722007135239
0.8203125	0.5546875	0.00412722007135239
0.8125	0.5625	0.00444660551153439
0.8125	0.5546875	0.00431063059426698
0.8125	0.546875	0.00414996165964887
0.8203125	0.5546875	0.00412722007135239
0.8125	0.5546875	0.00431063059426698
0.8203125	0.5390625	0.00380807396603934
0.8125	0.546875	0.00414996165964887
0.8125	0.5390625	0.00398033606135934
0.8125	0.53125	0.00379098470877738
0.8203125	0.5390625	0.00380807396603934
0.8125	0.5390625	0.00398033606135934
0.828125	0.546875	0.0038107057579173
0.8125	0.546875	0.00414996165964887
0.8203125	0.5390625	0.00380807396603934
0.8125	0.515625	0.00340689612332043
0.828125	0.515625	0.00310572349575647
0.8203125	0.5234375	0.00343903631197738
0.8203125	0.5234375	0.00343903631197738
0.8125	0.53125	0.00379098470877738
0.8125	0.5234375	0.00360709714490956
0.8125	0.515625	0.00340689612332043
0.8203125	0.5234375	0.00343903631197738
0.8125	0.5234375	0.00360709714490956
0.8203125	0.5078125	0.00306301683712469
0.8125	0.515625	0.00340689612332043
0.8125	0.5078125	0.00320188692983108
0.8125	0.5	0.00297319844852795
0.8203125	0.5078125	0.00306301683712469
0.8125	0.5078125	0.00320188692983108
0.828125	0.515625	0.00310572349575647
0.8125	0.515625	0.00340689612332043
0.8203125	0.5078125	0.00306301683712469
0.828125	0.515625	0.00310572349575647
0.84375	0.53125	0.0031523756798574
0.828125	0.53125	0.00350646537973101
0.828125	0.53125	0.00350646537973101
0.8125	0.53125	0.00379098470877738
0.8203125	0.5234375	0.00343903631197738
0.828125	0.515625	0.00310572349575647
0.828125	0.53125	0.00350646537973101
0.8203125	0.5234375	0.00343903631197738
0.9375	0.5	0.00102144629012251
0.9375	0.5625	0.0014509964797628
0.90625	0.53125	0.00183976809606023
0.90625	0.53125	0.00183976809606023
0.875	0.5	0.00201889929541222
0.90625	0.5	0.00152300579781166
0.9375	0.5	0.00102144629012251
0.90625	0.53125	0.00183976809606023
0.90625	0.5	0.00152300579781166
1	0.5	0
0.9375	0.5625	0.0014509964797628
0.9375	0.5	0.00102144629012251
0.9375	0.5625	0.0014509964797628
0.875	0.625	0.00356400800684987
0.875	0.5625	0.00307629673927008
0.875	0.5625	0.00307629673927008
0.875	0.5	0.00201889929541222
0.90625	0.53125	0.00183976809606023
0.9375	0.5625	0.0014509964797628
0.875	0.5625	0.00307629673927008
0.90625	0.53125	0.00183976809606023
0.80078125	0.6484375	0.00557883499026727
0.80078125	0.65234375	0.00559255766370735
0.798828125	0.650390625	0.00563071118724788
0.796875	0.6484375	0.00566733043479556
0.80078125	0.6484375	0.00557883499026727
0.798828125	0.650390625	0.00563071118724788
0.80078125	0.6484375	0.00557883499026727
0.8046875	0.6484375	0.00548819625638061
0.802734375	0.650390625	0.00554048943961254
0.80078125	0.65234375	0.00559255766370735
0.80078125	0.6484375	0.00557883499026727
0.802734375	0.650390625	0.00554048943961254
0.796875	0.65234375	0.00568094513902393
0.80078125	0.65234375	0.00559255766370735
0.798828125	0.654296875	0.00564333781355651
0.796875	0.65625	0.00569340249734565
0.796875	0.65234375	0.00568094513902393
0.798828125	0.654296875	0.00564333781355651
0.796875	0.65234375	0.00568094513902393
0.796875	0.6484375	0.00566733043479556
0.798828125	0.650390625	0.00563071118724788
0.80078125	0.65234375	0.00559255766370735
0.796875	0.65234375	0.00568094513902393
0.798828125	0.650390625	0.00563071118724788
0.796875	0.64453125	0.00565085338194539
0.80078125	0.64453125	0.00556180614652951
0.798828125	0.646484375	0.00561472890435674
0.796875	0.6484375	0.00566733043479556
0.796875	0.64453125	0.00565085338194539
0.798828125	0.646484375	0.00561472890435674
0.796875	0.64453125	0.00565085338194539
0.796875	0.640625	0.00563456566875446
0.798828125	0.642578125	0.00559840094378723
0.80078125	0.64453125	0.00556180614652951
0.796875	0.64453125	0.00565085338194539
0.798828125	0.642578125	0.00559840094378723
0.80078125	0.6484375	0.00557883499026727
0.80078125	0.64453125	0.00556180614652951
0.802734375	0.646484375	0.00552521868255747
0.8046875	0.6484375	0.00548819625638061
0.80078125	0.6484375	0.00557883499026727
0.802734375	0.646484375	0.00552521868255747
0.80078125	0.6484375	0.00557883499026727
0.796875	0.6484375	0.00566733043479556
0.798828125	0.646484375	0.00561472890435674
0.80078125	0.64453125	0.00556180614652951
0.80078125	0.6484375	0.00557883499026727
0.798828125	0.646484375	0.00561472890435674
0.80859375	0.65234375	0.00540800119014661
0.8046875	0.65625	0.00551295897404909
0.8046875	0.65234375	0.00550164331803705
0.8046875	0.6484375	0.00548819625638061
0.80859375	0.65234375	0.00540800119014661
0.8046875	0.65234375	0.00550164331803705
0.8125	0.65625	0.00532429207805761
0.8046875	0.65625	0.00551295897404909
0.80859375	0.65234375	0.00540800119014661
0.80078125	0.65625	0.00560418588009691
0.80078125	0.65234375	0.00559255766370735
0.802734375	0.654296875	0.0055529846457511
0.8046875	0.65625	0.00551295897404909
0.80078125	0.65625	0.00560418588009691
0.802734375	0.654296875	0.0055529846457511
0.80078125	0.65625	0.00560418588009691
0.796875	0.65625	0.00569340249734565
0.798828125	0.654296875	0.00564333781355651
0.80078125	0.65234375	0.00559255766370735
0.80078125	0.65625	0.00560418588009691
0.798828125	0.654296875	0.00564333781355651
0.8046875	0.65234375	0.00550164331803705
0.80078125	0.65234375	0.00559255766370735
0.802734375	0.650390625	0.00554048943961254
0.8046875	0.6484375	0.00548819625638061
0.8046875	0.65234375	0.00550164331803705
0.802734375	0.650390625	0.00554048943961254
0.8046875	0.65234375	0.00550164331803705
0.8046875	0.65625	0.00551295897404909
0.802734375	0.654296875	0.0055529846457511
0.80078125	0.65234375	0.00559255766370735
0.8046875	0.65234375	0.00550164331803705
0.802734375	0.654296875	0.0055529846457511
0.7890625	0.65625	0.00586658921313534
0.7890625	0.6484375	0.00583821160394038
0.79296875	0.65234375	0.00576891255048633
0.796875	0.65625	0.00569340249734565
0.7890625	0.65625	0.00586658921313534
0.79296875	0.65234375	0.00576891255048633
0.78125	0.65625	0.00602557357983434
0.7890625	0.6484375	0.00583821160394038
0.7890625	0.65625	0.00586658921313534
0.796875	0.6484375	0.00566733043479556
0.7890625	0.6484375	0.00583821160394038
0.79296875	0.64453125	0.00573777453207721
0.79296875	0.64453125	0.00573777453207721
0.796875	0.640625	0.00563456566875446
0.796875	0.64453125	0.00565085338194539
0.796875	0.6484375	0.00566733043479556
0.79296875	0.64453125	0.00573777453207721
0.796875	0.64453125	0.00565085338194539
0.79296875	0.65234375	0.00576891255048633
0.796875	0.6484375	0.00566733043479556
0.796875	0.65234375	0.00568094513902393
0.796875	0.65625	0.00569340249734565
0.79296875	0.65234375	0.00576891255048633
0.796875	0.65234375	0.00568094513902393
0.7890625	0.6484375	0.00583821160394038
0.796875	0.6484375	0.00566733043479556
0.79296875	0.65234375	0.00576891255048633
0.80859375	0.63671875	0.00534543175271434
0.8046875	0.640625	0.00545643171426742
0.8046875	0.63671875	0.00543656914502991
0.8046875	0.6328125	0.00541474577779028
0.80859375	0.63671875	0.00534543175271434
0.8046875	0.63671875	0.00543656914502991
0.8125	0.640625	0.0052739729831288
0.8046875	0.640625	0.00545643171426742
0.80859375	0.63671875	0.00534543175271434
0.80078125	0.63671875	0.00552985441138753
0.8046875	0.640625	0.00545643171426742
0.80078125	0.640625	0.00554600197514567
0.796875	0.640625	0.00563456566875446
0.80078125	0.63671875	0.00552985441138753
0.80078125	0.640625	0.00554600197514567
0.80078125	0.63671875	0.00552985441138753
0.8046875	0.6328125	0.00541474577779028
0.8046875	0.63671875	0.00543656914502991
0.8046875	0.640625	0.00545643171426742
0.80078125	0.63671875	0.00552985441138753
0.8046875	0.63671875	0.00543656914502991
0.8125	0.6328125	0.00522363510940879
0.8046875	0.6328125	0.00541474577779028
0.80859375	0.62890625	0.00529247194146775
0.8125	0.625	0.00516894065600337
0.8125	0.6328125	0.00522363510940879
0.80859375	0.62890625	0.00529247194146775
0.8125	0.6328125	0.00522363510940879
0.8125	0.640625	0.0052739729831288
0.80859375	0.63671875	0.00534543175271434
0.8046875	0.6328125	0.00541474577779028
0.8125	0.6328125	0.00522363510940879
0.80859375	0.63671875	0.00534543175271434
0.8125	0.6484375	0.00530307681383718
0.8046875	0.6484375	0.00548819625638061
0.80859375	0.64453125	0.00538041711242395
0.8125	0.640625	0.0052739729831288
0.8125	0.6484375	0.00530307681383718
0.80859375	0.64453125	0.00538041711242395
0.8125	0.6484375	0.00530307681383718
0.8125	0.65625	0.00532429207805761
0.80859375	0.65234375	0.00540800119014661
0.8046875	0.6484375	0.00548819625638061
0.8125	0.6484375	0.00530307681383718
0.80859375	0.65234375	0.00540800119014661
0.8046875	0.64453125	0.00547311053992435
0.80078125	0.64453125	0.00556180614652951
0.802734375	0.642578125	0.00550844758517647
0.8046875	0.640625	0.00545643171426742
0.8046875	0.64453125	0.00547311053992435
0.802734375	0.642578125	0.00550844758517647
0.8046875	0.64453125	0.00547311053992435
0.8046875	0.6484375	0.00548819625638061
0.802734375	0.646484375	0.00552521868255747
0.80078125	0.64453125	0.00556180614652951
0.8046875	0.64453125	0.00547311053992435
0.802734375	0.646484375	0.00552521868255747
0.80078125	0.640625	0.00554600197514567
0.80078125	0.64453125	0.00556180614652951
0.798828125	0.642578125	0.00559840094378723
0.796875	0.640625	0.00563456566875446
0.80078125	0.640625	0.00554600197514567
0.798828125	0.642578125	0.00559840094378723
0.80078125	0.640625	0.00554600197514567
0.8046875	0.640625	0.00545643171426742
0.802734375	0.642578125	0.00550844758517647
0.80078125	0.64453125	0.00556180614652951
0.80078125	0.640625	0.00554600197514567
0.802734375	0.642578125	0.00550844758517647
0.8046875	0.640625	0.00545643171426742
0.8125	0.640625	0.0052739729831288
0.80859375	0.64453125	0.00538041711242395
0.80859375	0.64453125	0.00538041711242395
0.8046875	0.6484375	0.00548819625638061
0.8046875	0.64453125	0.00547311053992435
0.8046875	0.640625	0.00545643171426742
0.80859375	0.64453125	0.00538041711242395
0.8046875	0.64453125	0.00547311053992435
0.80859375	0.66796875	0.00543259086398955
0.8046875	0.671875	0.00552911052326338
0.8046875	0.66796875	0.00552843469953896
0.8046875	0.6640625	0.00552537554670967
0.80859375	0.66796875	0.00543259086398955
0.8046875	0.66796875	0.00552843469953896
0.8125	0.671875	0.005339774141632
0.8046875	0.671875	0.00552911052326338
0.80859375	0.66796875	0.00543259086398955
0.80078125	0.671875	0.00562323375300509
0.80078125	0.66796875	0.00562094226005276
0.802734375	0.669921875	0.00557522992638074
0.8046875	0.671875	0.00552911052326338
0.80078125	0.671875	0.00562323375300509
0.802734375	0.669921875	0.00557522992638074
0.80078125	0.671875	0.00562323375300509
0.796875	0.671875	0.00571519628162798
0.798828125	0.669921875	0.00566832085569956
0.80078125	0.66796875	0.00562094226005276
0.80078125	0.671875	0.00562323375300509
0.798828125	0.669921875	0.00566832085569956
0.8046875	0.66796875	0.00552843469953896
0.80078125	0.66796875	0.00562094226005276
0.802734375	0.666015625	0.00557320030665782
0.8046875	0.6640625	0.00552537554670967
0.8046875	0.66796875	0.00552843469953896
0.802734375	0.666015625	0.00557320030665782
0.8046875	0.66796875	0.00552843469953896
0.8046875	0.671875	0.00552911052326338
0.802734375	0.669921875	0.00557522992638074
0.80078125	0.66796875	0.00562094226005276
0.8046875	0.66796875	0.00552843469953896
0.802734375	0.669921875	0.00557522992638074
0.8125	0.6640625	0.00533609893543701
0.8046875	0.6640625	0.00552537554670967
0.80859375	0.66015625	0.00542552854304007
0.8125	0.65625	0.00532429207805761
0.8125	0.6640625	0.00533609893543701
0.80859375	0.66015625	0.00542552854304007
0.8125	0.6640625	0.00533609893543701
0.8125	0.671875	0.005339774141632
0.80859375	0.66796875	0.00543259086398955
0.8046875	0.6640625	0.00552537554670967
0.8125	0.6640625	0.00533609893543701
0.80859375	0.66796875	0.00543259086398955
0.8125	0.6796875	0.00533558698974873
0.8046875	0.6796875	0.00552852249441438
0.80859375	0.67578125	0.00543258550504892
0.8125	0.671875	0.005339774141632
0.8125	0.6796875	0.00533558698974873
0.80859375	0.67578125	0.00543258550504892
0.8125	0.6796875	0.00533558698974873
0.8125	0.6875	0.0053291063202906
0.80859375	0.68359375	0.00542942247821411
0.8046875	0.6796875	0.00552852249441438
0.8125	0.6796875	0.00533558698974873
0.80859375	0.68359375	0.00542942247821411
0.8046875	0.67578125	0.00552948027966116
0.80078125	0.67578125	0.00562402769971127
0.802734375	0.673828125	0.00557593203580903
0.8046875	0.671875	0.00552911052326338
0.8046875	0.67578125	0.00552948027966116
0.802734375	0.673828125	0.00557593203580903
0.8046875	0.67578125	0.00552948027966116
0.8046875	0.6796875	0.00552852249441438
0.802734375	0.677734375	0.00557696797315292
0.80078125	0.67578125	0.00562402769971127
0.8046875	0.67578125	0.00552948027966116
0.802734375	0.677734375	0.00557696797315292
0.80078125	0.671875	0.00562323375300509
0.80078125	0.67578125	0.00562402769971127
0.798828125	0.673828125	0.00567039679566152
0.796875	0.671875	0.00571519628162798
0.80078125	0.671875	0.00562323375300509
0.798828125	0.673828125	0.00567039679566152
0.80078125	0.671875	0.00562323375300509
0.8046875	0.671875	0.00552911052326338
0.802734375	0.673828125	0.00557593203580903
0.80078125	0.67578125	0.00562402769971127
0.80078125	0.671875	0.00562323375300509
0.802734375	0.673828125	0.00557593203580903
0.8046875	0.671875	0.00552911052326338
0.8125	0.671875	0.005339774141632
0.80859375	0.67578125	0.00543258550504892
0.80859375	0.67578125	0.00543258550504892
0.8046875	0.6796875	0.00552852249441438
0.8046875	0.67578125	0.00552948027966116
0.8046875	0.671875	0.00552911052326338
0.80859375	0.67578125	0.00543258550504892
0.8046875	0.67578125	0.00552948027966116
0.796875	0.6640625	0.00571019107537779
0.7890625	0.6640625	0.00588636297797611
0.79296875	0.66015625	0.00579134119615245
0.79296875	0.66015625	0.00579134119615245
0.796875	0.65625	0.00569340249734565
0.796875	0.66015625	0.00570253761458608
0.796875	0.6640625	0.00571019107537779
0.79296875	0.66015625	0.00579134119615245
0.796875	0.66015625	0.00570253761458608
0.79296875	0.66796875	0.0058056312894217
0.796875	0.6640625	0.00571019107537779
0.796875	0.66796875	0.00571324889986016
0.796875	0.671875	0.00571519628162798
0.79296875	0.66796875	0.0058056312894217
0.796875	0.66796875	0.00571324889986016
0.7890625	0.6640625	0.00588636297797611
0.796875	0.6640625	0.00571019107537779
0.79296875	0.66796875	0.0058056312894217
0.7890625	0.6640625	0.00588636297797611
0.78125	0.65625	0.00602557357983434
0.7890625	0.65625	0.00586658921313534
0.7890625	0.65625	0.00586658921313534
0.796875	0.65625	0.00569340249734565
0.79296875	0.66015625	0.00579134119615245
0.7890625	0.6640625	0.00588636297797611
0.7890625	0.65625	0.00586658921313534
0.79296875	0.66015625	0.00579134119615245
0.8046875	0.66015625	0.00552057137002003
0.80078125	0.66015625	0.00561249967067526
0.802734375	0.658203125	0.00556259376185744
0.8046875	0.65625	0.00551295897404909
0.8046875	0.66015625	0.00552057137002003
0.802734375	0.658203125	0.00556259376185744
0.8046875	0.66015625	0.00552057137002003
0.8046875	0.6640625	0.00552537554670967
0.802734375	0.662109375	0.00556935339628468
0.80078125	0.66015625	0.00561249967067526
0.8046875	0.66015625	0.00552057137002003
0.802734375	0.662109375	0.00556935339628468
0.80078125	0.65625	0.00560418588009691
0.80078125	0.66015625	0.00561249967067526
0.798828125	0.658203125	0.00565359313166628
0.796875	0.65625	0.00569340249734565
0.80078125	0.65625	0.00560418588009691
0.798828125	0.658203125	0.00565359313166628
0.80078125	0.65625	0.00560418588009691
0.8046875	0.65625	0.00551295897404909
0.802734375	0.658203125	0.00556259376185744
0.80078125	0.66015625	0.00561249967067526
0.80078125	0.65625	0.00560418588009691
0.802734375	0.658203125	0.00556259376185744
0.8046875	0.65625	0.00551295897404909
0.8125	0.65625	0.00532429207805761
0.80859375	0.66015625	0.00542552854304007
0.80859375	0.66015625	0.00542552854304007
0.8046875	0.6640625	0.00552537554670967
0.8046875	0.66015625	0.00552057137002003
0.8046875	0.65625	0.00551295897404909
0.80859375	0.66015625	0.00542552854304007
0.8046875	0.66015625	0.00552057137002003
0.80078125	0.6640625	0.00561871436887595
0.80078125	0.66796875	0.00562094226005276
0.798828125	0.666015625	0.00566628622837263
0.796875	0.6640625	0.00571019107537779
0.80078125	0.6640625	0.00561871436887595
0.798828125	0.666015625	0.00566628622837263
0.80078125	0.6640625	0.00561871436887595
0.8046875	0.6640625	0.00552537554670967
0.802734375	0.666015625	0.00557320030665782
0.80078125	0.66796875	0.00562094226005276
0.80078125	0.6640625	0.00561871436887595
0.802734375	0.666015625	0.00557320030665782
0.796875	0.66796875	0.00571324889986016
0.80078125	0.66796875	0.00562094226005276
0.798828125	0.669921875	0.00566832085569956
0.796875	0.671875	0.00571519628162798
0.796875	0.66796875	0.00571324889986016
0.798828125	0.669921875	0.00566832085569956
0.796875	0.66796875	0.00571324889986016
0.796875	0.6640625	0.00571019107537779
0.798828125	0.666015625	0.00566628622837263
0.80078125	0.66796875	0.00562094226005276
0.796875	0.66796875	0.00571324889986016
0.798828125	0.666015625	0.00566628622837263
0.796875	0.66015625	0.00570253761458608
0.80078125	0.66015625	0.00561249967067526
0.798828125	0.662109375	0.00566159977478672
0.796875	0.6640625	0.00571019107537779
0.796875	0.66015625	0.00570253761458608
0.798828125	0.662109375	0.00566159977478672
0.796875	0.66015625	0.00570253761458608
0.796875	0.65625	0.00569340249734565
0.798828125	0.658203125	0.00565359313166628
0.80078125	0.66015625	0.00561249967067526
0.796875	0.66015625	0.00570253761458608
0.798828125	0.658203125	0.00565359313166628
0.80078125	0.6640625	0.00561871436887595
0.80078125	0.66015625	0.00561249967067526
0.802734375	0.662109375	0.00556935339628468
0.8046875	0.6640625	0.00552537554670967
0.80078125	0.6640625	0.00561871436887595
0.802734375	0.662109375	0.00556935339628468
0.80078125	0.6640625	0.00561871436887595
0.796875	0.6640625	0.00571019107537779
0.798828125	0.662109375	0.00566159977478672
0.80078125	0.66015625	0.00561249967067526
0.80078125	0.6640625	0.00561871436887595
0.798828125	0.662109375	0.00566159977478672
0.765625	0.640625	0.00632027318154883
0.78125	0.625	0.00594319530650013
0.78125	0.640625	0.00598128868527419
0.78125	0.65625	0.00602557357983434
0.765625	0.640625	0.00632027318154883
0.78125	0.640625	0.00598128868527419
0.75	0.625	0.00656470743880177
0.78125	0.625	0.00594319530650013
0.765625	0.640625	0.00632027318154883
0.796875	0.6328125	0.00560320583929745
0.7890625	0.6328125	0.00578339746724553
0.79296875	0.62890625	0.00567844555066803
0.79296875	0.62890625	0.00567844555066803
0.796875	0.625	0.00555741947218684
0.796875	0.62890625	0.00557993625928568
0.796875	0.6328125	0.00560320583929745
0.79296875	0.62890625	0.00567844555066803
0.796875	0.62890625	0.00557993625928568
0.79296875	0.63671875	0.00571042598660755
0.796875	0.6328125	0.00560320583929745
0.796875	0.63671875	0.00561848660324861
0.796875	0.640625	0.00563456566875446
0.79296875	0.63671875	0.00571042598660755
0.796875	0.63671875	0.00561848660324861
0.7890625	0.6328125	0.00578339746724553
0.796875	0.6328125	0.00560320583929745
0.79296875	0.63671875	0.00571042598660755
0.7890625	0.6328125	0.00578339746724553
0.78125	0.625	0.00594319530650013
0.7890625	0.625	0.00575816349046588
0.7890625	0.625	0.00575816349046588
0.796875	0.625	0.00555741947218684
0.79296875	0.62890625	0.00567844555066803
0.7890625	0.6328125	0.00578339746724553
0.7890625	0.625	0.00575816349046588
0.79296875	0.62890625	0.00567844555066803
0.80078125	0.62890625	0.00548594258452165
0.8046875	0.625	0.00536482135368545
0.8046875	0.62890625	0.00538903776800653
0.8046875	0.6328125	0.00541474577779028
0.80078125	0.62890625	0.00548594258452165
0.8046875	0.62890625	0.00538903776800653
0.80078125	0.62890625	0.00548594258452165
0.796875	0.625	0.00555741947218684
0.80078125	0.625	0.00546249486352753
0.8046875	0.625	0.00536482135368545
0.80078125	0.62890625	0.00548594258452165
0.80078125	0.625	0.00546249486352753
0.8046875	0.625	0.00536482135368545
0.8125	0.625	0.00516894065600337
0.80859375	0.62890625	0.00529247194146775
0.80859375	0.62890625	0.00529247194146775
0.8046875	0.6328125	0.00541474577779028
0.8046875	0.62890625	0.00538903776800653
0.8046875	0.625	0.00536482135368545
0.80859375	0.62890625	0.00529247194146775
0.8046875	0.62890625	0.00538903776800653
0.80078125	0.63671875	0.00552985441138753
0.796875	0.6328125	0.00560320583929745
0.80078125	0.6328125	0.00550818083993936
0.8046875	0.6328125	0.00541474577779028
0.80078125	0.63671875	0.00552985441138753
0.80078125	0.6328125	0.00550818083993936
0.80078125	0.63671875	0.00552985441138753
0.796875	0.640625	0.00563456566875446
0.796875	0.63671875	0.00561848660324861
0.796875	0.6328125	0.00560320583929745
0.80078125	0.63671875	0.00552985441138753
0.796875	0.63671875	0.00561848660324861
0.80078125	0.62890625	0.00548594258452165
0.796875	0.6328125	0.00560320583929745
0.796875	0.62890625	0.00557993625928568
0.796875	0.625	0.00555741947218684
0.80078125	0.62890625	0.00548594258452165
0.796875	0.62890625	0.00557993625928568
0.80078125	0.62890625	0.00548594258452165
0.8046875	0.6328125	0.00541474577779028
0.80078125	0.6328125	0.00550818083993936
0.796875	0.6328125	0.00560320583929745
0.80078125	0.62890625	0.00548594258452165
0.80078125	0.6328125	0.00550818083993936
0.7890625	0.6484375	0.00583821160394038
0.78125	0.640625	0.00598128868527419
0.7890625	0.640625	0.0058079643614707
0.7890625	0.640625	0.0058079643614707
0.796875	0.640625	0.00563456566875446
0.79296875	0.64453125	0.00573777453207721
0.7890625	0.6484375	0.00583821160394038
0.7890625	0.640625	0.0058079643614707
0.79296875	0.64453125	0.00573777453207721
0.78125	0.65625	0.00602557357983434
0.78125	0.640625	0.00598128868527419
0.7890625	0.6484375	0.00583821160394038
0.78125	0.640625	0.00598128868527419
0.78125	0.625	0.00594319530650013
0.7890625	0.6328125	0.00578339746724553
0.7890625	0.640625	0.0058079643614707
0.7890625	0.6328125	0.00578339746724553
0.79296875	0.63671875	0.00571042598660755
0.796875	0.640625	0.00563456566875446
0.7890625	0.640625	0.0058079643614707
0.79296875	0.63671875	0.00571042598660755
0.78125	0.640625	0.00598128868527419
0.7890625	0.6328125	0.00578339746724553
0.7890625	0.640625	0.0058079643614707
0.84375	0.625	0.00444541223391101
0.84375	0.65625	0.00449674879373629
0.828125	0.640625	0.00487894461409347
0.828125	0.625	0.00481167358937616
0.828125	0.640625	0.00487894461409347
0.8203125	0.6328125	0.00504017449267428
0.8125	0.625	0.00516894065600337
0.828125	0.625	0.00481167358937616
0.8203125	0.6328125	0.00504017449267428
0.84375	0.625	0.00444541223391101
0.828125	0.640625	0.00487894461409347
0.828125	0.625	0.00481167358937616
0.875	0.625	0.00356400800684987
0.84375	0.65625	0.00449674879373629
0.84375	0.625	0.00444541223391101
0.828125	0.65625	0.00493145819114333
0.828125	0.671875	0.00494204823621105
0.8203125	0.6640625	0.00513435827543319
0.8125	0.65625	0.00532429207805761
0.828125	0.65625	0.00493145819114333
0.8203125	0.6640625	0.00513435827543319
0.84375	0.65625	0.00449674879373629
0.828125	0.671875	0.00494204823621105
0.828125	0.65625	0.00493145819114333
0.8125	0.671875	0.005339774141632
0.828125	0.671875	0.00494204823621105
0.8203125	0.6796875	0.00514066097945909
0.8203125	0.6796875	0.00514066097945909
0.8125	0.6875	0.0053291063202906
0.8125	0.6796875	0.00533558698974873
0.8125	0.671875	0.005339774141632
0.8203125	0.6796875	0.00514066097945909
0.8125	0.6796875	0.00533558698974873
0.8203125	0.6640625	0.00513435827543319
0.8125	0.671875	0.005339774141632
0.8125	0.6640625	0.00533609893543701
0.8125	0.65625	0.00532429207805761
0.8203125	0.6640625	0.00513435827543319
0.8125	0.6640625	0.00533609893543701
0.828125	0.671875	0.00494204823621105
0.8125	0.671875	0.005339774141632
0.8203125	0.6640625	0.00513435827543319
0.8125	0.640625	0.0052739729831288
0.828125	0.640625	0.00487894461409347
0.8203125	0.6484375	0.00510465457084951
0.8203125	0.6484375	0.00510465457084951
0.8125	0.65625	0.00532429207805761
0.8125	0.6484375	0.00530307681383718
0.8125	0.640625	0.0052739729831288
0.8203125	0.6484375	0.00510465457084951
0.8125	0.6484375	0.00530307681383718
0.8203125	0.6328125	0.00504017449267428
0.8125	0.640625	0.0052739729831288
0.8125	0.6328125	0.00522363510940879
0.8125	0.625	0.00516894065600337
0.8203125	0.6328125	0.00504017449267428
0.8125	0.6328125	0.00522363510940879
0.828125	0.640625	0.00487894461409347
0.8125	0.640625	0.0052739729831288
0.8203125	0.6328125	0.00504017449267428
0.828125	0.640625	0.00487894461409347
0.84375	0.65625	0.00449674879373629
0.828125	0.65625	0.00493145819114333
0.828125	0.65625	0.00493145819114333
0.8125	0.65625	0.00532429207805761
0.8203125	0.6484375	0.00510465457084951
0.828125	0.640625	0.00487894461409347
0.828125	0.65625	0.00493145819114333
0.8203125	0.6484375	0.00510465457084951
0.765625	0.703125	0.0064916439507814
0.78125	0.6875	0.00613951047405997
0.78125	0.703125	0.00613428781218897
0.78125	0.71875	0.00608662050531863
0.765625	0.703125	0.0064916439507814
0.78125	0.703125	0.00613428781218897
0.75	0.6875	0.00685782254338091
0.78125	0.6875	0.00613951047405997
0.765625	0.703125	0.0064916439507814
0.796875	0.6953125	0.00573793466128208
0.7890625	0.6953125	0.00593505209636226
0.79296875	0.69140625	0.00583648083101304
0.79296875	0.69140625	0.00583648083101304
0.796875	0.6875	0.00573283192231189
0.796875	0.69140625	0.00573714095961266
0.796875	0.6953125	0.00573793466128208
0.79296875	0.69140625	0.00583648083101304
0.796875	0.69140625	0.00573714095961266
0.79296875	0.69921875	0.00583496283321267
0.796875	0.6953125	0.00573793466128208
0.796875	0.69921875	0.0057358282852715
0.796875	0.703125	0.00573153181766227
0.79296875	0.69921875	0.00583496283321267
0.796875	0.69921875	0.0057358282852715
0.7890625	0.6953125	0.00593505209636226
0.796875	0.6953125	0.00573793466128208
0.79296875	0.69921875	0.00583496283321267
0.7890625	0.6953125	0.00593505209636226
0.78125	0.6875	0.00613951047405997
0.7890625	0.6875	0.00594128418398714
0.7890625	0.6875	0.00594128418398714
0.796875	0.6875	0.00573283192231189
0.79296875	0.69140625	0.00583648083101304
0.7890625	0.6953125	0.00593505209636226
0.7890625	0.6875	0.00594128418398714
0.79296875	0.69140625	0.00583648083101304
0.8046875	0.69140625	0.00553532472831288
0.80078125	0.69140625	0.00563458845038042
0.802734375	0.689453125	0.00558293048991746
0.8046875	0.6875	0.00553239562809787
0.8046875	0.69140625	0.00553532472831288
0.802734375	0.689453125	0.00558293048991746
0.8046875	0.69140625	0.00553532472831288
0.8046875	0.6953125	0.00553508330575951
0.802734375	0.693359375	0.00558470523266462
0.80078125	0.69140625	0.00563458845038042
0.8046875	0.69140625	0.00553532472831288
0.802734375	0.693359375	0.00558470523266462
0.80078125	0.6875	0.00563325479918559
0.80078125	0.69140625	0.00563458845038042
0.798828125	0.689453125	0.0056838658275143
0.796875	0.6875	0.00573283192231189
0.80078125	0.6875	0.00563325479918559
0.798828125	0.689453125	0.0056838658275143
0.80078125	0.6875	0.00563325479918559
0.8046875	0.6875	0.00553239562809787
0.802734375	0.689453125	0.00558293048991746
0.80078125	0.69140625	0.00563458845038042
0.80078125	0.6875	0.00563325479918559
0.802734375	0.689453125	0.00558293048991746
0.8046875	0.6875	0.00553239562809787
0.8125	0.6875	0.0053291063202906
0.80859375	0.69140625	0.00543164341899247
0.80859375	0.69140625	0.00543164341899247
0.8046875	0.6953125	0.00553508330575951
0.8046875	0.69140625	0.00553532472831288
0.8046875	0.6875	0.00553239562809787
0.80859375	0.69140625	0.00543164341899247
0.8046875	0.69140625	0.00553532472831288
0.80078125	0.6953125	0.00563776858069527
0.80078125	0.69921875	0.00563581157436489
0.798828125	0.697265625	0.0056868567038647
0.796875	0.6953125	0.00573793466128208
0.80078125	0.6953125	0.00563776858069527
0.798828125	0.697265625	0.0056868567038647
0.80078125	0.6953125	0.00563776858069527
0.8046875	0.6953125	0.00553508330575951
0.802734375	0.697265625	0.00558597522534486
0.80078125	0.69921875	0.00563581157436489
0.80078125	0.6953125	0.00563776858069527
0.802734375	0.697265625	0.00558597522534486
0.796875	0.69921875	0.0057358282852715
0.80078125	0.69921875	0.00563581157436489
0.798828125	0.701171875	0.00568446531181342
0.796875	0.703125	0.00573153181766227
0.796875	0.69921875	0.0057358282852715
0.798828125	0.701171875	0.00568446531181342
0.796875	0.69921875	0.0057358282852715
0.796875	0.6953125	0.00573793466128208
0.798828125	0.697265625	0.0056868567038647
0.80078125	0.69921875	0.00563581157436489
0.796875	0.69921875	0.0057358282852715
0.798828125	0.697265625	0.0056868567038647
0.796875	0.69140625	0.00573714095961266
0.80078125	0.69140625	0.00563458845038042
0.798828125	0.693359375	0.00568656165002442
0.796875	0.6953125	0.00573793466128208
0.796875	0.69140625	0.00573714095961266
0.798828125	0.693359375	0.00568656165002442
0.796875	0.69140625	0.00573714095961266
0.796875	0.6875	0.00573283192231189
0.798828125	0.689453125	0.0056838658275143
0.80078125	0.69140625	0.00563458845038042
0.796875	0.69140625	0.00573714095961266
0.798828125	0.689453125	0.0056838658275143
0.80078125	0.6953125	0.00563776858069527
0.80078125	0.69140625	0.00563458845038042
0.802734375	0.693359375	0.00558470523266462
0.8046875	0.6953125	0.00553508330575951
0.80078125	0.6953125	0.00563776858069527
0.802734375	0.693359375	0.00558470523266462
0.80078125	0.6953125	0.00563776858069527
0.796875	0.6953125	0.00573793466128208
0.798828125	0.693359375	0.00568656165002442
0.80078125	0.69140625	0.00563458845038042
0.80078125	0.6953125	0.00563776858069527
0.798828125	0.693359375	0.00568656165002442
0.7890625	0.7109375	0.00592086887747976
0.78125	0.703125	0.00613428781218897
0.7890625	0.703125	0.00593315963693939
0.7890625	0.703125	0.00593315963693939
0.796875	0.703125	0.00573153181766227
0.79296875	0.70703125	0.00582978939628723
0.7890625	0.7109375	0.00592086887747976
0.7890625	0.703125	0.00593315963693939
0.79296875	0.70703125	0.00582978939628723
0.78125	0.71875	0.00608662050531863
0.78125	0.703125	0.00613428781218897
0.7890625	0.7109375	0.00592086887747976
0.78125	0.703125	0.00613428781218897
0.78125	0.6875	0.00613951047405997
0.7890625	0.6953125	0.00593505209636226
0.7890625	0.703125	0.00593315963693939
0.7890625	0.6953125	0.00593505209636226
0.79296875	0.69921875	0.00583496283321267
0.796875	0.703125	0.00573153181766227
0.7890625	0.703125	0.00593315963693939
0.79296875	0.69921875	0.00583496283321267
0.78125	0.703125	0.00613428781218897
0.7890625	0.6953125	0.00593505209636226
0.7890625	0.703125	0.00593315963693939
0.75	0.71875	0.00686645599477784
0.78125	0.71875	0.00608662050531863
0.765625	0.734375	0.00643837160425047
0.75	0.75	0.00671880766446344
0.75	0.71875	0.00686645599477784
0.765625	0.734375	0.00643837160425047
0.75	0.71875	0.00686645599477784
0.75	0.6875	0.00685782254338091
0.765625	0.703125	0.0064916439507814
0.78125	0.71875	0.00608662050531863
0.75	0.71875	0.00686645599477784
0.765625	0.703125	0.0064916439507814
0.75	0.65625	0.00672818878102518
0.78125	0.65625	0.00602557357983434
0.765625	0.671875	0.00645490507311067
0.75	0.6875	0.00685782254338091
0.75	0.65625	0.00672818878102518
0.765625	0.671875	0.00645490507311067
0.75	0.65625	0.00672818878102518
0.75	0.625	0.00656470743880177
0.765625	0.640625	0.00632027318154883
0.78125	0.65625	0.00602557357983434
0.75	0.65625	0.00672818878102518
0.765625	0.640625	0.00632027318154883
0.7890625	0.6796875	0.00591868448963758
0.78125	0.671875	0.00608935449399625
0.7890625	0.671875	0.00590187244951091
0.7890625	0.671875	0.00590187244951091
0.796875	0.671875	0.00571519628162798
0.79296875	0.67578125	0.00581561637304801
0.7890625	0.6796875	0.00591868448963758
0.7890625	0.671875	0.00590187244951091
0.79296875	0.67578125	0.00581561637304801
0.78125	0.6875	0.00613951047405997
0.78125	0.671875	0.00608935449399625
0.7890625	0.6796875	0.00591868448963758
0.78125	0.671875	0.00608935449399625
0.78125	0.65625	0.00602557357983434
0.7890625	0.6640625	0.00588636297797611
0.7890625	0.671875	0.00590187244951091
0.7890625	0.6640625	0.00588636297797611
0.79296875	0.66796875	0.0058056312894217
0.796875	0.671875	0.00571519628162798
0.7890625	0.671875	0.00590187244951091
0.79296875	0.66796875	0.0058056312894217
0.78125	0.671875	0.00608935449399625
0.7890625	0.6640625	0.00588636297797611
0.7890625	0.671875	0.00590187244951091
0.80078125	0.68359375	0.00562979866510336
0.796875	0.6796875	0.00572610610972546
0.80078125	0.6796875	0.00562751900605485
0.8046875	0.6796875	0.00552852249441438
0.80078125	0.68359375	0.00562979866510336
0.80078125	0.6796875	0.00562751900605485
0.796875	0.68359375	0.00572960524777139
0.80078125	0.68359375	0.00562979866510336
0.798828125	0.685546875	0.00568141259947613
0.796875	0.6875	0.00573283192231189
0.796875	0.68359375	0.00572960524777139
0.798828125	0.685546875	0.00568141259947613
0.796875	0.6796875	0.00572610610972546
0.80078125	0.68359375	0.00562979866510336
0.796875	0.68359375	0.00572960524777139
0.796875	0.67578125	0.00571991726284633
0.80078125	0.67578125	0.00562402769971127
0.798828125	0.677734375	0.00567446499697269
0.796875	0.6796875	0.00572610610972546
0.796875	0.67578125	0.00571991726284633
0.798828125	0.677734375	0.00567446499697269
0.796875	0.67578125	0.00571991726284633
0.796875	0.671875	0.00571519628162798
0.798828125	0.673828125	0.00567039679566152
0.80078125	0.67578125	0.00562402769971127
0.796875	0.67578125	0.00571991726284633
0.798828125	0.673828125	0.00567039679566152
0.80078125	0.6796875	0.00562751900605485
0.80078125	0.67578125	0.00562402769971127
0.802734375	0.677734375	0.00557696797315292
0.8046875	0.6796875	0.00552852249441438
0.80078125	0.6796875	0.00562751900605485
0.802734375	0.677734375	0.00557696797315292
0.80078125	0.6796875	0.00562751900605485
0.796875	0.6796875	0.00572610610972546
0.798828125	0.677734375	0.00567446499697269
0.80078125	0.67578125	0.00562402769971127
0.80078125	0.6796875	0.00562751900605485
0.798828125	0.677734375	0.00567446499697269
0.80859375	0.68359375	0.00542942247821411
0.8046875	0.6875	0.00553239562809787
0.8046875	0.68359375	0.00553042057435077
0.8046875	0.6796875	0.00552852249441438
0.80859375	0.68359375	0.00542942247821411
0.8046875	0.68359375	0.00553042057435077
0.8125	0.6875	0.0053291063202906
0.8046875	0.6875	0.00553239562809787
0.80859375	0.68359375	0.00542942247821411
0.80078125	0.6875	0.00563325479918559
0.80078125	0.68359375	0.00562979866510336
0.802734375	0.685546875	0.00558117577709766
0.8046875	0.6875	0.00553239562809787
0.80078125	0.6875	0.00563325479918559
0.802734375	0.685546875	0.00558117577709766
0.80078125	0.6875	0.00563325479918559
0.796875	0.6875	0.00573283192231189
0.798828125	0.685546875	0.00568141259947613
0.80078125	0.68359375	0.00562979866510336
0.80078125	0.6875	0.00563325479918559
0.798828125	0.685546875	0.00568141259947613
0.80078125	0.68359375	0.00562979866510336
0.8046875	0.6796875	0.00552852249441438
0.8046875	0.68359375	0.00553042057435077
0.8046875	0.68359375	0.00553042057435077
0.8046875	0.6875	0.00553239562809787
0.802734375	0.685546875	0.00558117577709766
0.80078125	0.68359375	0.00562979866510336
0.8046875	0.68359375	0.00553042057435077
0.802734375	0.685546875	0.00558117577709766
0.7890625	0.6875	0.00594128418398714
0.7890625	0.6796875	0.00591868448963758
0.79296875	0.68359375	0.00583105312840426
0.796875	0.6875	0.00573283192231189
0.7890625	0.6875	0.00594128418398714
0.79296875	0.68359375	0.00583105312840426
0.78125	0.6875	0.00613951047405997
0.7890625	0.6796875	0.00591868448963758
0.7890625	0.6875	0.00594128418398714
0.796875	0.6796875	0.00572610610972546
0.7890625	0.6796875	0.00591868448963758
0.79296875	0.67578125	0.00581561637304801
0.79296875	0.67578125	0.00581561637304801
0.796875	0.671875	0.00571519628162798
0.796875	0.67578125	0.00571991726284633
0.796875	0.6796875	0.00572610610972546
0.79296875	0.67578125	0.00581561637304801
0.796875	0.67578125	0.00571991726284633
0.79296875	0.68359375	0.00583105312840426
0.796875	0.6796875	0.00572610610972546
0.796875	0.68359375	0.00572960524777139
0.796875	0.6875	0.00573283192231189
0.79296875	0.68359375	0.00583105312840426
0.796875	0.68359375	0.00572960524777139
0.7890625	0.6796875	0.00591868448963758
0.796875	0.6796875	0.00572610610972546
0.79296875	0.68359375	0.00583105312840426
0.78125	0.6875	0.00613951047405997
0.75	0.6875	0.00685782254338091
0.765625	0.671875	0.00645490507311067
0.765625	0.671875	0.00645490507311067
0.78125	0.65625	0.00602557357983434
0.78125	0.671875	0.00608935449399625
0.78125	0.6875	0.00613951047405997
0.765625	0.671875	0.00645490507311067
0.78125	0.671875	0.00608935449399625
0.765625	0.578125	0.00574399882989019
0.78125	0.5625	0.00517053536305421
0.78125	0.578125	0.00542911067267103
0.78125	0.59375	0.00561204678365437
0.765625	0.578125	0.00574399882989019
0.78125	0.578125	0.00542911067267103
0.75	0.5625	0.00581243649566777
0.78125	0.5625	0.00517053536305421
0.765625	0.578125	0.00574399882989019
0.796875	0.5703125	0.00495302439823471
0.7890625	0.5703125	0.00512545166551869
0.79296875	0.56640625	0.00497148458371611
0.79296875	0.56640625	0.00497148458371611
0.796875	0.5625	0.00480368069750334
0.796875	0.56640625	0.00488091896424479
0.796875	0.5703125	0.00495302439823471
0.79296875	0.56640625	0.00497148458371611
0.796875	0.56640625	0.00488091896424479
0.79296875	0.57421875	0.00510333648907175
0.796875	0.5703125	0.00495302439823471
0.796875	0.57421875	0.00501433205332495
0.796875	0.578125	0.00507236088986819
0.79296875	0.57421875	0.00510333648907175
0.796875	0.57421875	0.00501433205332495
0.7890625	0.5703125	0.00512545166551869
0.796875	0.5703125	0.00495302439823471
0.79296875	0.57421875	0.00510333648907175
0.7890625	0.5703125	0.00512545166551869
0.78125	0.5625	0.00517053536305421
0.7890625	0.5625	0.00499503027573361
0.7890625	0.5625	0.00499503027573361
0.796875	0.5625	0.00480368069750334
0.79296875	0.56640625	0.00497148458371611
0.7890625	0.5703125	0.00512545166551869
0.7890625	0.5625	0.00499503027573361
0.79296875	0.56640625	0.00497148458371611
0.80078125	0.56640625	0.00479076604728165
0.8046875	0.5625	0.0046265057797293
0.8046875	0.56640625	0.00470117409240593
0.8046875	0.5703125	0.00477179868126783
0.80078125	0.56640625	0.00479076604728165
0.8046875	0.56640625	0.00470117409240593
0.80078125	0.56640625	0.00479076604728165
0.796875	0.5625	0.00480368069750334
0.80078125	0.5625	0.0047164826935111
0.8046875	0.5625	0.0046265057797293
0.80078125	0.56640625	0.00479076604728165
0.80078125	0.5625	0.0047164826935111
0.8046875	0.5625	0.0046265057797293
0.8125	0.5625	0.00444660551153439
0.80859375	0.56640625	0.00460804176983513
0.80859375	0.56640625	0.00460804176983513
0.8046875	0.5703125	0.00477179868126783
0.8046875	0.56640625	0.00470117409240593
0.8046875	0.5625	0.0046265057797293
0.80859375	0.56640625	0.00460804176983513
0.8046875	0.56640625	0.00470117409240593
0.80078125	0.57421875	0.00492799749994712
0.796875	0.5703125	0.00495302439823471
0.80078125	0.5703125	0.00486201031964538
0.8046875	0.5703125	0.00477179868126783
0.80078125	0.57421875	0.00492799749994712
0.80078125	0.5703125	0.00486201031964538
0.80078125	0.57421875	0.00492799749994712
0.796875	0.578125	0.00507236088986819
0.796875	0.57421875	0.00501433205332495
0.796875	0.5703125	0.00495302439823471
0.80078125	0.57421875	0.00492799749994712
0.796875	0.57421875	0.00501433205332495
0.80078125	0.56640625	0.00479076604728165
0.796875	0.5703125	0.00495302439823471
0.796875	0.56640625	0.00488091896424479
0.796875	0.5625	0.00480368069750334
0.80078125	0.56640625	0.00479076604728165
0.796875	0.56640625	0.00488091896424479
0.80078125	0.56640625	0.00479076604728165
0.8046875	0.5703125	0.00477179868126783
0.80078125	0.5703125	0.00486201031964538
0.796875	0.5703125	0.00495302439823471
0.80078125	0.56640625	0.00479076604728165
0.80078125	0.5703125	0.00486201031964538
0.7890625	0.5859375	0.00535361104055084
0.78125	0.578125	0.00542911067267103
0.7890625	0.578125	0.00524986303893346
0.7890625	0.578125	0.00524986303893346
0.796875	0.578125	0.00507236088986819
0.79296875	0.58203125	0.0052159642283252
0.7890625	0.5859375	0.00535361104055084
0.7890625	0.578125	0.00524986303893346
0.79296875	0.58203125	0.0052159642283252
0.78125	0.59375	0.00561204678365437
0.78125	0.578125	0.00542911067267103
0.7890625	0.5859375	0.00535361104055084
0.78125	0.578125	0.00542911067267103
0.78125	0.5625	0.00517053536305421
0.7890625	0.5703125	0.00512545166551869
0.7890625	0.578125	0.00524986303893346
0.7890625	0.5703125	0.00512545166551869
0.79296875	0.57421875	0.00510333648907175
0.796875	0.578125	0.00507236088986819
0.7890625	0.578125	0.00524986303893346
0.79296875	0.57421875	0.00510333648907175
0.78125	0.578125	0.00542911067267103
0.7890625	0.5703125	0.00512545166551869
0.7890625	0.578125	0.00524986303893346
0.75	0.59375	0.00637056753046858
0.78125	0.59375	0.00561204678365437
0.765625	0.609375	0.00612669639556105
0.75	0.625	0.00656470743880177
0.75	0.59375	0.00637056753046858
0.765625	0.609375	0.00612669639556105
0.75	0.59375	0.00637056753046858
0.75	0.5625	0.00581243649566777
0.765625	0.578125	0.00574399882989019
0.78125	0.59375	0.00561204678365437
0.75	0.59375	0.00637056753046858
0.765625	0.578125	0.00574399882989019
0.75	0.53125	0.00501677755788037
0.78125	0.53125	0.00435973541508661
0.765625	0.546875	0.0050645307630973
0.75	0.5625	0.00581243649566777
0.75	0.53125	0.00501677755788037
0.765625	0.546875	0.0050645307630973
0.75	0.53125	0.00501677755788037
0.75	0.5	0.00363807089580322
0.765625	0.515625	0.00413458619519719
0.78125	0.53125	0.00435973541508661
0.75	0.53125	0.00501677755788037
0.765625	0.515625	0.00413458619519719
0.7890625	0.5546875	0.00481024953322413
0.78125	0.546875	0.00481207311727145
0.7890625	0.546875	0.00463878595231099
0.7890625	0.546875	0.00463878595231099
0.796875	0.546875	0.00446425044717538
0.79296875	0.55078125	0.00463590653964196
0.7890625	0.5546875	0.00481024953322413
0.7890625	0.546875	0.00463878595231099
0.79296875	0.55078125	0.00463590653964196
0.78125	0.5625	0.00517053536305421
0.78125	0.546875	0.00481207311727145
0.7890625	0.5546875	0.00481024953322413
0.78125	0.546875	0.00481207311727145
0.78125	0.53125	0.00435973541508661
0.7890625	0.5390625	0.00443391934001945
0.7890625	0.546875	0.00463878595231099
0.7890625	0.5390625	0.00443391934001945
0.79296875	0.54296875	0.00445787865725884
0.796875	0.546875	0.00446425044717538
0.7890625	0.546875	0.00463878595231099
0.79296875	0.54296875	0.00445787865725884
0.78125	0.546875	0.00481207311727145
0.7890625	0.5390625	0.00443391934001945
0.7890625	0.546875	0.00463878595231099
0.80078125	0.55859375	0.00463598787324196
0.796875	0.5546875	0.00464213916516054
0.80078125	0.5546875	0.00455712633447714
0.8046875	0.5546875	0.00446860548483846
0.80078125	0.55859375	0.00463598787324196
0.80078125	0.5546875	0.00455712633447714
0.80078125	0.55859375	0.00463598787324196
0.796875	0.5625	0.00480368069750334
0.796875	0.55859375	0.00472652061778771
0.796875	0.5546875	0.00464213916516054
0.80078125	0.55859375	0.00463598787324196
0.796875	0.55859375	0.00472652061778771
0.80078125	0.55078125	0.004469535535032
0.796875	0.5546875	0.00464213916516054
0.796875	0.55078125	0.00455628798015175
0.796875	0.546875	0.00446425044717538
0.80078125	0.55078125	0.004469535535032
0.796875	0.55078125	0.00455628798015175
0.80078125	0.55078125	0.004469535535032
0.8046875	0.5546875	0.00446860548483846
0.80078125	0.5546875	0.00455712633447714
0.796875	0.5546875	0.00464213916516054
0.80078125	0.55078125	0.004469535535032
0.80078125	0.5546875	0.00455712633447714
0.80859375	0.55859375	0.00445969504441746
0.8046875	0.5625	0.0046265057797293
0.8046875	0.55859375	0.00455146490693509
0.8046875	0.5546875	0.00446860548483846
0.80859375	0.55859375	0.00445969504441746
0.8046875	0.55859375	0.00455146490693509
0.8125	0.5625	0.00444660551153439
0.8046875	0.5625	0.0046265057797293
0.80859375	0.55859375	0.00445969504441746
0.80078125	0.55859375	0.00463598787324196
0.8046875	0.5625	0.0046265057797293
0.80078125	0.5625	0.0047164826935111
0.796875	0.5625	0.00480368069750334
0.80078125	0.55859375	0.00463598787324196
0.80078125	0.5625	0.0047164826935111
0.80078125	0.55859375	0.00463598787324196
0.8046875	0.5546875	0.00446860548483846
0.8046875	0.55859375	0.00455146490693509
0.8046875	0.5625	0.0046265057797293
0.80078125	0.55859375	0.00463598787324196
0.8046875	0.55859375	0.00455146490693509
0.7890625	0.5625	0.00499503027573361
0.7890625	0.5546875	0.00481024953322413
0.79296875	0.55859375	0.00481059050747483
0.796875	0.5625	0.00480368069750334
0.7890625	0.5625	0.00499503027573361
0.79296875	0.55859375	0.00481059050747483
0.78125	0.5625	0.00517053536305421
0.7890625	0.5546875	0.00481024953322413
0.7890625	0.5625	0.00499503027573361
0.796875	0.5546875	0.00464213916516054
0.7890625	0.5546875	0.00481024953322413
0.79296875	0.55078125	0.00463590653964196
0.79296875	0.55078125	0.00463590653964196
0.796875	0.546875	0.00446425044717538
0.796875	0.55078125	0.00455628798015175
0.796875	0.5546875	0.00464213916516054
0.79296875	0.55078125	0.00463590653964196
0.796875	0.55078125	0.00455628798015175
0.79296875	0.55859375	0.00481059050747483
0.796875	0.5546875	0.00464213916516054
0.796875	0.55859375	0.00472652061778771
0.796875	0.5625	0.00480368069750334
0.79296875	0.55859375	0.00481059050747483
0.796875	0.55859375	0.00472652061778771
0.7890625	0.5546875	0.00481024953322413
0.796875	0.5546875	0.00464213916516054
0.79296875	0.55859375	0.00481059050747483
0.78125	0.5625	0.00517053536305421
0.75	0.5625	0.00581243649566777
0.765625	0.546875	0.0050645307630973
0.765625	0.546875	0.0050645307630973
0.78125	0.53125	0.00435973541508661
0.78125	0.546875	0.00481207311727145
0.78125	0.5625	0.00517053536305421
0.765625	0.546875	0.0050645307630973
0.78125	0.546875	0.00481207311727145
0.828125	0.59375	0.00454822151761713
0.828125	0.609375	0.00464988289254031
0.8203125	0.6015625	0.0047795272227237
0.8125	0.59375	0.00491477001642365
0.828125	0.59375	0.00454822151761713
0.8203125	0.6015625	0.0047795272227237
0.84375	0.59375	0.00408541824664293
0.828125	0.609375	0.00464988289254031
0.828125	0.59375	0.00454822151761713
0.8125	0.609375	0.00505864201562654
0.828125	0.609375	0.00464988289254031
0.8203125	0.6171875	0.00490606083790429
0.8203125	0.6171875	0.00490606083790429
0.8125	0.625	0.00516894065600337
0.8125	0.6171875	0.00512576677072083
0.8125	0.609375	0.00505864201562654
0.8203125	0.6171875	0.00490606083790429
0.8125	0.6171875	0.00512576677072083
0.8203125	0.6015625	0.0047795272227237
0.8125	0.609375	0.00505864201562654
0.8125	0.6015625	0.00499767120603036
0.8125	0.59375	0.00491477001642365
0.8203125	0.6015625	0.0047795272227237
0.8125	0.6015625	0.00499767120603036
0.828125	0.609375	0.00464988289254031
0.8125	0.609375	0.00505864201562654
0.8203125	0.6015625	0.0047795272227237
0.8125	0.578125	0.00472709715505479
0.828125	0.578125	0.00433705614647379
0.8203125	0.5859375	0.00463035632080499
0.8203125	0.5859375	0.00463035632080499
0.8125	0.59375	0.00491477001642365
0.8125	0.5859375	0.00483149523228629
0.8125	0.578125	0.00472709715505479
0.8203125	0.5859375	0.00463035632080499
0.8125	0.5859375	0.00483149523228629
0.8203125	0.5703125	0.00441314140991565
0.8125	0.578125	0.00472709715505479
0.8125	0.5703125	0.00459507765221562
0.8125	0.5625	0.00444660551153439
0.8203125	0.5703125	0.00441314140991565
0.8125	0.5703125	0.00459507765221562
0.828125	0.578125	0.00433705614647379
0.8125	0.578125	0.00472709715505479
0.8203125	0.5703125	0.00441314140991565
0.828125	0.578125	0.00433705614647379
0.84375	0.59375	0.00408541824664293
0.828125	0.59375	0.00454822151761713
0.828125	0.59375	0.00454822151761713
0.8125	0.59375	0.00491477001642365
0.8203125	0.5859375	0.00463035632080499
0.828125	0.578125	0.00433705614647379
0.828125	0.59375	0.00454822151761713
0.8203125	0.5859375	0.00463035632080499
0.84375	0.59375	0.00408541824664293
0.875	0.625	0.00356400800684987
0.84375	0.625	0.00444541223391101
0.828125	0.609375	0.00464988289254031
0.84375	0.625	0.00444541223391101
0.828125	0.625	0.00481167358937616
0.828125	0.625	0.00481167358937616
0.8125	0.625	0.00516894065600337
0.8203125	0.6171875	0.00490606083790429
0.828125	0.609375	0.00464988289254031
0.828125	0.625	0.00481167358937616
0.8203125	0.6171875	0.00490606083790429
0.84375	0.59375	0.00408541824664293
0.84375	0.625	0.00444541223391101
0.828125	0.609375	0.00464988289254031
0.7890625	0.6171875	0.00569130864227433
0.78125	0.609375	0.00582700707456851
0.7890625	0.609375	0.00563130513390684
0.7890625	0.609375	0.00563130513390684
0.796875	0.609375	0.00542987310078776
0.79296875	0.61328125	0.00556261077583368
0.7890625	0.6171875	0.00569130864227433
0.7890625	0.609375	0.00563130513390684
0.79296875	0.61328125	0.00556261077583368
0.78125	0.625	0.00594319530650013
0.78125	0.609375	0.00582700707456851
0.7890625	0.6171875	0.00569130864227433
0.78125	0.609375	0.00582700707456851
0.78125	0.59375	0.00561204678365437
0.7890625	0.6015625	0.00554219477555528
0.7890625	0.609375	0.00563130513390684
0.7890625	0.6015625	0.00554219477555528
0.79296875	0.60546875	0.00549314598314124
0.796875	0.609375	0.00542987310078776
0.7890625	0.609375	0.00563130513390684
0.79296875	0.60546875	0.00549314598314124
0.78125	0.609375	0.00582700707456851
0.7890625	0.6015625	0.00554219477555528
0.7890625	0.609375	0.00563130513390684
0.80078125	0.62109375	0.00543478125185984
0.796875	0.6171875	0.00550622929004166
0.80078125	0.6171875	0.00540904870892257
0.8046875	0.6171875	0.00530606041450134
0.80078125	0.62109375	0.00543478125185984
0.80078125	0.6171875	0.00540904870892257
0.80078125	0.62109375	0.00543478125185984
0.796875	0.625	0.00555741947218684
0.796875	0.62109375	0.00553597704816013
0.796875	0.6171875	0.00550622929004166
0.80078125	0.62109375	0.00543478125185984
0.796875	0.62109375	0.00553597704816013
0.80078125	0.61328125	0.00537200234392285
0.796875	0.6171875	0.00550622929004166
0.796875	0.61328125	0.00547032805231972
0.796875	0.609375	0.00542987310078776
0.80078125	0.61328125	0.00537200234392285
0.796875	0.61328125	0.00547032805231972
0.80078125	0.61328125	0.00537200234392285
0.8046875	0.6171875	0.00530606041450134
0.80078125	0.6171875	0.00540904870892257
0.796875	0.6171875	0.00550622929004166
0.80078125	0.61328125	0.00537200234392285
0.80078125	0.6171875	0.00540904870892257
0.80859375	0.62109375	0.00523750377569929
0.8046875	0.625	0.00536482135368545
0.8046875	0.62109375	0.00533999953696693
0.8046875	0.6171875	0.00530606041450134
0.80859375	0.62109375	0.00523750377569929
0.8046875	0.62109375	0.00533999953696693
0.8125	0.625	0.00516894065600337
0.8046875	0.625	0.00536482135368545
0.80859375	0.62109375	0.00523750377569929
0.80078125	0.62109375	0.00543478125185984
0.8046875	0.625	0.00536482135368545
0.80078125	0.625	0.00546249486352753
0.796875	0.625	0.00555741947218684
0.80078125	0.62109375	0.00543478125185984
0.80078125	0.625	0.00546249486352753
0.80078125	0.62109375	0.00543478125185984
0.8046875	0.6171875	0.00530606041450134
0.8046875	0.62109375	0.00533999953696693
0.8046875	0.625	0.00536482135368545
0.80078125	0.62109375	0.00543478125185984
0.8046875	0.62109375	0.00533999953696693
0.7890625	0.625	0.00575816349046588
0.7890625	0.6171875	0.00569130864227433
0.79296875	0.62109375	0.00562675974109013
0.796875	0.625	0.00555741947218684
0.7890625	0.625	0.00575816349046588
0.79296875	0.62109375	0.00562675974109013
0.78125	0.625	0.00594319530650013
0.7890625	0.6171875	0.00569130864227433
0.7890625	0.625	0.00575816349046588
0.796875	0.6171875	0.00550622929004166
0.7890625	0.6171875	0.00569130864227433
0.79296875	0.61328125	0.00556261077583368
0.79296875	0.61328125	0.00556261077583368
0.796875	0.609375	0.00542987310078776
0.796875	0.61328125	0.00547032805231972
0.796875	0.6171875	0.00550622929004166
0.79296875	0.61328125	0.00556261077583368
0.796875	0.61328125	0.00547032805231972
0.79296875	0.62109375	0.00562675974109013
0.796875	0.6171875	0.00550622929004166
0.796875	0.62109375	0.00553597704816013
0.796875	0.625	0.00555741947218684
0.79296875	0.62109375	0.00562675974109013
0.796875	0.62109375	0.00553597704816013
0.7890625	0.6171875	0.00569130864227433
0.796875	0.6171875	0.00550622929004166
0.79296875	0.62109375	0.00562675974109013
0.78125	0.625	0.00594319530650013
0.75	0.625	0.00656470743880177
0.765625	0.609375	0.00612669639556105
0.765625	0.609375	0.00612669639556105
0.78125	0.59375	0.00561204678365437
0.78125	0.609375	0.00582700707456851
0.78125	0.625	0.00594319530650013
0.765625	0.609375	0.00612669639556105
0.78125	0.609375	0.00582700707456851
0.80078125	0.5859375	0.00510177496957294
0.80078125	0.58984375	0.00515119826998111
0.798828125	0.587890625	0.00517116280627235
0.796875	0.5859375	0.00518944047070688
0.80078125	0.5859375	0.00510177496957294
0.798828125	0.587890625	0.00517116280627235
0.80078125	0.5859375	0.00510177496957294
0.8046875	0.5859375	0.00501094437631838
0.802734375	0.587890625	0.00508097121903315
0.80078125	0.58984375	0.00515119826998111
0.80078125	0.5859375	0.00510177496957294
0.802734375	0.587890625	0.00508097121903315
0.796875	0.58984375	0.00523943139639036
0.80078125	0.58984375	0.00515119826998111
0.798828125	0.591796875	0.00521845385144229
0.796875	0.59375	0.0052857054358958
0.796875	0.58984375	0.00523943139639036
0.798828125	0.591796875	0.00521845385144229
0.796875	0.58984375	0.00523943139639036
0.796875	0.5859375	0.00518944047070688
0.798828125	0.587890625	0.00517116280627235
0.80078125	0.58984375	0.00515119826998111
0.796875	0.58984375	0.00523943139639036
0.798828125	0.587890625	0.00517116280627235
0.796875	0.58203125	0.00513281041595956
0.80078125	0.58203125	0.00504458532751119
0.798828125	0.583984375	0.00511671131083626
0.796875	0.5859375	0.00518944047070688
0.796875	0.58203125	0.00513281041595956
0.798828125	0.583984375	0.00511671131083626
0.796875	0.58203125	0.00513281041595956
0.796875	0.578125	0.00507236088986819
0.798828125	0.580078125	0.00505896484093422
0.80078125	0.58203125	0.00504458532751119
0.796875	0.58203125	0.00513281041595956
0.798828125	0.580078125	0.00505896484093422
0.80078125	0.5859375	0.00510177496957294
0.80078125	0.58203125	0.00504458532751119
0.802734375	0.583984375	0.00502841551973085
0.8046875	0.5859375	0.00501094437631838
0.80078125	0.5859375	0.00510177496957294
0.802734375	0.583984375	0.00502841551973085
0.80078125	0.5859375	0.00510177496957294
0.796875	0.5859375	0.00518944047070688
0.798828125	0.583984375	0.00511671131083626
0.80078125	0.58203125	0.00504458532751119
0.80078125	0.5859375	0.00510177496957294
0.798828125	0.583984375	0.00511671131083626
0.80859375	0.58984375	0.00496649835954244
0.8046875	0.59375	0.0051055523004379
0.8046875	0.58984375	0.00506104981361739
0.8046875	0.5859375	0.00501094437631838
0.80859375	0.58984375	0.00496649835954244
0.8046875	0.58984375	0.00506104981361739
0.8125	0.59375	0.00491477001642365
0.8046875	0.59375	0.0051055523004379
0.80859375	0.58984375	0.00496649835954244
0.80078125	0.59375	0.00519832363395446
0.80078125	0.58984375	0.00515119826998111
0.802734375	0.591796875	0.00512910166911793
0.8046875	0.59375	0.0051055523004379
0.80078125	0.59375	0.00519832363395446
0.802734375	0.591796875	0.00512910166911793
0.80078125	0.59375	0.00519832363395446
0.796875	0.59375	0.0052857054358958
0.798828125	0.591796875	0.00521845385144229
0.80078125	0.58984375	0.00515119826998111
0.80078125	0.59375	0.00519832363395446
0.798828125	0.591796875	0.00521845385144229
0.8046875	0.58984375	0.00506104981361739
0.80078125	0.58984375	0.00515119826998111
0.802734375	0.587890625	0.00508097121903315
0.8046875	0.5859375	0.00501094437631838
0.8046875	0.58984375	0.00506104981361739
0.802734375	0.587890625	0.00508097121903315
0.8046875	0.58984375	0.00506104981361739
0.8046875	0.59375	0.0051055523004379
0.802734375	0.591796875	0.00512910166911793
0.80078125	0.58984375	0.00515119826998111
0.8046875	0.58984375	0.00506104981361739
0.802734375	0.591796875	0.00512910166911793
0.7890625	0.59375	0.00546589332048204
0.7890625	0.5859375	0.00535361104055084
0.79296875	0.58984375	0.00532457922754831
0.796875	0.59375	0.0052857054358958
0.7890625	0.59375	0.00546589332048204
0.79296875	0.58984375	0.00532457922754831
0.78125	0.59375	0.00561204678365437
0.7890625	0.5859375	0.00535361104055084
0.7890625	0.59375	0.00546589332048204
0.796875	0.5859375	0.00518944047070688
0.7890625	0.5859375	0.00535361104055084
0.79296875	0.58203125	0.0052159642283252
0.79296875	0.58203125	0.0052159642283252
0.796875	0.578125	0.00507236088986819
0.796875	0.58203125	0.00513281041595956
0.796875	0.5859375	0.00518944047070688
0.79296875	0.58203125	0.0052159642283252
0.796875	0.58203125	0.00513281041595956
0.79296875	0.58984375	0.00532457922754831
0.796875	0.5859375	0.00518944047070688
0.796875	0.58984375	0.00523943139639036
0.796875	0.59375	0.0052857054358958
0.79296875	0.58984375	0.00532457922754831
0.796875	0.58984375	0.00523943139639036
0.7890625	0.5859375	0.00535361104055084
0.796875	0.5859375	0.00518944047070688
0.79296875	0.58984375	0.00532457922754831
0.80859375	0.57421875	0.00475069570989655
0.8046875	0.578125	0.00490169933671893
0.8046875	0.57421875	0.00483943473172427
0.8046875	0.5703125	0.00477179868126783
0.80859375	0.57421875	0.00475069570989655
0.8046875	0.57421875	0.00483943473172427
0.8125	0.578125	0.00472709715505479
0.8046875	0.578125	0.00490169933671893
0.80859375	0.57421875	0.00475069570989655
0.80078125	0.57421875	0.00492799749994712
0.8046875	0.578125	0.00490169933671893
0.80078125	0.578125	0.00498813745759762
0.796875	0.578125	0.00507236088986819
0.80078125	0.57421875	0.00492799749994712
0.80078125	0.578125	0.00498813745759762
0.80078125	0.57421875	0.00492799749994712
0.8046875	0.5703125	0.00477179868126783
0.8046875	0.57421875	0.00483943473172427
0.8046875	0.578125	0.00490169933671893
0.80078125	0.57421875	0.00492799749994712
0.8046875	0.57421875	0.00483943473172427
0.8125	0.5703125	0.00459507765221562
0.8046875	0.5703125	0.00477179868126783
0.80859375	0.56640625	0.00460804176983513
0.8125	0.5625	0.00444660551153439
0.8125	0.5703125	0.00459507765221562
0.80859375	0.56640625	0.00460804176983513
0.8125	0.5703125	0.00459507765221562
0.8125	0.578125	0.00472709715505479
0.80859375	0.57421875	0.00475069570989655
0.8046875	0.5703125	0.00477179868126783
0.8125	0.5703125	0.00459507765221562
0.80859375	0.57421875	0.00475069570989655
0.8125	0.5859375	0.00483149523228629
0.8046875	0.5859375	0.00501094437631838
0.80859375	0.58203125	0.00486676085582074
0.8125	0.578125	0.00472709715505479
0.8125	0.5859375	0.00483149523228629
0.80859375	0.58203125	0.00486676085582074
0.8125	0.5859375	0.00483149523228629
0.8125	0.59375	0.00491477001642365
0.80859375	0.58984375	0.00496649835954244
0.8046875	0.5859375	0.00501094437631838
0.8125	0.5859375	0.00483149523228629
0.80859375	0.58984375	0.00496649835954244
0.8046875	0.58203125	0.00495901454473289
0.80078125	0.58203125	0.00504458532751119
0.802734375	0.580078125	0.0049716395617593
0.8046875	0.578125	0.00490169933671893
0.8046875	0.58203125	0.00495901454473289
0.802734375	0.580078125	0.0049716395617593
0.8046875	0.58203125	0.00495901454473289
0.8046875	0.5859375	0.00501094437631838
0.802734375	0.583984375	0.00502841551973085
0.80078125	0.58203125	0.00504458532751119
0.8046875	0.58203125	0.00495901454473289
0.802734375	0.583984375	0.00502841551973085
0.80078125	0.578125	0.00498813745759762
0.80078125	0.58203125	0.00504458532751119
0.798828125	0.580078125	0.00505896484093422
0.796875	0.578125	0.00507236088986819
0.80078125	0.578125	0.00498813745759762
0.798828125	0.580078125	0.00505896484093422
0.80078125	0.578125	0.00498813745759762
0.8046875	0.578125	0.00490169933671893
0.802734375	0.580078125	0.0049716395617593
0.80078125	0.58203125	0.00504458532751119
0.80078125	0.578125	0.00498813745759762
0.802734375	0.580078125	0.0049716395617593
0.8046875	0.578125	0.00490169933671893
0.8125	0.578125	0.00472709715505479
0.80859375	0.58203125	0.00486676085582074
0.80859375	0.58203125	0.00486676085582074
0.8046875	0.5859375	0.00501094437631838
0.8046875	0.58203125	0.00495901454473289
0.8046875	0.578125	0.00490169933671893
0.80859375	0.58203125	0.00486676085582074
0.8046875	0.58203125	0.00495901454473289
0.8046875	0.6015625	0.00518041363003593
0.8125	0.609375	0.00505864201562654
0.8046875	0.609375	0.00525877322006431
0.8046875	0.609375	0.00525877322006431
0.796875	0.609375	0.00542987310078776
0.80078125	0.60546875	0.00530885121997174
0.8046875	0.6015625	0.00518041363003593
0.8046875	0.609375	0.00525877322006431
0.80078125	0.60546875	0.00530885121997174
0.8125	0.6015625	0.00499767120603036
0.8046875	0.6015625	0.00518041363003593
0.80859375	0.59765625	0.00504503603278414
0.8125	0.59375	0.00491477001642365
0.8125	0.6015625	0.00499767120603036
0.80859375	0.59765625	0.00504503603278414
0.8125	0.609375	0.00505864201562654
0.8046875	0.6015625	0.00518041363003593
0.8125	0.6015625	0.00499767120603036
0.8046875	0.6171875	0.00530606041450134
0.8125	0.609375	0.00505864201562654
0.8125	0.6171875	0.00512576677072083
0.8125	0.6171875	0.00512576677072083
0.8125	0.625	0.00516894065600337
0.80859375	0.62109375	0.00523750377569929
0.8046875	0.6171875	0.00530606041450134
0.8125	0.6171875	0.00512576677072083
0.80859375	0.62109375	0.00523750377569929
0.8046875	0.609375	0.00525877322006431
0.8046875	0.6171875	0.00530606041450134
0.80078125	0.61328125	0.00537200234392285
0.796875	0.609375	0.00542987310078776
0.8046875	0.609375	0.00525877322006431
0.80078125	0.61328125	0.00537200234392285
0.8125	0.609375	0.00505864201562654
0.8046875	0.6171875	0.00530606041450134
0.8046875	0.609375	0.00525877322006431
0.796875	0.6015625	0.00537290725872757
0.7890625	0.6015625	0.00554219477555528
0.79296875	0.59765625	0.00541618930153935
0.79296875	0.59765625	0.00541618930153935
0.796875	0.59375	0.0052857054358958
0.796875	0.59765625	0.00533224194860514
0.796875	0.6015625	0.00537290725872757
0.79296875	0.59765625	0.00541618930153935
0.796875	0.59765625	0.00533224194860514
0.79296875	0.60546875	0.00549314598314124
0.796875	0.6015625	0.00537290725872757
0.796875	0.60546875	0.00540332557184328
0.796875	0.609375	0.00542987310078776
0.79296875	0.60546875	0.00549314598314124
0.796875	0.60546875	0.00540332557184328
0.7890625	0.6015625	0.00554219477555528
0.796875	0.6015625	0.00537290725872757
0.79296875	0.60546875	0.00549314598314124
0.7890625	0.6015625	0.00554219477555528
0.78125	0.59375	0.00561204678365437
0.7890625	0.59375	0.00546589332048204
0.7890625	0.59375	0.00546589332048204
0.796875	0.59375	0.0052857054358958
0.79296875	0.59765625	0.00541618930153935
0.7890625	0.6015625	0.00554219477555528
0.7890625	0.59375	0.00546589332048204
0.79296875	0.59765625	0.00541618930153935
0.80078125	0.59765625	0.00523863793751235
0.8046875	0.59375	0.0051055523004379
0.8046875	0.59765625	0.00514612465063455
0.8046875	0.6015625	0.00518041363003593
0.80078125	0.59765625	0.00523863793751235
0.8046875	0.59765625	0.00514612465063455
0.80078125	0.59765625	0.00523863793751235
0.796875	0.59375	0.0052857054358958
0.80078125	0.59375	0.00519832363395446
0.8046875	0.59375	0.0051055523004379
0.80078125	0.59765625	0.00523863793751235
0.80078125	0.59375	0.00519832363395446
0.8046875	0.59375	0.0051055523004379
0.8125	0.59375	0.00491477001642365
0.80859375	0.59765625	0.00504503603278414
0.80859375	0.59765625	0.00504503603278414
0.8046875	0.6015625	0.00518041363003593
0.8046875	0.59765625	0.00514612465063455
0.8046875	0.59375	0.0051055523004379
0.80859375	0.59765625	0.00504503603278414
0.8046875	0.59765625	0.00514612465063455
0.80078125	0.60546875	0.00530885121997174
0.796875	0.6015625	0.00537290725872757
0.80078125	0.6015625	0.00527902010358587
0.8046875	0.6015625	0.00518041363003593
0.80078125	0.60546875	0.00530885121997174
0.80078125	0.6015625	0.00527902010358587
0.80078125	0.60546875	0.00530885121997174
0.796875	0.609375	0.00542987310078776
0.796875	0.60546875	0.00540332557184328
0.796875	0.6015625	0.00537290725872757
0.80078125	0.60546875	0.00530885121997174
0.796875	0.60546875	0.00540332557184328
0.80078125	0.59765625	0.00523863793751235
0.796875	0.6015625	0.00537290725872757
0.796875	0.59765625	0.00533224194860514
0.796875	0.59375	0.0052857054358958
0.80078125	0.59765625	0.00523863793751235
0.796875	0.59765625	0.00533224194860514
0.80078125	0.59765625	0.00523863793751235
0.8046875	0.6015625	0.00518041363003593
0.80078125	0.6015625	0.00527902010358587
0.796875	0.6015625	0.00537290725872757
0.80078125	0.59765625	0.00523863793751235
0.80078125	0.6015625	0.00527902010358587
0.625	0.8125	0.00858182753500219
0.5625	0.8125	0.0091275082678144
0.59375	0.78125	0.00884444687037535
0.59375	0.78125	0.00884444687037535
0.625	0.75	0.00881708290180669
0.625	0.78125	0.0086859695876264
0.625	0.8125	0.00858182753500219
0.59375	0.78125	0.00884444687037535
0.625	0.78125	0.0086859695876264
0.625	0.8125	0.00858182753500219
0.625	0.875	0.0083080236356195
0.59375	0.84375	0.00861334592852449
0.5625	0.8125	0.0091275082678144
0.625	0.8125	0.00858182753500219
0.59375	0.84375	0.00861334592852449
0.5625	0.75	0.00949191866443665
0.5625	0.8125	0.0091275082678144
0.53125	0.78125	0.00921611104386136
0.5	0.75	0.00955802037040468
0.5625	0.75	0.00949191866443665
0.53125	0.78125	0.00921611104386136
0.5625	0.75	0.00949191866443665
0.625	0.75	0.00881708290180669
0.59375	0.78125	0.00884444687037535
0.5625	0.8125	0.0091275082678144
0.5625	0.75	0.00949191866443665
0.59375	0.78125	0.00884444687037535
0.6875	0.75	0.00801433529632307
0.6875	0.8125	0.00772377923963576
0.65625	0.78125	0.00815997572080971
0.625	0.75	0.00881708290180669
0.6875	0.75	0.00801433529632307
0.65625	0.78125	0.00815997572080971
0.6875	0.75	0.00801433529632307
0.75	0.75	0.00671880766446344
0.71875	0.78125	0.00727464472206247
0.6875	0.8125	0.00772377923963576
0.6875	0.75	0.00801433529632307
0.71875	0.78125	0.00727464472206247
0.65625	0.84375	0.00799394212221491
0.625	0.8125	0.00858182753500219
0.65625	0.8125	0.00826202904867957
0.6875	0.8125	0.00772377923963576
0.65625	0.84375	0.00799394212221491
0.65625	0.8125	0.00826202904867957
0.625	0.875	0.0083080236356195
0.625	0.8125	0.00858182753500219
0.65625	0.84375	0.00799394212221491
0.65625	0.78125	0.00815997572080971
0.625	0.8125	0.00858182753500219
0.625	0.78125	0.0086859695876264
0.625	0.75	0.00881708290180669
0.65625	0.78125	0.00815997572080971
0.625	0.78125	0.0086859695876264
0.65625	0.78125	0.00815997572080971
0.6875	0.8125	0.00772377923963576
0.65625	0.8125	0.00826202904867957
0.625	0.8125	0.00858182753500219
0.65625	0.78125	0.00815997572080971
0.65625	0.8125	0.00826202904867957
0.53125	0.90625	0.00839404741256806
0.5625	0.875	0.00882367125656362
0.5625	0.90625	0.00862507628245299
0.5625	0.9375	0.00784314231057736
0.53125	0.90625	0.00839404741256806
0.5625	0.90625	0.00862507628245299
0.5	0.875	0.00906588225120609
0.5625	0.875	0.00882367125656362
0.53125	0.90625	0.00839404741256806
0.59375	0.875	0.00872848530417389
0.59375	0.90625	0.00824782327015918
0.578125	0.890625	0.00852919362916391
0.5625	0.875	0.00882367125656362
0.59375	0.875	0.00872848530417389
0.578125	0.890625	0.00852919362916391
0.625	0.875	0.0083080236356195
0.59375	0.90625	0.00824782327015918
0.59375	0.875	0.00872848530417389
0.5625	0.90625	0.00862507628245299
0.59375	0.90625	0.00824782327015918
0.578125	0.921875	0.00806098666734651
0.5625	0.9375	0.00784314231057736
0.5625	0.90625	0.00862507628245299
0.578125	0.921875	0.00806098666734651
0.5625	0.90625	0.00862507628245299
0.5625	0.875	0.00882367125656362
0.578125	0.890625	0.00852919362916391
0.59375	0.90625	0.00824782327015918
0.5625	0.90625	0.00862507628245299
0.578125	0.890625	0.00852919362916391
0.5	0.9375	0.00821387669576735
0.5625	0.9375	0.00784314231057736
0.53125	0.96875	0.00648028047549216
0.5	1	0.00489604753185053
0.5	0.9375	0.00821387669576735
0.53125	0.96875	0.00648028047549216
0.5	0.9375	0.00821387669576735
0.5	0.875	0.00906588225120609
0.53125	0.90625	0.00839404741256806
0.5625	0.9375	0.00784314231057736
0.5	0.9375	0.00821387669576735
0.53125	0.90625	0.00839404741256806
0.5	0.8125	0.00932884433332467
0.5625	0.8125	0.0091275082678144
0.53125	0.84375	0.00891030730116798
0.5	0.875	0.00906588225120609
0.5	0.8125	0.00932884433332467
0.53125	0.84375	0.00891030730116798
0.5	0.8125	0.00932884433332467
0.5	0.75	0.00955802037040468
0.53125	0.78125	0.00921611104386136
0.5625	0.8125	0.0091275082678144
0.5	0.8125	0.00932884433332467
0.53125	0.78125	0.00921611104386136
0.5625	0.875	0.00882367125656362
0.5625	0.8125	0.0091275082678144
0.59375	0.84375	0.00861334592852449
0.59375	0.84375	0.00861334592852449
0.625	0.875	0.0083080236356195
0.59375	0.875	0.00872848530417389
0.5625	0.875	0.00882367125656362
0.59375	0.84375	0.00861334592852449
0.59375	0.875	0.00872848530417389
0.5625	0.875	0.00882367125656362
0.5	0.875	0.00906588225120609
0.53125	0.84375	0.00891030730116798
0.5625	0.8125	0.0091275082678144
0.5625	0.875	0.00882367125656362
0.53125	0.84375	0.00891030730116798
0.5625	0.625	0.00939997402815281
0.5625	0.6875	0.00946505595374464
0.53125	0.65625	0.00935470851832656
0.5	0.625	0.0095038682624244
0.5625	0.625	0.00939997402815281
0.53125	0.65625	0.00935470851832656
0.5625	0.625	0.00939997402815281
0.625	0.625	0.00875882112718429
0.59375	0.65625	0.00909279095164261
0.5625	0.6875	0.00946505595374464
0.5625	0.625	0.00939997402815281
0.59375	0.65625	0.00909279095164261
0.5625	0.6875	0.00946505595374464
0.5	0.75	0.00955802037040468
0.5	0.6875	0.00977623330122589
0.5	0.6875	0.00977623330122589
0.5	0.625	0.0095038682624244
0.53125	0.65625	0.00935470851832656
0.5625	0.6875	0.00946505595374464
0.5	0.6875	0.00977623330122589
0.53125	0.65625	0.00935470851832656
0.5	0.5625	0.0083548822865154
0.5625	0.5625	0.00814601944689281
0.53125	0.59375	0.00863978888995075
0.5	0.625	0.0095038682624244
0.5	0.5625	0.0083548822865154
0.53125	0.59375	0.00863978888995075
0.5	0.5625	0.0083548822865154
0.5	0.5	0.00532191624008034
0.53125	0.53125	0.00663704667129787
0.5625	0.5625	0.00814601944689281
0.5	0.5625	0.0083548822865154
0.53125	0.53125	0.00663704667129787
0.5625	0.625	0.00939997402815281
0.5625	0.5625	0.00814601944689281
0.59375	0.59375	0.00822265330725739
0.625	0.625	0.00875882112718429
0.5625	0.625	0.00939997402815281
0.59375	0.59375	0.00822265330725739
0.5625	0.625	0.00939997402815281
0.5	0.625	0.0095038682624244
0.53125	0.59375	0.00863978888995075
0.5625	0.5625	0.00814601944689281
0.5625	0.625	0.00939997402815281
0.53125	0.59375	0.00863978888995075
0.6875	0.6875	0.00800852977147445
0.625	0.75	0.00881708290180669
0.625	0.6875	0.00915700814242065
0.625	0.625	0.00875882112718429
0.6875	0.6875	0.00800852977147445
0.625	0.6875	0.00915700814242065
0.6875	0.75	0.00801433529632307
0.6875	0.6875	0.00800852977147445
0.71875	0.71875	0.00740598649745724
0.75	0.75	0.00671880766446344
0.6875	0.75	0.00801433529632307
0.71875	0.71875	0.00740598649745724
0.625	0.75	0.00881708290180669
0.6875	0.6875	0.00800852977147445
0.6875	0.75	0.00801433529632307
0.5625	0.6875	0.00946505595374464
0.625	0.75	0.00881708290180669
0.5625	0.75	0.00949191866443665
0.5	0.75	0.00955802037040468
0.5625	0.6875	0.00946505595374464
0.5625	0.75	0.00949191866443665
0.625	0.6875	0.00915700814242065
0.5625	0.6875	0.00946505595374464
0.59375	0.65625	0.00909279095164261
0.625	0.625	0.00875882112718429
0.625	0.6875	0.00915700814242065
0.59375	0.65625	0.00909279095164261
0.625	0.75	0.00881708290180669
0.5625	0.6875	0.00946505595374464
0.625	0.6875	0.00915700814242065
0.80078125	0.8984375	0.00504692118362663
0.80078125	0.90234375	0.00500612009068226
0.798828125	0.900390625	0.00507096282598756
0.796875	0.8984375	0.00513697718013621
0.80078125	0.8984375	0.00504692118362663
0.798828125	0.900390625	0.00507096282598756
0.80078125	0.8984375	0.00504692118362663
0.8046875	0.8984375	0.00495301073921671
0.802734375	0.900390625	0.00497988372791573
0.80078125	0.90234375	0.00500612009068226
0.80078125	0.8984375	0.00504692118362663
0.802734375	0.900390625	0.00497988372791573
0.796875	0.90234375	0.00509592914574801
0.80078125	0.90234375	0.00500612009068226
0.798828125	0.904296875	0.00502881279693238
0.796875	0.90625	0.00505015820714333
0.796875	0.90234375	0.00509592914574801
0.798828125	0.904296875	0.00502881279693238
0.796875	0.90234375	0.00509592914574801
0.796875	0.8984375	0.00513697718013621
0.798828125	0.900390625	0.00507096282598756
0.80078125	0.90234375	0.00500612009068226
0.796875	0.90234375	0.00509592914574801
0.798828125	0.900390625	0.00507096282598756
0.796875	0.89453125	0.00517341663922541
0.80078125	0.89453125	0.00508125768915389
0.798828125	0.896484375	0.00510942632323566
0.796875	0.8984375	0.00513697718013621
0.796875	0.89453125	0.00517341663922541
0.798828125	0.896484375	0.00510942632323566
0.796875	0.89453125	0.00517341663922541
0.796875	0.890625	0.0052071488043956
0.798828125	0.892578125	0.00514413753420922
0.80078125	0.89453125	0.00508125768915389
0.796875	0.89453125	0.00517341663922541
0.798828125	0.892578125	0.00514413753420922
0.80078125	0.8984375	0.00504692118362663
0.80078125	0.89453125	0.00508125768915389
0.802734375	0.896484375	0.00501681844400077
0.8046875	0.8984375	0.00495301073921671
0.80078125	0.8984375	0.00504692118362663
0.802734375	0.896484375	0.00501681844400077
0.80078125	0.8984375	0.00504692118362663
0.796875	0.8984375	0.00513697718013621
0.798828125	0.896484375	0.00510942632323566
0.80078125	0.89453125	0.00508125768915389
0.80078125	0.8984375	0.00504692118362663
0.798828125	0.896484375	0.00510942632323566
0.80859375	0.90234375	0.0048201294589799
0.8046875	0.90625	0.00487608991928359
0.8046875	0.90234375	0.00491718497424161
0.8046875	0.8984375	0.00495301073921671
0.80859375	0.90234375	0.0048201294589799
0.8046875	0.90234375	0.00491718497424161
0.8125	0.90625	0.00468852523317678
0.8046875	0.90625	0.00487608991928359
0.80859375	0.90234375	0.0048201294589799
0.80078125	0.90625	0.00496564010300305
0.80078125	0.90234375	0.00500612009068226
0.802734375	0.904296875	0.00493988473518527
0.8046875	0.90625	0.00487608991928359
0.80078125	0.90625	0.00496564010300305
0.802734375	0.904296875	0.00493988473518527
0.80078125	0.90625	0.00496564010300305
0.796875	0.90625	0.00505015820714333
0.798828125	0.904296875	0.00502881279693238
0.80078125	0.90234375	0.00500612009068226
0.80078125	0.90625	0.00496564010300305
0.798828125	0.904296875	0.00502881279693238
0.8046875	0.90234375	0.00491718497424161
0.80078125	0.90234375	0.00500612009068226
0.802734375	0.900390625	0.00497988372791573
0.8046875	0.8984375	0.00495301073921671
0.8046875	0.90234375	0.00491718497424161
0.802734375	0.900390625	0.00497988372791573
0.8046875	0.90234375	0.00491718497424161
0.8046875	0.90625	0.00487608991928359
0.802734375	0.904296875	0.00493988473518527
0.80078125	0.90234375	0.00500612009068226
0.8046875	0.90234375	0.00491718497424161
0.802734375	0.904296875	0.00493988473518527
0.7890625	0.90625	0.00522690126647782
0.7890625	0.8984375	0.00530448335814362
0.79296875	0.90234375	0.00517823297306634
0.796875	0.90625	0.00505015820714333
0.7890625	0.90625	0.00522690126647782
0.79296875	0.90234375	0.00517823297306634
0.78125	0.90625	0.0053690331297338
0.7890625	0.8984375	0.00530448335814362
0.7890625	0.90625	0.00522690126647782
0.796875	0.8984375	0.00513697718013621
0.7890625	0.8984375	0.00530448335814362
0.79296875	0.89453125	0.00526216040769976
0.79296875	0.89453125	0.00526216040769976
0.796875	0.890625	0.0052071488043956
0.796875	0.89453125	0.00517341663922541
0.796875	0.8984375	0.00513697718013621
0.79296875	0.89453125	0.00526216040769976
0.796875	0.89453125	0.00517341663922541
0.79296875	0.90234375	0.00517823297306634
0.796875	0.8984375	0.00513697718013621
0.796875	0.90234375	0.00509592914574801
0.796875	0.90625	0.00505015820714333
0.79296875	0.90234375	0.00517823297306634
0.796875	0.90234375	0.00509592914574801
0.7890625	0.8984375	0.00530448335814362
0.796875	0.8984375	0.00513697718013621
0.79296875	0.90234375	0.00517823297306634
0.80859375	0.88671875	0.00496642928183872
0.8046875	0.890625	0.00502694715031568
0.8046875	0.88671875	0.00506544136333751
0.8046875	0.8828125	0.00509727930309664
0.80859375	0.88671875	0.00496642928183872
0.8046875	0.88671875	0.00506544136333751
0.8125	0.890625	0.00484277774758527
0.8046875	0.890625	0.00502694715031568
0.80859375	0.88671875	0.00496642928183872
0.80078125	0.88671875	0.00515375093013181
0.8046875	0.890625	0.00502694715031568
0.80078125	0.890625	0.00512020794249402
0.796875	0.890625	0.0052071488043956
0.80078125	0.88671875	0.00515375093013181
0.80078125	0.890625	0.00512020794249402
0.8046875	0.88671875	0.00506544136333751
0.80078125	0.88671875	0.00515375093013181
0.802734375	0.884765625	0.00512550845512052
0.8046875	0.8828125	0.00509727930309664
0.8046875	0.88671875	0.00506544136333751
0.802734375	0.884765625	0.00512550845512052
0.8046875	0.890625	0.00502694715031568
0.80078125	0.88671875	0.00515375093013181
0.8046875	0.88671875	0.00506544136333751
0.8125	0.8828125	0.00492017915430727
0.8046875	0.8828125	0.00509727930309664
0.80859375	0.87890625	0.00503819563551372
0.8125	0.875	0.0049811998121552
0.8125	0.8828125	0.00492017915430727
0.80859375	0.87890625	0.00503819563551372
0.8125	0.8828125	0.00492017915430727
0.8125	0.890625	0.00484277774758527
0.80859375	0.88671875	0.00496642928183872
0.8046875	0.8828125	0.00509727930309664
0.8125	0.8828125	0.00492017915430727
0.80859375	0.88671875	0.00496642928183872
0.8125	0.8984375	0.00477242585667118
0.8046875	0.8984375	0.00495301073921671
0.80859375	0.89453125	0.004894779220233
0.8125	0.890625	0.00484277774758527
0.8125	0.8984375	0.00477242585667118
0.80859375	0.89453125	0.004894779220233
0.8125	0.8984375	0.00477242585667118
0.8125	0.90625	0.00468852523317678
0.80859375	0.90234375	0.0048201294589799
0.8046875	0.8984375	0.00495301073921671
0.8125	0.8984375	0.00477242585667118
0.80859375	0.90234375	0.0048201294589799
0.8046875	0.89453125	0.00499188790886268
0.80078125	0.89453125	0.00508125768915389
0.802734375	0.892578125	0.00505381991369912
0.8046875	0.890625	0.00502694715031568
0.8046875	0.89453125	0.00499188790886268
0.802734375	0.892578125	0.00505381991369912
0.8046875	0.89453125	0.00499188790886268
0.8046875	0.8984375	0.00495301073921671
0.802734375	0.896484375	0.00501681844400077
0.80078125	0.89453125	0.00508125768915389
0.8046875	0.89453125	0.00499188790886268
0.802734375	0.896484375	0.00501681844400077
0.80078125	0.890625	0.00512020794249402
0.80078125	0.89453125	0.00508125768915389
0.798828125	0.892578125	0.00514413753420922
0.796875	0.890625	0.0052071488043956
0.80078125	0.890625	0.00512020794249402
0.798828125	0.892578125	0.00514413753420922
0.80078125	0.890625	0.00512020794249402
0.8046875	0.890625	0.00502694715031568
0.802734375	0.892578125	0.00505381991369912
0.80078125	0.89453125	0.00508125768915389
0.80078125	0.890625	0.00512020794249402
0.802734375	0.892578125	0.00505381991369912
0.8046875	0.890625	0.00502694715031568
0.8125	0.890625	0.00484277774758527
0.80859375	0.89453125	0.004894779220233
0.80859375	0.89453125	0.004894779220233
0.8046875	0.8984375	0.00495301073921671
0.8046875	0.89453125	0.00499188790886268
0.8046875	0.890625	0.00502694715031568
0.80859375	0.89453125	0.004894779220233
0.8046875	0.89453125	0.00499188790886268
0.80859375	0.91796875	0.00464831281829564
0.8046875	0.921875	0.00468793220768039
0.8046875	0.91796875	0.00473945856673176
0.8046875	0.9140625	0.00478504544032726
0.80859375	0.91796875	0.00464831281829564
0.8046875	0.91796875	0.00473945856673176
0.8125	0.921875	0.00451853195653771
0.8046875	0.921875	0.00468793220768039
0.80859375	0.91796875	0.00464831281829564
0.80078125	0.921875	0.00477229752577632
0.80078125	0.91796875	0.00482198774445235
0.802734375	0.919921875	0.00475378897932098
0.8046875	0.921875	0.00468793220768039
0.80078125	0.921875	0.00477229752577632
0.802734375	0.919921875	0.00475378897932098
0.80078125	0.921875	0.00477229752577632
0.796875	0.921875	0.00485353253440566
0.798828125	0.919921875	0.00483762295345031
0.80078125	0.91796875	0.00482198774445235
0.80078125	0.921875	0.00477229752577632
0.798828125	0.919921875	0.00483762295345031
0.8046875	0.91796875	0.00473945856673176
0.80078125	0.91796875	0.00482198774445235
0.802734375	0.916015625	0.00480387669480624
0.8046875	0.9140625	0.00478504544032726
0.8046875	0.91796875	0.00473945856673176
0.802734375	0.916015625	0.00480387669480624
0.8046875	0.91796875	0.00473945856673176
0.8046875	0.921875	0.00468793220768039
0.802734375	0.919921875	0.00475378897932098
0.80078125	0.91796875	0.00482198774445235
0.8046875	0.91796875	0.00473945856673176
0.802734375	0.919921875	0.00475378897932098
0.8125	0.9140625	0.004612041752571
0.8046875	0.9140625	0.00478504544032726
0.80859375	0.91015625	0.00473807048626392
0.8125	0.90625	0.00468852523317678
0.8125	0.9140625	0.004612041752571
0.80859375	0.91015625	0.00473807048626392
0.8125	0.9140625	0.004612041752571
0.8125	0.921875	0.00451853195653771
0.80859375	0.91796875	0.00464831281829564
0.8046875	0.9140625	0.00478504544032726
0.8125	0.9140625	0.004612041752571
0.80859375	0.91796875	0.00464831281829564
0.8125	0.9296875	0.00441498177763913
0.8046875	0.9296875	0.00458092147734657
0.80859375	0.92578125	0.00454958158329356
0.8125	0.921875	0.00451853195653771
0.8125	0.9296875	0.00441498177763913
0.80859375	0.92578125	0.00454958158329356
0.8125	0.9296875	0.00441498177763913
0.8125	0.9375	0.00430367774881105
0.80859375	0.93359375	0.00443878311217123
0.8046875	0.9296875	0.00458092147734657
0.8125	0.9296875	0.00441498177763913
0.80859375	0.93359375	0.00443878311217123
0.8046875	0.92578125	0.00463609864730896
0.80078125	0.92578125	0.00471972234812199
0.802734375	0.923828125	0.0047034439051166
0.8046875	0.921875	0.00468793220768039
0.8046875	0.92578125	0.00463609864730896
0.802734375	0.923828125	0.0047034439051166
0.8046875	0.92578125	0.00463609864730896
0.8046875	0.9296875	0.00458092147734657
0.802734375	0.927734375	0.00465068593090727
0.80078125	0.92578125	0.00471972234812199
0.8046875	0.92578125	0.00463609864730896
0.802734375	0.927734375	0.00465068593090727
0.80078125	0.921875	0.00477229752577632
0.80078125	0.92578125	0.00471972234812199
0.798828125	0.923828125	0.0047870065327773
0.796875	0.921875	0.00485353253440566
0.80078125	0.921875	0.00477229752577632
0.798828125	0.923828125	0.0047870065327773
0.80078125	0.921875	0.00477229752577632
0.8046875	0.921875	0.00468793220768039
0.802734375	0.923828125	0.0047034439051166
0.80078125	0.92578125	0.00471972234812199
0.80078125	0.921875	0.00477229752577632
0.802734375	0.923828125	0.0047034439051166
0.8046875	0.921875	0.00468793220768039
0.8125	0.921875	0.00451853195653771
0.80859375	0.92578125	0.00454958158329356
0.80859375	0.92578125	0.00454958158329356
0.8046875	0.9296875	0.00458092147734657
0.8046875	0.92578125	0.00463609864730896
0.8046875	0.921875	0.00468793220768039
0.80859375	0.92578125	0.00454958158329356
0.8046875	0.92578125	0.00463609864730896
0.796875	0.9140625	0.00495906094813924
0.7890625	0.9140625	0.00511806460761008
0.79296875	0.91015625	0.00508791227732857
0.79296875	0.91015625	0.00508791227732857
0.796875	0.90625	0.00505015820714333
0.796875	0.91015625	0.00500635645315252
0.796875	0.9140625	0.00495906094813924
0.79296875	0.91015625	0.00508791227732857
0.796875	0.91015625	0.00500635645315252
0.79296875	0.91796875	0.00498823922035677
0.796875	0.9140625	0.00495906094813924
0.796875	0.91796875	0.00490810090787225
0.796875	0.921875	0.00485353253440566
0.79296875	0.91796875	0.00498823922035677
0.796875	0.91796875	0.00490810090787225
0.7890625	0.9140625	0.00511806460761008
0.796875	0.9140625	0.00495906094813924
0.79296875	0.91796875	0.00498823922035677
0.7890625	0.9140625	0.00511806460761008
0.78125	0.90625	0.0053690331297338
0.7890625	0.90625	0.00522690126647782
0.7890625	0.90625	0.00522690126647782
0.796875	0.90625	0.00505015820714333
0.79296875	0.91015625	0.00508791227732857
0.7890625	0.9140625	0.00511806460761008
0.7890625	0.90625	0.00522690126647782
0.79296875	0.91015625	0.00508791227732857
0.80078125	0.91015625	0.00491939726593167
0.8046875	0.90625	0.00487608991928359
0.8046875	0.91015625	0.00483234360645578
0.8046875	0.91015625	0.00483234360645578
0.8046875	0.9140625	0.00478504544032726
0.802734375	0.912109375	0.00485160889347001
0.80078125	0.91015625	0.00491939726593167
0.8046875	0.91015625	0.00483234360645578
0.802734375	0.912109375	0.00485160889347001
0.80078125	0.91015625	0.00491939726593167
0.796875	0.90625	0.00505015820714333
0.80078125	0.90625	0.00496564010300305
0.8046875	0.90625	0.00487608991928359
0.80078125	0.91015625	0.00491939726593167
0.80078125	0.90625	0.00496564010300305
0.8046875	0.90625	0.00487608991928359
0.8125	0.90625	0.00468852523317678
0.80859375	0.91015625	0.00473807048626392
0.80859375	0.91015625	0.00473807048626392
0.8046875	0.9140625	0.00478504544032726
0.8046875	0.91015625	0.00483234360645578
0.8046875	0.90625	0.00487608991928359
0.80859375	0.91015625	0.00473807048626392
0.8046875	0.91015625	0.00483234360645578
0.80078125	0.9140625	0.0048738664144206
0.80078125	0.91796875	0.00482198774445235
0.798828125	0.916015625	0.00489005876735099
0.796875	0.9140625	0.00495906094813924
0.80078125	0.9140625	0.0048738664144206
0.798828125	0.916015625	0.00489005876735099
0.80078125	0.9140625	0.0048738664144206
0.8046875	0.9140625	0.00478504544032726
0.802734375	0.916015625	0.00480387669480624
0.80078125	0.91796875	0.00482198774445235
0.80078125	0.9140625	0.0048738664144206
0.802734375	0.916015625	0.00480387669480624
0.796875	0.91796875	0.00490810090787225
0.80078125	0.91796875	0.00482198774445235
0.798828125	0.919921875	0.00483762295345031
0.796875	0.921875	0.00485353253440566
0.796875	0.91796875	0.00490810090787225
0.798828125	0.919921875	0.00483762295345031
0.796875	0.91796875	0.00490810090787225
0.796875	0.9140625	0.00495906094813924
0.798828125	0.916015625	0.00489005876735099
0.80078125	0.91796875	0.00482198774445235
0.796875	0.91796875	0.00490810090787225
0.798828125	0.916015625	0.00489005876735099
0.796875	0.91015625	0.00500635645315252
0.80078125	0.91015625	0.00491939726593167
0.798828125	0.912109375	0.0049397494281838
0.796875	0.9140625	0.00495906094813924
0.796875	0.91015625	0.00500635645315252
0.798828125	0.912109375	0.0049397494281838
0.796875	0.90625	0.00505015820714333
0.80078125	0.91015625	0.00491939726593167
0.796875	0.91015625	0.00500635645315252
0.80078125	0.9140625	0.0048738664144206
0.80078125	0.91015625	0.00491939726593167
0.802734375	0.912109375	0.00485160889347001
0.8046875	0.9140625	0.00478504544032726
0.80078125	0.9140625	0.0048738664144206
0.802734375	0.912109375	0.00485160889347001
0.80078125	0.9140625	0.0048738664144206
0.796875	0.9140625	0.00495906094813924
0.798828125	0.912109375	0.0049397494281838
0.80078125	0.91015625	0.00491939726593167
0.80078125	0.9140625	0.0048738664144206
0.798828125	0.912109375	0.0049397494281838
0.765625	0.890625	0.00589394171776431
0.78125	0.875	0.00573265147917927
0.78125	0.890625	0.00559304457717105
0.78125	0.90625	0.0053690331297338
0.765625	0.890625	0.00589394171776431
0.78125	0.890625	0.00559304457717105
0.75	0.875	0.00634383923762984
0.78125	0.875	0.00573265147917927
0.765625	0.890625	0.00589394171776431
0.796875	0.8828125	0.00528674086177066
0.7890625	0.8828125	0.00546918405775565
0.79296875	0.87890625	0.00541297843339114
0.79296875	0.87890625	0.00541297843339114
0.796875	0.875	0.00535642709645419
0.796875	0.87890625	0.00532350789674733
0.796875	0.8828125	0.00528674086177066
0.79296875	0.87890625	0.00541297843339114
0.796875	0.87890625	0.00532350789674733
0.79296875	0.88671875	0.0053392594952238
0.796875	0.8828125	0.00528674086177066
0.796875	0.88671875	0.00524922461386932
0.796875	0.890625	0.0052071488043956
0.79296875	0.88671875	0.0053392594952238
0.796875	0.88671875	0.00524922461386932
0.7890625	0.8828125	0.00546918405775565
0.796875	0.8828125	0.00528674086177066
0.79296875	0.88671875	0.0053392594952238
0.7890625	0.8828125	0.00546918405775565
0.78125	0.875	0.00573265147917927
0.7890625	0.875	0.00555238248740768
0.7890625	0.875	0.00555238248740768
0.796875	0.875	0.00535642709645419
0.79296875	0.87890625	0.00541297843339114
0.7890625	0.8828125	0.00546918405775565
0.7890625	0.875	0.00555238248740768
0.79296875	0.87890625	0.00541297843339114
0.8046875	0.87890625	0.00513623608243602
0.80078125	0.87890625	0.00522725682055886
0.802734375	0.876953125	0.00519792139549294
0.8046875	0.875	0.0051705330781104
0.8046875	0.87890625	0.00513623608243602
0.802734375	0.876953125	0.00519792139549294
0.8046875	0.87890625	0.00513623608243602
0.8046875	0.8828125	0.00509727930309664
0.802734375	0.880859375	0.00516182991852192
0.80078125	0.87890625	0.00522725682055886
0.8046875	0.87890625	0.00513623608243602
0.802734375	0.880859375	0.00516182991852192
0.80078125	0.875	0.00526440612578509
0.80078125	0.87890625	0.00522725682055886
0.798828125	0.876953125	0.00529133814367233
0.796875	0.875	0.00535642709645419
0.80078125	0.875	0.00526440612578509
0.798828125	0.876953125	0.00529133814367233
0.80078125	0.875	0.00526440612578509
0.8046875	0.875	0.0051705330781104
0.802734375	0.876953125	0.00519792139549294
0.80078125	0.87890625	0.00522725682055886
0.80078125	0.875	0.00526440612578509
0.802734375	0.876953125	0.00519792139549294
0.8046875	0.875	0.0051705330781104
0.8125	0.875	0.0049811998121552
0.80859375	0.87890625	0.00503819563551372
0.80859375	0.87890625	0.00503819563551372
0.8046875	0.8828125	0.00509727930309664
0.8046875	0.87890625	0.00513623608243602
0.8046875	0.875	0.0051705330781104
0.80859375	0.87890625	0.00503819563551372
0.8046875	0.87890625	0.00513623608243602
0.80078125	0.8828125	0.00519352467211845
0.80078125	0.88671875	0.00515375093013181
0.798828125	0.884765625	0.0052195001708105
0.796875	0.8828125	0.00528674086177066
0.80078125	0.8828125	0.00519352467211845
0.798828125	0.884765625	0.0052195001708105
0.80078125	0.8828125	0.00519352467211845
0.8046875	0.8828125	0.00509727930309664
0.802734375	0.884765625	0.00512550845512052
0.80078125	0.88671875	0.00515375093013181
0.80078125	0.8828125	0.00519352467211845
0.802734375	0.884765625	0.00512550845512052
0.80078125	0.88671875	0.00515375093013181
0.796875	0.890625	0.0052071488043956
0.796875	0.88671875	0.00524922461386932
0.796875	0.88671875	0.00524922461386932
0.796875	0.8828125	0.00528674086177066
0.798828125	0.884765625	0.0052195001708105
0.80078125	0.88671875	0.00515375093013181
0.796875	0.88671875	0.00524922461386932
0.798828125	0.884765625	0.0052195001708105
0.796875	0.87890625	0.00532350789674733
0.80078125	0.87890625	0.00522725682055886
0.798828125	0.880859375	0.005256845237518
0.796875	0.8828125	0.00528674086177066
0.796875	0.87890625	0.00532350789674733
0.798828125	0.880859375	0.005256845237518
0.796875	0.87890625	0.00532350789674733
0.796875	0.875	0.00535642709645419
0.798828125	0.876953125	0.00529133814367233
0.80078125	0.87890625	0.00522725682055886
0.796875	0.87890625	0.00532350789674733
0.798828125	0.876953125	0.00529133814367233
0.80078125	0.8828125	0.00519352467211845
0.80078125	0.87890625	0.00522725682055886
0.802734375	0.880859375	0.00516182991852192
0.8046875	0.8828125	0.00509727930309664
0.80078125	0.8828125	0.00519352467211845
0.802734375	0.880859375	0.00516182991852192
0.80078125	0.8828125	0.00519352467211845
0.796875	0.8828125	0.00528674086177066
0.798828125	0.880859375	0.005256845237518
0.80078125	0.87890625	0.00522725682055886
0.80078125	0.8828125	0.00519352467211845
0.798828125	0.880859375	0.005256845237518
0.7890625	0.8984375	0.00530448335814362
0.78125	0.890625	0.00559304457717105
0.7890625	0.890625	0.005402222040857
0.7890625	0.890625	0.005402222040857
0.796875	0.890625	0.0052071488043956
0.79296875	0.89453125	0.00526216040769976
0.7890625	0.8984375	0.00530448335814362
0.7890625	0.890625	0.005402222040857
0.79296875	0.89453125	0.00526216040769976
0.78125	0.90625	0.0053690331297338
0.78125	0.890625	0.00559304457717105
0.7890625	0.8984375	0.00530448335814362
0.78125	0.890625	0.00559304457717105
0.78125	0.875	0.00573265147917927
0.7890625	0.8828125	0.00546918405775565
0.7890625	0.890625	0.005402222040857
0.7890625	0.8828125	0.00546918405775565
0.79296875	0.88671875	0.0053392594952238
0.796875	0.890625	0.0052071488043956
0.7890625	0.890625	0.005402222040857
0.79296875	0.88671875	0.0053392594952238
0.78125	0.890625	0.00559304457717105
0.7890625	0.8828125	0.00546918405775565
0.7890625	0.890625	0.005402222040857
0.84375	0.875	0.00430693268590814
0.84375	0.90625	0.00387095007696886
0.828125	0.890625	0.00444471620146656
0.828125	0.875	0.00464935416264117
0.828125	0.890625	0.00444471620146656
0.8203125	0.8828125	0.00471222196097478
0.8125	0.875	0.0049811998121552
0.828125	0.875	0.00464935416264117
0.8203125	0.8828125	0.00471222196097478
0.84375	0.875	0.00430693268590814
0.828125	0.890625	0.00444471620146656
0.828125	0.875	0.00464935416264117
0.875	0.875	0.00342600151831137
0.84375	0.90625	0.00387095007696886
0.84375	0.875	0.00430693268590814
0.828125	0.90625	0.00433407326689372
0.828125	0.921875	0.00414207973915242
0.8203125	0.9140625	0.00441113198379243
0.8125	0.90625	0.00468852523317678
0.828125	0.90625	0.00433407326689372
0.8203125	0.9140625	0.00441113198379243
0.84375	0.90625	0.00387095007696886
0.828125	0.921875	0.00414207973915242
0.828125	0.90625	0.00433407326689372
0.8125	0.921875	0.00451853195653771
0.828125	0.921875	0.00414207973915242
0.8203125	0.9296875	0.0042389688297313
0.8203125	0.9296875	0.0042389688297313
0.8125	0.9375	0.00430367774881105
0.8125	0.9296875	0.00441498177763913
0.8125	0.921875	0.00451853195653771
0.8203125	0.9296875	0.0042389688297313
0.8125	0.9296875	0.00441498177763913
0.8203125	0.9140625	0.00441113198379243
0.8125	0.921875	0.00451853195653771
0.8125	0.9140625	0.004612041752571
0.8125	0.90625	0.00468852523317678
0.8203125	0.9140625	0.00441113198379243
0.8125	0.9140625	0.004612041752571
0.828125	0.921875	0.00414207973915242
0.8125	0.921875	0.00451853195653771
0.8203125	0.9140625	0.00441113198379243
0.8125	0.890625	0.00484277774758527
0.828125	0.890625	0.00444471620146656
0.8203125	0.8984375	0.00456117905105353
0.8203125	0.8984375	0.00456117905105353
0.8125	0.90625	0.00468852523317678
0.8125	0.8984375	0.00477242585667118
0.8125	0.890625	0.00484277774758527
0.8203125	0.8984375	0.00456117905105353
0.8125	0.8984375	0.00477242585667118
0.8203125	0.8828125	0.00471222196097478
0.8125	0.890625	0.00484277774758527
0.8125	0.8828125	0.00492017915430727
0.8125	0.875	0.0049811998121552
0.8203125	0.8828125	0.00471222196097478
0.8125	0.8828125	0.00492017915430727
0.828125	0.890625	0.00444471620146656
0.8125	0.890625	0.00484277774758527
0.8203125	0.8828125	0.00471222196097478
0.828125	0.890625	0.00444471620146656
0.84375	0.90625	0.00387095007696886
0.828125	0.90625	0.00433407326689372
0.828125	0.90625	0.00433407326689372
0.8125	0.90625	0.00468852523317678
0.8203125	0.8984375	0.00456117905105353
0.828125	0.890625	0.00444471620146656
0.828125	0.90625	0.00433407326689372
0.8203125	0.8984375	0.00456117905105353
0.765625	0.953125	0.00484458675001296
0.78125	0.9375	0.00497242587707434
0.78125	0.953125	0.00465742844231975
0.78125	0.96875	0.00421550186183092
0.765625	0.953125	0.00484458675001296
0.78125	0.953125	0.00465742844231975
0.75	0.9375	0.005518979005829
0.78125	0.9375	0.00497242587707434
0.765625	0.953125	0.00484458675001296
0.796875	0.9453125	0.00451006722052355
0.7890625	0.9453125	0.00465694623947235
0.79296875	0.94140625	0.00465388922948153
0.79296875	0.94140625	0.00465388922948153
0.796875	0.9375	0.00463710110222154
0.796875	0.94140625	0.00457835479288865
0.796875	0.9453125	0.00451006722052355
0.79296875	0.94140625	0.00465388922948153
0.796875	0.94140625	0.00457835479288865
0.79296875	0.94921875	0.00450471294846555
0.796875	0.9453125	0.00451006722052355
0.796875	0.94921875	0.00443486658639109
0.796875	0.953125	0.00435051321312111
0.79296875	0.94921875	0.00450471294846555
0.796875	0.94921875	0.00443486658639109
0.7890625	0.9453125	0.00465694623947235
0.796875	0.9453125	0.00451006722052355
0.79296875	0.94921875	0.00450471294846555
0.7890625	0.9453125	0.00465694623947235
0.78125	0.9375	0.00497242587707434
0.7890625	0.9375	0.00481613637488146
0.7890625	0.9375	0.00481613637488146
0.796875	0.9375	0.00463710110222154
0.79296875	0.94140625	0.00465388922948153
0.7890625	0.9453125	0.00465694623947235
0.7890625	0.9375	0.00481613637488146
0.79296875	0.94140625	0.00465388922948153
0.8046875	0.94140625	0.00441728098498543
0.80078125	0.94140625	0.00449578867871038
0.802734375	0.939453125	0.00448423123951547
0.8046875	0.9375	0.00447285459721134
0.8046875	0.94140625	0.00441728098498543
0.802734375	0.939453125	0.00448423123951547
0.8046875	0.94140625	0.00441728098498543
0.8046875	0.9453125	0.00435200839050708
0.802734375	0.943359375	0.00442338064427041
0.80078125	0.94140625	0.00449578867871038
0.8046875	0.94140625	0.00441728098498543
0.802734375	0.943359375	0.00442338064427041
0.80078125	0.9375	0.00455616267088259
0.80078125	0.94140625	0.00449578867871038
0.798828125	0.939453125	0.00456571976921737
0.796875	0.9375	0.00463710110222154
0.80078125	0.9375	0.00455616267088259
0.798828125	0.939453125	0.00456571976921737
0.80078125	0.9375	0.00455616267088259
0.8046875	0.9375	0.00447285459721134
0.802734375	0.939453125	0.00448423123951547
0.80078125	0.94140625	0.00449578867871038
0.80078125	0.9375	0.00455616267088259
0.802734375	0.939453125	0.00448423123951547
0.8046875	0.9375	0.00447285459721134
0.8125	0.9375	0.00430367774881105
0.80859375	0.94140625	0.0043314637539116
0.80859375	0.94140625	0.0043314637539116
0.8046875	0.9453125	0.00435200839050708
0.8046875	0.94140625	0.00441728098498543
0.8046875	0.9375	0.00447285459721134
0.80859375	0.94140625	0.0043314637539116
0.8046875	0.94140625	0.00441728098498543
0.80078125	0.9453125	0.00443356519641218
0.80078125	0.94921875	0.00435796664740232
0.798828125	0.947265625	0.00443324361492109
0.796875	0.9453125	0.00451006722052355
0.80078125	0.9453125	0.00443356519641218
0.798828125	0.947265625	0.00443324361492109
0.80078125	0.9453125	0.00443356519641218
0.8046875	0.9453125	0.00435200839050708
0.802734375	0.947265625	0.00435607077298623
0.80078125	0.94921875	0.00435796664740232
0.80078125	0.9453125	0.00443356519641218
0.802734375	0.947265625	0.00435607077298623
0.796875	0.94921875	0.00443486658639109
0.80078125	0.94921875	0.00435796664740232
0.798828125	0.951171875	0.00435479543019033
0.796875	0.953125	0.00435051321312111
0.796875	0.94921875	0.00443486658639109
0.798828125	0.951171875	0.00435479543019033
0.796875	0.94921875	0.00443486658639109
0.796875	0.9453125	0.00451006722052355
0.798828125	0.947265625	0.00443324361492109
0.80078125	0.94921875	0.00435796664740232
0.796875	0.94921875	0.00443486658639109
0.798828125	0.947265625	0.00443324361492109
0.796875	0.94140625	0.00457835479288865
0.80078125	0.94140625	0.00449578867871038
0.798828125	0.943359375	0.00450388276563281
0.796875	0.9453125	0.00451006722052355
0.796875	0.94140625	0.00457835479288865
0.798828125	0.943359375	0.00450388276563281
0.796875	0.94140625	0.00457835479288865
0.796875	0.9375	0.00463710110222154
0.798828125	0.939453125	0.00456571976921737
0.80078125	0.94140625	0.00449578867871038
0.796875	0.94140625	0.00457835479288865
0.798828125	0.939453125	0.00456571976921737
0.80078125	0.9453125	0.00443356519641218
0.80078125	0.94140625	0.00449578867871038
0.802734375	0.943359375	0.00442338064427041
0.8046875	0.9453125	0.00435200839050708
0.80078125	0.9453125	0.00443356519641218
0.802734375	0.943359375	0.00442338064427041
0.80078125	0.9453125	0.00443356519641218
0.796875	0.9453125	0.00451006722052355
0.798828125	0.943359375	0.00450388276563281
0.80078125	0.94140625	0.00449578867871038
0.80078125	0.9453125	0.00443356519641218
0.798828125	0.943359375	0.00450388276563281
0.7890625	0.9609375	0.0043044747865267
0.78125	0.953125	0.00465742844231975
0.7890625	0.953125	0.00450652930369926
0.7890625	0.953125	0.00450652930369926
0.796875	0.953125	0.00435051321312111
0.79296875	0.95703125	0.00433762042610238
0.7890625	0.9609375	0.0043044747865267
0.7890625	0.953125	0.00450652930369926
0.79296875	0.95703125	0.00433762042610238
0.78125	0.96875	0.00421550186183092
0.78125	0.953125	0.00465742844231975
0.7890625	0.9609375	0.0043044747865267
0.78125	0.953125	0.00465742844231975
0.78125	0.9375	0.00497242587707434
0.7890625	0.9453125	0.00465694623947235
0.7890625	0.953125	0.00450652930369926
0.7890625	0.9453125	0.00465694623947235
0.79296875	0.94921875	0.00450471294846555
0.796875	0.953125	0.00435051321312111
0.7890625	0.953125	0.00450652930369926
0.79296875	0.94921875	0.00450471294846555
0.78125	0.953125	0.00465742844231975
0.7890625	0.9453125	0.00465694623947235
0.7890625	0.953125	0.00450652930369926
0.75	0.96875	0.00481283918730044
0.78125	0.96875	0.00421550186183092
0.765625	0.984375	0.00395765382721524
0.75	1	0.00347262249510112
0.75	0.96875	0.00481283918730044
0.765625	0.984375	0.00395765382721524
0.75	0.96875	0.00481283918730044
0.75	0.9375	0.005518979005829
0.765625	0.953125	0.00484458675001296
0.78125	0.96875	0.00421550186183092
0.75	0.96875	0.00481283918730044
0.765625	0.953125	0.00484458675001296
0.75	0.90625	0.00615083190464738
0.78125	0.90625	0.0053690331297338
0.765625	0.921875	0.00548217416483577
0.75	0.9375	0.005518979005829
0.75	0.90625	0.00615083190464738
0.765625	0.921875	0.00548217416483577
0.75	0.90625	0.00615083190464738
0.75	0.875	0.00634383923762984
0.765625	0.890625	0.00589394171776431
0.78125	0.90625	0.0053690331297338
0.75	0.90625	0.00615083190464738
0.765625	0.890625	0.00589394171776431
0.7890625	0.9296875	0.00491506134852279
0.78125	0.921875	0.00520079512175618
0.7890625	0.921875	0.00502860302646001
0.7890625	0.921875	0.00502860302646001
0.796875	0.921875	0.00485353253440566
0.79296875	0.92578125	0.00488809427297543
0.7890625	0.9296875	0.00491506134852279
0.7890625	0.921875	0.00502860302646001
0.79296875	0.92578125	0.00488809427297543
0.78125	0.9375	0.00497242587707434
0.78125	0.921875	0.00520079512175618
0.7890625	0.9296875	0.00491506134852279
0.78125	0.921875	0.00520079512175618
0.78125	0.90625	0.0053690331297338
0.7890625	0.9140625	0.00511806460761008
0.7890625	0.921875	0.00502860302646001
0.7890625	0.9140625	0.00511806460761008
0.79296875	0.91796875	0.00498823922035677
0.796875	0.921875	0.00485353253440566
0.7890625	0.921875	0.00502860302646001
0.79296875	0.91796875	0.00498823922035677
0.78125	0.921875	0.00520079512175618
0.7890625	0.9140625	0.00511806460761008
0.7890625	0.921875	0.00502860302646001
0.80078125	0.9296875	0.00466743021332483
0.80078125	0.93359375	0.00461095973752747
0.798828125	0.931640625	0.00468181632021
0.796875	0.9296875	0.00475297077429789
0.80078125	0.9296875	0.00466743021332483
0.798828125	0.931640625	0.00468181632021
0.80078125	0.9296875	0.00466743021332483
0.8046875	0.9296875	0.00458092147734657
0.802734375	0.931640625	0.00459563552683215
0.80078125	0.93359375	0.00461095973752747
0.80078125	0.9296875	0.00466743021332483
0.802734375	0.931640625	0.00459563552683215
0.796875	0.93359375	0.0046965562306331
0.80078125	0.93359375	0.00461095973752747
0.798828125	0.935546875	0.00462440463650626
0.796875	0.9375	0.00463710110222154
0.796875	0.93359375	0.0046965562306331
0.798828125	0.935546875	0.00462440463650626
0.796875	0.93359375	0.0046965562306331
0.796875	0.9296875	0.00475297077429789
0.798828125	0.931640625	0.00468181632021
0.80078125	0.93359375	0.00461095973752747
0.796875	0.93359375	0.0046965562306331
0.798828125	0.931640625	0.00468181632021
0.796875	0.92578125	0.00480401653739792
0.80078125	0.92578125	0.00471972234812199
0.798828125	0.927734375	0.00473644042187165
0.796875	0.9296875	0.00475297077429789
0.796875	0.92578125	0.00480401653739792
0.798828125	0.927734375	0.00473644042187165
0.796875	0.92578125	0.00480401653739792
0.796875	0.921875	0.00485353253440566
0.798828125	0.923828125	0.0047870065327773
0.80078125	0.92578125	0.00471972234812199
0.796875	0.92578125	0.00480401653739792
0.798828125	0.923828125	0.0047870065327773
0.80078125	0.9296875	0.00466743021332483
0.80078125	0.92578125	0.00471972234812199
0.802734375	0.927734375	0.00465068593090727
0.8046875	0.9296875	0.00458092147734657
0.80078125	0.9296875	0.00466743021332483
0.802734375	0.927734375	0.00465068593090727
0.80078125	0.9296875	0.00466743021332483
0.796875	0.9296875	0.00475297077429789
0.798828125	0.927734375	0.00473644042187165
0.80078125	0.92578125	0.00471972234812199
0.80078125	0.9296875	0.00466743021332483
0.798828125	0.927734375	0.00473644042187165
0.80859375	0.93359375	0.00443878311217123
0.8046875	0.9375	0.00447285459721134
0.8046875	0.93359375	0.00452727154804761
0.8046875	0.9296875	0.00458092147734657
0.80859375	0.93359375	0.00443878311217123
0.8046875	0.93359375	0.00452727154804761
0.8125	0.9375	0.00430367774881105
0.8046875	0.9375	0.00447285459721134
0.80859375	0.93359375	0.00443878311217123
0.80078125	0.9375	0.00455616267088259
0.80078125	0.93359375	0.00461095973752747
0.802734375	0.935546875	0.0045406402460338
0.8046875	0.9375	0.00447285459721134
0.80078125	0.9375	0.00455616267088259
0.802734375	0.935546875	0.0045406402460338
0.80078125	0.9375	0.00455616267088259
0.796875	0.9375	0.00463710110222154
0.798828125	0.935546875	0.00462440463650626
0.80078125	0.93359375	0.00461095973752747
0.80078125	0.9375	0.00455616267088259
0.798828125	0.935546875	0.00462440463650626
0.8046875	0.93359375	0.00452727154804761
0.80078125	0.93359375	0.00461095973752747
0.802734375	0.931640625	0.00459563552683215
0.8046875	0.9296875	0.00458092147734657
0.8046875	0.93359375	0.00452727154804761
0.802734375	0.931640625	0.00459563552683215
0.8046875	0.93359375	0.00452727154804761
0.8046875	0.9375	0.00447285459721134
0.802734375	0.935546875	0.0045406402460338
0.80078125	0.93359375	0.00461095973752747
0.8046875	0.93359375	0.00452727154804761
0.802734375	0.935546875	0.0045406402460338
0.7890625	0.9375	0.00481613637488146
0.7890625	0.9296875	0.00491506134852279
0.79296875	0.93359375	0.0047800402412692
0.796875	0.9375	0.00463710110222154
0.7890625	0.9375	0.00481613637488146
0.79296875	0.93359375	0.0047800402412692
0.78125	0.9375	0.00497242587707434
0.7890625	0.9296875	0.00491506134852279
0.7890625	0.9375	0.00481613637488146
0.796875	0.9296875	0.00475297077429789
0.7890625	0.9296875	0.00491506134852279
0.79296875	0.92578125	0.00488809427297543
0.79296875	0.92578125	0.00488809427297543
0.796875	0.921875	0.00485353253440566
0.796875	0.92578125	0.00480401653739792
0.796875	0.9296875	0.00475297077429789
0.79296875	0.92578125	0.00488809427297543
0.796875	0.92578125	0.00480401653739792
0.79296875	0.93359375	0.0047800402412692
0.796875	0.9296875	0.00475297077429789
0.796875	0.93359375	0.0046965562306331
0.796875	0.9375	0.00463710110222154
0.79296875	0.93359375	0.0047800402412692
0.796875	0.93359375	0.0046965562306331
0.7890625	0.9296875	0.00491506134852279
0.796875	0.9296875	0.00475297077429789
0.79296875	0.93359375	0.0047800402412692
0.78125	0.9375	0.00497242587707434
0.75	0.9375	0.005518979005829
0.765625	0.921875	0.00548217416483577
0.765625	0.921875	0.00548217416483577
0.78125	0.90625	0.0053690331297338
0.78125	0.921875	0.00520079512175618
0.78125	0.9375	0.00497242587707434
0.765625	0.921875	0.00548217416483577
0.78125	0.921875	0.00520079512175618
0.765625	0.828125	0.00625011310502918
0.78125	0.8125	0.00595446728569849
0.78125	0.828125	0.00592320122947211
0.78125	0.84375	0.00585042782975839
0.765625	0.828125	0.00625011310502918
0.78125	0.828125	0.00592320122947211
0.75	0.8125	0.00662387889940211
0.78125	0.8125	0.00595446728569849
0.765625	0.828125	0.00625011310502918
0.796875	0.8203125	0.00556579058881267
0.7890625	0.8203125	0.00575033533870865
0.79296875	0.81640625	0.00566315919706279
0.79296875	0.81640625	0.00566315919706279
0.796875	0.8125	0.0055688269058352
0.796875	0.81640625	0.00556896546909732
0.796875	0.8203125	0.00556579058881267
0.79296875	0.81640625	0.00566315919706279
0.796875	0.81640625	0.00556896546909732
0.79296875	0.82421875	0.0056519726499064
0.796875	0.8203125	0.00556579058881267
0.796875	0.82421875	0.00555998772376164
0.796875	0.828125	0.0055521029214646
0.79296875	0.82421875	0.0056519726499064
0.796875	0.82421875	0.00555998772376164
0.7890625	0.8203125	0.00575033533870865
0.796875	0.8203125	0.00556579058881267
0.79296875	0.82421875	0.0056519726499064
0.7890625	0.8203125	0.00575033533870865
0.78125	0.8125	0.00595446728569849
0.7890625	0.8125	0.00576748922209299
0.7890625	0.8125	0.00576748922209299
0.796875	0.8125	0.0055688269058352
0.79296875	0.81640625	0.00566315919706279
0.7890625	0.8203125	0.00575033533870865
0.7890625	0.8125	0.00576748922209299
0.79296875	0.81640625	0.00566315919706279
0.8046875	0.81640625	0.00537743290755137
0.80078125	0.81640625	0.00547204246483766
0.802734375	0.814453125	0.00542431362502157
0.8046875	0.8125	0.0053769673515422
0.8046875	0.81640625	0.00537743290755137
0.802734375	0.814453125	0.00542431362502157
0.8046875	0.81640625	0.00537743290755137
0.8046875	0.8203125	0.00537454758395756
0.802734375	0.818359375	0.00542309200686879
0.80078125	0.81640625	0.00547204246483766
0.8046875	0.81640625	0.00537743290755137
0.802734375	0.818359375	0.00542309200686879
0.80078125	0.8125	0.00547361852352253
0.80078125	0.81640625	0.00547204246483766
0.798828125	0.814453125	0.00552046094722513
0.796875	0.8125	0.0055688269058352
0.80078125	0.8125	0.00547361852352253
0.798828125	0.814453125	0.00552046094722513
0.80078125	0.8125	0.00547361852352253
0.8046875	0.8125	0.0053769673515422
0.802734375	0.814453125	0.00542431362502157
0.80078125	0.81640625	0.00547204246483766
0.80078125	0.8125	0.00547361852352253
0.802734375	0.814453125	0.00542431362502157
0.8046875	0.8125	0.0053769673515422
0.8125	0.8125	0.0051819585074466
0.80859375	0.81640625	0.0052788349486903
0.80859375	0.81640625	0.0052788349486903
0.8046875	0.8203125	0.00537454758395756
0.8046875	0.81640625	0.00537743290755137
0.8046875	0.8125	0.0053769673515422
0.80859375	0.81640625	0.0052788349486903
0.8046875	0.81640625	0.00537743290755137
0.80078125	0.8203125	0.00547151383615864
0.80078125	0.82421875	0.00546592160465564
0.798828125	0.822265625	0.00551564396280218
0.796875	0.8203125	0.00556579058881267
0.80078125	0.8203125	0.00547151383615864
0.798828125	0.822265625	0.00551564396280218
0.80078125	0.8203125	0.00547151383615864
0.8046875	0.8203125	0.00537454758395756
0.802734375	0.822265625	0.00542075505395317
0.80078125	0.82421875	0.00546592160465564
0.80078125	0.8203125	0.00547151383615864
0.802734375	0.822265625	0.00542075505395317
0.796875	0.82421875	0.00555998772376164
0.80078125	0.82421875	0.00546592160465564
0.798828125	0.826171875	0.00550973484588956
0.796875	0.828125	0.0055521029214646
0.796875	0.82421875	0.00555998772376164
0.798828125	0.826171875	0.00550973484588956
0.796875	0.82421875	0.00555998772376164
0.796875	0.8203125	0.00556579058881267
0.798828125	0.822265625	0.00551564396280218
0.80078125	0.82421875	0.00546592160465564
0.796875	0.82421875	0.00555998772376164
0.798828125	0.822265625	0.00551564396280218
0.796875	0.81640625	0.00556896546909732
0.80078125	0.81640625	0.00547204246483766
0.798828125	0.818359375	0.00551947000501845
0.796875	0.8203125	0.00556579058881267
0.796875	0.81640625	0.00556896546909732
0.798828125	0.818359375	0.00551947000501845
0.796875	0.81640625	0.00556896546909732
0.796875	0.8125	0.0055688269058352
0.798828125	0.814453125	0.00552046094722513
0.80078125	0.81640625	0.00547204246483766
0.796875	0.81640625	0.00556896546909732
0.798828125	0.814453125	0.00552046094722513
0.80078125	0.8203125	0.00547151383615864
0.80078125	0.81640625	0.00547204246483766
0.802734375	0.818359375	0.00542309200686879
0.8046875	0.8203125	0.00537454758395756
0.80078125	0.8203125	0.00547151383615864
0.802734375	0.818359375	0.00542309200686879
0.80078125	0.8203125	0.00547151383615864
0.796875	0.8203125	0.00556579058881267
0.798828125	0.818359375	0.00551947000501845
0.80078125	0.81640625	0.00547204246483766
0.80078125	0.8203125	0.00547151383615864
0.798828125	0.818359375	0.00551947000501845
0.7890625	0.8359375	0.00571628116889187
0.78125	0.828125	0.00592320122947211
0.7890625	0.828125	0.00573865566797405
0.7890625	0.828125	0.00573865566797405
0.796875	0.828125	0.0055521029214646
0.79296875	0.83203125	0.00563866662395701
0.7890625	0.8359375	0.00571628116889187
0.7890625	0.828125	0.00573865566797405
0.79296875	0.83203125	0.00563866662395701
0.78125	0.84375	0.00585042782975839
0.78125	0.828125	0.00592320122947211
0.7890625	0.8359375	0.00571628116889187
0.78125	0.828125	0.00592320122947211
0.78125	0.8125	0.00595446728569849
0.7890625	0.8203125	0.00575033533870865
0.7890625	0.828125	0.00573865566797405
0.7890625	0.8203125	0.00575033533870865
0.79296875	0.82421875	0.0056519726499064
0.796875	0.828125	0.0055521029214646
0.7890625	0.828125	0.00573865566797405
0.79296875	0.82421875	0.0056519726499064
0.78125	0.828125	0.00592320122947211
0.7890625	0.8203125	0.00575033533870865
0.7890625	0.828125	0.00573865566797405
0.75	0.84375	0.00652594586264726
0.78125	0.84375	0.00585042782975839
0.765625	0.859375	0.00611151091755139
0.75	0.875	0.00634383923762984
0.75	0.84375	0.00652594586264726
0.765625	0.859375	0.00611151091755139
0.75	0.84375	0.00652594586264726
0.75	0.8125	0.00662387889940211
0.765625	0.828125	0.00625011310502918
0.78125	0.84375	0.00585042782975839
0.75	0.84375	0.00652594586264726
0.765625	0.828125	0.00625011310502918
0.75	0.78125	0.0066653369585316
0.78125	0.78125	0.00595468221916641
0.765625	0.796875	0.00630164451451298
0.75	0.8125	0.00662387889940211
0.75	0.78125	0.0066653369585316
0.765625	0.796875	0.00630164451451298
0.75	0.78125	0.0066653369585316
0.75	0.75	0.00671880766446344
0.765625	0.765625	0.00635736024349836
0.78125	0.78125	0.00595468221916641
0.75	0.78125	0.0066653369585316
0.765625	0.765625	0.00635736024349836
0.7890625	0.8046875	0.00576008290481457
0.78125	0.796875	0.00594954790414005
0.7890625	0.796875	0.00576576653618045
0.7890625	0.796875	0.00576576653618045
0.796875	0.796875	0.00558084079039862
0.79296875	0.80078125	0.00566987702541047
0.7890625	0.8046875	0.00576008290481457
0.7890625	0.796875	0.00576576653618045
0.79296875	0.80078125	0.00566987702541047
0.78125	0.8125	0.00595446728569849
0.78125	0.796875	0.00594954790414005
0.7890625	0.8046875	0.00576008290481457
0.78125	0.796875	0.00594954790414005
0.78125	0.78125	0.00595468221916641
0.7890625	0.7890625	0.0057770646848009
0.7890625	0.796875	0.00576576653618045
0.7890625	0.7890625	0.0057770646848009
0.79296875	0.79296875	0.00568163656669097
0.796875	0.796875	0.00558084079039862
0.7890625	0.796875	0.00576576653618045
0.79296875	0.79296875	0.00568163656669097
0.78125	0.796875	0.00594954790414005
0.7890625	0.7890625	0.0057770646848009
0.7890625	0.796875	0.00576576653618045
0.80078125	0.8046875	0.00547788956241725
0.80078125	0.80859375	0.00547381309757853
0.798828125	0.806640625	0.00552385408889339
0.796875	0.8046875	0.00557324942867324
0.80078125	0.8046875	0.00547788956241725
0.798828125	0.806640625	0.00552385408889339
0.80078125	0.8046875	0.00547788956241725
0.8046875	0.8046875	0.00538162260524515
0.802734375	0.806640625	0.00542733689124706
0.80078125	0.80859375	0.00547381309757853
0.80078125	0.8046875	0.00547788956241725
0.802734375	0.806640625	0.00542733689124706
0.796875	0.80859375	0.0055705648647874
0.80078125	0.80859375	0.00547381309757853
0.798828125	0.810546875	0.00552151631581096
0.796875	0.8125	0.0055688269058352
0.796875	0.80859375	0.0055705648647874
0.798828125	0.810546875	0.00552151631581096
0.796875	0.80859375	0.0055705648647874
0.796875	0.8046875	0.00557324942867324
0.798828125	0.806640625	0.00552385408889339
0.80078125	0.80859375	0.00547381309757853
0.796875	0.80859375	0.0055705648647874
0.798828125	0.806640625	0.00552385408889339
0.80078125	0.80078125	0.00548206546343484
0.796875	0.8046875	0.00557324942867324
0.796875	0.80078125	0.00557596719461697
0.796875	0.80078125	0.00557596719461697
0.796875	0.796875	0.00558084079039862
0.798828125	0.798828125	0.00553194091153356
0.80078125	0.80078125	0.00548206546343484
0.796875	0.80078125	0.00557596719461697
0.798828125	0.798828125	0.00553194091153356
0.80078125	0.80078125	0.00548206546343484
0.8046875	0.8046875	0.00538162260524515
0.80078125	0.8046875	0.00547788956241725
0.796875	0.8046875	0.00557324942867324
0.80078125	0.80078125	0.00548206546343484
0.80078125	0.8046875	0.00547788956241725
0.80859375	0.80859375	0.00528034345775017
0.8046875	0.8125	0.0053769673515422
0.8046875	0.80859375	0.0053782876585206
0.8046875	0.8046875	0.00538162260524515
0.80859375	0.80859375	0.00528034345775017
0.8046875	0.80859375	0.0053782876585206
0.8125	0.8125	0.0051819585074466
0.8046875	0.8125	0.0053769673515422
0.80859375	0.80859375	0.00528034345775017
0.80078125	0.8125	0.00547361852352253
0.80078125	0.80859375	0.00547381309757853
0.802734375	0.810546875	0.00542495544902445
0.8046875	0.8125	0.0053769673515422
0.80078125	0.8125	0.00547361852352253
0.802734375	0.810546875	0.00542495544902445
0.80078125	0.8125	0.00547361852352253
0.796875	0.8125	0.0055688269058352
0.798828125	0.810546875	0.00552151631581096
0.80078125	0.80859375	0.00547381309757853
0.80078125	0.8125	0.00547361852352253
0.798828125	0.810546875	0.00552151631581096
0.8046875	0.80859375	0.0053782876585206
0.80078125	0.80859375	0.00547381309757853
0.802734375	0.806640625	0.00542733689124706
0.8046875	0.8046875	0.00538162260524515
0.8046875	0.80859375	0.0053782876585206
0.802734375	0.806640625	0.00542733689124706
0.8046875	0.80859375	0.0053782876585206
0.8046875	0.8125	0.0053769673515422
0.802734375	0.810546875	0.00542495544902445
0.80078125	0.80859375	0.00547381309757853
0.8046875	0.80859375	0.0053782876585206
0.802734375	0.810546875	0.00542495544902445
0.7890625	0.8125	0.00576748922209299
0.7890625	0.8046875	0.00576008290481457
0.79296875	0.80859375	0.00566761703162981
0.796875	0.8125	0.0055688269058352
0.7890625	0.8125	0.00576748922209299
0.79296875	0.80859375	0.00566761703162981
0.78125	0.8125	0.00595446728569849
0.7890625	0.8046875	0.00576008290481457
0.7890625	0.8125	0.00576748922209299
0.796875	0.8046875	0.00557324942867324
0.7890625	0.8046875	0.00576008290481457
0.79296875	0.80078125	0.00566987702541047
0.79296875	0.80078125	0.00566987702541047
0.796875	0.796875	0.00558084079039862
0.796875	0.80078125	0.00557596719461697
0.796875	0.8046875	0.00557324942867324
0.79296875	0.80078125	0.00566987702541047
0.796875	0.80078125	0.00557596719461697
0.79296875	0.80859375	0.00566761703162981
0.796875	0.8046875	0.00557324942867324
0.796875	0.80859375	0.0055705648647874
0.796875	0.8125	0.0055688269058352
0.79296875	0.80859375	0.00566761703162981
0.796875	0.80859375	0.0055705648647874
0.7890625	0.8046875	0.00576008290481457
0.796875	0.8046875	0.00557324942867324
0.79296875	0.80859375	0.00566761703162981
0.78125	0.8125	0.00595446728569849
0.75	0.8125	0.00662387889940211
0.765625	0.796875	0.00630164451451298
0.765625	0.796875	0.00630164451451298
0.78125	0.78125	0.00595468221916641
0.78125	0.796875	0.00594954790414005
0.78125	0.8125	0.00595446728569849
0.765625	0.796875	0.00630164451451298
0.78125	0.796875	0.00594954790414005
0.828125	0.84375	0.00479064577953363
0.828125	0.859375	0.00472289575214814
0.8203125	0.8515625	0.00495209409851235
0.8125	0.84375	0.00516827104810224
0.828125	0.84375	0.00479064577953363
0.8203125	0.8515625	0.00495209409851235
0.84375	0.84375	0.00434652345692567
0.828125	0.859375	0.00472289575214814
0.828125	0.84375	0.00479064577953363
0.8125	0.859375	0.00511561623002268
0.828125	0.859375	0.00472289575214814
0.8203125	0.8671875	0.00487180090563302
0.8203125	0.8671875	0.00487180090563302
0.8125	0.875	0.0049811998121552
0.8125	0.8671875	0.0050549993748275
0.8125	0.859375	0.00511561623002268
0.8203125	0.8671875	0.00487180090563302
0.8125	0.8671875	0.0050549993748275
0.8203125	0.8515625	0.00495209409851235
0.8125	0.859375	0.00511561623002268
0.8125	0.8515625	0.00515052897900203
0.8125	0.84375	0.00516827104810224
0.8203125	0.8515625	0.00495209409851235
0.8125	0.8515625	0.00515052897900203
0.828125	0.859375	0.00472289575214814
0.8125	0.859375	0.00511561623002268
0.8203125	0.8515625	0.00495209409851235
0.8125	0.828125	0.00518560626832675
0.828125	0.828125	0.00478995006519174
0.8203125	0.8359375	0.0049769806610717
0.8203125	0.8359375	0.0049769806610717
0.8125	0.84375	0.00516827104810224
0.8125	0.8359375	0.00518121045904874
0.8125	0.828125	0.00518560626832675
0.8203125	0.8359375	0.0049769806610717
0.8125	0.8359375	0.00518121045904874
0.8203125	0.8203125	0.00498794683867664
0.8125	0.828125	0.00518560626832675
0.8125	0.8203125	0.00518936095303728
0.8125	0.8125	0.0051819585074466
0.8203125	0.8203125	0.00498794683867664
0.8125	0.8203125	0.00518936095303728
0.828125	0.828125	0.00478995006519174
0.8125	0.828125	0.00518560626832675
0.8203125	0.8203125	0.00498794683867664
0.828125	0.828125	0.00478995006519174
0.84375	0.84375	0.00434652345692567
0.828125	0.84375	0.00479064577953363
0.828125	0.84375	0.00479064577953363
0.8125	0.84375	0.00516827104810224
0.8203125	0.8359375	0.0049769806610717
0.828125	0.828125	0.00478995006519174
0.828125	0.84375	0.00479064577953363
0.8203125	0.8359375	0.0049769806610717
0.84375	0.84375	0.00434652345692567
0.875	0.875	0.00342600151831137
0.84375	0.875	0.00430693268590814
0.828125	0.859375	0.00472289575214814
0.84375	0.875	0.00430693268590814
0.828125	0.875	0.00464935416264117
0.828125	0.875	0.00464935416264117
0.8125	0.875	0.0049811998121552
0.8203125	0.8671875	0.00487180090563302
0.828125	0.859375	0.00472289575214814
0.828125	0.875	0.00464935416264117
0.8203125	0.8671875	0.00487180090563302
0.84375	0.84375	0.00434652345692567
0.84375	0.875	0.00430693268590814
0.828125	0.859375	0.00472289575214814
0.7890625	0.8671875	0.00559435436392431
0.78125	0.859375	0.00580205385501517
0.7890625	0.859375	0.00563390362855211
0.7890625	0.859375	0.00563390362855211
0.796875	0.859375	0.00546518462103932
0.79296875	0.86328125	0.00553125452018928
0.7890625	0.8671875	0.00559435436392431
0.7890625	0.859375	0.00563390362855211
0.79296875	0.86328125	0.00553125452018928
0.78125	0.875	0.00573265147917927
0.78125	0.859375	0.00580205385501517
0.7890625	0.8671875	0.00559435436392431
0.78125	0.859375	0.00580205385501517
0.78125	0.84375	0.00585042782975839
0.7890625	0.8515625	0.00566813843545999
0.7890625	0.8515625	0.00566813843545999
0.796875	0.859375	0.00546518462103932
0.7890625	0.859375	0.00563390362855211
0.78125	0.859375	0.00580205385501517
0.7890625	0.8515625	0.00566813843545999
0.7890625	0.859375	0.00563390362855211
0.80078125	0.8671875	0.00532941843501941
0.80078125	0.87109375	0.00529802466035912
0.798828125	0.869140625	0.00536036292396427
0.796875	0.8671875	0.00542089529765304
0.80078125	0.8671875	0.00532941843501941
0.798828125	0.869140625	0.00536036292396427
0.80078125	0.8671875	0.00532941843501941
0.8046875	0.8671875	0.00523802237194144
0.802734375	0.869140625	0.00526754875322191
0.80078125	0.87109375	0.00529802466035912
0.80078125	0.8671875	0.00532941843501941
0.802734375	0.869140625	0.00526754875322191
0.796875	0.87109375	0.00539029283585097
0.80078125	0.87109375	0.00529802466035912
0.798828125	0.873046875	0.00532774016325833
0.796875	0.875	0.00535642709645419
0.796875	0.87109375	0.00539029283585097
0.798828125	0.873046875	0.00532774016325833
0.796875	0.87109375	0.00539029283585097
0.796875	0.8671875	0.00542089529765304
0.798828125	0.869140625	0.00536036292396427
0.80078125	0.87109375	0.00529802466035912
0.796875	0.87109375	0.00539029283585097
0.798828125	0.869140625	0.00536036292396427
0.796875	0.86328125	0.00544326982136243
0.80078125	0.86328125	0.0053570204633222
0.798828125	0.865234375	0.00538875749988105
0.796875	0.8671875	0.00542089529765304
0.796875	0.86328125	0.00544326982136243
0.798828125	0.865234375	0.00538875749988105
0.796875	0.86328125	0.00544326982136243
0.796875	0.859375	0.00546518462103932
0.798828125	0.861328125	0.00541197283837305
0.80078125	0.86328125	0.0053570204633222
0.796875	0.86328125	0.00544326982136243
0.798828125	0.861328125	0.00541197283837305
0.80078125	0.8671875	0.00532941843501941
0.80078125	0.86328125	0.0053570204633222
0.802734375	0.865234375	0.00529838970286221
0.8046875	0.8671875	0.00523802237194144
0.80078125	0.8671875	0.00532941843501941
0.802734375	0.865234375	0.00529838970286221
0.80078125	0.8671875	0.00532941843501941
0.796875	0.8671875	0.00542089529765304
0.798828125	0.865234375	0.00538875749988105
0.80078125	0.86328125	0.0053570204633222
0.80078125	0.8671875	0.00532941843501941
0.798828125	0.865234375	0.00538875749988105
0.80859375	0.87109375	0.00510995566183464
0.8046875	0.875	0.0051705330781104
0.8046875	0.87109375	0.00520481445067295
0.8046875	0.8671875	0.00523802237194144
0.80859375	0.87109375	0.00510995566183464
0.8046875	0.87109375	0.00520481445067295
0.8125	0.875	0.0049811998121552
0.8046875	0.875	0.0051705330781104
0.80859375	0.87109375	0.00510995566183464
0.80078125	0.875	0.00526440612578509
0.80078125	0.87109375	0.00529802466035912
0.802734375	0.873046875	0.00523437003570254
0.8046875	0.875	0.0051705330781104
0.80078125	0.875	0.00526440612578509
0.802734375	0.873046875	0.00523437003570254
0.80078125	0.875	0.00526440612578509
0.796875	0.875	0.00535642709645419
0.798828125	0.873046875	0.00532774016325833
0.80078125	0.87109375	0.00529802466035912
0.80078125	0.875	0.00526440612578509
0.798828125	0.873046875	0.00532774016325833
0.8046875	0.87109375	0.00520481445067295
0.80078125	0.87109375	0.00529802466035912
0.802734375	0.869140625	0.00526754875322191
0.8046875	0.8671875	0.00523802237194144
0.8046875	0.87109375	0.00520481445067295
0.802734375	0.869140625	0.00526754875322191
0.8046875	0.87109375	0.00520481445067295
0.8046875	0.875	0.0051705330781104
0.802734375	0.873046875	0.00523437003570254
0.80078125	0.87109375	0.00529802466035912
0.8046875	0.87109375	0.00520481445067295
0.802734375	0.873046875	0.00523437003570254
0.7890625	0.875	0.00555238248740768
0.7890625	0.8671875	0.00559435436392431
0.79296875	0.87109375	0.00548414739226637
0.796875	0.875	0.00535642709645419
0.7890625	0.875	0.00555238248740768
0.79296875	0.87109375	0.00548414739226637
0.78125	0.875	0.00573265147917927
0.7890625	0.8671875	0.00559435436392431
0.7890625	0.875	0.00555238248740768
0.796875	0.8671875	0.00542089529765304
0.7890625	0.8671875	0.00559435436392431
0.79296875	0.86328125	0.00553125452018928
0.79296875	0.86328125	0.00553125452018928
0.796875	0.859375	0.00546518462103932
0.796875	0.86328125	0.00544326982136243
0.796875	0.8671875	0.00542089529765304
0.79296875	0.86328125	0.00553125452018928
0.796875	0.86328125	0.00544326982136243
0.79296875	0.87109375	0.00548414739226637
0.796875	0.8671875	0.00542089529765304
0.796875	0.87109375	0.00539029283585097
0.796875	0.875	0.00535642709645419
0.79296875	0.87109375	0.00548414739226637
0.796875	0.87109375	0.00539029283585097
0.7890625	0.8671875	0.00559435436392431
0.796875	0.8671875	0.00542089529765304
0.79296875	0.87109375	0.00548414739226637
0.78125	0.875	0.00573265147917927
0.75	0.875	0.00634383923762984
0.765625	0.859375	0.00611151091755139
0.765625	0.859375	0.00611151091755139
0.78125	0.84375	0.00585042782975839
0.78125	0.859375	0.00580205385501517
0.78125	0.875	0.00573265147917927
0.765625	0.859375	0.00611151091755139
0.78125	0.859375	0.00580205385501517
0.80078125	0.8359375	0.00545698573937279
0.80078125	0.83984375	0.00545094195719482
0.798828125	0.837890625	0.00549869039439983
0.796875	0.8359375	0.00554643857822684
0.80078125	0.8359375	0.00545698573937279
0.798828125	0.837890625	0.00549869039439983
0.80078125	0.8359375	0.00545698573937279
0.8046875	0.8359375	0.0053641129951152
0.802734375	0.837890625	0.00540798798978015
0.80078125	0.83984375	0.00545094195719482
0.80078125	0.8359375	0.00545698573937279
0.802734375	0.837890625	0.00540798798978015
0.796875	0.83984375	0.00553973800540383
0.80078125	0.83984375	0.00545094195719482
0.798828125	0.841796875	0.00549127839723313
0.796875	0.84375	0.00553074525773632
0.796875	0.83984375	0.00553973800540383
0.798828125	0.841796875	0.00549127839723313
0.796875	0.83984375	0.00553973800540383
0.796875	0.8359375	0.00554643857822684
0.798828125	0.837890625	0.00549869039439983
0.80078125	0.83984375	0.00545094195719482
0.796875	0.83984375	0.00553973800540383
0.798828125	0.837890625	0.00549869039439983
0.80078125	0.83203125	0.00545842671660453
0.796875	0.8359375	0.00554643857822684
0.796875	0.83203125	0.00554943909405599
0.796875	0.83203125	0.00554943909405599
0.796875	0.828125	0.0055521029214646
0.798828125	0.830078125	0.00550521349168374
0.80078125	0.83203125	0.00545842671660453
0.796875	0.83203125	0.00554943909405599
0.798828125	0.830078125	0.00550521349168374
0.80078125	0.83203125	0.00545842671660453
0.8046875	0.8359375	0.0053641129951152
0.80078125	0.8359375	0.00545698573937279
0.796875	0.8359375	0.00554643857822684
0.80078125	0.83203125	0.00545842671660453
0.80078125	0.8359375	0.00545698573937279
0.80859375	0.83984375	0.00526692701555708
0.8046875	0.84375	0.00535503067288689
0.8046875	0.83984375	0.00536153875620356
0.8046875	0.8359375	0.0053641129951152
0.80859375	0.83984375	0.00526692701555708
0.8046875	0.83984375	0.00536153875620356
0.8125	0.84375	0.00516827104810224
0.8046875	0.84375	0.00535503067288689
0.80859375	0.83984375	0.00526692701555708
0.80078125	0.84375	0.00544427970653549
0.80078125	0.83984375	0.00545094195719482
0.802734375	0.841796875	0.00540242214573766
0.8046875	0.84375	0.00535503067288689
0.80078125	0.84375	0.00544427970653549
0.802734375	0.841796875	0.00540242214573766
0.80078125	0.84375	0.00544427970653549
0.796875	0.84375	0.00553074525773632
0.798828125	0.841796875	0.00549127839723313
0.80078125	0.83984375	0.00545094195719482
0.80078125	0.84375	0.00544427970653549
0.798828125	0.841796875	0.00549127839723313
0.8046875	0.83984375	0.00536153875620356
0.80078125	0.83984375	0.00545094195719482
0.802734375	0.837890625	0.00540798798978015
0.8046875	0.8359375	0.0053641129951152
0.8046875	0.83984375	0.00536153875620356
0.802734375	0.837890625	0.00540798798978015
0.8046875	0.83984375	0.00536153875620356
0.8046875	0.84375	0.00535503067288689
0.802734375	0.841796875	0.00540242214573766
0.80078125	0.83984375	0.00545094195719482
0.8046875	0.83984375	0.00536153875620356
0.802734375	0.841796875	0.00540242214573766
0.7890625	0.84375	0.00570208977800894
0.7890625	0.8359375	0.00571628116889187
0.79296875	0.83984375	0.00562429243393732
0.796875	0.84375	0.00553074525773632
0.7890625	0.84375	0.00570208977800894
0.79296875	0.83984375	0.00562429243393732
0.78125	0.84375	0.00585042782975839
0.7890625	0.8359375	0.00571628116889187
0.7890625	0.84375	0.00570208977800894
0.796875	0.8359375	0.00554643857822684
0.7890625	0.8359375	0.00571628116889187
0.79296875	0.83203125	0.00563866662395701
0.79296875	0.83203125	0.00563866662395701
0.796875	0.828125	0.0055521029214646
0.796875	0.83203125	0.00554943909405599
0.796875	0.8359375	0.00554643857822684
0.79296875	0.83203125	0.00563866662395701
0.796875	0.83203125	0.00554943909405599
0.79296875	0.83984375	0.00562429243393732
0.796875	0.8359375	0.00554643857822684
0.796875	0.83984375	0.00553973800540383
0.796875	0.84375	0.00553074525773632
0.79296875	0.83984375	0.00562429243393732
0.796875	0.83984375	0.00553973800540383
0.7890625	0.8359375	0.00571628116889187
0.796875	0.8359375	0.00554643857822684
0.79296875	0.83984375	0.00562429243393732
0.80859375	0.82421875	0.00527800119643815
0.8046875	0.828125	0.00537152457070745
0.8046875	0.82421875	0.00537479532195738
0.8046875	0.8203125	0.00537454758395756
0.80859375	0.82421875	0.00527800119643815
0.8046875	0.82421875	0.00537479532195738
0.8125	0.828125	0.00518560626832675
0.8046875	0.828125	0.00537152457070745
0.80859375	0.82421875	0.00527800119643815
0.80078125	0.828125	0.00546332907913755
0.80078125	0.82421875	0.00546592160465564
0.802734375	0.826171875	0.00541797194752287
0.8046875	0.828125	0.00537152457070745
0.80078125	0.828125	0.00546332907913755
0.802734375	0.826171875	0.00541797194752287
0.80078125	0.828125	0.00546332907913755
0.796875	0.828125	0.0055521029214646
0.798828125	0.826171875	0.00550973484588956
0.80078125	0.82421875	0.00546592160465564
0.80078125	0.828125	0.00546332907913755
0.798828125	0.826171875	0.00550973484588956
0.8046875	0.82421875	0.00537479532195738
0.80078125	0.82421875	0.00546592160465564
0.802734375	0.822265625	0.00542075505395317
0.8046875	0.8203125	0.00537454758395756
0.8046875	0.82421875	0.00537479532195738
0.802734375	0.822265625	0.00542075505395317
0.8046875	0.82421875	0.00537479532195738
0.8046875	0.828125	0.00537152457070745
0.802734375	0.826171875	0.00541797194752287
0.80078125	0.82421875	0.00546592160465564
0.8046875	0.82421875	0.00537479532195738
0.802734375	0.826171875	0.00541797194752287
0.8125	0.8203125	0.00518936095303728
0.8046875	0.8203125	0.00537454758395756
0.80859375	0.81640625	0.0052788349486903
0.8125	0.8125	0.0051819585074466
0.8125	0.8203125	0.00518936095303728
0.80859375	0.81640625	0.0052788349486903
0.8125	0.8203125	0.00518936095303728
0.8125	0.828125	0.00518560626832675
0.80859375	0.82421875	0.00527800119643815
0.8046875	0.8203125	0.00537454758395756
0.8125	0.8203125	0.00518936095303728
0.80859375	0.82421875	0.00527800119643815
0.8125	0.8359375	0.00518121045904874
0.8046875	0.8359375	0.0053641129951152
0.80859375	0.83203125	0.00527313082261876
0.8125	0.828125	0.00518560626832675
0.8125	0.8359375	0.00518121045904874
0.80859375	0.83203125	0.00527313082261876
0.8125	0.8359375	0.00518121045904874
0.8125	0.84375	0.00516827104810224
0.80859375	0.83984375	0.00526692701555708
0.8046875	0.8359375	0.0053641129951152
0.8125	0.8359375	0.00518121045904874
0.80859375	0.83984375	0.00526692701555708
0.8046875	0.83203125	0.00536883899575973
0.80078125	0.83203125	0.00545842671660453
0.802734375	0.830078125	0.0054146119654475
0.8046875	0.828125	0.00537152457070745
0.8046875	0.83203125	0.00536883899575973
0.802734375	0.830078125	0.0054146119654475
0.8046875	0.8359375	0.0053641129951152
0.80078125	0.83203125	0.00545842671660453
0.8046875	0.83203125	0.00536883899575973
0.80078125	0.828125	0.00546332907913755
0.80078125	0.83203125	0.00545842671660453
0.798828125	0.830078125	0.00550521349168374
0.796875	0.828125	0.0055521029214646
0.80078125	0.828125	0.00546332907913755
0.798828125	0.830078125	0.00550521349168374
0.80078125	0.828125	0.00546332907913755
0.8046875	0.828125	0.00537152457070745
0.802734375	0.830078125	0.0054146119654475
0.80078125	0.83203125	0.00545842671660453
0.80078125	0.828125	0.00546332907913755
0.802734375	0.830078125	0.0054146119654475
0.8046875	0.828125	0.00537152457070745
0.8125	0.828125	0.00518560626832675
0.80859375	0.83203125	0.00527313082261876
0.80859375	0.83203125	0.00527313082261876
0.8046875	0.8359375	0.0053641129951152
0.8046875	0.83203125	0.00536883899575973
0.8046875	0.828125	0.00537152457070745
0.80859375	0.83203125	0.00527313082261876
0.8046875	0.83203125	0.00536883899575973
0.8046875	0.8515625	0.00533117764790028
0.8125	0.859375	0.00511561623002268
0.8046875	0.859375	0.00529425669061709
0.80078125	0.85546875	0.00539822748787915
0.8046875	0.859375	0.00529425669061709
0.80078125	0.859375	0.00538072031868707
0.796875	0.859375	0.00546518462103932
0.80078125	0.85546875	0.00539822748787915
0.80078125	0.859375	0.00538072031868707
0.8046875	0.8515625	0.00533117764790028
0.8046875	0.859375	0.00529425669061709
0.80078125	0.85546875	0.00539822748787915
0.8125	0.8515625	0.00515052897900203
0.8046875	0.8515625	0.00533117764790028
0.80859375	0.84765625	0.0052513394187872
0.8125	0.84375	0.00516827104810224
0.8125	0.8515625	0.00515052897900203
0.80859375	0.84765625	0.0052513394187872
0.8125	0.859375	0.00511561623002268
0.8046875	0.8515625	0.00533117764790028
0.8125	0.8515625	0.00515052897900203
0.8125	0.8671875	0.0050549993748275
0.8046875	0.8671875	0.00523802237194144
0.80859375	0.86328125	0.00517799229378395
0.8125	0.859375	0.00511561623002268
0.8125	0.8671875	0.0050549993748275
0.80859375	0.86328125	0.00517799229378395
0.8125	0.8671875	0.0050549993748275
0.8125	0.875	0.0049811998121552
0.80859375	0.87109375	0.00510995566183464
0.8046875	0.8671875	0.00523802237194144
0.8125	0.8671875	0.0050549993748275
0.80859375	0.87109375	0.00510995566183464
0.8046875	0.86328125	0.00526808761703472
0.80078125	0.86328125	0.0053570204633222
0.802734375	0.861328125	0.00532563386834359
0.8046875	0.859375	0.00529425669061709
0.8046875	0.86328125	0.00526808761703472
0.802734375	0.861328125	0.00532563386834359
0.8046875	0.86328125	0.00526808761703472
0.8046875	0.8671875	0.00523802237194144
0.802734375	0.865234375	0.00529838970286221
0.80078125	0.86328125	0.0053570204633222
0.8046875	0.86328125	0.00526808761703472
0.802734375	0.865234375	0.00529838970286221
0.80078125	0.859375	0.00538072031868707
0.80078125	0.86328125	0.0053570204633222
0.798828125	0.861328125	0.00541197283837305
0.796875	0.859375	0.00546518462103932
0.80078125	0.859375	0.00538072031868707
0.798828125	0.861328125	0.00541197283837305
0.80078125	0.859375	0.00538072031868707
0.8046875	0.859375	0.00529425669061709
0.802734375	0.861328125	0.00532563386834359
0.80078125	0.86328125	0.0053570204633222
0.80078125	0.859375	0.00538072031868707
0.802734375	0.861328125	0.00532563386834359
0.8046875	0.859375	0.00529425669061709
0.8125	0.859375	0.00511561623002268
0.80859375	0.86328125	0.00517799229378395
0.80859375	0.86328125	0.00517799229378395
0.8046875	0.8671875	0.00523802237194144
0.8046875	0.86328125	0.00526808761703472
0.8046875	0.859375	0.00529425669061709
0.80859375	0.86328125	0.00517799229378395
0.8046875	0.86328125	0.00526808761703472
0.796875	0.8515625	0.00550587352614114
0.7890625	0.8515625	0.00566813843545999
0.79296875	0.84765625	0.00560397676564612
0.79296875	0.84765625	0.00560397676564612
0.796875	0.84375	0.00553074525773632
0.796875	0.84765625	0.00551955202209156
0.796875	0.8515625	0.00550587352614114
0.79296875	0.84765625	0.00560397676564612
0.796875	0.84765625	0.00551955202209156
0.796875	0.859375	0.00546518462103932
0.7890625	0.8515625	0.00566813843545999
0.796875	0.8515625	0.00550587352614114
0.7890625	0.8515625	0.00566813843545999
0.78125	0.84375	0.00585042782975839
0.7890625	0.84375	0.00570208977800894
0.7890625	0.84375	0.00570208977800894
0.796875	0.84375	0.00553074525773632
0.79296875	0.84765625	0.00560397676564612
0.7890625	0.8515625	0.00566813843545999
0.7890625	0.84375	0.00570208977800894
0.79296875	0.84765625	0.00560397676564612
0.8046875	0.84765625	0.00534441763800882
0.80078125	0.84765625	0.00543357568150346
0.802734375	0.845703125	0.00539454002038342
0.8046875	0.84375	0.00535503067288689
0.8046875	0.84765625	0.00534441763800882
0.802734375	0.845703125	0.00539454002038342
0.8046875	0.8515625	0.00533117764790028
0.80078125	0.84765625	0.00543357568150346
0.8046875	0.84765625	0.00534441763800882
0.80078125	0.84375	0.00544427970653549
0.80078125	0.84765625	0.00543357568150346
0.798828125	0.845703125	0.00548231251191044
0.796875	0.84375	0.00553074525773632
0.80078125	0.84375	0.00544427970653549
0.798828125	0.845703125	0.00548231251191044
0.80078125	0.84375	0.00544427970653549
0.8046875	0.84375	0.00535503067288689
0.802734375	0.845703125	0.00539454002038342
0.80078125	0.84765625	0.00543357568150346
0.80078125	0.84375	0.00544427970653549
0.802734375	0.845703125	0.00539454002038342
0.8046875	0.84375	0.00535503067288689
0.8125	0.84375	0.00516827104810224
0.80859375	0.84765625	0.0052513394187872
0.80859375	0.84765625	0.0052513394187872
0.8046875	0.8515625	0.00533117764790028
0.8046875	0.84765625	0.00534441763800882
0.8046875	0.84375	0.00535503067288689
0.80859375	0.84765625	0.0052513394187872
0.8046875	0.84765625	0.00534441763800882
0.796875	0.8515625	0.00550587352614114
0.8046875	0.8515625	0.00533117764790028
0.80078125	0.85546875	0.00539822748787915
0.796875	0.859375	0.00546518462103932
0.796875	0.8515625	0.00550587352614114
0.80078125	0.85546875	0.00539822748787915
0.80078125	0.84765625	0.00543357568150346
0.796875	0.8515625	0.00550587352614114
0.796875	0.84765625	0.00551955202209156
0.796875	0.84765625	0.00551955202209156
0.796875	0.84375	0.00553074525773632
0.798828125	0.845703125	0.00548231251191044
0.80078125	0.84765625	0.00543357568150346
0.796875	0.84765625	0.00551955202209156
0.798828125	0.845703125	0.00548231251191044
0.8046875	0.8515625	0.00533117764790028
0.796875	0.8515625	0.00550587352614114
0.80078125	0.84765625	0.00543357568150346
0.875	0.9375	0.00295818198736974
0.9375	0.9375	0.00154453366901802
0.90625	0.96875	0.00190065895667211
0.875	0.96875	0.00259127850540358
0.90625	0.96875	0.00190065895667211
0.890625	0.984375	0.00194518558107372
0.875	1	0.00182244518955794
0.875	0.96875	0.00259127850540358
0.890625	0.984375	0.00194518558107372
0.875	0.9375	0.00295818198736974
0.90625	0.96875	0.00190065895667211
0.875	0.96875	0.00259127850540358
0.875	0.9375	0.00295818198736974
0.875	0.875	0.00342600151831137
0.90625	0.90625	0.0022232672980313
0.9375	0.9375	0.00154453366901802
0.875	0.9375	0.00295818198736974
0.90625	0.90625	0.0022232672980313
0.9375	0.96875	0.00129243246720319
0.96875	0.96875	0.000586389156395506
0.953125	0.984375	0.000828165966595746
0.9375	1	0.000890156259881108
0.9375	0.96875	0.00129243246720319
0.953125	0.984375	0.000828165966595746
0.9375	0.9375	0.00154453366901802
0.96875	0.96875	0.000586389156395506
0.9375	0.96875	0.00129243246720319
0.96875	1	0.000455531945901118
0.96875	0.96875	0.000586389156395506
0.984375	0.984375	0.000205791868686239
1	1	0
0.96875	1	0.000455531945901118
0.984375	0.984375	0.000205791868686239
0.96875	1	0.000455531945901118
0.9375	1	0.000890156259881108
0.953125	0.984375	0.000828165966595746
0.96875	0.96875	0.000586389156395506
0.96875	1	0.000455531945901118
0.953125	0.984375	0.000828165966595746
0.90625	1	0.00137357024746296
0.90625	0.96875	0.00190065895667211
0.921875	0.984375	0.00129314562619256
0.9375	1	0.000890156259881108
0.90625	1	0.00137357024746296
0.921875	0.984375	0.00129314562619256
0.90625	1	0.00137357024746296
0.875	1	0.00182244518955794
0.890625	0.984375	0.00194518558107372
0.90625	0.96875	0.00190065895667211
0.90625	1	0.00137357024746296
0.890625	0.984375	0.00194518558107372
0.90625	0.96875	0.00190065895667211
0.9375	0.9375	0.00154453366901802
0.9375	0.96875	0.00129243246720319
0.9375	0.96875	0.00129243246720319
0.9375	1	0.000890156259881108
0.921875	0.984375	0.00129314562619256
0.90625	0.96875	0.00190065895667211
0.9375	0.96875	0.00129243246720319
0.921875	0.984375	0.00129314562619256
0.828125	0.96875	0.0034744510989439
0.828125	0.984375	0.00301096587023591
0.8203125	0.9765625	0.00334834287298949
0.8125	0.96875	0.00370233566143162
0.828125	0.96875	0.0034744510989439
0.8203125	0.9765625	0.00334834287298949
0.84375	0.96875	0.00315532958073067
0.828125	0.984375	0.00301096587023591
0.828125	0.96875	0.0034744510989439
0.8125	0.984375	0.00327770620478547
0.828125	0.984375	0.00301096587023591
0.8203125	0.9921875	0.00288535795253306
0.8203125	0.9921875	0.00288535795253306
0.8125	1	0.00275298201790461
0.8125	0.9921875	0.0030417016630917
0.8125	0.984375	0.00327770620478547
0.8203125	0.9921875	0.00288535795253306
0.8125	0.9921875	0.0030417016630917
0.8203125	0.9765625	0.00334834287298949
0.8125	0.984375	0.00327770620478547
0.8125	0.9765625	0.00350318066350734
0.8125	0.96875	0.00370233566143162
0.8203125	0.9765625	0.00334834287298949
0.8125	0.9765625	0.00350318066350734
0.828125	0.984375	0.00301096587023591
0.8125	0.984375	0.00327770620478547
0.8203125	0.9765625	0.00334834287298949
0.8125	0.953125	0.00406960567525002
0.828125	0.953125	0.00374444667900449
0.8203125	0.9609375	0.00374503477746814
0.8203125	0.9609375	0.00374503477746814
0.8125	0.96875	0.00370233566143162
0.8125	0.9609375	0.00390412978143582
0.8125	0.953125	0.00406960567525002
0.8203125	0.9609375	0.00374503477746814
0.8125	0.9609375	0.00390412978143582
0.8203125	0.9453125	0.00402933541326372
0.8125	0.953125	0.00406960567525002
0.8125	0.9453125	0.00420613705128194
0.8125	0.9375	0.00430367774881105
0.8203125	0.9453125	0.00402933541326372
0.8125	0.9453125	0.00420613705128194
0.828125	0.953125	0.00374444667900449
0.8125	0.953125	0.00406960567525002
0.8203125	0.9453125	0.00402933541326372
0.828125	0.953125	0.00374444667900449
0.84375	0.96875	0.00315532958073067
0.828125	0.96875	0.0034744510989439
0.828125	0.96875	0.0034744510989439
0.8125	0.96875	0.00370233566143162
0.8203125	0.9609375	0.00374503477746814
0.828125	0.953125	0.00374444667900449
0.828125	0.96875	0.0034744510989439
0.8203125	0.9609375	0.00374503477746814
0.859375	0.984375	0.00240282816038926
0.84375	1	0.00226458033322953
0.84375	0.984375	0.0027608471928056
0.84375	0.96875	0.00315532958073067
0.859375	0.984375	0.00240282816038926
0.84375	0.984375	0.0027608471928056
0.859375	0.984375	0.00240282816038926
0.875	1	0.00182244518955794
0.859375	1	0.00205963230170362
0.84375	1	0.00226458033322953
0.859375	0.984375	0.00240282816038926
0.859375	1	0.00205963230170362
0.828125	0.984375	0.00301096587023591
0.84375	1	0.00226458033322953
0.828125	1	0.00252957872660723
0.828125	1	0.00252957872660723
0.8125	1	0.00275298201790461
0.8203125	0.9921875	0.00288535795253306
0.828125	0.984375	0.00301096587023591
0.828125	1	0.00252957872660723
0.8203125	0.9921875	0.00288535795253306
0.828125	0.984375	0.00301096587023591
0.84375	0.96875	0.00315532958073067
0.84375	0.984375	0.0027608471928056
0.84375	1	0.00226458033322953
0.828125	0.984375	0.00301096587023591
0.84375	0.984375	0.0027608471928056
0.7890625	0.9921875	0.00337232047559967
0.78125	0.984375	0.00378375008856373
0.7890625	0.984375	0.00365217414128355
0.7890625	0.984375	0.00365217414128355
0.796875	0.984375	0.00351125920200568
0.79296875	0.98828125	0.00345429930825777
0.7890625	0.9921875	0.00337232047559967
0.7890625	0.984375	0.00365217414128355
0.79296875	0.98828125	0.00345429930825777
0.78125	1	0.00313825594844861
0.78125	0.984375	0.00378375008856373
0.7890625	0.9921875	0.00337232047559967
0.78125	0.984375	0.00378375008856373
0.78125	0.96875	0.00421550186183092
0.7890625	0.9765625	0.00386240142080635
0.7890625	0.984375	0.00365217414128355
0.7890625	0.9765625	0.00386240142080635
0.79296875	0.98046875	0.0036879983420986
0.796875	0.984375	0.00351125920200568
0.7890625	0.984375	0.00365217414128355
0.79296875	0.98046875	0.0036879983420986
0.78125	0.984375	0.00378375008856373
0.7890625	0.9765625	0.00386240142080635
0.7890625	0.984375	0.00365217414128355
0.80078125	0.9921875	0.00321962810820985
0.80078125	0.99609375	0.00307735805623644
0.798828125	0.994140625	0.00317430336171068
0.796875	0.9921875	0.00327355880769307
0.80078125	0.9921875	0.00321962810820985
0.798828125	0.994140625	0.00317430336171068
0.80078125	0.9921875	0.00321962810820985
0.8046875	0.9921875	0.00315755065452551
0.802734375	0.994140625	0.00311822186638763
0.80078125	0.99609375	0.00307735805623644
0.80078125	0.9921875	0.00321962810820985
0.802734375	0.994140625	0.00311822186638763
0.796875	0.99609375	0.00313216337462974
0.80078125	0.99609375	0.00307735805623644
0.798828125	0.998046875	0.00301988994305369
0.796875	1	0.002960173540761
0.796875	0.99609375	0.00313216337462974
0.798828125	0.998046875	0.00301988994305369
0.796875	0.99609375	0.00313216337462974
0.796875	0.9921875	0.00327355880769307
0.798828125	0.994140625	0.00317430336171068
0.80078125	0.99609375	0.00307735805623644
0.796875	0.99609375	0.00313216337462974
0.798828125	0.994140625	0.00317430336171068
0.796875	0.98828125	0.0033996472196202
0.80078125	0.98828125	0.00333853498267819
0.798828125	0.990234375	0.00330717228014758
0.796875	0.9921875	0.00327355880769307
0.796875	0.98828125	0.0033996472196202
0.798828125	0.990234375	0.00330717228014758
0.796875	0.98828125	0.0033996472196202
0.796875	0.984375	0.00351125920200568
0.798828125	0.986328125	0.00342484536200584
0.80078125	0.98828125	0.00333853498267819
0.796875	0.98828125	0.0033996472196202
0.798828125	0.986328125	0.00342484536200584
0.80078125	0.9921875	0.00321962810820985
0.80078125	0.98828125	0.00333853498267819
0.802734375	0.990234375	0.00324778352300978
0.8046875	0.9921875	0.00315755065452551
0.80078125	0.9921875	0.00321962810820985
0.802734375	0.990234375	0.00324778352300978
0.80078125	0.9921875	0.00321962810820985
0.796875	0.9921875	0.00327355880769307
0.798828125	0.990234375	0.00330717228014758
0.80078125	0.98828125	0.00333853498267819
0.80078125	0.9921875	0.00321962810820985
0.798828125	0.990234375	0.00330717228014758
0.80859375	0.99609375	0.00295944418808093
0.8046875	1	0.00286210683309515
0.8046875	0.99609375	0.00302482300792005
0.8046875	0.9921875	0.00315755065452551
0.80859375	0.99609375	0.00295944418808093
0.8046875	0.99609375	0.00302482300792005
0.8125	1	0.00275298201790461
0.8046875	1	0.00286210683309515
0.80859375	0.99609375	0.00295944418808093
0.80078125	1	0.00291619966209411
0.80078125	0.99609375	0.00307735805623644
0.802734375	0.998046875	0.00296833474378214
0.8046875	1	0.00286210683309515
0.80078125	1	0.00291619966209411
0.802734375	0.998046875	0.00296833474378214
0.80078125	1	0.00291619966209411
0.796875	1	0.002960173540761
0.798828125	0.998046875	0.00301988994305369
0.80078125	0.99609375	0.00307735805623644
0.80078125	1	0.00291619966209411
0.798828125	0.998046875	0.00301988994305369
0.8046875	0.99609375	0.00302482300792005
0.80078125	0.99609375	0.00307735805623644
0.802734375	0.994140625	0.00311822186638763
0.8046875	0.9921875	0.00315755065452551
0.8046875	0.99609375	0.00302482300792005
0.802734375	0.994140625	0.00311822186638763
0.8046875	0.99609375	0.00302482300792005
0.8046875	1	0.00286210683309515
0.802734375	0.998046875	0.00296833474378214
0.80078125	0.99609375	0.00307735805623644
0.8046875	0.99609375	0.00302482300792005
0.802734375	0.998046875	0.00296833474378214
0.7890625	1	0.00306016415738751
0.7890625	0.9921875	0.00337232047559967
0.79296875	0.99609375	0.00316905865431593
0.796875	1	0.002960173540761
0.7890625	1	0.00306016415738751
0.79296875	0.99609375	0.00316905865431593
0.78125	1	0.00313825594844861
0.7890625	0.9921875	0.00337232047559967
0.7890625	1	0.00306016415738751
0.796875	0.9921875	0.00327355880769307
0.7890625	0.9921875	0.00337232047559967
0.79296875	0.98828125	0.00345429930825777
0.79296875	0.98828125	0.00345429930825777
0.796875	0.984375	0.00351125920200568
0.796875	0.98828125	0.0033996472196202
0.796875	0.9921875	0.00327355880769307
0.79296875	0.98828125	0.00345429930825777
0.796875	0.98828125	0.0033996472196202
0.79296875	0.99609375	0.00316905865431593
0.796875	0.9921875	0.00327355880769307
0.796875	0.99609375	0.00313216337462974
0.796875	1	0.002960173540761
0.79296875	0.99609375	0.00316905865431593
0.796875	0.99609375	0.00313216337462974
0.7890625	0.9921875	0.00337232047559967
0.796875	0.9921875	0.00327355880769307
0.79296875	0.99609375	0.00316905865431593
0.78125	1	0.00313825594844861
0.75	1	0.00347262249510112
0.765625	0.984375	0.00395765382721524
0.765625	0.984375	0.00395765382721524
0.78125	0.96875	0.00421550186183092
0.78125	0.984375	0.00378375008856373
0.78125	1	0.00313825594844861
0.765625	0.984375	0.00395765382721524
0.78125	0.984375	0.00378375008856373
0.80078125	0.9609375	0.00411371986935051
0.80078125	0.96484375	0.00401454659074406
0.798828125	0.962890625	0.00409845338628115
0.796875	0.9609375	0.00418265650360818
0.80078125	0.9609375	0.00411371986935051
0.798828125	0.962890625	0.00409845338628115
0.80078125	0.9609375	0.00411371986935051
0.8046875	0.9609375	0.00404132304096124
0.802734375	0.962890625	0.00402845794079322
0.80078125	0.96484375	0.00401454659074406
0.80078125	0.9609375	0.00411371986935051
0.802734375	0.962890625	0.00402845794079322
0.796875	0.96484375	0.00408237339879702
0.80078125	0.96484375	0.00401454659074406
0.798828125	0.966796875	0.0039939242841307
0.796875	0.96875	0.00397174860767525
0.796875	0.96484375	0.00408237339879702
0.798828125	0.966796875	0.0039939242841307
0.796875	0.96484375	0.00408237339879702
0.796875	0.9609375	0.00418265650360818
0.798828125	0.962890625	0.00409845338628115
0.80078125	0.96484375	0.00401454659074406
0.796875	0.96484375	0.00408237339879702
0.798828125	0.962890625	0.00409845338628115
0.796875	0.95703125	0.00426988996013981
0.80078125	0.95703125	0.00419997802590452
0.798828125	0.958984375	0.00419209141213487
0.796875	0.9609375	0.00418265650360818
0.796875	0.95703125	0.00426988996013981
0.798828125	0.958984375	0.00419209141213487
0.796875	0.95703125	0.00426988996013981
0.796875	0.953125	0.00435051321312111
0.798828125	0.955078125	0.00427536212683662
0.80078125	0.95703125	0.00419997802590452
0.796875	0.95703125	0.00426988996013981
0.798828125	0.955078125	0.00427536212683662
0.80078125	0.9609375	0.00411371986935051
0.80078125	0.95703125	0.00419997802590452
0.802734375	0.958984375	0.00412116031753312
0.8046875	0.9609375	0.00404132304096124
0.80078125	0.9609375	0.00411371986935051
0.802734375	0.958984375	0.00412116031753312
0.80078125	0.9609375	0.00411371986935051
0.796875	0.9609375	0.00418265650360818
0.798828125	0.958984375	0.00419209141213487
0.80078125	0.95703125	0.00419997802590452
0.80078125	0.9609375	0.00411371986935051
0.798828125	0.958984375	0.00419209141213487
0.80859375	0.96484375	0.00387189644296237
0.8046875	0.96875	0.00384270418805102
0.8046875	0.96484375	0.00394706319513323
0.8046875	0.9609375	0.00404132304096124
0.80859375	0.96484375	0.00387189644296237
0.8046875	0.96484375	0.00394706319513323
0.8125	0.96875	0.00370233566143162
0.8046875	0.96875	0.00384270418805102
0.80859375	0.96484375	0.00387189644296237
0.80078125	0.96875	0.00390917770139466
0.80078125	0.96484375	0.00401454659074406
0.802734375	0.966796875	0.00392772294941868
0.8046875	0.96875	0.00384270418805102
0.80078125	0.96875	0.00390917770139466
0.802734375	0.966796875	0.00392772294941868
0.80078125	0.96875	0.00390917770139466
0.796875	0.96875	0.00397174860767525
0.798828125	0.966796875	0.0039939242841307
0.80078125	0.96484375	0.00401454659074406
0.80078125	0.96875	0.00390917770139466
0.798828125	0.966796875	0.0039939242841307
0.8046875	0.96484375	0.00394706319513323
0.80078125	0.96484375	0.00401454659074406
0.802734375	0.962890625	0.00402845794079322
0.8046875	0.9609375	0.00404132304096124
0.8046875	0.96484375	0.00394706319513323
0.802734375	0.962890625	0.00402845794079322
0.8046875	0.96484375	0.00394706319513323
0.8046875	0.96875	0.00384270418805102
0.802734375	0.966796875	0.00392772294941868
0.80078125	0.96484375	0.00401454659074406
0.8046875	0.96484375	0.00394706319513323
0.802734375	0.966796875	0.00392772294941868
0.7890625	0.96875	0.00411293765993995
0.7890625	0.9609375	0.0043044747865267
0.79296875	0.96484375	0.00414375015967239
0.796875	0.96875	0.00397174860767525
0.7890625	0.96875	0.00411293765993995
0.79296875	0.96484375	0.00414375015967239
0.78125	0.96875	0.00421550186183092
0.7890625	0.9609375	0.0043044747865267
0.7890625	0.96875	0.00411293765993995
0.796875	0.9609375	0.00418265650360818
0.7890625	0.9609375	0.0043044747865267
0.79296875	0.95703125	0.00433762042610238
0.79296875	0.95703125	0.00433762042610238
0.796875	0.953125	0.00435051321312111
0.796875	0.95703125	0.00426988996013981
0.796875	0.9609375	0.00418265650360818
0.79296875	0.95703125	0.00433762042610238
0.796875	0.95703125	0.00426988996013981
0.79296875	0.96484375	0.00414375015967239
0.796875	0.9609375	0.00418265650360818
0.796875	0.96484375	0.00408237339879702
0.796875	0.96875	0.00397174860767525
0.79296875	0.96484375	0.00414375015967239
0.796875	0.96484375	0.00408237339879702
0.7890625	0.9609375	0.0043044747865267
0.796875	0.9609375	0.00418265650360818
0.79296875	0.96484375	0.00414375015967239
0.80859375	0.94921875	0.00420734800004111
0.8046875	0.953125	0.00421214411405586
0.8046875	0.94921875	0.00428775880299634
0.8046875	0.9453125	0.00435200839050708
0.80859375	0.94921875	0.00420734800004111
0.8046875	0.94921875	0.00428775880299634
0.8125	0.953125	0.00406960567525002
0.8046875	0.953125	0.00421214411405586
0.80859375	0.94921875	0.00420734800004111
0.80078125	0.953125	0.00428332933514258
0.80078125	0.94921875	0.00435796664740232
0.802734375	0.951171875	0.00428336172998211
0.8046875	0.953125	0.00421214411405586
0.80078125	0.953125	0.00428332933514258
0.802734375	0.951171875	0.00428336172998211
0.80078125	0.953125	0.00428332933514258
0.796875	0.953125	0.00435051321312111
0.798828125	0.951171875	0.00435479543019033
0.80078125	0.94921875	0.00435796664740232
0.80078125	0.953125	0.00428332933514258
0.798828125	0.951171875	0.00435479543019033
0.8046875	0.94921875	0.00428775880299634
0.80078125	0.94921875	0.00435796664740232
0.802734375	0.947265625	0.00435607077298623
0.8046875	0.9453125	0.00435200839050708
0.8046875	0.94921875	0.00428775880299634
0.802734375	0.947265625	0.00435607077298623
0.8046875	0.94921875	0.00428775880299634
0.8046875	0.953125	0.00421214411405586
0.802734375	0.951171875	0.00428336172998211
0.80078125	0.94921875	0.00435796664740232
0.8046875	0.94921875	0.00428775880299634
0.802734375	0.951171875	0.00428336172998211
0.8125	0.9453125	0.00420613705128194
0.8046875	0.9453125	0.00435200839050708
0.80859375	0.94140625	0.0043314637539116
0.8125	0.9375	0.00430367774881105
0.8125	0.9453125	0.00420613705128194
0.80859375	0.94140625	0.0043314637539116
0.8125	0.9453125	0.00420613705128194
0.8125	0.953125	0.00406960567525002
0.80859375	0.94921875	0.00420734800004111
0.8046875	0.9453125	0.00435200839050708
0.8125	0.9453125	0.00420613705128194
0.80859375	0.94921875	0.00420734800004111
0.8125	0.9609375	0.00390412978143582
0.8046875	0.9609375	0.00404132304096124
0.80859375	0.95703125	0.00405682783342733
0.8125	0.953125	0.00406960567525002
0.8125	0.9609375	0.00390412978143582
0.80859375	0.95703125	0.00405682783342733
0.8125	0.9609375	0.00390412978143582
0.8125	0.96875	0.00370233566143162
0.80859375	0.96484375	0.00387189644296237
0.8046875	0.9609375	0.00404132304096124
0.8125	0.9609375	0.00390412978143582
0.80859375	0.96484375	0.00387189644296237
0.8046875	0.95703125	0.00413112092027452
0.80078125	0.95703125	0.00419997802590452
0.802734375	0.955078125	0.00420601335498078
0.8046875	0.953125	0.00421214411405586
0.8046875	0.95703125	0.00413112092027452
0.802734375	0.955078125	0.00420601335498078
0.8046875	0.95703125	0.00413112092027452
0.8046875	0.9609375	0.00404132304096124
0.802734375	0.958984375	0.00412116031753312
0.80078125	0.95703125	0.00419997802590452
0.8046875	0.95703125	0.00413112092027452
0.802734375	0.958984375	0.00412116031753312
0.80078125	0.953125	0.00428332933514258
0.80078125	0.95703125	0.00419997802590452
0.798828125	0.955078125	0.00427536212683662
0.796875	0.953125	0.00435051321312111
0.80078125	0.953125	0.00428332933514258
0.798828125	0.955078125	0.00427536212683662
0.80078125	0.953125	0.00428332933514258
0.8046875	0.953125	0.00421214411405586
0.802734375	0.955078125	0.00420601335498078
0.80078125	0.95703125	0.00419997802590452
0.80078125	0.953125	0.00428332933514258
0.802734375	0.955078125	0.00420601335498078
0.8046875	0.953125	0.00421214411405586
0.8125	0.953125	0.00406960567525002
0.80859375	0.95703125	0.00405682783342733
0.80859375	0.95703125	0.00405682783342733
0.8046875	0.9609375	0.00404132304096124
0.8046875	0.95703125	0.00413112092027452
0.8046875	0.953125	0.00421214411405586
0.80859375	0.95703125	0.00405682783342733
0.8046875	0.95703125	0.00413112092027452
0.80859375	0.98046875	0.00344048718576514
0.8046875	0.984375	0.00339564495911266
0.8046875	0.98046875	0.00350992318843167
0.8046875	0.9765625	0.00361794552469766
0.80859375	0.98046875	0.00344048718576514
0.8046875	0.98046875	0.00350992318843167
0.8125	0.984375	0.00327770620478547
0.8046875	0.984375	0.00339564495911266
0.80859375	0.98046875	0.00344048718576514
0.80078125	0.984375	0.00345625054822807
0.80078125	0.98046875	0.00356624303988765
0.802734375	0.982421875	0.00347872555780005
0.8046875	0.984375	0.00339564495911266
0.80078125	0.984375	0.00345625054822807
0.802734375	0.982421875	0.00347872555780005
0.80078125	0.984375	0.00345625054822807
0.796875	0.984375	0.00351125920200568
0.798828125	0.982421875	0.00353816838726344
0.80078125	0.98046875	0.00356624303988765
0.80078125	0.984375	0.00345625054822807
0.798828125	0.982421875	0.00353816838726344
0.8046875	0.98046875	0.00350992318843167
0.80078125	0.98046875	0.00356624303988765
0.802734375	0.978515625	0.00359199077383424
0.8046875	0.9765625	0.00361794552469766
0.8046875	0.98046875	0.00350992318843167
0.802734375	0.978515625	0.00359199077383424
0.8046875	0.98046875	0.00350992318843167
0.8046875	0.984375	0.00339564495911266
0.802734375	0.982421875	0.00347872555780005
0.80078125	0.98046875	0.00356624303988765
0.8046875	0.98046875	0.00350992318843167
0.802734375	0.982421875	0.00347872555780005
0.8125	0.9765625	0.00350318066350734
0.8046875	0.9765625	0.00361794552469766
0.80859375	0.97265625	0.003662250543716
0.8125	0.96875	0.00370233566143162
0.8125	0.9765625	0.00350318066350734
0.80859375	0.97265625	0.003662250543716
0.8125	0.9765625	0.00350318066350734
0.8125	0.984375	0.00327770620478547
0.80859375	0.98046875	0.00344048718576514
0.8046875	0.9765625	0.00361794552469766
0.8125	0.9765625	0.00350318066350734
0.80859375	0.98046875	0.00344048718576514
0.8125	0.9921875	0.0030417016630917
0.8046875	0.9921875	0.00315755065452551
0.80859375	0.98828125	0.00321368933565071
0.8125	0.984375	0.00327770620478547
0.8125	0.9921875	0.0030417016630917
0.80859375	0.98828125	0.00321368933565071
0.8125	0.9921875	0.0030417016630917
0.8125	1	0.00275298201790461
0.80859375	0.99609375	0.00295944418808093
0.8046875	0.9921875	0.00315755065452551
0.8125	0.9921875	0.0030417016630917
0.80859375	0.99609375	0.00295944418808093
0.8046875	0.98828125	0.00328254589137278
0.80078125	0.98828125	0.00333853498267819
0.802734375	0.986328125	0.00336625747034512
0.8046875	0.984375	0.00339564495911266
0.8046875	0.98828125	0.00328254589137278
0.802734375	0.986328125	0.00336625747034512
0.8046875	0.98828125	0.00328254589137278
0.8046875	0.9921875	0.00315755065452551
0.802734375	0.990234375	0.00324778352300978
0.80078125	0.98828125	0.00333853498267819
0.8046875	0.98828125	0.00328254589137278
0.802734375	0.990234375	0.00324778352300978
0.80078125	0.984375	0.00345625054822807
0.80078125	0.98828125	0.00333853498267819
0.798828125	0.986328125	0.00342484536200584
0.796875	0.984375	0.00351125920200568
0.80078125	0.984375	0.00345625054822807
0.798828125	0.986328125	0.00342484536200584
0.80078125	0.984375	0.00345625054822807
0.8046875	0.984375	0.00339564495911266
0.802734375	0.986328125	0.00336625747034512
0.80078125	0.98828125	0.00333853498267819
0.80078125	0.984375	0.00345625054822807
0.802734375	0.986328125	0.00336625747034512
0.8046875	0.984375	0.00339564495911266
0.8125	0.984375	0.00327770620478547
0.80859375	0.98828125	0.00321368933565071
0.80859375	0.98828125	0.00321368933565071
0.8046875	0.9921875	0.00315755065452551
0.8046875	0.98828125	0.00328254589137278
0.8046875	0.984375	0.00339564495911266
0.80859375	0.98828125	0.00321368933565071
0.8046875	0.98828125	0.00328254589137278
0.796875	0.9765625	0.00374744753300752
0.7890625	0.9765625	0.00386240142080635
0.79296875	0.97265625	0.00391872941001878
0.79296875	0.97265625	0.00391872941001878
0.796875	0.96875	0.00397174860767525
0.796875	0.97265625	0.00386187096510789
0.796875	0.9765625	0.00374744753300752
0.79296875	0.97265625	0.00391872941001878
0.796875	0.97265625	0.00386187096510789
0.79296875	0.98046875	0.0036879983420986
0.796875	0.9765625	0.00374744753300752
0.796875	0.98046875	0.00363164708266782
0.796875	0.984375	0.00351125920200568
0.79296875	0.98046875	0.0036879983420986
0.796875	0.98046875	0.00363164708266782
0.7890625	0.9765625	0.00386240142080635
0.796875	0.9765625	0.00374744753300752
0.79296875	0.98046875	0.0036879983420986
0.7890625	0.9765625	0.00386240142080635
0.78125	0.96875	0.00421550186183092
0.7890625	0.96875	0.00411293765993995
0.7890625	0.96875	0.00411293765993995
0.796875	0.96875	0.00397174860767525
0.79296875	0.97265625	0.00391872941001878
0.7890625	0.9765625	0.00386240142080635
0.7890625	0.96875	0.00411293765993995
0.79296875	0.97265625	0.00391872941001878
0.8046875	0.97265625	0.00373353438176093
0.80078125	0.97265625	0.00379585927941035
0.802734375	0.970703125	0.00381841821025218
0.8046875	0.96875	0.00384270418805102
0.8046875	0.97265625	0.00373353438176093
0.802734375	0.970703125	0.00381841821025218
0.8046875	0.97265625	0.00373353438176093
0.8046875	0.9765625	0.00361794552469766
0.802734375	0.974609375	0.003706427909529
0.80078125	0.97265625	0.00379585927941035
0.8046875	0.97265625	0.00373353438176093
0.802734375	0.974609375	0.003706427909529
0.80078125	0.96875	0.00390917770139466
0.80078125	0.97265625	0.00379585927941035
0.798828125	0.970703125	0.00388272660117786
0.796875	0.96875	0.00397174860767525
0.80078125	0.96875	0.00390917770139466
0.798828125	0.970703125	0.00388272660117786
0.80078125	0.96875	0.00390917770139466
0.8046875	0.96875	0.00384270418805102
0.802734375	0.970703125	0.00381841821025218
0.80078125	0.97265625	0.00379585927941035
0.80078125	0.96875	0.00390917770139466
0.802734375	0.970703125	0.00381841821025218
0.8046875	0.96875	0.00384270418805102
0.8125	0.96875	0.00370233566143162
0.80859375	0.97265625	0.003662250543716
0.80859375	0.97265625	0.003662250543716
0.8046875	0.9765625	0.00361794552469766
0.8046875	0.97265625	0.00373353438176093
0.8046875	0.96875	0.00384270418805102
0.80859375	0.97265625	0.003662250543716
0.8046875	0.97265625	0.00373353438176093
0.80078125	0.9765625	0.00368529208267345
0.80078125	0.98046875	0.00356624303988765
0.798828125	0.978515625	0.00365579620405912
0.796875	0.9765625	0.00374744753300752
0.80078125	0.9765625	0.00368529208267345
0.798828125	0.978515625	0.00365579620405912
0.80078125	0.9765625	0.00368529208267345
0.8046875	0.9765625	0.00361794552469766
0.802734375	0.978515625	0.00359199077383424
0.80078125	0.98046875	0.00356624303988765
0.80078125	0.9765625	0.00368529208267345
0.802734375	0.978515625	0.00359199077383424
0.796875	0.98046875	0.00363164708266782
0.80078125	0.98046875	0.00356624303988765
0.798828125	0.982421875	0.00353816838726344
0.796875	0.984375	0.00351125920200568
0.796875	0.98046875	0.00363164708266782
0.798828125	0.982421875	0.00353816838726344
0.796875	0.98046875	0.00363164708266782
0.796875	0.9765625	0.00374744753300752
0.798828125	0.978515625	0.00365579620405912
0.80078125	0.98046875	0.00356624303988765
0.796875	0.98046875	0.00363164708266782
0.798828125	0.978515625	0.00365579620405912
0.796875	0.97265625	0.00386187096510789
0.80078125	0.97265625	0.00379585927941035
0.798828125	0.974609375	0.00377162713269855
0.796875	0.9765625	0.00374744753300752
0.796875	0.97265625	0.00386187096510789
0.798828125	0.974609375	0.00377162713269855
0.796875	0.97265625	0.00386187096510789
0.796875	0.96875	0.00397174860767525
0.798828125	0.970703125	0.00388272660117786
0.80078125	0.97265625	0.00379585927941035
0.796875	0.97265625	0.00386187096510789
0.798828125	0.970703125	0.00388272660117786
0.80078125	0.9765625	0.00368529208267345
0.80078125	0.97265625	0.00379585927941035
0.802734375	0.974609375	0.003706427909529
0.8046875	0.9765625	0.00361794552469766
0.80078125	0.9765625	0.00368529208267345
0.802734375	0.974609375	0.003706427909529
0.80078125	0.9765625	0.00368529208267345
0.796875	0.9765625	0.00374744753300752
0.798828125	0.974609375	0.00377162713269855
0.80078125	0.97265625	0.00379585927941035
0.80078125	0.9765625	0.00368529208267345
0.798828125	0.974609375	0.00377162713269855
0.84375	0.90625	0.00387095007696886
0.875	0.9375	0.00295818198736974
0.84375	0.9375	0.00373694276326676
0.828125	0.921875	0.00414207973915242
0.84375	0.9375	0.00373694276326676
0.828125	0.9375	0.00402571197910992
0.828125	0.9375	0.00402571197910992
0.8125	0.9375	0.00430367774881105
0.8203125	0.9296875	0.0042389688297313
0.828125	0.921875	0.00414207973915242
0.828125	0.9375	0.00402571197910992
0.8203125	0.9296875	0.0042389688297313
0.84375	0.90625	0.00387095007696886
0.84375	0.9375	0.00373694276326676
0.828125	0.921875	0.00414207973915242
0.875	0.875	0.00342600151831137
0.875	0.9375	0.00295818198736974
0.84375	0.90625	0.00387095007696886
0.84375	0.96875	0.00315532958073067
0.875	0.9375	0.00295818198736974
0.875	0.96875	0.00259127850540358
0.875	0.96875	0.00259127850540358
0.875	1	0.00182244518955794
0.859375	0.984375	0.00240282816038926
0.84375	0.96875	0.00315532958073067
0.875	0.96875	0.00259127850540358
0.859375	0.984375	0.00240282816038926
0.84375	0.9375	0.00373694276326676
0.84375	0.96875	0.00315532958073067
0.828125	0.953125	0.00374444667900449
0.828125	0.9375	0.00402571197910992
0.828125	0.953125	0.00374444667900449
0.8203125	0.9453125	0.00402933541326372
0.8125	0.9375	0.00430367774881105
0.828125	0.9375	0.00402571197910992
0.8203125	0.9453125	0.00402933541326372
0.84375	0.9375	0.00373694276326676
0.828125	0.953125	0.00374444667900449
0.828125	0.9375	0.00402571197910992
0.875	0.9375	0.00295818198736974
0.84375	0.96875	0.00315532958073067
0.84375	0.9375	0.00373694276326676
0.65625	0.96875	0.00593028873447683
0.625	0.9375	0.00734109675705622
0.65625	0.9375	0.00716229217323581
0.6875	0.9375	0.00657461767443523
0.65625	0.96875	0.00593028873447683
0.65625	0.9375	0.00716229217323581
0.625	0.96875	0.00633460018309604
0.65625	0.96875	0.00593028873447683
0.640625	0.984375	0.00520093065024572
0.625	1	0.00434505023463646
0.625	0.96875	0.00633460018309604
0.640625	0.984375	0.00520093065024572
0.625	0.9375	0.00734109675705622
0.65625	0.96875	0.00593028873447683
0.625	0.96875	0.00633460018309604
0.65625	0.90625	0.00758714978320674
0.625	0.9375	0.00734109675705622
0.625	0.90625	0.00811243440538612
0.625	0.90625	0.00811243440538612
0.625	0.875	0.0083080236356195
0.640625	0.890625	0.00791123157425337
0.65625	0.90625	0.00758714978320674
0.625	0.90625	0.00811243440538612
0.640625	0.890625	0.00791123157425337
0.65625	0.9375	0.00716229217323581
0.65625	0.90625	0.00758714978320674
0.671875	0.921875	0.00708642034066246
0.6875	0.9375	0.00657461767443523
0.65625	0.9375	0.00716229217323581
0.671875	0.921875	0.00708642034066246
0.625	0.9375	0.00734109675705622
0.65625	0.90625	0.00758714978320674
0.65625	0.9375	0.00716229217323581
0.6875	0.96875	0.0056657017134913
0.71875	0.96875	0.00519766534729292
0.703125	0.984375	0.00464119957486377
0.6875	1	0.0039995683698457
0.6875	0.96875	0.0056657017134913
0.703125	0.984375	0.00464119957486377
0.6875	0.96875	0.0056657017134913
0.6875	0.9375	0.00657461767443523
0.703125	0.953125	0.00584540734548801
0.71875	0.96875	0.00519766534729292
0.6875	0.96875	0.0056657017134913
0.703125	0.953125	0.00584540734548801
0.71875	1	0.00377014539000347
0.71875	0.96875	0.00519766534729292
0.734375	0.984375	0.00422050994911928
0.75	1	0.00347262249510112
0.71875	1	0.00377014539000347
0.734375	0.984375	0.00422050994911928
0.71875	1	0.00377014539000347
0.6875	1	0.0039995683698457
0.703125	0.984375	0.00464119957486377
0.71875	0.96875	0.00519766534729292
0.71875	1	0.00377014539000347
0.703125	0.984375	0.00464119957486377
0.65625	1	0.00423723998223007
0.65625	0.96875	0.00593028873447683
0.671875	0.984375	0.00486593901640572
0.6875	1	0.0039995683698457
0.65625	1	0.00423723998223007
0.671875	0.984375	0.00486593901640572
0.65625	1	0.00423723998223007
0.625	1	0.00434505023463646
0.640625	0.984375	0.00520093065024572
0.65625	0.96875	0.00593028873447683
0.65625	1	0.00423723998223007
0.640625	0.984375	0.00520093065024572
0.65625	0.96875	0.00593028873447683
0.6875	0.9375	0.00657461767443523
0.6875	0.96875	0.0056657017134913
0.6875	0.96875	0.0056657017134913
0.6875	1	0.0039995683698457
0.671875	0.984375	0.00486593901640572
0.65625	0.96875	0.00593028873447683
0.6875	0.96875	0.0056657017134913
0.671875	0.984375	0.00486593901640572
0.59375	0.96875	0.00643095894050288
0.5625	1	0.00463117221982635
0.5625	0.96875	0.00665455406799371
0.5625	0.9375	0.00784314231057736
0.59375	0.96875	0.00643095894050288
0.5625	0.96875	0.00665455406799371
0.59375	0.96875	0.00643095894050288
0.625	1	0.00434505023463646
0.59375	1	0.00457885987715675
0.5625	1	0.00463117221982635
0.59375	0.96875	0.00643095894050288
0.59375	1	0.00457885987715675
0.53125	0.96875	0.00648028047549216
0.5625	1	0.00463117221982635
0.53125	1	0.00485486129403692
0.5	1	0.00489604753185053
0.53125	0.96875	0.00648028047549216
0.53125	1	0.00485486129403692
0.53125	0.96875	0.00648028047549216
0.5625	0.9375	0.00784314231057736
0.5625	0.96875	0.00665455406799371
0.5625	1	0.00463117221982635
0.53125	0.96875	0.00648028047549216
0.5625	0.96875	0.00665455406799371
0.59375	0.90625	0.00824782327015918
0.625	0.9375	0.00734109675705622
0.59375	0.9375	0.00777319108868011
0.59375	0.9375	0.00777319108868011
0.5625	0.9375	0.00784314231057736
0.578125	0.921875	0.00806098666734651
0.59375	0.90625	0.00824782327015918
0.59375	0.9375	0.00777319108868011
0.578125	0.921875	0.00806098666734651
0.59375	0.90625	0.00824782327015918
0.625	0.875	0.0083080236356195
0.625	0.90625	0.00811243440538612
0.625	0.9375	0.00734109675705622
0.59375	0.90625	0.00824782327015918
0.625	0.90625	0.00811243440538612
0.59375	0.96875	0.00643095894050288
0.625	0.9375	0.00734109675705622
0.625	0.96875	0.00633460018309604
0.625	1	0.00434505023463646
0.59375	0.96875	0.00643095894050288
0.625	0.96875	0.00633460018309604
0.59375	0.96875	0.00643095894050288
0.5625	0.9375	0.00784314231057736
0.59375	0.9375	0.00777319108868011
0.625	0.9375	0.00734109675705622
0.59375	0.96875	0.00643095894050288
0.59375	0.9375	0.00777319108868011
0.6875	0.875	0.00747305589531728
0.6875	0.8125	0.00772377923963576
0.71875	0.84375	0.00699758228435613
0.75	0.875	0.00634383923762984
0.6875	0.875	0.00747305589531728
0.71875	0.84375	0.00699758228435613
0.65625	0.84375	0.00799394212221491
0.6875	0.875	0.00747305589531728
0.65625	0.875	0.00803338484395698
0.625	0.875	0.0083080236356195
0.65625	0.84375	0.00799394212221491
0.65625	0.875	0.00803338484395698
0.6875	0.8125	0.00772377923963576
0.6875	0.875	0.00747305589531728
0.65625	0.84375	0.00799394212221491
0.75	0.8125	0.00662387889940211
0.6875	0.8125	0.00772377923963576
0.71875	0.78125	0.00727464472206247
0.71875	0.78125	0.00727464472206247
0.75	0.75	0.00671880766446344
0.75	0.78125	0.0066653369585316
0.75	0.8125	0.00662387889940211
0.71875	0.78125	0.00727464472206247
0.75	0.78125	0.0066653369585316
0.71875	0.84375	0.00699758228435613
0.75	0.8125	0.00662387889940211
0.75	0.84375	0.00652594586264726
0.75	0.875	0.00634383923762984
0.71875	0.84375	0.00699758228435613
0.75	0.84375	0.00652594586264726
0.6875	0.8125	0.00772377923963576
0.75	0.8125	0.00662387889940211
0.71875	0.84375	0.00699758228435613
0.71875	0.90625	0.00660179411263284
0.75	0.9375	0.005518979005829
0.71875	0.9375	0.00621635388540367
0.6875	0.9375	0.00657461767443523
0.71875	0.90625	0.00660179411263284
0.71875	0.9375	0.00621635388540367
0.71875	0.90625	0.00660179411263284
0.75	0.875	0.00634383923762984
0.75	0.90625	0.00615083190464738
0.75	0.9375	0.005518979005829
0.71875	0.90625	0.00660179411263284
0.75	0.90625	0.00615083190464738
0.71875	0.96875	0.00519766534729292
0.75	0.9375	0.005518979005829
0.75	0.96875	0.00481283918730044
0.75	0.96875	0.00481283918730044
0.75	1	0.00347262249510112
0.734375	0.984375	0.00422050994911928
0.71875	0.96875	0.00519766534729292
0.75	0.96875	0.00481283918730044
0.734375	0.984375	0.00422050994911928
0.71875	0.9375	0.00621635388540367
0.71875	0.96875	0.00519766534729292
0.703125	0.953125	0.00584540734548801
0.6875	0.9375	0.00657461767443523
0.71875	0.9375	0.00621635388540367
0.703125	0.953125	0.00584540734548801
0.75	0.9375	0.005518979005829
0.71875	0.96875	0.00519766534729292
0.71875	0.9375	0.00621635388540367
0.6875	0.90625	0.00729990765319662
0.65625	0.90625	0.00758714978320674
0.671875	0.890625	0.00753939094951005
0.6875	0.875	0.00747305589531728
0.6875	0.90625	0.00729990765319662
0.671875	0.890625	0.00753939094951005
0.6875	0.90625	0.00729990765319662
0.6875	0.9375	0.00657461767443523
0.671875	0.921875	0.00708642034066246
0.65625	0.90625	0.00758714978320674
0.6875	0.90625	0.00729990765319662
0.671875	0.921875	0.00708642034066246
0.65625	0.875	0.00803338484395698
0.65625	0.90625	0.00758714978320674
0.640625	0.890625	0.00791123157425337
0.625	0.875	0.0083080236356195
0.65625	0.875	0.00803338484395698
0.640625	0.890625	0.00791123157425337
0.65625	0.875	0.00803338484395698
0.6875	0.875	0.00747305589531728
0.671875	0.890625	0.00753939094951005
0.65625	0.90625	0.00758714978320674
0.65625	0.875	0.00803338484395698
0.671875	0.890625	0.00753939094951005
0.6875	0.875	0.00747305589531728
0.75	0.875	0.00634383923762984
0.71875	0.90625	0.00660179411263284
0.71875	0.90625	0.00660179411263284
0.6875	0.9375	0.00657461767443523
0.6875	0.90625	0.00729990765319662
0.6875	0.875	0.00747305589531728
0.71875	0.90625	0.00660179411263284
0.6875	0.90625	0.00729990765319662
0.28125	0.90625	0.00660115334684508
0.3125	0.875	0.00747266578082224
0.3125	0.90625	0.00729937244315324
0.3125	0.9375	0.00657395298131641
0.28125	0.90625	0.00660115334684508
0.3125	0.90625	0.00729937244315324
0.25	0.875	0.00634404405629303
0.3125	0.875	0.00747266578082224
0.28125	0.90625	0.00660115334684508
0.34375	0.875	0.008033262563695
0.34375	0.90625	0.00758636169010302
0.328125	0.890625	0.00753884451796972
0.3125	0.875	0.00747266578082224
0.34375	0.875	0.008033262563695
0.328125	0.890625	0.00753884451796972
0.34375	0.875	0.008033262563695
0.375	0.875	0.00830703094029002
0.359375	0.890625	0.0079104369949762
0.34375	0.90625	0.00758636169010302
0.34375	0.875	0.008033262563695
0.359375	0.890625	0.0079104369949762
0.3125	0.90625	0.00729937244315324
0.34375	0.90625	0.00758636169010302
0.328125	0.921875	0.00708572104688872
0.3125	0.9375	0.00657395298131641
0.3125	0.90625	0.00729937244315324
0.328125	0.921875	0.00708572104688872
0.3125	0.90625	0.00729937244315324
0.3125	0.875	0.00747266578082224
0.328125	0.890625	0.00753884451796972
0.34375	0.90625	0.00758636169010302
0.3125	0.90625	0.00729937244315324
0.328125	0.890625	0.00753884451796972
0.28125	0.96875	0.00519718741166439
0.25	0.9375	0.00551831129198134
0.28125	0.9375	0.00621577256887658
0.28125	0.9375	0.00621577256887658
0.3125	0.9375	0.00657395298131641
0.296875	0.953125	0.00584483152671498
0.28125	0.96875	0.00519718741166439
0.28125	0.9375	0.00621577256887658
0.296875	0.953125	0.00584483152671498
0.25	0.96875	0.00481235660381127
0.28125	0.96875	0.00519718741166439
0.265625	0.984375	0.00422016935229047
0.25	1	0.00347241073984143
0.25	0.96875	0.00481235660381127
0.265625	0.984375	0.00422016935229047
0.25	0.9375	0.00551831129198134
0.28125	0.96875	0.00519718741166439
0.25	0.96875	0.00481235660381127
0.28125	0.90625	0.00660115334684508
0.25	0.9375	0.00551831129198134
0.25	0.90625	0.00615063990446341
0.25	0.875	0.00634404405629303
0.28125	0.90625	0.00660115334684508
0.25	0.90625	0.00615063990446341
0.28125	0.90625	0.00660115334684508
0.3125	0.9375	0.00657395298131641
0.28125	0.9375	0.00621577256887658
0.25	0.9375	0.00551831129198134
0.28125	0.90625	0.00660115334684508
0.28125	0.9375	0.00621577256887658
0.25	0.8125	0.00662981955947356
0.3125	0.8125	0.00772967899381054
0.28125	0.84375	0.00699925744484634
0.28125	0.84375	0.00699925744484634
0.25	0.875	0.00634404405629303
0.25	0.84375	0.00652818182752436
0.25	0.8125	0.00662981955947356
0.28125	0.84375	0.00699925744484634
0.25	0.84375	0.00652818182752436
0.28125	0.78125	0.00728536923396972
0.25	0.8125	0.00662981955947356
0.25	0.78125	0.00667598331244752
0.25	0.75	0.00673395043239533
0.28125	0.78125	0.00728536923396972
0.25	0.78125	0.00667598331244752
0.3125	0.8125	0.00772967899381054
0.25	0.8125	0.00662981955947356
0.28125	0.78125	0.00728536923396972
0.3125	0.875	0.00747266578082224
0.3125	0.8125	0.00772967899381054
0.34375	0.84375	0.00799554965906606
0.34375	0.84375	0.00799554965906606
0.375	0.875	0.00830703094029002
0.34375	0.875	0.008033262563695
0.3125	0.875	0.00747266578082224
0.34375	0.84375	0.00799554965906606
0.34375	0.875	0.008033262563695
0.3125	0.875	0.00747266578082224
0.25	0.875	0.00634404405629303
0.28125	0.84375	0.00699925744484634
0.3125	0.8125	0.00772967899381054
0.3125	0.875	0.00747266578082224
0.28125	0.84375	0.00699925744484634
0.40625	0.96875	0.00643079300405223
0.375	0.9375	0.00734058159232333
0.40625	0.9375	0.00777275522152901
0.4375	0.9375	0.0078427777469607
0.40625	0.96875	0.00643079300405223
0.40625	0.9375	0.00777275522152901
0.40625	0.96875	0.00643079300405223
0.375	1	0.00434497298366782
0.375	0.96875	0.00633435083334336
0.375	0.9375	0.00734058159232333
0.40625	0.96875	0.00643079300405223
0.375	0.96875	0.00633435083334336
0.40625	0.90625	0.00824709027482538
0.375	0.9375	0.00734058159232333
0.375	0.90625	0.00811169434808535
0.375	0.875	0.00830703094029002
0.40625	0.90625	0.00824709027482538
0.375	0.90625	0.00811169434808535
0.40625	0.9375	0.00777275522152901
0.40625	0.90625	0.00824709027482538
0.421875	0.921875	0.00806042469194394
0.4375	0.9375	0.0078427777469607
0.40625	0.9375	0.00777275522152901
0.421875	0.921875	0.00806042469194394
0.375	0.9375	0.00734058159232333
0.40625	0.90625	0.00824709027482538
0.40625	0.9375	0.00777275522152901
0.46875	0.96875	0.00648027881352437
0.4375	1	0.00463119524742856
0.4375	0.96875	0.00665443453671228
0.4375	0.9375	0.0078427777469607
0.46875	0.96875	0.00648027881352437
0.4375	0.96875	0.00665443453671228
0.46875	0.96875	0.00648027881352437
0.5	1	0.00489604753185053
0.46875	1	0.00485483615672339
0.4375	1	0.00463119524742856
0.46875	0.96875	0.00648027881352437
0.46875	1	0.00485483615672339
0.40625	0.96875	0.00643079300405223
0.4375	1	0.00463119524742856
0.40625	1	0.00457879994005034
0.375	1	0.00434497298366782
0.40625	0.96875	0.00643079300405223
0.40625	1	0.00457879994005034
0.40625	0.96875	0.00643079300405223
0.4375	0.9375	0.0078427777469607
0.4375	0.96875	0.00665443453671228
0.4375	1	0.00463119524742856
0.40625	0.96875	0.00643079300405223
0.4375	0.96875	0.00665443453671228
0.3125	0.96875	0.00566531544157784
0.34375	0.96875	0.00592995324096943
0.328125	0.984375	0.00486570403732099
0.3125	1	0.00399939327188743
0.3125	0.96875	0.00566531544157784
0.328125	0.984375	0.00486570403732099
0.3125	0.9375	0.00657395298131641
0.34375	0.96875	0.00592995324096943
0.3125	0.96875	0.00566531544157784
0.34375	1	0.00423711084158552
0.34375	0.96875	0.00592995324096943
0.359375	0.984375	0.00520075252876104
0.375	1	0.00434497298366782
0.34375	1	0.00423711084158552
0.359375	0.984375	0.00520075252876104
0.34375	1	0.00423711084158552
0.3125	1	0.00399939327188743
0.328125	0.984375	0.00486570403732099
0.34375	0.96875	0.00592995324096943
0.34375	1	0.00423711084158552
0.328125	0.984375	0.00486570403732099
0.28125	1	0.00376995034339572
0.28125	0.96875	0.00519718741166439
0.296875	0.984375	0.00464090847612081
0.3125	1	0.00399939327188743
0.28125	1	0.00376995034339572
0.296875	0.984375	0.00464090847612081
0.28125	1	0.00376995034339572
0.25	1	0.00347241073984143
0.265625	0.984375	0.00422016935229047
0.28125	0.96875	0.00519718741166439
0.28125	1	0.00376995034339572
0.265625	0.984375	0.00422016935229047
0.3125	0.96875	0.00566531544157784
0.28125	0.96875	0.00519718741166439
0.296875	0.953125	0.00584483152671498
0.3125	0.9375	0.00657395298131641
0.3125	0.96875	0.00566531544157784
0.296875	0.953125	0.00584483152671498
0.3125	0.96875	0.00566531544157784
0.3125	1	0.00399939327188743
0.296875	0.984375	0.00464090847612081
0.28125	0.96875	0.00519718741166439
0.3125	0.96875	0.00566531544157784
0.296875	0.984375	0.00464090847612081
0.34375	0.90625	0.00758636169010302
0.375	0.9375	0.00734058159232333
0.34375	0.9375	0.00716175023648202
0.34375	0.9375	0.00716175023648202
0.3125	0.9375	0.00657395298131641
0.328125	0.921875	0.00708572104688872
0.34375	0.90625	0.00758636169010302
0.34375	0.9375	0.00716175023648202
0.328125	0.921875	0.00708572104688872
0.375	0.90625	0.00811169434808535
0.34375	0.90625	0.00758636169010302
0.359375	0.890625	0.0079104369949762
0.375	0.875	0.00830703094029002
0.375	0.90625	0.00811169434808535
0.359375	0.890625	0.0079104369949762
0.375	0.9375	0.00734058159232333
0.34375	0.90625	0.00758636169010302
0.375	0.90625	0.00811169434808535
0.34375	0.96875	0.00592995324096943
0.375	0.9375	0.00734058159232333
0.375	0.96875	0.00633435083334336
0.375	0.96875	0.00633435083334336
0.375	1	0.00434497298366782
0.359375	0.984375	0.00520075252876104
0.34375	0.96875	0.00592995324096943
0.375	0.96875	0.00633435083334336
0.359375	0.984375	0.00520075252876104
0.34375	0.96875	0.00592995324096943
0.3125	0.9375	0.00657395298131641
0.34375	0.9375	0.00716175023648202
0.375	0.9375	0.00734058159232333
0.34375	0.96875	0.00592995324096943
0.34375	0.9375	0.00716175023648202
0.15625	0.96875	0.00315483166269571
0.125	0.9375	0.00295762771200031
0.15625	0.9375	0.0037364120357963
0.171875	0.953125	0.00374386116414852
0.15625	0.9375	0.0037364120357963
0.171875	0.9375	0.00402514971934907
0.171875	0.9375	0.00402514971934907
0.1875	0.9375	0.00430306972542443
0.1796875	0.9453125	0.00402873409406882
0.171875	0.953125	0.00374386116414852
0.171875	0.9375	0.00402514971934907
0.1796875	0.9453125	0.00402873409406882
0.15625	0.96875	0.00315483166269571
0.15625	0.9375	0.0037364120357963
0.171875	0.953125	0.00374386116414852
0.125	0.96875	0.00259085042479112
0.15625	0.96875	0.00315483166269571
0.140625	0.984375	0.00240249761170145
0.125	1	0.00182225352020642
0.125	0.96875	0.00259085042479112
0.140625	0.984375	0.00240249761170145
0.125	0.9375	0.00295762771200031
0.15625	0.96875	0.00315483166269571
0.125	0.96875	0.00259085042479112
0.125	0.9375	0.00295762771200031
0.125	0.875	0.00342523893040294
0.15625	0.90625	0.00387045508543133
0.15625	0.9375	0.0037364120357963
0.15625	0.90625	0.00387045508543133
0.171875	0.921875	0.00414156540590808
0.171875	0.9375	0.00402514971934907
0.171875	0.921875	0.00414156540590808
0.1796875	0.9296875	0.0042383967369172
0.1875	0.9375	0.00430306972542443
0.171875	0.9375	0.00402514971934907
0.1796875	0.9296875	0.0042383967369172
0.15625	0.9375	0.0037364120357963
0.171875	0.921875	0.00414156540590808
0.171875	0.9375	0.00402514971934907
0.125	0.9375	0.00295762771200031
0.15625	0.90625	0.00387045508543133
0.15625	0.9375	0.0037364120357963
0.19921875	0.9765625	0.00368491917834364
0.19921875	0.97265625	0.0037954419827029
0.201171875	0.974609375	0.00377123219037048
0.203125	0.9765625	0.00374707308219909
0.19921875	0.9765625	0.00368491917834364
0.201171875	0.974609375	0.00377123219037048
0.19921875	0.9765625	0.00368491917834364
0.1953125	0.9765625	0.00361757334036903
0.197265625	0.974609375	0.00370603416580147
0.19921875	0.97265625	0.0037954419827029
0.19921875	0.9765625	0.00368491917834364
0.197265625	0.974609375	0.00370603416580147
0.203125	0.97265625	0.00386145025850135
0.19921875	0.97265625	0.0037954419827029
0.201171875	0.970703125	0.00388228083276429
0.203125	0.96875	0.00397127161664694
0.203125	0.97265625	0.00386145025850135
0.201171875	0.970703125	0.00388228083276429
0.203125	0.97265625	0.00386145025850135
0.203125	0.9765625	0.00374707308219909
0.201171875	0.974609375	0.00377123219037048
0.19921875	0.97265625	0.0037954419827029
0.203125	0.97265625	0.00386145025850135
0.201171875	0.974609375	0.00377123219037048
0.203125	0.98046875	0.0036313065989299
0.19921875	0.98046875	0.00356590504262441
0.201171875	0.978515625	0.00365544060841402
0.203125	0.9765625	0.00374707308219909
0.203125	0.98046875	0.0036313065989299
0.201171875	0.978515625	0.00365544060841402
0.203125	0.98046875	0.0036313065989299
0.203125	0.984375	0.00351094721891613
0.201171875	0.982421875	0.00353784399522611
0.19921875	0.98046875	0.00356590504262441
0.203125	0.98046875	0.0036313065989299
0.201171875	0.982421875	0.00353784399522611
0.19921875	0.9765625	0.00368491917834364
0.19921875	0.98046875	0.00356590504262441
0.197265625	0.978515625	0.00359163638526583
0.1953125	0.9765625	0.00361757334036903
0.19921875	0.9765625	0.00368491917834364
0.197265625	0.978515625	0.00359163638526583
0.19921875	0.9765625	0.00368491917834364
0.203125	0.9765625	0.00374707308219909
0.201171875	0.978515625	0.00365544060841402
0.19921875	0.98046875	0.00356590504262441
0.19921875	0.9765625	0.00368491917834364
0.201171875	0.978515625	0.00365544060841402
0.19140625	0.97265625	0.00366183296037041
0.1953125	0.96875	0.00384223081595661
0.1953125	0.97265625	0.0037331163608445
0.1953125	0.9765625	0.00361757334036903
0.19140625	0.97265625	0.00366183296037041
0.1953125	0.97265625	0.0037331163608445
0.1875	0.96875	0.00370186402699228
0.1953125	0.96875	0.00384223081595661
0.19140625	0.97265625	0.00366183296037041
0.19921875	0.96875	0.00390870272269253
0.19921875	0.97265625	0.0037954419827029
0.197265625	0.970703125	0.00381797401767526
0.1953125	0.96875	0.00384223081595661
0.19921875	0.96875	0.00390870272269253
0.197265625	0.970703125	0.00381797401767526
0.19921875	0.96875	0.00390870272269253
0.203125	0.96875	0.00397127161664694
0.201171875	0.970703125	0.00388228083276429
0.19921875	0.97265625	0.0037954419827029
0.19921875	0.96875	0.00390870272269253
0.201171875	0.970703125	0.00388228083276429
0.1953125	0.97265625	0.0037331163608445
0.19921875	0.97265625	0.0037954419827029
0.197265625	0.974609375	0.00370603416580147
0.1953125	0.9765625	0.00361757334036903
0.1953125	0.97265625	0.0037331163608445
0.197265625	0.974609375	0.00370603416580147
0.1953125	0.97265625	0.0037331163608445
0.1953125	0.96875	0.00384223081595661
0.197265625	0.970703125	0.00381797401767526
0.19921875	0.97265625	0.0037954419827029
0.1953125	0.97265625	0.0037331163608445
0.197265625	0.970703125	0.00381797401767526
0.2109375	0.96875	0.00411245474573016
0.2109375	0.9765625	0.00386201829433103
0.20703125	0.97265625	0.00391830623295646
0.203125	0.96875	0.00397127161664694
0.2109375	0.96875	0.00411245474573016
0.20703125	0.97265625	0.00391830623295646
0.21875	0.96875	0.00421501020241821
0.2109375	0.9765625	0.00386201829433103
0.2109375	0.96875	0.00411245474573016
0.203125	0.9765625	0.00374707308219909
0.2109375	0.9765625	0.00386201829433103
0.20703125	0.98046875	0.0036876559416003
0.20703125	0.98046875	0.0036876559416003
0.203125	0.984375	0.00351094721891613
0.203125	0.98046875	0.0036313065989299
0.203125	0.9765625	0.00374707308219909
0.20703125	0.98046875	0.0036876559416003
0.203125	0.98046875	0.0036313065989299
0.20703125	0.97265625	0.00391830623295646
0.203125	0.9765625	0.00374707308219909
0.203125	0.97265625	0.00386145025850135
0.203125	0.96875	0.00397127161664694
0.20703125	0.97265625	0.00391830623295646
0.203125	0.97265625	0.00386145025850135
0.2109375	0.9765625	0.00386201829433103
0.203125	0.9765625	0.00374707308219909
0.20703125	0.97265625	0.00391830623295646
0.19140625	0.98828125	0.00321339987091952
0.1953125	0.984375	0.00339533582626545
0.1953125	0.98828125	0.00328225580544349
0.1953125	0.9921875	0.0031572736868423
0.19140625	0.98828125	0.00321339987091952
0.1953125	0.98828125	0.00328225580544349
0.1875	0.984375	0.00327739793566527
0.1953125	0.984375	0.00339533582626545
0.19140625	0.98828125	0.00321339987091952
0.19921875	0.984375	0.00345594020747643
0.19921875	0.98828125	0.00333824494931398
0.197265625	0.986328125	0.00336595825890882
0.1953125	0.984375	0.00339533582626545
0.19921875	0.984375	0.00345594020747643
0.197265625	0.986328125	0.00336595825890882
0.19921875	0.984375	0.00345594020747643
0.203125	0.984375	0.00351094721891613
0.201171875	0.986328125	0.00342454513094436
0.19921875	0.98828125	0.00333824494931398
0.19921875	0.984375	0.00345594020747643
0.201171875	0.986328125	0.00342454513094436
0.1953125	0.98828125	0.00328225580544349
0.19921875	0.98828125	0.00333824494931398
0.197265625	0.990234375	0.00324750079445414
0.1953125	0.9921875	0.0031572736868423
0.1953125	0.98828125	0.00328225580544349
0.197265625	0.990234375	0.00324750079445414
0.1953125	0.98828125	0.00328225580544349
0.1953125	0.984375	0.00339533582626545
0.197265625	0.986328125	0.00336595825890882
0.19921875	0.98828125	0.00333824494931398
0.1953125	0.98828125	0.00328225580544349
0.197265625	0.986328125	0.00336595825890882
0.1875	0.9921875	0.00304142318085671
0.1953125	0.9921875	0.0031572736868423
0.19140625	0.99609375	0.00295917148691678
0.1875	1	0.0027527113977675
0.1875	0.9921875	0.00304142318085671
0.19140625	0.99609375	0.00295917148691678
0.1875	0.9921875	0.00304142318085671
0.1875	0.984375	0.00327739793566527
0.19140625	0.98828125	0.00321339987091952
0.1953125	0.9921875	0.0031572736868423
0.1875	0.9921875	0.00304142318085671
0.19140625	0.98828125	0.00321339987091952
0.1875	0.9765625	0.00350280409833298
0.1953125	0.9765625	0.00361757334036903
0.19140625	0.98046875	0.00344015009810285
0.1875	0.984375	0.00327739793566527
0.1875	0.9765625	0.00350280409833298
0.19140625	0.98046875	0.00344015009810285
0.1875	0.9765625	0.00350280409833298
0.1875	0.96875	0.00370186402699228
0.19140625	0.97265625	0.00366183296037041
0.1953125	0.9765625	0.00361757334036903
0.1875	0.9765625	0.00350280409833298
0.19140625	0.97265625	0.00366183296037041
0.1953125	0.98046875	0.00350958553048188
0.19921875	0.98046875	0.00356590504262441
0.197265625	0.982421875	0.00347840265054159
0.1953125	0.984375	0.00339533582626545
0.1953125	0.98046875	0.00350958553048188
0.197265625	0.982421875	0.00347840265054159
0.1953125	0.98046875	0.00350958553048188
0.1953125	0.9765625	0.00361757334036903
0.197265625	0.978515625	0.00359163638526583
0.19921875	0.98046875	0.00356590504262441
0.1953125	0.98046875	0.00350958553048188
0.197265625	0.978515625	0.00359163638526583
0.19921875	0.984375	0.00345594020747643
0.19921875	0.98046875	0.00356590504262441
0.201171875	0.982421875	0.00353784399522611
0.203125	0.984375	0.00351094721891613
0.19921875	0.984375	0.00345594020747643
0.201171875	0.982421875	0.00353784399522611
0.19921875	0.984375	0.00345594020747643
0.1953125	0.984375	0.00339533582626545
0.197265625	0.982421875	0.00347840265054159
0.19921875	0.98046875	0.00356590504262441
0.19921875	0.984375	0.00345594020747643
0.197265625	0.982421875	0.00347840265054159
0.1953125	0.984375	0.00339533582626545
0.1875	0.984375	0.00327739793566527
0.19140625	0.98046875	0.00344015009810285
0.19140625	0.98046875	0.00344015009810285
0.1953125	0.9765625	0.00361757334036903
0.1953125	0.98046875	0.00350958553048188
0.1953125	0.984375	0.00339533582626545
0.19140625	0.98046875	0.00344015009810285
0.1953125	0.98046875	0.00350958553048188
0.19140625	0.95703125	0.00405623324830097
0.1953125	0.953125	0.0042115272549484
0.1953125	0.95703125	0.00413052384605157
0.1953125	0.9609375	0.00404075386468664
0.19140625	0.95703125	0.00405623324830097
0.1953125	0.95703125	0.00413052384605157
0.1875	0.953125	0.00406899646374027
0.1953125	0.953125	0.0042115272549484
0.19140625	0.95703125	0.00405623324830097
0.19921875	0.953125	0.00428270953204603
0.19921875	0.95703125	0.00419937700232481
0.197265625	0.955078125	0.00420540332680027
0.1953125	0.953125	0.0042115272549484
0.19921875	0.953125	0.00428270953204603
0.197265625	0.955078125	0.00420540332680027
0.19921875	0.953125	0.00428270953204603
0.203125	0.953125	0.00434989083974295
0.201171875	0.955078125	0.0042747494766421
0.19921875	0.95703125	0.00419937700232481
0.19921875	0.953125	0.00428270953204603
0.201171875	0.955078125	0.0042747494766421
0.1953125	0.95703125	0.00413052384605157
0.19921875	0.95703125	0.00419937700232481
0.197265625	0.958984375	0.00412057432384416
0.1953125	0.9609375	0.00404075386468664
0.1953125	0.95703125	0.00413052384605157
0.197265625	0.958984375	0.00412057432384416
0.1953125	0.95703125	0.00413052384605157
0.1953125	0.953125	0.0042115272549484
0.197265625	0.955078125	0.00420540332680027
0.19921875	0.95703125	0.00419937700232481
0.1953125	0.95703125	0.00413052384605157
0.197265625	0.955078125	0.00420540332680027
0.1875	0.9609375	0.00390357026476109
0.1953125	0.9609375	0.00404075386468664
0.19140625	0.96484375	0.00387137062618394
0.1875	0.96875	0.00370186402699228
0.1875	0.9609375	0.00390357026476109
0.19140625	0.96484375	0.00387137062618394
0.1875	0.9609375	0.00390357026476109
0.1875	0.953125	0.00406899646374027
0.19140625	0.95703125	0.00405623324830097
0.1953125	0.9609375	0.00404075386468664
0.1875	0.9609375	0.00390357026476109
0.19140625	0.95703125	0.00405623324830097
0.1875	0.9453125	0.00420551831182814
0.1953125	0.9453125	0.00435138041060283
0.19140625	0.94921875	0.00420672724091856
0.1875	0.953125	0.00406899646374027
0.1875	0.9453125	0.00420551831182814
0.19140625	0.94921875	0.00420672724091856
0.1875	0.9453125	0.00420551831182814
0.1875	0.9375	0.00430306972542443
0.19140625	0.94140625	0.00433084264686315
0.1953125	0.9453125	0.00435138041060283
0.1875	0.9453125	0.00420551831182814
0.19140625	0.94140625	0.00433084264686315
0.1953125	0.94921875	0.00428713357058826
0.19921875	0.94921875	0.00435733769065804
0.197265625	0.951171875	0.00428273842938869
0.1953125	0.953125	0.0042115272549484
0.1953125	0.94921875	0.00428713357058826
0.197265625	0.951171875	0.00428273842938869
0.1953125	0.94921875	0.00428713357058826
0.1953125	0.9453125	0.00435138041060283
0.197265625	0.947265625	0.00435544182110888
0.19921875	0.94921875	0.00435733769065804
0.1953125	0.94921875	0.00428713357058826
0.197265625	0.947265625	0.00435544182110888
0.19921875	0.953125	0.00428270953204603
0.19921875	0.94921875	0.00435733769065804
0.201171875	0.951171875	0.00435416889339325
0.203125	0.953125	0.00434989083974295
0.19921875	0.953125	0.00428270953204603
0.201171875	0.951171875	0.00435416889339325
0.19921875	0.953125	0.00428270953204603
0.1953125	0.953125	0.0042115272549484
0.197265625	0.951171875	0.00428273842938869
0.19921875	0.94921875	0.00435733769065804
0.19921875	0.953125	0.00428270953204603
0.197265625	0.951171875	0.00428273842938869
0.1953125	0.953125	0.0042115272549484
0.1875	0.953125	0.00406899646374027
0.19140625	0.94921875	0.00420672724091856
0.19140625	0.94921875	0.00420672724091856
0.1953125	0.9453125	0.00435138041060283
0.1953125	0.94921875	0.00428713357058826
0.1953125	0.953125	0.0042115272549484
0.19140625	0.94921875	0.00420672724091856
0.1953125	0.94921875	0.00428713357058826
0.203125	0.9609375	0.00418208158211214
0.2109375	0.9609375	0.00430389844165054
0.20703125	0.96484375	0.00414321506595266
0.20703125	0.96484375	0.00414321506595266
0.203125	0.96875	0.00397127161664694
0.203125	0.96484375	0.00408184128697199
0.203125	0.9609375	0.00418208158211214
0.20703125	0.96484375	0.00414321506595266
0.203125	0.96484375	0.00408184128697199
0.20703125	0.95703125	0.00433701490289919
0.203125	0.9609375	0.00418208158211214
0.203125	0.95703125	0.00426928763504291
0.203125	0.953125	0.00434989083974295
0.20703125	0.95703125	0.00433701490289919
0.203125	0.95703125	0.00426928763504291
0.2109375	0.9609375	0.00430389844165054
0.203125	0.9609375	0.00418208158211214
0.20703125	0.95703125	0.00433701490289919
0.2109375	0.9609375	0.00430389844165054
0.21875	0.96875	0.00421501020241821
0.2109375	0.96875	0.00411245474573016
0.2109375	0.96875	0.00411245474573016
0.203125	0.96875	0.00397127161664694
0.20703125	0.96484375	0.00414321506595266
0.2109375	0.9609375	0.00430389844165054
0.2109375	0.96875	0.00411245474573016
0.20703125	0.96484375	0.00414321506595266
0.1953125	0.96484375	0.00394653596814599
0.19921875	0.96484375	0.00401401523162237
0.197265625	0.966796875	0.00392721925354356
0.1953125	0.96875	0.00384223081595661
0.1953125	0.96484375	0.00394653596814599
0.197265625	0.966796875	0.00392721925354356
0.1953125	0.96484375	0.00394653596814599
0.1953125	0.9609375	0.00404075386468664
0.197265625	0.962890625	0.00402790640493018
0.19921875	0.96484375	0.00401401523162237
0.1953125	0.96484375	0.00394653596814599
0.197265625	0.962890625	0.00402790640493018
0.19921875	0.96875	0.00390870272269253
0.19921875	0.96484375	0.00401401523162237
0.201171875	0.966796875	0.00399341851751092
0.203125	0.96875	0.00397127161664694
0.19921875	0.96875	0.00390870272269253
0.201171875	0.966796875	0.00399341851751092
0.19921875	0.96875	0.00390870272269253
0.1953125	0.96875	0.00384223081595661
0.197265625	0.966796875	0.00392721925354356
0.19921875	0.96484375	0.00401401523162237
0.19921875	0.96875	0.00390870272269253
0.197265625	0.966796875	0.00392721925354356
0.1953125	0.96875	0.00384223081595661
0.1875	0.96875	0.00370186402699228
0.19140625	0.96484375	0.00387137062618394
0.19140625	0.96484375	0.00387137062618394
0.1953125	0.9609375	0.00404075386468664
0.1953125	0.96484375	0.00394653596814599
0.1953125	0.96875	0.00384223081595661
0.19140625	0.96484375	0.00387137062618394
0.1953125	0.96484375	0.00394653596814599
0.19921875	0.9609375	0.00411314774880146
0.19921875	0.95703125	0.00419937700232481
0.201171875	0.958984375	0.00419150259419038
0.203125	0.9609375	0.00418208158211214
0.19921875	0.9609375	0.00411314774880146
0.201171875	0.958984375	0.00419150259419038
0.19921875	0.9609375	0.00411314774880146
0.1953125	0.9609375	0.00404075386468664
0.197265625	0.958984375	0.00412057432384416
0.19921875	0.95703125	0.00419937700232481
0.19921875	0.9609375	0.00411314774880146
0.197265625	0.958984375	0.00412057432384416
0.203125	0.95703125	0.00426928763504291
0.19921875	0.95703125	0.00419937700232481
0.201171875	0.955078125	0.0042747494766421
0.203125	0.953125	0.00434989083974295
0.203125	0.95703125	0.00426928763504291
0.201171875	0.955078125	0.0042747494766421
0.203125	0.95703125	0.00426928763504291
0.203125	0.9609375	0.00418208158211214
0.201171875	0.958984375	0.00419150259419038
0.19921875	0.95703125	0.00419937700232481
0.203125	0.95703125	0.00426928763504291
0.201171875	0.958984375	0.00419150259419038
0.203125	0.96484375	0.00408184128697199
0.19921875	0.96484375	0.00401401523162237
0.201171875	0.962890625	0.00409789914646029
0.203125	0.9609375	0.00418208158211214
0.203125	0.96484375	0.00408184128697199
0.201171875	0.962890625	0.00409789914646029
0.203125	0.96484375	0.00408184128697199
0.203125	0.96875	0.00397127161664694
0.201171875	0.966796875	0.00399341851751092
0.19921875	0.96484375	0.00401401523162237
0.203125	0.96484375	0.00408184128697199
0.201171875	0.966796875	0.00399341851751092
0.19921875	0.9609375	0.00411314774880146
0.19921875	0.96484375	0.00401401523162237
0.197265625	0.962890625	0.00402790640493018
0.1953125	0.9609375	0.00404075386468664
0.19921875	0.9609375	0.00411314774880146
0.197265625	0.962890625	0.00402790640493018
0.19921875	0.9609375	0.00411314774880146
0.203125	0.9609375	0.00418208158211214
0.201171875	0.962890625	0.00409789914646029
0.19921875	0.96484375	0.00401401523162237
0.19921875	0.9609375	0.00411314774880146
0.201171875	0.962890625	0.00409789914646029
0.234375	0.984375	0.00395734177730748
0.21875	1	0.00313801882781945
0.21875	0.984375	0.0037834303824429
0.21875	0.96875	0.00421501020241821
0.234375	0.984375	0.00395734177730748
0.21875	0.984375	0.0037834303824429
0.25	1	0.00347241073984143
0.21875	1	0.00313801882781945
0.234375	0.984375	0.00395734177730748
0.203125	0.9921875	0.00327328336274776
0.2109375	0.9921875	0.00337204655042916
0.20703125	0.99609375	0.00316879135252238
0.20703125	0.99609375	0.00316879135252238
0.203125	1	0.00295989488430904
0.203125	0.99609375	0.00313189197391957
0.203125	0.9921875	0.00327328336274776
0.20703125	0.99609375	0.00316879135252238
0.203125	0.99609375	0.00313189197391957
0.20703125	0.98828125	0.00345400821441707
0.203125	0.9921875	0.00327328336274776
0.203125	0.98828125	0.00339935619932264
0.203125	0.984375	0.00351094721891613
0.20703125	0.98828125	0.00345400821441707
0.203125	0.98828125	0.00339935619932264
0.2109375	0.9921875	0.00337204655042916
0.203125	0.9921875	0.00327328336274776
0.20703125	0.98828125	0.00345400821441707
0.2109375	0.9921875	0.00337204655042916
0.21875	1	0.00313801882781945
0.2109375	1	0.00305990447013494
0.2109375	1	0.00305990447013494
0.203125	1	0.00295989488430904
0.20703125	0.99609375	0.00316879135252238
0.2109375	0.9921875	0.00337204655042916
0.2109375	1	0.00305990447013494
0.20703125	0.99609375	0.00316879135252238
0.1953125	0.99609375	0.00302454883992997
0.19921875	0.99609375	0.00307708576626181
0.197265625	0.998046875	0.00296805806733477
0.1953125	1	0.0028618248334434
0.1953125	0.99609375	0.00302454883992997
0.197265625	0.998046875	0.00296805806733477
0.1953125	0.99609375	0.00302454883992997
0.1953125	0.9921875	0.0031572736868423
0.197265625	0.994140625	0.00311794793929284
0.19921875	0.99609375	0.00307708576626181
0.1953125	0.99609375	0.00302454883992997
0.197265625	0.994140625	0.00311794793929284
0.19921875	1	0.00291591617178785
0.19921875	0.99609375	0.00307708576626181
0.201171875	0.998046875	0.00301961478977159
0.203125	1	0.00295989488430904
0.19921875	1	0.00291591617178785
0.201171875	0.998046875	0.00301961478977159
0.19921875	1	0.00291591617178785
0.1953125	1	0.0028618248334434
0.197265625	0.998046875	0.00296805806733477
0.19921875	0.99609375	0.00307708576626181
0.19921875	1	0.00291591617178785
0.197265625	0.998046875	0.00296805806733477
0.1953125	1	0.0028618248334434
0.1875	1	0.0027527113977675
0.19140625	0.99609375	0.00295917148691678
0.19140625	0.99609375	0.00295917148691678
0.1953125	0.9921875	0.0031572736868423
0.1953125	0.99609375	0.00302454883992997
0.1953125	1	0.0028618248334434
0.19140625	0.99609375	0.00295917148691678
0.1953125	0.99609375	0.00302454883992997
0.19921875	0.9921875	0.00321935174885922
0.19921875	0.98828125	0.00333824494931398
0.201171875	0.990234375	0.00330688976610394
0.203125	0.9921875	0.00327328336274776
0.19921875	0.9921875	0.00321935174885922
0.201171875	0.990234375	0.00330688976610394
0.19921875	0.9921875	0.00321935174885922
0.1953125	0.9921875	0.0031572736868423
0.197265625	0.990234375	0.00324750079445414
0.19921875	0.98828125	0.00333824494931398
0.19921875	0.9921875	0.00321935174885922
0.197265625	0.990234375	0.00324750079445414
0.203125	0.98828125	0.00339935619932264
0.19921875	0.98828125	0.00333824494931398
0.201171875	0.986328125	0.00342454513094436
0.203125	0.984375	0.00351094721891613
0.203125	0.98828125	0.00339935619932264
0.201171875	0.986328125	0.00342454513094436
0.203125	0.98828125	0.00339935619932264
0.203125	0.9921875	0.00327328336274776
0.201171875	0.990234375	0.00330688976610394
0.19921875	0.98828125	0.00333824494931398
0.203125	0.98828125	0.00339935619932264
0.201171875	0.990234375	0.00330688976610394
0.203125	0.99609375	0.00313189197391957
0.19921875	0.99609375	0.00307708576626181
0.201171875	0.994140625	0.00317403056714731
0.203125	0.9921875	0.00327328336274776
0.203125	0.99609375	0.00313189197391957
0.201171875	0.994140625	0.00317403056714731
0.203125	0.99609375	0.00313189197391957
0.203125	1	0.00295989488430904
0.201171875	0.998046875	0.00301961478977159
0.19921875	0.99609375	0.00307708576626181
0.203125	0.99609375	0.00313189197391957
0.201171875	0.998046875	0.00301961478977159
0.19921875	0.9921875	0.00321935174885922
0.19921875	0.99609375	0.00307708576626181
0.197265625	0.994140625	0.00311794793929284
0.1953125	0.9921875	0.0031572736868423
0.19921875	0.9921875	0.00321935174885922
0.197265625	0.994140625	0.00311794793929284
0.19921875	0.9921875	0.00321935174885922
0.203125	0.9921875	0.00327328336274776
0.201171875	0.994140625	0.00317403056714731
0.19921875	0.99609375	0.00307708576626181
0.19921875	0.9921875	0.00321935174885922
0.201171875	0.994140625	0.00317403056714731
0.2109375	0.9765625	0.00386201829433103
0.21875	0.984375	0.0037834303824429
0.2109375	0.984375	0.00365185658930381
0.2109375	0.984375	0.00365185658930381
0.203125	0.984375	0.00351094721891613
0.20703125	0.98046875	0.0036876559416003
0.2109375	0.9765625	0.00386201829433103
0.2109375	0.984375	0.00365185658930381
0.20703125	0.98046875	0.0036876559416003
0.21875	0.96875	0.00421501020241821
0.21875	0.984375	0.0037834303824429
0.2109375	0.9765625	0.00386201829433103
0.21875	0.984375	0.0037834303824429
0.21875	1	0.00313801882781945
0.2109375	0.9921875	0.00337204655042916
0.2109375	0.984375	0.00365185658930381
0.2109375	0.9921875	0.00337204655042916
0.20703125	0.98828125	0.00345400821441707
0.203125	0.984375	0.00351094721891613
0.2109375	0.984375	0.00365185658930381
0.20703125	0.98828125	0.00345400821441707
0.21875	0.984375	0.0037834303824429
0.2109375	0.9921875	0.00337204655042916
0.2109375	0.984375	0.00365185658930381
0.171875	0.984375	0.00301064546099975
0.15625	1	0.00226436351129026
0.15625	0.984375	0.00276050876672401
0.15625	0.96875	0.00315483166269571
0.171875	0.984375	0.00301064546099975
0.15625	0.984375	0.00276050876672401
0.171875	1	0.00252933602014833
0.171875	0.984375	0.00301064546099975
0.1796875	0.9921875	0.00288508227409594
0.1875	1	0.0027527113977675
0.171875	1	0.00252933602014833
0.1796875	0.9921875	0.00288508227409594
0.15625	1	0.00226436351129026
0.171875	0.984375	0.00301064546099975
0.171875	1	0.00252933602014833
0.140625	0.984375	0.00240249761170145
0.15625	1	0.00226436351129026
0.140625	1	0.00205942051342034
0.125	1	0.00182225352020642
0.140625	0.984375	0.00240249761170145
0.140625	1	0.00205942051342034
0.140625	0.984375	0.00240249761170145
0.15625	0.96875	0.00315483166269571
0.15625	0.984375	0.00276050876672401
0.15625	1	0.00226436351129026
0.140625	0.984375	0.00240249761170145
0.15625	0.984375	0.00276050876672401
0.171875	0.96875	0.0034739758558661
0.171875	0.953125	0.00374386116414852
0.1796875	0.9609375	0.00374447764706503
0.1875	0.96875	0.00370186402699228
0.171875	0.96875	0.0034739758558661
0.1796875	0.9609375	0.00374447764706503
0.15625	0.96875	0.00315483166269571
0.171875	0.953125	0.00374386116414852
0.171875	0.96875	0.0034739758558661
0.1875	0.953125	0.00406899646374027
0.171875	0.953125	0.00374386116414852
0.1796875	0.9453125	0.00402873409406882
0.1796875	0.9453125	0.00402873409406882
0.1875	0.9375	0.00430306972542443
0.1875	0.9453125	0.00420551831182814
0.1875	0.953125	0.00406899646374027
0.1796875	0.9453125	0.00402873409406882
0.1875	0.9453125	0.00420551831182814
0.1796875	0.9609375	0.00374447764706503
0.1875	0.953125	0.00406899646374027
0.1875	0.9609375	0.00390357026476109
0.1875	0.96875	0.00370186402699228
0.1796875	0.9609375	0.00374447764706503
0.1875	0.9609375	0.00390357026476109
0.171875	0.953125	0.00374386116414852
0.1875	0.953125	0.00406899646374027
0.1796875	0.9609375	0.00374447764706503
0.1875	0.984375	0.00327739793566527
0.171875	0.984375	0.00301064546099975
0.1796875	0.9765625	0.00334796258303852
0.1796875	0.9765625	0.00334796258303852
0.1875	0.96875	0.00370186402699228
0.1875	0.9765625	0.00350280409833298
0.1875	0.984375	0.00327739793566527
0.1796875	0.9765625	0.00334796258303852
0.1875	0.9765625	0.00350280409833298
0.1796875	0.9921875	0.00288508227409594
0.1875	0.984375	0.00327739793566527
0.1875	0.9921875	0.00304142318085671
0.1875	1	0.0027527113977675
0.1796875	0.9921875	0.00288508227409594
0.1875	0.9921875	0.00304142318085671
0.171875	0.984375	0.00301064546099975
0.1875	0.984375	0.00327739793566527
0.1796875	0.9921875	0.00288508227409594
0.171875	0.984375	0.00301064546099975
0.15625	0.96875	0.00315483166269571
0.171875	0.96875	0.0034739758558661
0.171875	0.96875	0.0034739758558661
0.1875	0.96875	0.00370186402699228
0.1796875	0.9765625	0.00334796258303852
0.171875	0.984375	0.00301064546099975
0.171875	0.96875	0.0034739758558661
0.1796875	0.9765625	0.00334796258303852
0.0625	0.96875	0.00129205294622455
0.09375	0.96875	0.00190019829118178
0.078125	0.984375	0.00129293073996433
0.0625	1	0.000890161754015144
0.0625	0.96875	0.00129205294622455
0.078125	0.984375	0.00129293073996433
0.0625	0.9375	0.00154370444374548
0.09375	0.96875	0.00190019829118178
0.0625	0.96875	0.00129205294622455
0.09375	1	0.00137348263544833
0.09375	0.96875	0.00190019829118178
0.109375	0.984375	0.00194487500651326
0.125	1	0.00182225352020642
0.09375	1	0.00137348263544833
0.109375	0.984375	0.00194487500651326
0.09375	1	0.00137348263544833
0.0625	1	0.000890161754015144
0.078125	0.984375	0.00129293073996433
0.09375	0.96875	0.00190019829118178
0.09375	1	0.00137348263544833
0.078125	0.984375	0.00129293073996433
0.03125	1	0.000455547439116592
0.03125	0.96875	0.000586177719021724
0.046875	0.984375	0.00082806369987639
0.0625	1	0.000890161754015144
0.03125	1	0.000455547439116592
0.046875	0.984375	0.00082806369987639
0.03125	1	0.000455547439116592
0	1	0
0.015625	0.984375	0.000205719761167146
0.03125	0.96875	0.000586177719021724
0.03125	1	0.000455547439116592
0.015625	0.984375	0.000205719761167146
0.03125	0.96875	0.000586177719021724
0.0625	0.9375	0.00154370444374548
0.0625	0.96875	0.00129205294622455
0.0625	0.96875	0.00129205294622455
0.0625	1	0.000890161754015144
0.046875	0.984375	0.00082806369987639
0.03125	0.96875	0.000586177719021724
0.0625	0.96875	0.00129205294622455
0.046875	0.984375	0.00082806369987639
0.125	0.9375	0.00295762771200031
0.0625	0.9375	0.00154370444374548
0.09375	0.90625	0.00222248730237398
0.125	0.875	0.00342523893040294
0.125	0.9375	0.00295762771200031
0.09375	0.90625	0.00222248730237398
0.09375	0.96875	0.00190019829118178
0.125	0.9375	0.00295762771200031
0.125	0.96875	0.00259085042479112
0.125	0.96875	0.00259085042479112
0.125	1	0.00182225352020642
0.109375	0.984375	0.00194487500651326
0.09375	0.96875	0.00190019829118178
0.125	0.96875	0.00259085042479112
0.109375	0.984375	0.00194487500651326
0.0625	0.9375	0.00154370444374548
0.125	0.9375	0.00295762771200031
0.09375	0.96875	0.00190019829118178
0.203125	0.8515625	0.0055070975128394
0.1953125	0.8515625	0.00533237840021092
0.19921875	0.84765625	0.00543509019231425
0.203125	0.84765625	0.00552107839568641
0.19921875	0.84765625	0.00543509019231425
0.201171875	0.845703125	0.00548399520899968
0.203125	0.84375	0.00553260307401919
0.203125	0.84765625	0.00552107839568641
0.201171875	0.845703125	0.00548399520899968
0.203125	0.8515625	0.0055070975128394
0.19921875	0.84765625	0.00543509019231425
0.203125	0.84765625	0.00552107839568641
0.203125	0.8515625	0.0055070975128394
0.203125	0.859375	0.00546591101956588
0.19921875	0.85546875	0.00539916690441078
0.1953125	0.8515625	0.00533237840021092
0.203125	0.8515625	0.0055070975128394
0.19921875	0.85546875	0.00539916690441078
0.19140625	0.84765625	0.00525285012336721
0.1953125	0.84375	0.00535690023076026
0.1953125	0.84765625	0.00534594097251589
0.1953125	0.8515625	0.00533237840021092
0.19140625	0.84765625	0.00525285012336721
0.1953125	0.84765625	0.00534594097251589
0.1875	0.84375	0.00517014478490358
0.1953125	0.84375	0.00535690023076026
0.19140625	0.84765625	0.00525285012336721
0.19921875	0.84375	0.00544614555950008
0.19921875	0.84765625	0.00543509019231425
0.197265625	0.845703125	0.00539622696119007
0.1953125	0.84375	0.00535690023076026
0.19921875	0.84375	0.00544614555950008
0.197265625	0.845703125	0.00539622696119007
0.19921875	0.84375	0.00544614555950008
0.203125	0.84375	0.00553260307401919
0.201171875	0.845703125	0.00548399520899968
0.19921875	0.84765625	0.00543509019231425
0.19921875	0.84375	0.00544614555950008
0.201171875	0.845703125	0.00548399520899968
0.19921875	0.84765625	0.00543509019231425
0.1953125	0.8515625	0.00533237840021092
0.1953125	0.84765625	0.00534594097251589
0.1953125	0.84765625	0.00534594097251589
0.1953125	0.84375	0.00535690023076026
0.197265625	0.845703125	0.00539622696119007
0.19921875	0.84765625	0.00543509019231425
0.1953125	0.84765625	0.00534594097251589
0.197265625	0.845703125	0.00539622696119007
0.2109375	0.84375	0.00570397138070277
0.2109375	0.8515625	0.00566934948883462
0.20703125	0.84765625	0.00560548624759499
0.203125	0.84375	0.00553260307401919
0.2109375	0.84375	0.00570397138070277
0.20703125	0.84765625	0.00560548624759499
0.21875	0.84375	0.0058522410641647
0.2109375	0.8515625	0.00566934948883462
0.2109375	0.84375	0.00570397138070277
0.2109375	0.8515625	0.00566934948883462
0.203125	0.859375	0.00546591101956588
0.203125	0.8515625	0.0055070975128394
0.20703125	0.84765625	0.00560548624759499
0.203125	0.8515625	0.0055070975128394
0.203125	0.84765625	0.00552107839568641
0.203125	0.84375	0.00553260307401919
0.20703125	0.84765625	0.00560548624759499
0.203125	0.84765625	0.00552107839568641
0.2109375	0.8515625	0.00566934948883462
0.203125	0.8515625	0.0055070975128394
0.20703125	0.84765625	0.00560548624759499
0.19140625	0.86328125	0.0051785056483032
0.1953125	0.859375	0.00529497556507867
0.1953125	0.86328125	0.00526863053557154
0.1953125	0.8671875	0.00523843181674892
0.19140625	0.86328125	0.0051785056483032
0.1953125	0.86328125	0.00526863053557154
0.1875	0.859375	0.00511630139453144
0.1953125	0.859375	0.00529497556507867
0.19140625	0.86328125	0.0051785056483032
0.19921875	0.859375	0.00538145133815718
0.19921875	0.86328125	0.00535756771104546
0.197265625	0.861328125	0.00532626195233753
0.1953125	0.859375	0.00529497556507867
0.19921875	0.859375	0.00538145133815718
0.197265625	0.861328125	0.00532626195233753
0.19921875	0.859375	0.00538145133815718
0.203125	0.859375	0.00546591101956588
0.201171875	0.861328125	0.00541260857762359
0.19921875	0.86328125	0.00535756771104546
0.19921875	0.859375	0.00538145133815718
0.201171875	0.861328125	0.00541260857762359
0.1953125	0.86328125	0.00526863053557154
0.19921875	0.86328125	0.00535756771104546
0.197265625	0.865234375	0.00529886115990319
0.1953125	0.8671875	0.00523843181674892
0.1953125	0.86328125	0.00526863053557154
0.197265625	0.865234375	0.00529886115990319
0.1953125	0.86328125	0.00526863053557154
0.1953125	0.859375	0.00529497556507867
0.197265625	0.861328125	0.00532626195233753
0.19921875	0.86328125	0.00535756771104546
0.1953125	0.86328125	0.00526863053557154
0.197265625	0.861328125	0.00532626195233753
0.1875	0.8671875	0.00505542846128098
0.1953125	0.8671875	0.00523843181674892
0.19140625	0.87109375	0.00511030320384369
0.1875	0.875	0.00498154778958721
0.1875	0.8671875	0.00505542846128098
0.19140625	0.87109375	0.00511030320384369
0.1875	0.8671875	0.00505542846128098
0.1875	0.859375	0.00511630139453144
0.19140625	0.86328125	0.0051785056483032
0.1953125	0.8671875	0.00523843181674892
0.1875	0.8671875	0.00505542846128098
0.19140625	0.86328125	0.0051785056483032
0.1953125	0.8515625	0.00533237840021092
0.1875	0.859375	0.00511630139453144
0.1875	0.8515625	0.00515176041949625
0.1875	0.8515625	0.00515176041949625
0.1875	0.84375	0.00517014478490358
0.19140625	0.84765625	0.00525285012336721
0.1953125	0.8515625	0.00533237840021092
0.1875	0.8515625	0.00515176041949625
0.19140625	0.84765625	0.00525285012336721
0.1953125	0.859375	0.00529497556507867
0.1953125	0.8515625	0.00533237840021092
0.19921875	0.85546875	0.00539916690441078
0.19921875	0.85546875	0.00539916690441078
0.203125	0.859375	0.00546591101956588
0.19921875	0.859375	0.00538145133815718
0.1953125	0.859375	0.00529497556507867
0.19921875	0.85546875	0.00539916690441078
0.19921875	0.859375	0.00538145133815718
0.1875	0.859375	0.00511630139453144
0.1953125	0.8515625	0.00533237840021092
0.1953125	0.859375	0.00529497556507867
0.19140625	0.83203125	0.00527636655519095
0.1953125	0.828125	0.00537532035780299
0.1953125	0.83203125	0.00537208343300018
0.1953125	0.8359375	0.00536683419587764
0.19140625	0.83203125	0.00527636655519095
0.1953125	0.83203125	0.00537208343300018
0.1875	0.828125	0.00518943053445488
0.1953125	0.828125	0.00537532035780299
0.19140625	0.83203125	0.00527636655519095
0.19921875	0.828125	0.00546711848580269
0.19921875	0.83203125	0.00546165332207299
0.197265625	0.830078125	0.0054181164702562
0.1953125	0.828125	0.00537532035780299
0.19921875	0.828125	0.00546711848580269
0.197265625	0.830078125	0.0054181164702562
0.19921875	0.828125	0.00546711848580269
0.203125	0.828125	0.00555588456094677
0.201171875	0.830078125	0.00550871410713414
0.19921875	0.83203125	0.00546165332207299
0.19921875	0.828125	0.00546711848580269
0.201171875	0.830078125	0.00550871410713414
0.19921875	0.83203125	0.00546165332207299
0.1953125	0.8359375	0.00536683419587764
0.1953125	0.83203125	0.00537208343300018
0.1953125	0.83203125	0.00537208343300018
0.1953125	0.828125	0.00537532035780299
0.197265625	0.830078125	0.0054181164702562
0.19921875	0.83203125	0.00546165332207299
0.1953125	0.83203125	0.00537208343300018
0.197265625	0.830078125	0.0054181164702562
0.1875	0.8359375	0.00518399243611571
0.1953125	0.8359375	0.00536683419587764
0.19140625	0.83984375	0.00526920088429791
0.1875	0.84375	0.00517014478490358
0.1875	0.8359375	0.00518399243611571
0.19140625	0.83984375	0.00526920088429791
0.1875	0.8359375	0.00518399243611571
0.1875	0.828125	0.00518943053445488
0.19140625	0.83203125	0.00527636655519095
0.1953125	0.8359375	0.00536683419587764
0.1875	0.8359375	0.00518399243611571
0.19140625	0.83203125	0.00527636655519095
0.1875	0.8203125	0.00519465743283431
0.1953125	0.8203125	0.00537968873291638
0.19140625	0.82421875	0.0052824438918482
0.1875	0.828125	0.00518943053445488
0.1875	0.8203125	0.00519465743283431
0.19140625	0.82421875	0.0052824438918482
0.1875	0.8203125	0.00519465743283431
0.1875	0.8125	0.00518892142873656
0.19140625	0.81640625	0.00528484828673348
0.1953125	0.8203125	0.00537968873291638
0.1875	0.8203125	0.00519465743283431
0.19140625	0.81640625	0.00528484828673348
0.1953125	0.82421875	0.00537923586463983
0.19921875	0.82421875	0.00547032250242998
0.197265625	0.826171875	0.00542206382784532
0.1953125	0.828125	0.00537532035780299
0.1953125	0.82421875	0.00537923586463983
0.197265625	0.826171875	0.00542206382784532
0.1953125	0.82421875	0.00537923586463983
0.1953125	0.8203125	0.00537968873291638
0.197265625	0.822265625	0.00542551031642951
0.19921875	0.82421875	0.00547032250242998
0.1953125	0.82421875	0.00537923586463983
0.197265625	0.822265625	0.00542551031642951
0.19921875	0.828125	0.00546711848580269
0.19921875	0.82421875	0.00547032250242998
0.201171875	0.826171875	0.00551381522702212
0.203125	0.828125	0.00555588456094677
0.19921875	0.828125	0.00546711848580269
0.201171875	0.826171875	0.00551381522702212
0.19921875	0.828125	0.00546711848580269
0.1953125	0.828125	0.00537532035780299
0.197265625	0.826171875	0.00542206382784532
0.19921875	0.82421875	0.00547032250242998
0.19921875	0.828125	0.00546711848580269
0.197265625	0.826171875	0.00542206382784532
0.1953125	0.828125	0.00537532035780299
0.1875	0.828125	0.00518943053445488
0.19140625	0.82421875	0.0052824438918482
0.19140625	0.82421875	0.0052824438918482
0.1953125	0.8203125	0.00537968873291638
0.1953125	0.82421875	0.00537923586463983
0.1953125	0.828125	0.00537532035780299
0.19140625	0.82421875	0.0052824438918482
0.1953125	0.82421875	0.00537923586463983
0.203125	0.8359375	0.00554915499195064
0.2109375	0.8359375	0.00571899023349386
0.20703125	0.83984375	0.00562653832666915
0.20703125	0.83984375	0.00562653832666915
0.203125	0.84375	0.00553260307401919
0.203125	0.83984375	0.00554200505129522
0.203125	0.8359375	0.00554915499195064
0.20703125	0.83984375	0.00562653832666915
0.203125	0.83984375	0.00554200505129522
0.20703125	0.83203125	0.00564189704929069
0.203125	0.8359375	0.00554915499195064
0.203125	0.83203125	0.00555267819667591
0.203125	0.828125	0.00555588456094677
0.20703125	0.83203125	0.00564189704929069
0.203125	0.83203125	0.00555267819667591
0.2109375	0.8359375	0.00571899023349386
0.203125	0.8359375	0.00554915499195064
0.20703125	0.83203125	0.00564189704929069
0.2109375	0.8359375	0.00571899023349386
0.21875	0.84375	0.0058522410641647
0.2109375	0.84375	0.00570397138070277
0.2109375	0.84375	0.00570397138070277
0.203125	0.84375	0.00553260307401919
0.20703125	0.83984375	0.00562653832666915
0.2109375	0.8359375	0.00571899023349386
0.2109375	0.84375	0.00570397138070277
0.20703125	0.83984375	0.00562653832666915
0.1953125	0.83984375	0.00536381747009076
0.19921875	0.83984375	0.0054532022759056
0.197265625	0.841796875	0.00540448084516004
0.1953125	0.84375	0.00535690023076026
0.1953125	0.83984375	0.00536381747009076
0.197265625	0.841796875	0.00540448084516004
0.1953125	0.83984375	0.00536381747009076
0.1953125	0.8359375	0.00536683419587764
0.197265625	0.837890625	0.00541047440346022
0.19921875	0.83984375	0.0054532022759056
0.1953125	0.83984375	0.00536381747009076
0.197265625	0.837890625	0.00541047440346022
0.19921875	0.84375	0.00544614555950008
0.19921875	0.83984375	0.0054532022759056
0.201171875	0.841796875	0.00549333072551264
0.203125	0.84375	0.00553260307401919
0.19921875	0.84375	0.00544614555950008
0.201171875	0.841796875	0.00549333072551264
0.19921875	0.84375	0.00544614555950008
0.1953125	0.84375	0.00535690023076026
0.197265625	0.841796875	0.00540448084516004
0.19921875	0.83984375	0.0054532022759056
0.19921875	0.84375	0.00544614555950008
0.197265625	0.841796875	0.00540448084516004
0.1953125	0.84375	0.00535690023076026
0.1875	0.84375	0.00517014478490358
0.19140625	0.83984375	0.00526920088429791
0.19140625	0.83984375	0.00526920088429791
0.1953125	0.8359375	0.00536683419587764
0.1953125	0.83984375	0.00536381747009076
0.1953125	0.84375	0.00535690023076026
0.19140625	0.83984375	0.00526920088429791
0.1953125	0.83984375	0.00536381747009076
0.19921875	0.83203125	0.00546165332207299
0.203125	0.8359375	0.00554915499195064
0.19921875	0.8359375	0.00545971372632914
0.1953125	0.8359375	0.00536683419587764
0.19921875	0.83203125	0.00546165332207299
0.19921875	0.8359375	0.00545971372632914
0.203125	0.83203125	0.00555267819667591
0.19921875	0.83203125	0.00546165332207299
0.201171875	0.830078125	0.00550871410713414
0.203125	0.828125	0.00555588456094677
0.203125	0.83203125	0.00555267819667591
0.201171875	0.830078125	0.00550871410713414
0.203125	0.8359375	0.00554915499195064
0.19921875	0.83203125	0.00546165332207299
0.203125	0.83203125	0.00555267819667591
0.203125	0.83984375	0.00554200505129522
0.19921875	0.83984375	0.0054532022759056
0.201171875	0.837890625	0.00550117269444497
0.203125	0.8359375	0.00554915499195064
0.203125	0.83984375	0.00554200505129522
0.201171875	0.837890625	0.00550117269444497
0.203125	0.83984375	0.00554200505129522
0.203125	0.84375	0.00553260307401919
0.201171875	0.841796875	0.00549333072551264
0.19921875	0.83984375	0.0054532022759056
0.203125	0.83984375	0.00554200505129522
0.201171875	0.841796875	0.00549333072551264
0.19921875	0.8359375	0.00545971372632914
0.19921875	0.83984375	0.0054532022759056
0.197265625	0.837890625	0.00541047440346022
0.1953125	0.8359375	0.00536683419587764
0.19921875	0.8359375	0.00545971372632914
0.197265625	0.837890625	0.00541047440346022
0.19921875	0.8359375	0.00545971372632914
0.203125	0.8359375	0.00554915499195064
0.201171875	0.837890625	0.00550117269444497
0.19921875	0.83984375	0.0054532022759056
0.19921875	0.8359375	0.00545971372632914
0.201171875	0.837890625	0.00550117269444497
0.234375	0.859375	0.00611219254130082
0.21875	0.875	0.00573302159432729
0.21875	0.859375	0.00580289062199342
0.21875	0.84375	0.0058522410641647
0.234375	0.859375	0.00611219254130082
0.21875	0.859375	0.00580289062199342
0.25	0.875	0.00634404405629303
0.21875	0.875	0.00573302159432729
0.234375	0.859375	0.00611219254130082
0.203125	0.8671875	0.00542133212982533
0.2109375	0.8671875	0.00559482383522312
0.20703125	0.87109375	0.00548452520856117
0.20703125	0.87109375	0.00548452520856117
0.203125	0.875	0.0053568150651169
0.203125	0.87109375	0.00539067705548583
0.203125	0.8671875	0.00542133212982533
0.20703125	0.87109375	0.00548452520856117
0.203125	0.87109375	0.00539067705548583
0.20703125	0.86328125	0.00553183003861318
0.203125	0.8671875	0.00542133212982533
0.203125	0.86328125	0.0054438388226888
0.203125	0.859375	0.00546591101956588
0.20703125	0.86328125	0.00553183003861318
0.203125	0.86328125	0.0054438388226888
0.2109375	0.8671875	0.00559482383522312
0.203125	0.8671875	0.00542133212982533
0.20703125	0.86328125	0.00553183003861318
0.2109375	0.8671875	0.00559482383522312
0.21875	0.875	0.00573302159432729
0.2109375	0.875	0.00555278753743976
0.2109375	0.875	0.00555278753743976
0.203125	0.875	0.0053568150651169
0.20703125	0.87109375	0.00548452520856117
0.2109375	0.8671875	0.00559482383522312
0.2109375	0.875	0.00555278753743976
0.20703125	0.87109375	0.00548452520856117
0.1953125	0.87109375	0.00520518218325988
0.19921875	0.87109375	0.00529838721357891
0.197265625	0.873046875	0.0052347308681935
0.1953125	0.875	0.005170909569987
0.1953125	0.87109375	0.00520518218325988
0.197265625	0.873046875	0.0052347308681935
0.1953125	0.87109375	0.00520518218325988
0.1953125	0.8671875	0.00523843181674892
0.197265625	0.869140625	0.00526792892291193
0.19921875	0.87109375	0.00529838721357891
0.1953125	0.87109375	0.00520518218325988
0.197265625	0.869140625	0.00526792892291193
0.19921875	0.875	0.00526479134779567
0.19921875	0.87109375	0.00529838721357891
0.201171875	0.873046875	0.00532810747641437
0.203125	0.875	0.0053568150651169
0.19921875	0.875	0.00526479134779567
0.201171875	0.873046875	0.00532810747641437
0.19921875	0.875	0.00526479134779567
0.1953125	0.875	0.005170909569987
0.197265625	0.873046875	0.0052347308681935
0.19921875	0.87109375	0.00529838721357891
0.19921875	0.875	0.00526479134779567
0.197265625	0.873046875	0.0052347308681935
0.1953125	0.875	0.005170909569987
0.1875	0.875	0.00498154778958721
0.19140625	0.87109375	0.00511030320384369
0.19140625	0.87109375	0.00511030320384369
0.1953125	0.8671875	0.00523843181674892
0.1953125	0.87109375	0.00520518218325988
0.1953125	0.875	0.005170909569987
0.19140625	0.87109375	0.00511030320384369
0.1953125	0.87109375	0.00520518218325988
0.19921875	0.8671875	0.00532984438449804
0.19921875	0.86328125	0.00535756771104546
0.201171875	0.865234375	0.00538924417287794
0.203125	0.8671875	0.00542133212982533
0.19921875	0.8671875	0.00532984438449804
0.201171875	0.865234375	0.00538924417287794
0.19921875	0.8671875	0.00532984438449804
0.1953125	0.8671875	0.00523843181674892
0.197265625	0.865234375	0.00529886115990319
0.19921875	0.86328125	0.00535756771104546
0.19921875	0.8671875	0.00532984438449804
0.197265625	0.865234375	0.00529886115990319
0.203125	0.86328125	0.0054438388226888
0.19921875	0.86328125	0.00535756771104546
0.201171875	0.861328125	0.00541260857762359
0.203125	0.859375	0.00546591101956588
0.203125	0.86328125	0.0054438388226888
0.201171875	0.861328125	0.00541260857762359
0.203125	0.86328125	0.0054438388226888
0.203125	0.8671875	0.00542133212982533
0.201171875	0.865234375	0.00538924417287794
0.19921875	0.86328125	0.00535756771104546
0.203125	0.86328125	0.0054438388226888
0.201171875	0.865234375	0.00538924417287794
0.203125	0.87109375	0.00539067705548583
0.19921875	0.87109375	0.00529838721357891
0.201171875	0.869140625	0.00536075400371121
0.203125	0.8671875	0.00542133212982533
0.203125	0.87109375	0.00539067705548583
0.201171875	0.869140625	0.00536075400371121
0.203125	0.87109375	0.00539067705548583
0.203125	0.875	0.0053568150651169
0.201171875	0.873046875	0.00532810747641437
0.19921875	0.87109375	0.00529838721357891
0.203125	0.87109375	0.00539067705548583
0.201171875	0.873046875	0.00532810747641437
0.19921875	0.8671875	0.00532984438449804
0.19921875	0.87109375	0.00529838721357891
0.197265625	0.869140625	0.00526792892291193
0.1953125	0.8671875	0.00523843181674892
0.19921875	0.8671875	0.00532984438449804
0.197265625	0.869140625	0.00526792892291193
0.19921875	0.8671875	0.00532984438449804
0.203125	0.8671875	0.00542133212982533
0.201171875	0.869140625	0.00536075400371121
0.19921875	0.87109375	0.00529838721357891
0.19921875	0.8671875	0.00532984438449804
0.201171875	0.869140625	0.00536075400371121
0.2109375	0.8515625	0.00566934948883462
0.21875	0.859375	0.00580289062199342
0.2109375	0.859375	0.00563471015052795
0.203125	0.859375	0.00546591101956588
0.2109375	0.8515625	0.00566934948883462
0.2109375	0.859375	0.00563471015052795
0.21875	0.84375	0.0058522410641647
0.21875	0.859375	0.00580289062199342
0.2109375	0.8515625	0.00566934948883462
0.21875	0.859375	0.00580289062199342
0.21875	0.875	0.00573302159432729
0.2109375	0.8671875	0.00559482383522312
0.2109375	0.859375	0.00563471015052795
0.2109375	0.8671875	0.00559482383522312
0.20703125	0.86328125	0.00553183003861318
0.203125	0.859375	0.00546591101956588
0.2109375	0.859375	0.00563471015052795
0.20703125	0.86328125	0.00553183003861318
0.21875	0.859375	0.00580289062199342
0.2109375	0.8671875	0.00559482383522312
0.2109375	0.859375	0.00563471015052795
0.15625	0.875	0.00430719686166491
0.15625	0.84375	0.00434842220521821
0.171875	0.859375	0.0047235543984796
0.171875	0.875	0.00464971981227
0.171875	0.859375	0.0047235543984796
0.1796875	0.8671875	0.00487216683324492
0.1875	0.875	0.00498154778958721
0.171875	0.875	0.00464971981227
0.1796875	0.8671875	0.00487216683324492
0.15625	0.875	0.00430719686166491
0.171875	0.859375	0.0047235543984796
0.171875	0.875	0.00464971981227
0.125	0.875	0.00342523893040294
0.15625	0.84375	0.00434842220521821
0.15625	0.875	0.00430719686166491
0.171875	0.84375	0.00479269977034208
0.171875	0.828125	0.00479397665219703
0.1796875	0.8359375	0.00497974912639169
0.1875	0.84375	0.00517014478490358
0.171875	0.84375	0.00479269977034208
0.1796875	0.8359375	0.00497974912639169
0.15625	0.84375	0.00434842220521821
0.171875	0.828125	0.00479397665219703
0.171875	0.84375	0.00479269977034208
0.1875	0.828125	0.00518943053445488
0.171875	0.828125	0.00479397665219703
0.1796875	0.8203125	0.00499323280799146
0.1796875	0.8203125	0.00499323280799146
0.1875	0.8125	0.00518892142873656
0.1875	0.8203125	0.00519465743283431
0.1875	0.828125	0.00518943053445488
0.1796875	0.8203125	0.00499323280799146
0.1875	0.8203125	0.00519465743283431
0.1796875	0.8359375	0.00497974912639169
0.1875	0.828125	0.00518943053445488
0.1875	0.8359375	0.00518399243611571
0.1875	0.84375	0.00517014478490358
0.1796875	0.8359375	0.00497974912639169
0.1875	0.8359375	0.00518399243611571
0.171875	0.828125	0.00479397665219703
0.1875	0.828125	0.00518943053445488
0.1796875	0.8359375	0.00497974912639169
0.1875	0.859375	0.00511630139453144
0.171875	0.859375	0.0047235543984796
0.1796875	0.8515625	0.00495327621407161
0.1796875	0.8515625	0.00495327621407161
0.1875	0.84375	0.00517014478490358
0.1875	0.8515625	0.00515176041949625
0.1875	0.859375	0.00511630139453144
0.1796875	0.8515625	0.00495327621407161
0.1875	0.8515625	0.00515176041949625
0.1796875	0.8671875	0.00487216683324492
0.1875	0.859375	0.00511630139453144
0.1875	0.8671875	0.00505542846128098
0.1875	0.875	0.00498154778958721
0.1796875	0.8671875	0.00487216683324492
0.1875	0.8671875	0.00505542846128098
0.171875	0.859375	0.0047235543984796
0.1875	0.859375	0.00511630139453144
0.1796875	0.8671875	0.00487216683324492
0.171875	0.859375	0.0047235543984796
0.15625	0.84375	0.00434842220521821
0.171875	0.84375	0.00479269977034208
0.171875	0.84375	0.00479269977034208
0.1875	0.84375	0.00517014478490358
0.1796875	0.8515625	0.00495327621407161
0.171875	0.859375	0.0047235543984796
0.171875	0.84375	0.00479269977034208
0.1796875	0.8515625	0.00495327621407161
0.234375	0.796875	0.00631036155936472
0.21875	0.8125	0.00596082089761082
0.21875	0.796875	0.00595829302562373
0.21875	0.78125	0.00596590613958308
0.234375	0.796875	0.00631036155936472
0.21875	0.796875	0.00595829302562373
0.25	0.8125	0.00662981955947356
0.21875	0.8125	0.00596082089761082
0.234375	0.796875	0.00631036155936472
0.203125	0.8046875	0.00558147296028994
0.2109375	0.8046875	0.00576808143873457
0.20703125	0.80859375	0.00567503341045904
0.20703125	0.80859375	0.00567503341045904
0.203125	0.8125	0.00557550014763234
0.203125	0.80859375	0.00557807951191602
0.203125	0.8046875	0.00558147296028994
0.20703125	0.80859375	0.00567503341045904
0.203125	0.80859375	0.00557807951191602
0.20703125	0.80078125	0.00567855222178016
0.203125	0.8046875	0.00558147296028994
0.203125	0.80078125	0.0055846012541802
0.203125	0.796875	0.00559019501102222
0.20703125	0.80078125	0.00567855222178016
0.203125	0.80078125	0.0055846012541802
0.2109375	0.8046875	0.00576808143873457
0.203125	0.8046875	0.00558147296028994
0.20703125	0.80078125	0.00567855222178016
0.2109375	0.8046875	0.00576808143873457
0.21875	0.8125	0.00596082089761082
0.2109375	0.8125	0.00577397747674425
0.2109375	0.8125	0.00577397747674425
0.203125	0.8125	0.00557550014763234
0.20703125	0.80859375	0.00567503341045904
0.2109375	0.8046875	0.00576808143873457
0.2109375	0.8125	0.00577397747674425
0.20703125	0.80859375	0.00567503341045904
0.1953125	0.80859375	0.00538588681572559
0.19921875	0.80859375	0.00548145594443884
0.197265625	0.810546875	0.00543221236809819
0.1953125	0.8125	0.00538378195908416
0.1953125	0.80859375	0.00538588681572559
0.197265625	0.810546875	0.00543221236809819
0.1953125	0.80859375	0.00538588681572559
0.1953125	0.8046875	0.00538996829814687
0.197265625	0.806640625	0.00543523225146161
0.19921875	0.80859375	0.00548145594443884
0.1953125	0.80859375	0.00538588681572559
0.197265625	0.806640625	0.00543523225146161
0.19921875	0.8125	0.0054803520272987
0.19921875	0.80859375	0.00548145594443884
0.201171875	0.810546875	0.00552864712461703
0.203125	0.8125	0.00557550014763234
0.19921875	0.8125	0.0054803520272987
0.201171875	0.810546875	0.00552864712461703
0.19921875	0.8125	0.0054803520272987
0.1953125	0.8125	0.00538378195908416
0.197265625	0.810546875	0.00543221236809819
0.19921875	0.80859375	0.00548145594443884
0.19921875	0.8125	0.0054803520272987
0.197265625	0.810546875	0.00543221236809819
0.1953125	0.8125	0.00538378195908416
0.1875	0.8125	0.00518892142873656
0.19140625	0.80859375	0.00528804201767851
0.19140625	0.80859375	0.00528804201767851
0.1953125	0.8046875	0.00538996829814687
0.1953125	0.80859375	0.00538588681572559
0.1953125	0.8125	0.00538378195908416
0.19140625	0.80859375	0.00528804201767851
0.1953125	0.80859375	0.00538588681572559
0.19921875	0.8046875	0.00548600194362706
0.19921875	0.80078125	0.00549094263734895
0.201171875	0.802734375	0.00553591241854382
0.203125	0.8046875	0.00558147296028994
0.19921875	0.8046875	0.00548600194362706
0.201171875	0.802734375	0.00553591241854382
0.19921875	0.8046875	0.00548600194362706
0.1953125	0.8046875	0.00538996829814687
0.197265625	0.802734375	0.00544077147342065
0.19921875	0.80078125	0.00549094263734895
0.19921875	0.8046875	0.00548600194362706
0.197265625	0.802734375	0.00544077147342065
0.203125	0.80078125	0.0055846012541802
0.19921875	0.80078125	0.00549094263734895
0.201171875	0.798828125	0.00554116067147943
0.203125	0.796875	0.00559019501102222
0.203125	0.80078125	0.0055846012541802
0.201171875	0.798828125	0.00554116067147943
0.203125	0.80078125	0.0055846012541802
0.203125	0.8046875	0.00558147296028994
0.201171875	0.802734375	0.00553591241854382
0.19921875	0.80078125	0.00549094263734895
0.203125	0.80078125	0.0055846012541802
0.201171875	0.802734375	0.00553591241854382
0.203125	0.80859375	0.00557807951191602
0.19921875	0.80859375	0.00548145594443884
0.201171875	0.806640625	0.0055318661863926
0.203125	0.8046875	0.00558147296028994
0.203125	0.80859375	0.00557807951191602
0.201171875	0.806640625	0.0055318661863926
0.203125	0.80859375	0.00557807951191602
0.203125	0.8125	0.00557550014763234
0.201171875	0.810546875	0.00552864712461703
0.19921875	0.80859375	0.00548145594443884
0.203125	0.80859375	0.00557807951191602
0.201171875	0.810546875	0.00552864712461703
0.19921875	0.8046875	0.00548600194362706
0.19921875	0.80859375	0.00548145594443884
0.197265625	0.806640625	0.00543523225146161
0.1953125	0.8046875	0.00538996829814687
0.19921875	0.8046875	0.00548600194362706
0.197265625	0.806640625	0.00543523225146161
0.19921875	0.8046875	0.00548600194362706
0.203125	0.8046875	0.00558147296028994
0.201171875	0.806640625	0.0055318661863926
0.19921875	0.80859375	0.00548145594443884
0.19921875	0.8046875	0.00548600194362706
0.201171875	0.806640625	0.0055318661863926
0.2109375	0.7890625	0.00578685048992017
0.21875	0.796875	0.00595829302562373
0.2109375	0.796875	0.0057746709480982
0.2109375	0.796875	0.0057746709480982
0.203125	0.796875	0.00559019501102222
0.20703125	0.79296875	0.00569118336424471
0.2109375	0.7890625	0.00578685048992017
0.2109375	0.796875	0.0057746709480982
0.20703125	0.79296875	0.00569118336424471
0.21875	0.78125	0.00596590613958308
0.21875	0.796875	0.00595829302562373
0.2109375	0.7890625	0.00578685048992017
0.21875	0.796875	0.00595829302562373
0.21875	0.8125	0.00596082089761082
0.2109375	0.8046875	0.00576808143873457
0.2109375	0.796875	0.0057746709480982
0.2109375	0.8046875	0.00576808143873457
0.20703125	0.80078125	0.00567855222178016
0.203125	0.796875	0.00559019501102222
0.2109375	0.796875	0.0057746709480982
0.20703125	0.80078125	0.00567855222178016
0.21875	0.796875	0.00595829302562373
0.2109375	0.8046875	0.00576808143873457
0.2109375	0.796875	0.0057746709480982
0.25	0.78125	0.00667598331244752
0.21875	0.78125	0.00596590613958308
0.234375	0.765625	0.00637024885196213
0.25	0.75	0.00673395043239533
0.25	0.78125	0.00667598331244752
0.234375	0.765625	0.00637024885196213
0.25	0.78125	0.00667598331244752
0.25	0.8125	0.00662981955947356
0.234375	0.796875	0.00631036155936472
0.21875	0.78125	0.00596590613958308
0.25	0.78125	0.00667598331244752
0.234375	0.796875	0.00631036155936472
0.25	0.84375	0.00652818182752436
0.21875	0.84375	0.0058522410641647
0.234375	0.828125	0.00625385331241461
0.25	0.8125	0.00662981955947356
0.25	0.84375	0.00652818182752436
0.234375	0.828125	0.00625385331241461
0.25	0.84375	0.00652818182752436
0.25	0.875	0.00634404405629303
0.234375	0.859375	0.00611219254130082
0.21875	0.84375	0.0058522410641647
0.25	0.84375	0.00652818182752436
0.234375	0.859375	0.00611219254130082
0.2109375	0.8203125	0.00575536828433605
0.21875	0.828125	0.00592707931531172
0.2109375	0.828125	0.00574250133608536
0.2109375	0.828125	0.00574250133608536
0.203125	0.828125	0.00555588456094677
0.20703125	0.82421875	0.00565635894291954
0.2109375	0.8203125	0.00575536828433605
0.2109375	0.828125	0.00574250133608536
0.20703125	0.82421875	0.00565635894291954
0.21875	0.8125	0.00596082089761082
0.21875	0.828125	0.00592707931531172
0.2109375	0.8203125	0.00575536828433605
0.21875	0.828125	0.00592707931531172
0.21875	0.84375	0.0058522410641647
0.2109375	0.8359375	0.00571899023349386
0.2109375	0.828125	0.00574250133608536
0.2109375	0.8359375	0.00571899023349386
0.20703125	0.83203125	0.00564189704929069
0.203125	0.828125	0.00555588456094677
0.2109375	0.828125	0.00574250133608536
0.20703125	0.83203125	0.00564189704929069
0.21875	0.828125	0.00592707931531172
0.2109375	0.8359375	0.00571899023349386
0.2109375	0.828125	0.00574250133608536
0.19921875	0.8203125	0.00547661803461246
0.19921875	0.81640625	0.00547790911439934
0.201171875	0.818359375	0.00552491394159485
0.203125	0.8203125	0.00557084536859358
0.19921875	0.8203125	0.00547661803461246
0.201171875	0.818359375	0.00552491394159485
0.19921875	0.8203125	0.00547661803461246
0.1953125	0.8203125	0.00537968873291638
0.197265625	0.818359375	0.00542859762347462
0.19921875	0.81640625	0.00547790911439934
0.19921875	0.8203125	0.00547661803461246
0.197265625	0.818359375	0.00542859762347462
0.203125	0.81640625	0.00557479648835145
0.19921875	0.81640625	0.00547790911439934
0.201171875	0.814453125	0.00552672858376618
0.203125	0.8125	0.00557550014763234
0.203125	0.81640625	0.00557479648835145
0.201171875	0.814453125	0.00552672858376618
0.203125	0.81640625	0.00557479648835145
0.203125	0.8203125	0.00557084536859358
0.201171875	0.818359375	0.00552491394159485
0.19921875	0.81640625	0.00547790911439934
0.203125	0.81640625	0.00557479648835145
0.201171875	0.818359375	0.00552491394159485
0.203125	0.82421875	0.00556439184461323
0.19921875	0.82421875	0.00547032250242998
0.201171875	0.822265625	0.0055203725268921
0.203125	0.8203125	0.00557084536859358
0.203125	0.82421875	0.00556439184461323
0.201171875	0.822265625	0.0055203725268921
0.203125	0.82421875	0.00556439184461323
0.203125	0.828125	0.00555588456094677
0.201171875	0.826171875	0.00551381522702212
0.19921875	0.82421875	0.00547032250242998
0.203125	0.82421875	0.00556439184461323
0.201171875	0.826171875	0.00551381522702212
0.19921875	0.8203125	0.00547661803461246
0.19921875	0.82421875	0.00547032250242998
0.197265625	0.822265625	0.00542551031642951
0.1953125	0.8203125	0.00537968873291638
0.19921875	0.8203125	0.00547661803461246
0.197265625	0.822265625	0.00542551031642951
0.19921875	0.8203125	0.00547661803461246
0.203125	0.8203125	0.00557084536859358
0.201171875	0.822265625	0.0055203725268921
0.19921875	0.82421875	0.00547032250242998
0.19921875	0.8203125	0.00547661803461246
0.201171875	0.822265625	0.0055203725268921
0.19140625	0.81640625	0.00528484828673348
0.1953125	0.8125	0.00538378195908416
0.1953125	0.81640625	0.00538338345168416
0.1953125	0.8203125	0.00537968873291638
0.19140625	0.81640625	0.00528484828673348
0.1953125	0.81640625	0.00538338345168416
0.1875	0.8125	0.00518892142873656
0.1953125	0.8125	0.00538378195908416
0.19140625	0.81640625	0.00528484828673348
0.19921875	0.8125	0.0054803520272987
0.19921875	0.81640625	0.00547790911439934
0.197265625	0.814453125	0.00543062452669616
0.1953125	0.8125	0.00538378195908416
0.19921875	0.8125	0.0054803520272987
0.197265625	0.814453125	0.00543062452669616
0.19921875	0.8125	0.0054803520272987
0.203125	0.8125	0.00557550014763234
0.201171875	0.814453125	0.00552672858376618
0.19921875	0.81640625	0.00547790911439934
0.19921875	0.8125	0.0054803520272987
0.201171875	0.814453125	0.00552672858376618
0.1953125	0.81640625	0.00538338345168416
0.19921875	0.81640625	0.00547790911439934
0.197265625	0.818359375	0.00542859762347462
0.1953125	0.8203125	0.00537968873291638
0.1953125	0.81640625	0.00538338345168416
0.197265625	0.818359375	0.00542859762347462
0.1953125	0.81640625	0.00538338345168416
0.1953125	0.8125	0.00538378195908416
0.197265625	0.814453125	0.00543062452669616
0.19921875	0.81640625	0.00547790911439934
0.1953125	0.81640625	0.00538338345168416
0.197265625	0.814453125	0.00543062452669616
0.2109375	0.8125	0.00577397747674425
0.2109375	0.8203125	0.00575536828433605
0.20703125	0.81640625	0.00566890146389406
0.203125	0.8125	0.00557550014763234
0.2109375	0.8125	0.00577397747674425
0.20703125	0.81640625	0.00566890146389406
0.21875	0.8125	0.00596082089761082
0.2109375	0.8203125	0.00575536828433605
0.2109375	0.8125	0.00577397747674425
0.203125	0.8203125	0.00557084536859358
0.2109375	0.8203125	0.00575536828433605
0.20703125	0.82421875	0.00565635894291954
0.20703125	0.82421875	0.00565635894291954
0.203125	0.828125	0.00555588456094677
0.203125	0.82421875	0.00556439184461323
0.203125	0.8203125	0.00557084536859358
0.20703125	0.82421875	0.00565635894291954
0.203125	0.82421875	0.00556439184461323
0.20703125	0.81640625	0.00566890146389406
0.203125	0.8203125	0.00557084536859358
0.203125	0.81640625	0.00557479648835145
0.203125	0.8125	0.00557550014763234
0.20703125	0.81640625	0.00566890146389406
0.203125	0.81640625	0.00557479648835145
0.2109375	0.8203125	0.00575536828433605
0.203125	0.8203125	0.00557084536859358
0.20703125	0.81640625	0.00566890146389406
0.21875	0.8125	0.00596082089761082
0.25	0.8125	0.00662981955947356
0.234375	0.828125	0.00625385331241461
0.234375	0.828125	0.00625385331241461
0.21875	0.84375	0.0058522410641647
0.21875	0.828125	0.00592707931531172
0.21875	0.8125	0.00596082089761082
0.234375	0.828125	0.00625385331241461
0.21875	0.828125	0.00592707931531172
0.234375	0.921875	0.00548169544844571
0.21875	0.9375	0.00497179537427417
0.21875	0.921875	0.00520041196827239
0.21875	0.90625	0.00536899629329801
0.234375	0.921875	0.00548169544844571
0.21875	0.921875	0.00520041196827239
0.25	0.9375	0.00551831129198134
0.21875	0.9375	0.00497179537427417
0.234375	0.921875	0.00548169544844571
0.203125	0.9296875	0.00475242963684761
0.2109375	0.9296875	0.00491452039762257
0.20703125	0.93359375	0.00477945142483271
0.20703125	0.93359375	0.00477945142483271
0.203125	0.9375	0.00463648888170548
0.203125	0.93359375	0.00469597583447382
0.203125	0.9296875	0.00475242963684761
0.20703125	0.93359375	0.00477945142483271
0.203125	0.93359375	0.00469597583447382
0.20703125	0.92578125	0.00488761073677086
0.203125	0.9296875	0.00475242963684761
0.203125	0.92578125	0.00480353326146958
0.203125	0.921875	0.00485311333551006
0.20703125	0.92578125	0.00488761073677086
0.203125	0.92578125	0.00480353326146958
0.2109375	0.9296875	0.00491452039762257
0.203125	0.9296875	0.00475242963684761
0.20703125	0.92578125	0.00488761073677086
0.2109375	0.9296875	0.00491452039762257
0.21875	0.9375	0.00497179537427417
0.2109375	0.9375	0.00481552680948068
0.2109375	0.9375	0.00481552680948068
0.203125	0.9375	0.00463648888170548
0.20703125	0.93359375	0.00477945142483271
0.2109375	0.9296875	0.00491452039762257
0.2109375	0.9375	0.00481552680948068
0.20703125	0.93359375	0.00477945142483271
0.1953125	0.93359375	0.0045266916462148
0.19921875	0.93359375	0.00461037576179452
0.197265625	0.935546875	0.00454004204447573
0.1953125	0.9375	0.00447224655045066
0.1953125	0.93359375	0.0045266916462148
0.197265625	0.935546875	0.00454004204447573
0.1953125	0.93359375	0.0045266916462148
0.1953125	0.9296875	0.00458037424294182
0.197265625	0.931640625	0.00459506933926357
0.19921875	0.93359375	0.00461037576179452
0.1953125	0.93359375	0.0045266916462148
0.197265625	0.931640625	0.00459506933926357
0.19921875	0.9375	0.00455555357561405
0.19921875	0.93359375	0.00461037576179452
0.201171875	0.935546875	0.00462380491396524
0.203125	0.9375	0.00463648888170548
0.19921875	0.9375	0.00455555357561405
0.201171875	0.935546875	0.00462380491396524
0.19921875	0.9375	0.00455555357561405
0.1953125	0.9375	0.00447224655045066
0.197265625	0.935546875	0.00454004204447573
0.19921875	0.93359375	0.00461037576179452
0.19921875	0.9375	0.00455555357561405
0.197265625	0.935546875	0.00454004204447573
0.1953125	0.9375	0.00447224655045066
0.1875	0.9375	0.00430306972542443
0.19140625	0.93359375	0.00443819766461379
0.19140625	0.93359375	0.00443819766461379
0.1953125	0.9296875	0.00458037424294182
0.1953125	0.93359375	0.0045266916462148
0.1953125	0.9375	0.00447224655045066
0.19140625	0.93359375	0.00443819766461379
0.1953125	0.93359375	0.0045266916462148
0.19921875	0.9296875	0.00466688854143413
0.19921875	0.92578125	0.00471923056425328
0.201171875	0.927734375	0.00473592330807056
0.203125	0.9296875	0.00475242963684761
0.19921875	0.9296875	0.00466688854143413
0.201171875	0.927734375	0.00473592330807056
0.19921875	0.9296875	0.00466688854143413
0.1953125	0.9296875	0.00458037424294182
0.197265625	0.927734375	0.00465016451642922
0.19921875	0.92578125	0.00471923056425328
0.19921875	0.9296875	0.00466688854143413
0.197265625	0.927734375	0.00465016451642922
0.203125	0.92578125	0.00480353326146958
0.19921875	0.92578125	0.00471923056425328
0.201171875	0.923828125	0.00478654903638767
0.203125	0.921875	0.00485311333551006
0.203125	0.92578125	0.00480353326146958
0.201171875	0.923828125	0.00478654903638767
0.203125	0.92578125	0.00480353326146958
0.203125	0.9296875	0.00475242963684761
0.201171875	0.927734375	0.00473592330807056
0.19921875	0.92578125	0.00471923056425328
0.203125	0.92578125	0.00480353326146958
0.201171875	0.927734375	0.00473592330807056
0.203125	0.93359375	0.00469597583447382
0.19921875	0.93359375	0.00461037576179452
0.201171875	0.931640625	0.0046812514749588
0.203125	0.9296875	0.00475242963684761
0.203125	0.93359375	0.00469597583447382
0.201171875	0.931640625	0.0046812514749588
0.203125	0.93359375	0.00469597583447382
0.203125	0.9375	0.00463648888170548
0.201171875	0.935546875	0.00462380491396524
0.19921875	0.93359375	0.00461037576179452
0.203125	0.93359375	0.00469597583447382
0.201171875	0.935546875	0.00462380491396524
0.19921875	0.9296875	0.00466688854143413
0.19921875	0.93359375	0.00461037576179452
0.197265625	0.931640625	0.00459506933926357
0.1953125	0.9296875	0.00458037424294182
0.19921875	0.9296875	0.00466688854143413
0.197265625	0.931640625	0.00459506933926357
0.19921875	0.9296875	0.00466688854143413
0.203125	0.9296875	0.00475242963684761
0.201171875	0.931640625	0.0046812514749588
0.19921875	0.93359375	0.00461037576179452
0.19921875	0.9296875	0.00466688854143413
0.201171875	0.931640625	0.0046812514749588
0.2109375	0.9140625	0.00511783083155298
0.21875	0.921875	0.00520041196827239
0.2109375	0.921875	0.00502821066939301
0.2109375	0.921875	0.00502821066939301
0.203125	0.921875	0.00485311333551006
0.20703125	0.91796875	0.00498790903674003
0.2109375	0.9140625	0.00511783083155298
0.2109375	0.921875	0.00502821066939301
0.20703125	0.91796875	0.00498790903674003
0.21875	0.90625	0.00536899629329801
0.21875	0.921875	0.00520041196827239
0.2109375	0.9140625	0.00511783083155298
0.21875	0.921875	0.00520041196827239
0.21875	0.9375	0.00497179537427417
0.2109375	0.9296875	0.00491452039762257
0.2109375	0.921875	0.00502821066939301
0.2109375	0.9296875	0.00491452039762257
0.20703125	0.92578125	0.00488761073677086
0.203125	0.921875	0.00485311333551006
0.2109375	0.921875	0.00502821066939301
0.20703125	0.92578125	0.00488761073677086
0.21875	0.921875	0.00520041196827239
0.2109375	0.9296875	0.00491452039762257
0.2109375	0.921875	0.00502821066939301
0.25	0.90625	0.00615063990446341
0.21875	0.90625	0.00536899629329801
0.234375	0.890625	0.00589407101498279
0.25	0.875	0.00634404405629303
0.25	0.90625	0.00615063990446341
0.234375	0.890625	0.00589407101498279
0.25	0.90625	0.00615063990446341
0.25	0.9375	0.00551831129198134
0.234375	0.921875	0.00548169544844571
0.21875	0.90625	0.00536899629329801
0.25	0.90625	0.00615063990446341
0.234375	0.921875	0.00548169544844571
0.25	0.96875	0.00481235660381127
0.21875	0.96875	0.00421501020241821
0.234375	0.953125	0.00484391386754122
0.25	0.9375	0.00551831129198134
0.25	0.96875	0.00481235660381127
0.234375	0.953125	0.00484391386754122
0.25	0.96875	0.00481235660381127
0.25	1	0.00347241073984143
0.234375	0.984375	0.00395734177730748
0.21875	0.96875	0.00421501020241821
0.25	0.96875	0.00481235660381127
0.234375	0.984375	0.00395734177730748
0.2109375	0.9453125	0.00465630116663728
0.21875	0.953125	0.00465679535738686
0.2109375	0.953125	0.00450590441736588
0.2109375	0.953125	0.00450590441736588
0.203125	0.953125	0.00434989083974295
0.20703125	0.94921875	0.00450407598806531
0.2109375	0.9453125	0.00465630116663728
0.2109375	0.953125	0.00450590441736588
0.20703125	0.94921875	0.00450407598806531
0.21875	0.9375	0.00497179537427417
0.21875	0.953125	0.00465679535738686
0.2109375	0.9453125	0.00465630116663728
0.21875	0.953125	0.00465679535738686
0.21875	0.96875	0.00421501020241821
0.2109375	0.9609375	0.00430389844165054
0.2109375	0.953125	0.00450590441736588
0.2109375	0.9609375	0.00430389844165054
0.20703125	0.95703125	0.00433701490289919
0.203125	0.953125	0.00434989083974295
0.2109375	0.953125	0.00450590441736588
0.20703125	0.95703125	0.00433701490289919
0.21875	0.953125	0.00465679535738686
0.2109375	0.9609375	0.00430389844165054
0.2109375	0.953125	0.00450590441736588
0.19921875	0.9453125	0.00443293336302381
0.19921875	0.94140625	0.00449516366520295
0.201171875	0.943359375	0.00450325226131065
0.203125	0.9453125	0.00450943252543735
0.19921875	0.9453125	0.00443293336302381
0.201171875	0.943359375	0.00450325226131065
0.19921875	0.9453125	0.00443293336302381
0.1953125	0.9453125	0.00435138041060283
0.197265625	0.943359375	0.00442275303566969
0.19921875	0.94140625	0.00449516366520295
0.19921875	0.9453125	0.00443293336302381
0.197265625	0.943359375	0.00442275303566969
0.203125	0.94140625	0.0045777270865372
0.19921875	0.94140625	0.00449516366520295
0.201171875	0.939453125	0.00456510066968346
0.203125	0.9375	0.00463648888170548
0.203125	0.94140625	0.0045777270865372
0.201171875	0.939453125	0.00456510066968346
0.203125	0.94140625	0.0045777270865372
0.203125	0.9453125	0.00450943252543735
0.201171875	0.943359375	0.00450325226131065
0.19921875	0.94140625	0.00449516366520295
0.203125	0.94140625	0.0045777270865372
0.201171875	0.943359375	0.00450325226131065
0.203125	0.94921875	0.00443423430216682
0.19921875	0.94921875	0.00435733769065804
0.201171875	0.947265625	0.00443261099429462
0.203125	0.9453125	0.00450943252543735
0.203125	0.94921875	0.00443423430216682
0.201171875	0.947265625	0.00443261099429462
0.203125	0.94921875	0.00443423430216682
0.203125	0.953125	0.00434989083974295
0.201171875	0.951171875	0.00435416889339325
0.19921875	0.94921875	0.00435733769065804
0.203125	0.94921875	0.00443423430216682
0.201171875	0.951171875	0.00435416889339325
0.19921875	0.9453125	0.00443293336302381
0.19921875	0.94921875	0.00435733769065804
0.197265625	0.947265625	0.00435544182110888
0.1953125	0.9453125	0.00435138041060283
0.19921875	0.9453125	0.00443293336302381
0.197265625	0.947265625	0.00435544182110888
0.19921875	0.9453125	0.00443293336302381
0.203125	0.9453125	0.00450943252543735
0.201171875	0.947265625	0.00443261099429462
0.19921875	0.94921875	0.00435733769065804
0.19921875	0.9453125	0.00443293336302381
0.201171875	0.947265625	0.00443261099429462
0.19140625	0.94140625	0.00433084264686315
0.1953125	0.9375	0.00447224655045066
0.1953125	0.94140625	0.00441665838042812
0.1953125	0.9453125	0.00435138041060283
0.19140625	0.94140625	0.00433084264686315
0.1953125	0.94140625	0.00441665838042812
0.1875	0.9375	0.00430306972542443
0.1953125	0.9375	0.00447224655045066
0.19140625	0.94140625	0.00433084264686315
0.19921875	0.9375	0.00455555357561405
0.19921875	0.94140625	0.00449516366520295
0.197265625	0.939453125	0.00448361444732953
0.1953125	0.9375	0.00447224655045066
0.19921875	0.9375	0.00455555357561405
0.197265625	0.939453125	0.00448361444732953
0.19921875	0.9375	0.00455555357561405
0.203125	0.9375	0.00463648888170548
0.201171875	0.939453125	0.00456510066968346
0.19921875	0.94140625	0.00449516366520295
0.19921875	0.9375	0.00455555357561405
0.201171875	0.939453125	0.00456510066968346
0.1953125	0.94140625	0.00441665838042812
0.19921875	0.94140625	0.00449516366520295
0.197265625	0.943359375	0.00442275303566969
0.1953125	0.9453125	0.00435138041060283
0.1953125	0.94140625	0.00441665838042812
0.197265625	0.943359375	0.00442275303566969
0.1953125	0.94140625	0.00441665838042812
0.1953125	0.9375	0.00447224655045066
0.197265625	0.939453125	0.00448361444732953
0.19921875	0.94140625	0.00449516366520295
0.1953125	0.94140625	0.00441665838042812
0.197265625	0.939453125	0.00448361444732953
0.2109375	0.9375	0.00481552680948068
0.2109375	0.9453125	0.00465630116663728
0.20703125	0.94140625	0.0046532589433913
0.203125	0.9375	0.00463648888170548
0.2109375	0.9375	0.00481552680948068
0.20703125	0.94140625	0.0046532589433913
0.21875	0.9375	0.00497179537427417
0.2109375	0.9453125	0.00465630116663728
0.2109375	0.9375	0.00481552680948068
0.203125	0.9453125	0.00450943252543735
0.2109375	0.9453125	0.00465630116663728
0.20703125	0.94921875	0.00450407598806531
0.20703125	0.94921875	0.00450407598806531
0.203125	0.953125	0.00434989083974295
0.203125	0.94921875	0.00443423430216682
0.203125	0.9453125	0.00450943252543735
0.20703125	0.94921875	0.00450407598806531
0.203125	0.94921875	0.00443423430216682
0.20703125	0.94140625	0.0046532589433913
0.203125	0.9453125	0.00450943252543735
0.203125	0.94140625	0.0045777270865372
0.203125	0.9375	0.00463648888170548
0.20703125	0.94140625	0.0046532589433913
0.203125	0.94140625	0.0045777270865372
0.2109375	0.9453125	0.00465630116663728
0.203125	0.9453125	0.00450943252543735
0.20703125	0.94140625	0.0046532589433913
0.21875	0.9375	0.00497179537427417
0.25	0.9375	0.00551831129198134
0.234375	0.953125	0.00484391386754122
0.234375	0.953125	0.00484391386754122
0.21875	0.96875	0.00421501020241821
0.21875	0.953125	0.00465679535738686
0.21875	0.9375	0.00497179537427417
0.234375	0.953125	0.00484391386754122
0.21875	0.953125	0.00465679535738686
0.171875	0.90625	0.00433387261209868
0.171875	0.890625	0.00444484332671362
0.1796875	0.8984375	0.00456124992867656
0.1875	0.90625	0.00468845012716877
0.171875	0.90625	0.00433387261209868
0.1796875	0.8984375	0.00456124992867656
0.15625	0.90625	0.00387045508543133
0.171875	0.890625	0.00444484332671362
0.171875	0.90625	0.00433387261209868
0.1875	0.890625	0.00484310637237096
0.171875	0.890625	0.00444484332671362
0.1796875	0.8828125	0.00471255674389053
0.1796875	0.8828125	0.00471255674389053
0.1875	0.875	0.00498154778958721
0.1875	0.8828125	0.00492055927299271
0.1875	0.890625	0.00484310637237096
0.1796875	0.8828125	0.00471255674389053
0.1875	0.8828125	0.00492055927299271
0.1796875	0.8984375	0.00456124992867656
0.1875	0.890625	0.00484310637237096
0.1875	0.8984375	0.00477257314118059
0.1875	0.90625	0.00468845012716877
0.1796875	0.8984375	0.00456124992867656
0.1875	0.8984375	0.00477257314118059
0.171875	0.890625	0.00444484332671362
0.1875	0.890625	0.00484310637237096
0.1796875	0.8984375	0.00456124992867656
0.1875	0.921875	0.00451807841849016
0.171875	0.921875	0.00414156540590808
0.1796875	0.9140625	0.00441077769798676
0.1796875	0.9140625	0.00441077769798676
0.1875	0.90625	0.00468845012716877
0.1875	0.9140625	0.00461175353572449
0.1875	0.921875	0.00451807841849016
0.1796875	0.9140625	0.00441077769798676
0.1875	0.9140625	0.00461175353572449
0.1796875	0.9296875	0.0042383967369172
0.1875	0.921875	0.00451807841849016
0.1875	0.9296875	0.00441444063760784
0.1875	0.9375	0.00430306972542443
0.1796875	0.9296875	0.0042383967369172
0.1875	0.9296875	0.00441444063760784
0.171875	0.921875	0.00414156540590808
0.1875	0.921875	0.00451807841849016
0.1796875	0.9296875	0.0042383967369172
0.171875	0.921875	0.00414156540590808
0.15625	0.90625	0.00387045508543133
0.171875	0.90625	0.00433387261209868
0.171875	0.90625	0.00433387261209868
0.1875	0.90625	0.00468845012716877
0.1796875	0.9140625	0.00441077769798676
0.171875	0.921875	0.00414156540590808
0.171875	0.90625	0.00433387261209868
0.1796875	0.9140625	0.00441077769798676
0.15625	0.90625	0.00387045508543133
0.125	0.875	0.00342523893040294
0.15625	0.875	0.00430719686166491
0.171875	0.890625	0.00444484332671362
0.15625	0.875	0.00430719686166491
0.171875	0.875	0.00464971981227
0.171875	0.875	0.00464971981227
0.1875	0.875	0.00498154778958721
0.1796875	0.8828125	0.00471255674389053
0.171875	0.890625	0.00444484332671362
0.171875	0.875	0.00464971981227
0.1796875	0.8828125	0.00471255674389053
0.15625	0.90625	0.00387045508543133
0.15625	0.875	0.00430719686166491
0.171875	0.890625	0.00444484332671362
0.2109375	0.8828125	0.00546957168599572
0.21875	0.890625	0.00559331512111328
0.2109375	0.890625	0.0054025347896911
0.2109375	0.890625	0.0054025347896911
0.203125	0.890625	0.00520749319352549
0.20703125	0.88671875	0.00533963745945592
0.2109375	0.8828125	0.00546957168599572
0.2109375	0.890625	0.0054025347896911
0.20703125	0.88671875	0.00533963745945592
0.21875	0.875	0.00573302159432729
0.21875	0.890625	0.00559331512111328
0.2109375	0.8828125	0.00546957168599572
0.21875	0.890625	0.00559331512111328
0.21875	0.90625	0.00536899629329801
0.2109375	0.8984375	0.0053046689353512
0.2109375	0.890625	0.0054025347896911
0.2109375	0.8984375	0.0053046689353512
0.20703125	0.89453125	0.00526243202795071
0.203125	0.890625	0.00520749319352549
0.2109375	0.890625	0.0054025347896911
0.20703125	0.89453125	0.00526243202795071
0.21875	0.890625	0.00559331512111328
0.2109375	0.8984375	0.0053046689353512
0.2109375	0.890625	0.0054025347896911
0.19921875	0.8828125	0.0051939488519438
0.19921875	0.87890625	0.00522768043015614
0.201171875	0.880859375	0.00525727277690551
0.203125	0.8828125	0.00528716560337942
0.19921875	0.8828125	0.0051939488519438
0.201171875	0.880859375	0.00525727277690551
0.19921875	0.8828125	0.0051939488519438
0.1953125	0.8828125	0.00509769768425363
0.197265625	0.880859375	0.00516225258060473
0.19921875	0.87890625	0.00522768043015614
0.19921875	0.8828125	0.0051939488519438
0.197265625	0.880859375	0.00516225258060473
0.203125	0.87890625	0.00532392877910616
0.19921875	0.87890625	0.00522768043015614
0.201171875	0.876953125	0.00529174796042461
0.203125	0.875	0.0053568150651169
0.203125	0.87890625	0.00532392877910616
0.201171875	0.876953125	0.00529174796042461
0.203125	0.87890625	0.00532392877910616
0.203125	0.8828125	0.00528716560337942
0.201171875	0.880859375	0.00525727277690551
0.19921875	0.87890625	0.00522768043015614
0.203125	0.87890625	0.00532392877910616
0.201171875	0.880859375	0.00525727277690551
0.203125	0.88671875	0.00524961428225453
0.19921875	0.88671875	0.00515414959520017
0.201171875	0.884765625	0.00521991246368202
0.203125	0.8828125	0.00528716560337942
0.203125	0.88671875	0.00524961428225453
0.201171875	0.884765625	0.00521991246368202
0.203125	0.890625	0.00520749319352549
0.19921875	0.88671875	0.00515414959520017
0.203125	0.88671875	0.00524961428225453
0.19921875	0.8828125	0.0051939488519438
0.19921875	0.88671875	0.00515414959520017
0.197265625	0.884765625	0.00512591999287043
0.1953125	0.8828125	0.00509769768425363
0.19921875	0.8828125	0.0051939488519438
0.197265625	0.884765625	0.00512591999287043
0.19921875	0.8828125	0.0051939488519438
0.203125	0.8828125	0.00528716560337942
0.201171875	0.884765625	0.00521991246368202
0.19921875	0.88671875	0.00515414959520017
0.19921875	0.8828125	0.0051939488519438
0.201171875	0.884765625	0.00521991246368202
0.19140625	0.87890625	0.00503859007840634
0.1953125	0.875	0.005170909569987
0.1953125	0.87890625	0.00513664569399665
0.1953125	0.8828125	0.00509769768425363
0.19140625	0.87890625	0.00503859007840634
0.1953125	0.87890625	0.00513664569399665
0.1875	0.875	0.00498154778958721
0.1953125	0.875	0.005170909569987
0.19140625	0.87890625	0.00503859007840634
0.19921875	0.875	0.00526479134779567
0.19921875	0.87890625	0.00522768043015614
0.197265625	0.876953125	0.00519832558200146
0.1953125	0.875	0.005170909569987
0.19921875	0.875	0.00526479134779567
0.197265625	0.876953125	0.00519832558200146
0.19921875	0.875	0.00526479134779567
0.203125	0.875	0.0053568150651169
0.201171875	0.876953125	0.00529174796042461
0.19921875	0.87890625	0.00522768043015614
0.19921875	0.875	0.00526479134779567
0.201171875	0.876953125	0.00529174796042461
0.1953125	0.87890625	0.00513664569399665
0.19921875	0.87890625	0.00522768043015614
0.197265625	0.880859375	0.00516225258060473
0.1953125	0.8828125	0.00509769768425363
0.1953125	0.87890625	0.00513664569399665
0.197265625	0.880859375	0.00516225258060473
0.1953125	0.87890625	0.00513664569399665
0.1953125	0.875	0.005170909569987
0.197265625	0.876953125	0.00519832558200146
0.19921875	0.87890625	0.00522768043015614
0.1953125	0.87890625	0.00513664569399665
0.197265625	0.876953125	0.00519832558200146
0.2109375	0.875	0.00555278753743976
0.2109375	0.8828125	0.00546957168599572
0.20703125	0.87890625	0.00541339671131368
0.203125	0.875	0.0053568150651169
0.2109375	0.875	0.00555278753743976
0.20703125	0.87890625	0.00541339671131368
0.21875	0.875	0.00573302159432729
0.2109375	0.8828125	0.00546957168599572
0.2109375	0.875	0.00555278753743976
0.203125	0.8828125	0.00528716560337942
0.2109375	0.8828125	0.00546957168599572
0.20703125	0.88671875	0.00533963745945592
0.20703125	0.88671875	0.00533963745945592
0.203125	0.890625	0.00520749319352549
0.203125	0.88671875	0.00524961428225453
0.203125	0.8828125	0.00528716560337942
0.20703125	0.88671875	0.00533963745945592
0.203125	0.88671875	0.00524961428225453
0.20703125	0.87890625	0.00541339671131368
0.203125	0.8828125	0.00528716560337942
0.203125	0.87890625	0.00532392877910616
0.203125	0.875	0.0053568150651169
0.20703125	0.87890625	0.00541339671131368
0.203125	0.87890625	0.00532392877910616
0.2109375	0.8828125	0.00546957168599572
0.203125	0.8828125	0.00528716560337942
0.20703125	0.87890625	0.00541339671131368
0.21875	0.875	0.00573302159432729
0.25	0.875	0.00634404405629303
0.234375	0.890625	0.00589407101498279
0.234375	0.890625	0.00589407101498279
0.21875	0.90625	0.00536899629329801
0.21875	0.890625	0.00559331512111328
0.21875	0.875	0.00573302159432729
0.234375	0.890625	0.00589407101498279
0.21875	0.890625	0.00559331512111328
0.19921875	0.9140625	0.00487361395841067
0.19921875	0.91015625	0.00491924910008696
0.201171875	0.912109375	0.00493955177266999
0.203125	0.9140625	0.00495881802629379
0.19921875	0.9140625	0.00487361395841067
0.201171875	0.912109375	0.00493955177266999
0.19921875	0.9140625	0.00487361395841067
0.1953125	0.9140625	0.00478477929226911
0.197265625	0.912109375	0.00485140022748672
0.19921875	0.91015625	0.00491924910008696
0.19921875	0.9140625	0.00487361395841067
0.197265625	0.912109375	0.00485140022748672
0.19921875	0.91015625	0.00491924910008696
0.203125	0.90625	0.00505014360629311
0.203125	0.91015625	0.00500622180702748
0.203125	0.91015625	0.00500622180702748
0.203125	0.9140625	0.00495881802629379
0.201171875	0.912109375	0.00493955177266999
0.19921875	0.91015625	0.00491924910008696
0.203125	0.91015625	0.00500622180702748
0.201171875	0.912109375	0.00493955177266999
0.203125	0.91796875	0.00490776673202861
0.19921875	0.91796875	0.00482164174678181
0.201171875	0.916015625	0.00488976299624274
0.203125	0.9140625	0.00495881802629379
0.203125	0.91796875	0.00490776673202861
0.201171875	0.916015625	0.00488976299624274
0.203125	0.91796875	0.00490776673202861
0.203125	0.921875	0.00485311333551006
0.201171875	0.919921875	0.00483723965418749
0.19921875	0.91796875	0.00482164174678181
0.203125	0.91796875	0.00490776673202861
0.201171875	0.919921875	0.00483723965418749
0.19921875	0.9140625	0.00487361395841067
0.19921875	0.91796875	0.00482164174678181
0.197265625	0.916015625	0.00480356967828264
0.1953125	0.9140625	0.00478477929226911
0.19921875	0.9140625	0.00487361395841067
0.197265625	0.916015625	0.00480356967828264
0.19921875	0.9140625	0.00487361395841067
0.203125	0.9140625	0.00495881802629379
0.201171875	0.916015625	0.00488976299624274
0.19921875	0.91796875	0.00482164174678181
0.19921875	0.9140625	0.00487361395841067
0.201171875	0.916015625	0.00488976299624274
0.19140625	0.91015625	0.0047378943346611
0.1953125	0.90625	0.00487605769179772
0.1953125	0.91015625	0.00483218895260468
0.1953125	0.9140625	0.00478477929226911
0.19140625	0.91015625	0.0047378943346611
0.1953125	0.91015625	0.00483218895260468
0.1875	0.90625	0.00468845012716877
0.1953125	0.90625	0.00487605769179772
0.19140625	0.91015625	0.0047378943346611
0.19921875	0.91015625	0.00491924910008696
0.1953125	0.90625	0.00487605769179772
0.19921875	0.90625	0.00496562236691711
0.203125	0.90625	0.00505014360629311
0.19921875	0.91015625	0.00491924910008696
0.19921875	0.90625	0.00496562236691711
0.1953125	0.91015625	0.00483218895260468
0.19921875	0.91015625	0.00491924910008696
0.197265625	0.912109375	0.00485140022748672
0.1953125	0.9140625	0.00478477929226911
0.1953125	0.91015625	0.00483218895260468
0.197265625	0.912109375	0.00485140022748672
0.1953125	0.90625	0.00487605769179772
0.19921875	0.91015625	0.00491924910008696
0.1953125	0.91015625	0.00483218895260468
0.2109375	0.90625	0.00522689063728507
0.2109375	0.9140625	0.00511783083155298
0.20703125	0.91015625	0.00508777554528684
0.203125	0.90625	0.00505014360629311
0.2109375	0.90625	0.00522689063728507
0.20703125	0.91015625	0.00508777554528684
0.21875	0.90625	0.00536899629329801
0.2109375	0.9140625	0.00511783083155298
0.2109375	0.90625	0.00522689063728507
0.203125	0.9140625	0.00495881802629379
0.2109375	0.9140625	0.00511783083155298
0.20703125	0.91796875	0.00498790903674003
0.20703125	0.91796875	0.00498790903674003
0.203125	0.921875	0.00485311333551006
0.203125	0.91796875	0.00490776673202861
0.203125	0.9140625	0.00495881802629379
0.20703125	0.91796875	0.00498790903674003
0.203125	0.91796875	0.00490776673202861
0.20703125	0.91015625	0.00508777554528684
0.203125	0.9140625	0.00495881802629379
0.203125	0.91015625	0.00500622180702748
0.203125	0.90625	0.00505014360629311
0.20703125	0.91015625	0.00508777554528684
0.203125	0.91015625	0.00500622180702748
0.2109375	0.9140625	0.00511783083155298
0.203125	0.9140625	0.00495881802629379
0.20703125	0.91015625	0.00508777554528684
0.19140625	0.92578125	0.0045490764366013
0.1953125	0.921875	0.00468749985115452
0.1953125	0.92578125	0.00463560538337634
0.1953125	0.9296875	0.00458037424294182
0.19140625	0.92578125	0.0045490764366013
0.1953125	0.92578125	0.00463560538337634
0.1875	0.921875	0.00451807841849016
0.1953125	0.921875	0.00468749985115452
0.19140625	0.92578125	0.0045490764366013
0.19921875	0.921875	0.00477187375727268
0.19921875	0.92578125	0.00471923056425328
0.197265625	0.923828125	0.00470298072287345
0.1953125	0.921875	0.00468749985115452
0.19921875	0.921875	0.00477187375727268
0.197265625	0.923828125	0.00470298072287345
0.19921875	0.921875	0.00477187375727268
0.203125	0.921875	0.00485311333551006
0.201171875	0.923828125	0.00478654903638767
0.19921875	0.92578125	0.00471923056425328
0.19921875	0.921875	0.00477187375727268
0.201171875	0.923828125	0.00478654903638767
0.1953125	0.92578125	0.00463560538337634
0.19921875	0.92578125	0.00471923056425328
0.197265625	0.927734375	0.00465016451642922
0.1953125	0.9296875	0.00458037424294182
0.1953125	0.92578125	0.00463560538337634
0.197265625	0.927734375	0.00465016451642922
0.1953125	0.92578125	0.00463560538337634
0.1953125	0.921875	0.00468749985115452
0.197265625	0.923828125	0.00470298072287345
0.19921875	0.92578125	0.00471923056425328
0.1953125	0.92578125	0.00463560538337634
0.197265625	0.923828125	0.00470298072287345
0.1875	0.9296875	0.00441444063760784
0.1953125	0.9296875	0.00458037424294182
0.19140625	0.93359375	0.00443819766461379
0.1875	0.9375	0.00430306972542443
0.1875	0.9296875	0.00441444063760784
0.19140625	0.93359375	0.00443819766461379
0.1875	0.9296875	0.00441444063760784
0.1875	0.921875	0.00451807841849016
0.19140625	0.92578125	0.0045490764366013
0.1953125	0.9296875	0.00458037424294182
0.1875	0.9296875	0.00441444063760784
0.19140625	0.92578125	0.0045490764366013
0.1875	0.9140625	0.00461175353572449
0.1953125	0.9140625	0.00478477929226911
0.19140625	0.91796875	0.00464794096730305
0.1875	0.921875	0.00451807841849016
0.1875	0.9140625	0.00461175353572449
0.19140625	0.91796875	0.00464794096730305
0.1875	0.9140625	0.00461175353572449
0.1875	0.90625	0.00468845012716877
0.19140625	0.91015625	0.0047378943346611
0.1953125	0.9140625	0.00478477929226911
0.1875	0.9140625	0.00461175353572449
0.19140625	0.91015625	0.0047378943346611
0.1953125	0.91796875	0.00473910458181197
0.19921875	0.91796875	0.00482164174678181
0.197265625	0.919921875	0.00475339749407033
0.1953125	0.921875	0.00468749985115452
0.1953125	0.91796875	0.00473910458181197
0.197265625	0.919921875	0.00475339749407033
0.1953125	0.91796875	0.00473910458181197
0.1953125	0.9140625	0.00478477929226911
0.197265625	0.916015625	0.00480356967828264
0.19921875	0.91796875	0.00482164174678181
0.1953125	0.91796875	0.00473910458181197
0.197265625	0.916015625	0.00480356967828264
0.19921875	0.921875	0.00477187375727268
0.19921875	0.91796875	0.00482164174678181
0.201171875	0.919921875	0.00483723965418749
0.203125	0.921875	0.00485311333551006
0.19921875	0.921875	0.00477187375727268
0.201171875	0.919921875	0.00483723965418749
0.19921875	0.921875	0.00477187375727268
0.1953125	0.921875	0.00468749985115452
0.197265625	0.919921875	0.00475339749407033
0.19921875	0.91796875	0.00482164174678181
0.19921875	0.921875	0.00477187375727268
0.197265625	0.919921875	0.00475339749407033
0.1953125	0.921875	0.00468749985115452
0.1875	0.921875	0.00451807841849016
0.19140625	0.91796875	0.00464794096730305
0.19140625	0.91796875	0.00464794096730305
0.1953125	0.9140625	0.00478477929226911
0.1953125	0.91796875	0.00473910458181197
0.1953125	0.921875	0.00468749985115452
0.19140625	0.91796875	0.00464794096730305
0.1953125	0.91796875	0.00473910458181197
0.19140625	0.89453125	0.00489504502451045
0.1953125	0.890625	0.00502729731833943
0.1953125	0.89453125	0.00499216618085343
0.1953125	0.8984375	0.00495320486650939
0.19140625	0.89453125	0.00489504502451045
0.1953125	0.89453125	0.00499216618085343
0.1875	0.890625	0.00484310637237096
0.1953125	0.890625	0.00502729731833943
0.19140625	0.89453125	0.00489504502451045
0.19921875	0.890625	0.00512055614279128
0.19921875	0.89453125	0.00508154272740227
0.197265625	0.892578125	0.0050541373779019
0.1953125	0.890625	0.00502729731833943
0.19921875	0.890625	0.00512055614279128
0.197265625	0.892578125	0.0050541373779019
0.19921875	0.890625	0.00512055614279128
0.203125	0.890625	0.00520749319352549
0.201171875	0.892578125	0.00514445364219266
0.19921875	0.89453125	0.00508154272740227
0.19921875	0.890625	0.00512055614279128
0.201171875	0.892578125	0.00514445364219266
0.1953125	0.89453125	0.00499216618085343
0.19921875	0.89453125	0.00508154272740227
0.197265625	0.896484375	0.0050170607491116
0.1953125	0.8984375	0.00495320486650939
0.1953125	0.89453125	0.00499216618085343
0.197265625	0.896484375	0.0050170607491116
0.1953125	0.89453125	0.00499216618085343
0.1953125	0.890625	0.00502729731833943
0.197265625	0.892578125	0.0050541373779019
0.19921875	0.89453125	0.00508154272740227
0.1953125	0.89453125	0.00499216618085343
0.197265625	0.892578125	0.0050541373779019
0.1875	0.8984375	0.00477257314118059
0.1953125	0.8984375	0.00495320486650939
0.19140625	0.90234375	0.00482019735204895
0.1875	0.90625	0.00468845012716877
0.1875	0.8984375	0.00477257314118059
0.19140625	0.90234375	0.00482019735204895
0.1875	0.8984375	0.00477257314118059
0.1875	0.890625	0.00484310637237096
0.19140625	0.89453125	0.00489504502451045
0.1953125	0.8984375	0.00495320486650939
0.1875	0.8984375	0.00477257314118059
0.19140625	0.89453125	0.00489504502451045
0.1875	0.8828125	0.00492055927299271
0.1953125	0.8828125	0.00509769768425363
0.19140625	0.88671875	0.00496681477292941
0.1875	0.890625	0.00484310637237096
0.1875	0.8828125	0.00492055927299271
0.19140625	0.88671875	0.00496681477292941
0.1875	0.8828125	0.00492055927299271
0.1875	0.875	0.00498154778958721
0.19140625	0.87890625	0.00503859007840634
0.1953125	0.8828125	0.00509769768425363
0.1875	0.8828125	0.00492055927299271
0.19140625	0.87890625	0.00503859007840634
0.19921875	0.88671875	0.00515414959520017
0.1953125	0.890625	0.00502729731833943
0.1953125	0.88671875	0.00506583407507987
0.1953125	0.88671875	0.00506583407507987
0.1953125	0.8828125	0.00509769768425363
0.197265625	0.884765625	0.00512591999287043
0.19921875	0.88671875	0.00515414959520017
0.1953125	0.88671875	0.00506583407507987
0.197265625	0.884765625	0.00512591999287043
0.19921875	0.88671875	0.00515414959520017
0.203125	0.890625	0.00520749319352549
0.19921875	0.890625	0.00512055614279128
0.1953125	0.890625	0.00502729731833943
0.19921875	0.88671875	0.00515414959520017
0.19921875	0.890625	0.00512055614279128
0.1953125	0.890625	0.00502729731833943
0.1875	0.890625	0.00484310637237096
0.19140625	0.88671875	0.00496681477292941
0.19140625	0.88671875	0.00496681477292941
0.1953125	0.8828125	0.00509769768425363
0.1953125	0.88671875	0.00506583407507987
0.1953125	0.890625	0.00502729731833943
0.19140625	0.88671875	0.00496681477292941
0.1953125	0.88671875	0.00506583407507987
0.203125	0.8984375	0.00513718519946468
0.2109375	0.8984375	0.0053046689353512
0.20703125	0.90234375	0.00517833830740978
0.20703125	0.90234375	0.00517833830740978
0.203125	0.90625	0.00505014360629311
0.203125	0.90234375	0.00509603560900383
0.203125	0.8984375	0.00513718519946468
0.20703125	0.90234375	0.00517833830740978
0.203125	0.90234375	0.00509603560900383
0.20703125	0.89453125	0.00526243202795071
0.203125	0.8984375	0.00513718519946468
0.203125	0.89453125	0.00517369764608998
0.203125	0.890625	0.00520749319352549
0.20703125	0.89453125	0.00526243202795071
0.203125	0.89453125	0.00517369764608998
0.2109375	0.8984375	0.0053046689353512
0.203125	0.8984375	0.00513718519946468
0.20703125	0.89453125	0.00526243202795071
0.2109375	0.8984375	0.0053046689353512
0.21875	0.90625	0.00536899629329801
0.2109375	0.90625	0.00522689063728507
0.2109375	0.90625	0.00522689063728507
0.203125	0.90625	0.00505014360629311
0.20703125	0.90234375	0.00517833830740978
0.2109375	0.8984375	0.0053046689353512
0.2109375	0.90625	0.00522689063728507
0.20703125	0.90234375	0.00517833830740978
0.1953125	0.90234375	0.00491727339875178
0.19921875	0.90234375	0.0050062234101563
0.197265625	0.904296875	0.00493992290990269
0.1953125	0.90625	0.00487605769179772
0.1953125	0.90234375	0.00491727339875178
0.197265625	0.904296875	0.00493992290990269
0.1953125	0.90234375	0.00491727339875178
0.1953125	0.8984375	0.00495320486650939
0.197265625	0.900390625	0.00498003345787216
0.19921875	0.90234375	0.0050062234101563
0.1953125	0.90234375	0.00491727339875178
0.197265625	0.900390625	0.00498003345787216
0.19921875	0.90625	0.00496562236691711
0.19921875	0.90234375	0.0050062234101563
0.201171875	0.904296875	0.00502885984236714
0.203125	0.90625	0.00505014360629311
0.19921875	0.90625	0.00496562236691711
0.201171875	0.904296875	0.00502885984236714
0.19921875	0.90625	0.00496562236691711
0.1953125	0.90625	0.00487605769179772
0.197265625	0.904296875	0.00493992290990269
0.19921875	0.90234375	0.0050062234101563
0.19921875	0.90625	0.00496562236691711
0.197265625	0.904296875	0.00493992290990269
0.1953125	0.90625	0.00487605769179772
0.1875	0.90625	0.00468845012716877
0.19140625	0.90234375	0.00482019735204895
0.19140625	0.90234375	0.00482019735204895
0.1953125	0.8984375	0.00495320486650939
0.1953125	0.90234375	0.00491727339875178
0.1953125	0.90625	0.00487605769179772
0.19140625	0.90234375	0.00482019735204895
0.1953125	0.90234375	0.00491727339875178
0.19921875	0.8984375	0.00504712532055089
0.19921875	0.89453125	0.00508154272740227
0.201171875	0.896484375	0.00510967311486125
0.203125	0.8984375	0.00513718519946468
0.19921875	0.8984375	0.00504712532055089
0.201171875	0.896484375	0.00510967311486125
0.19921875	0.8984375	0.00504712532055089
0.1953125	0.8984375	0.00495320486650939
0.197265625	0.896484375	0.0050170607491116
0.19921875	0.89453125	0.00508154272740227
0.19921875	0.8984375	0.00504712532055089
0.197265625	0.896484375	0.0050170607491116
0.203125	0.89453125	0.00517369764608998
0.19921875	0.89453125	0.00508154272740227
0.201171875	0.892578125	0.00514445364219266
0.203125	0.890625	0.00520749319352549
0.203125	0.89453125	0.00517369764608998
0.201171875	0.892578125	0.00514445364219266
0.203125	0.89453125	0.00517369764608998
0.203125	0.8984375	0.00513718519946468
0.201171875	0.896484375	0.00510967311486125
0.19921875	0.89453125	0.00508154272740227
0.203125	0.89453125	0.00517369764608998
0.201171875	0.896484375	0.00510967311486125
0.203125	0.90234375	0.00509603560900383
0.19921875	0.90234375	0.0050062234101563
0.201171875	0.900390625	0.00507112101567548
0.203125	0.8984375	0.00513718519946468
0.203125	0.90234375	0.00509603560900383
0.201171875	0.900390625	0.00507112101567548
0.203125	0.90234375	0.00509603560900383
0.203125	0.90625	0.00505014360629311
0.201171875	0.904296875	0.00502885984236714
0.19921875	0.90234375	0.0050062234101563
0.203125	0.90234375	0.00509603560900383
0.201171875	0.904296875	0.00502885984236714
0.19921875	0.8984375	0.00504712532055089
0.19921875	0.90234375	0.0050062234101563
0.197265625	0.900390625	0.00498003345787216
0.1953125	0.8984375	0.00495320486650939
0.19921875	0.8984375	0.00504712532055089
0.197265625	0.900390625	0.00498003345787216
0.19921875	0.8984375	0.00504712532055089
0.203125	0.8984375	0.00513718519946468
0.201171875	0.900390625	0.00507112101567548
0.19921875	0.90234375	0.0050062234101563
0.19921875	0.8984375	0.00504712532055089
0.201171875	0.900390625	0.00507112101567548
0.4375	0.6875	0.00946229816351029
0.375	0.75	0.00883660246113715
0.375	0.6875	0.00915366772324932
0.375	0.6875	0.00915366772324932
0.375	0.625	0.00870201658705336
0.40625	0.65625	0.0090746254147816
0.4375	0.6875	0.00946229816351029
0.375	0.6875	0.00915366772324932
0.40625	0.65625	0.0090746254147816
0.4375	0.6875	0.00946229816351029
0.5	0.75	0.00955802037040468
0.4375	0.75	0.00949873739584324
0.375	0.75	0.00883660246113715
0.4375	0.6875	0.00946229816351029
0.4375	0.75	0.00949873739584324
0.3125	0.6875	0.00802785292017169
0.375	0.75	0.00883660246113715
0.3125	0.75	0.00803157815665425
0.3125	0.75	0.00803157815665425
0.25	0.75	0.00673395043239533
0.28125	0.71875	0.00742687382213155
0.3125	0.6875	0.00802785292017169
0.3125	0.75	0.00803157815665425
0.28125	0.71875	0.00742687382213155
0.3125	0.6875	0.00802785292017169
0.375	0.625	0.00870201658705336
0.375	0.6875	0.00915366772324932
0.375	0.75	0.00883660246113715
0.3125	0.6875	0.00802785292017169
0.375	0.6875	0.00915366772324932
0.4375	0.625	0.00937486562347574
0.4375	0.5625	0.00815563500065622
0.46875	0.59375	0.00863265510212832
0.5	0.625	0.0095038682624244
0.4375	0.625	0.00937486562347574
0.46875	0.59375	0.00863265510212832
0.4375	0.625	0.00937486562347574
0.375	0.625	0.00870201658705336
0.40625	0.59375	0.00820654721725271
0.4375	0.5625	0.00815563500065622
0.4375	0.625	0.00937486562347574
0.40625	0.59375	0.00820654721725271
0.5	0.5625	0.0083548822865154
0.4375	0.5625	0.00815563500065622
0.46875	0.53125	0.00664096565740696
0.5	0.5	0.00532191624008034
0.5	0.5625	0.0083548822865154
0.46875	0.53125	0.00664096565740696
0.5	0.5625	0.0083548822865154
0.5	0.625	0.0095038682624244
0.46875	0.59375	0.00863265510212832
0.4375	0.5625	0.00815563500065622
0.5	0.5625	0.0083548822865154
0.46875	0.59375	0.00863265510212832
0.5	0.6875	0.00977623330122589
0.4375	0.6875	0.00946229816351029
0.46875	0.65625	0.00934908120909434
0.5	0.625	0.0095038682624244
0.5	0.6875	0.00977623330122589
0.46875	0.65625	0.00934908120909434
0.5	0.75	0.00955802037040468
0.4375	0.6875	0.00946229816351029
0.5	0.6875	0.00977623330122589
0.4375	0.625	0.00937486562347574
0.4375	0.6875	0.00946229816351029
0.40625	0.65625	0.0090746254147816
0.375	0.625	0.00870201658705336
0.4375	0.625	0.00937486562347574
0.40625	0.65625	0.0090746254147816
0.4375	0.625	0.00937486562347574
0.5	0.625	0.0095038682624244
0.46875	0.65625	0.00934908120909434
0.4375	0.6875	0.00946229816351029
0.4375	0.625	0.00937486562347574
0.46875	0.65625	0.00934908120909434
0.4375	0.875	0.00882289522202394
0.4375	0.8125	0.00913216964027532
0.46875	0.84375	0.00891101938726022
0.5	0.875	0.00906588225120609
0.4375	0.875	0.00882289522202394
0.46875	0.84375	0.00891101938726022
0.40625	0.84375	0.00861428092221997
0.4375	0.875	0.00882289522202394
0.40625	0.875	0.00872804525918097
0.375	0.875	0.00830703094029002
0.40625	0.84375	0.00861428092221997
0.40625	0.875	0.00872804525918097
0.4375	0.8125	0.00913216964027532
0.4375	0.875	0.00882289522202394
0.40625	0.84375	0.00861428092221997
0.5	0.8125	0.00932884433332467
0.4375	0.8125	0.00913216964027532
0.46875	0.78125	0.00921929731220412
0.5	0.75	0.00955802037040468
0.5	0.8125	0.00932884433332467
0.46875	0.78125	0.00921929731220412
0.5	0.8125	0.00932884433332467
0.5	0.875	0.00906588225120609
0.46875	0.84375	0.00891101938726022
0.4375	0.8125	0.00913216964027532
0.5	0.8125	0.00932884433332467
0.46875	0.84375	0.00891101938726022
0.5	0.9375	0.00821387669576735
0.4375	0.9375	0.0078427777469607
0.46875	0.90625	0.0083935576828754
0.5	0.875	0.00906588225120609
0.5	0.9375	0.00821387669576735
0.46875	0.90625	0.0083935576828754
0.5	0.9375	0.00821387669576735
0.5	1	0.00489604753185053
0.46875	0.96875	0.00648027881352437
0.4375	0.9375	0.0078427777469607
0.5	0.9375	0.00821387669576735
0.46875	0.96875	0.00648027881352437
0.4375	0.90625	0.0086244759768911
0.40625	0.90625	0.00824709027482538
0.421875	0.890625	0.00852850593403391
0.4375	0.875	0.00882289522202394
0.4375	0.90625	0.0086244759768911
0.421875	0.890625	0.00852850593403391
0.4375	0.90625	0.0086244759768911
0.4375	0.9375	0.0078427777469607
0.421875	0.921875	0.00806042469194394
0.40625	0.90625	0.00824709027482538
0.4375	0.90625	0.0086244759768911
0.421875	0.921875	0.00806042469194394
0.40625	0.90625	0.00824709027482538
0.375	0.875	0.00830703094029002
0.40625	0.875	0.00872804525918097
0.40625	0.875	0.00872804525918097
0.4375	0.875	0.00882289522202394
0.421875	0.890625	0.00852850593403391
0.40625	0.90625	0.00824709027482538
0.40625	0.875	0.00872804525918097
0.421875	0.890625	0.00852850593403391
0.4375	0.875	0.00882289522202394
0.5	0.875	0.00906588225120609
0.46875	0.90625	0.0083935576828754
0.46875	0.90625	0.0083935576828754
0.4375	0.9375	0.0078427777469607
0.4375	0.90625	0.0086244759768911
0.4375	0.875	0.00882289522202394
0.46875	0.90625	0.0083935576828754
0.4375	0.90625	0.0086244759768911
0.34375	0.78125	0.00817187508369227
0.375	0.8125	0.00858769607034641
0.34375	0.8125	0.00826845682745156
0.3125	0.8125	0.00772967899381054
0.34375	0.78125	0.00817187508369227
0.34375	0.8125	0.00826845682745156
0.34375	0.78125	0.00817187508369227
0.375	0.75	0.00883660246113715
0.375	0.78125	0.00869841735432319
0.375	0.8125	0.00858769607034641
0.34375	0.78125	0.00817187508369227
0.375	0.78125	0.00869841735432319
0.375	0.8125	0.00858769607034641
0.375	0.875	0.00830703094029002
0.34375	0.84375	0.00799554965906606
0.34375	0.84375	0.00799554965906606
0.3125	0.8125	0.00772967899381054
0.34375	0.8125	0.00826845682745156
0.375	0.8125	0.00858769607034641
0.34375	0.84375	0.00799554965906606
0.34375	0.8125	0.00826845682745156
0.3125	0.75	0.00803157815665425
0.3125	0.8125	0.00772967899381054
0.28125	0.78125	0.00728536923396972
0.25	0.75	0.00673395043239533
0.3125	0.75	0.00803157815665425
0.28125	0.78125	0.00728536923396972
0.3125	0.75	0.00803157815665425
0.375	0.75	0.00883660246113715
0.34375	0.78125	0.00817187508369227
0.3125	0.8125	0.00772967899381054
0.3125	0.75	0.00803157815665425
0.34375	0.78125	0.00817187508369227
0.4375	0.75	0.00949873739584324
0.4375	0.8125	0.00913216964027532
0.40625	0.78125	0.00885465873465701
0.375	0.75	0.00883660246113715
0.4375	0.75	0.00949873739584324
0.40625	0.78125	0.00885465873465701
0.4375	0.75	0.00949873739584324
0.5	0.75	0.00955802037040468
0.46875	0.78125	0.00921929731220412
0.4375	0.8125	0.00913216964027532
0.4375	0.75	0.00949873739584324
0.46875	0.78125	0.00921929731220412
0.375	0.8125	0.00858769607034641
0.4375	0.8125	0.00913216964027532
0.40625	0.84375	0.00861428092221997
0.375	0.875	0.00830703094029002
0.375	0.8125	0.00858769607034641
0.40625	0.84375	0.00861428092221997
0.40625	0.78125	0.00885465873465701
0.375	0.8125	0.00858769607034641
0.375	0.78125	0.00869841735432319
0.375	0.75	0.00883660246113715
0.40625	0.78125	0.00885465873465701
0.375	0.78125	0.00869841735432319
0.4375	0.8125	0.00913216964027532
0.375	0.8125	0.00858769607034641
0.40625	0.78125	0.00885465873465701
0.19921875	0.59765625	0.00518456675085602
0.203125	0.6015625	0.0053119222174994
0.19921875	0.6015625	0.00522015694197036
0.1953125	0.6015625	0.00512267003359626
0.19921875	0.59765625	0.00518456675085602
0.19921875	0.6015625	0.00522015694197036
0.19921875	0.59765625	0.00518456675085602
0.203125	0.59375	0.0052366297212069
0.203125	0.59765625	0.00527642506725723
0.203125	0.6015625	0.0053119222174994
0.19921875	0.59765625	0.00518456675085602
0.203125	0.59765625	0.00527642506725723
0.19921875	0.60546875	0.00524661836524733
0.203125	0.6015625	0.0053119222174994
0.203125	0.60546875	0.00534051468359678
0.203125	0.609375	0.00536616868895597
0.19921875	0.60546875	0.00524661836524733
0.203125	0.60546875	0.00534051468359678
0.19921875	0.60546875	0.00524661836524733
0.1953125	0.6015625	0.00512267003359626
0.19921875	0.6015625	0.00522015694197036
0.203125	0.6015625	0.0053119222174994
0.19921875	0.60546875	0.00524661836524733
0.19921875	0.6015625	0.00522015694197036
0.19140625	0.59765625	0.00499679410652222
0.1953125	0.59375	0.00506272310324226
0.1953125	0.59765625	0.0050953067802144
0.1953125	0.6015625	0.00512267003359626
0.19140625	0.59765625	0.00499679410652222
0.1953125	0.59765625	0.0050953067802144
0.1875	0.59375	0.00487840642412501
0.1953125	0.59375	0.00506272310324226
0.19140625	0.59765625	0.00499679410652222
0.19921875	0.59765625	0.00518456675085602
0.1953125	0.59375	0.00506272310324226
0.19921875	0.59375	0.00515259113455616
0.203125	0.59375	0.0052366297212069
0.19921875	0.59765625	0.00518456675085602
0.19921875	0.59375	0.00515259113455616
0.19921875	0.59765625	0.00518456675085602
0.1953125	0.6015625	0.00512267003359626
0.1953125	0.59765625	0.0050953067802144
0.1953125	0.59375	0.00506272310324226
0.19921875	0.59765625	0.00518456675085602
0.1953125	0.59765625	0.0050953067802144
0.2109375	0.59375	0.00541013697211531
0.2109375	0.6015625	0.00547888587653385
0.20703125	0.59765625	0.00535767672018382
0.203125	0.59375	0.0052366297212069
0.2109375	0.59375	0.00541013697211531
0.20703125	0.59765625	0.00535767672018382
0.21875	0.59375	0.00554925962723543
0.2109375	0.6015625	0.00547888587653385
0.2109375	0.59375	0.00541013697211531
0.203125	0.6015625	0.0053119222174994
0.2109375	0.6015625	0.00547888587653385
0.20703125	0.60546875	0.00542923457529438
0.20703125	0.60546875	0.00542923457529438
0.203125	0.609375	0.00536616868895597
0.203125	0.60546875	0.00534051468359678
0.203125	0.6015625	0.0053119222174994
0.20703125	0.60546875	0.00542923457529438
0.203125	0.60546875	0.00534051468359678
0.20703125	0.59765625	0.00535767672018382
0.203125	0.6015625	0.0053119222174994
0.203125	0.59765625	0.00527642506725723
0.203125	0.59375	0.0052366297212069
0.20703125	0.59765625	0.00535767672018382
0.203125	0.59765625	0.00527642506725723
0.2109375	0.6015625	0.00547888587653385
0.203125	0.6015625	0.0053119222174994
0.20703125	0.59765625	0.00535767672018382
0.1953125	0.6171875	0.00524676081815809
0.1875	0.609375	0.00499846881942264
0.1953125	0.609375	0.00519710945834351
0.1953125	0.609375	0.00519710945834351
0.203125	0.609375	0.00536616868895597
0.19921875	0.61328125	0.00530998390834127
0.1953125	0.6171875	0.00524676081815809
0.1953125	0.609375	0.00519710945834351
0.19921875	0.61328125	0.00530998390834127
0.1875	0.6171875	0.00507030693798718
0.1953125	0.6171875	0.00524676081815809
0.19140625	0.62109375	0.00518466826794367
0.1875	0.625	0.00512430383029595
0.1875	0.6171875	0.00507030693798718
0.19140625	0.62109375	0.00518466826794367
0.1875	0.609375	0.00499846881942264
0.1953125	0.6171875	0.00524676081815809
0.1875	0.6171875	0.00507030693798718
0.1953125	0.6015625	0.00512267003359626
0.1875	0.609375	0.00499846881942264
0.1875	0.6015625	0.00494644708418934
0.1875	0.6015625	0.00494644708418934
0.1875	0.59375	0.00487840642412501
0.19140625	0.59765625	0.00499679410652222
0.1953125	0.6015625	0.00512267003359626
0.1875	0.6015625	0.00494644708418934
0.19140625	0.59765625	0.00499679410652222
0.1953125	0.609375	0.00519710945834351
0.1953125	0.6015625	0.00512267003359626
0.19921875	0.60546875	0.00524661836524733
0.203125	0.609375	0.00536616868895597
0.1953125	0.609375	0.00519710945834351
0.19921875	0.60546875	0.00524661836524733
0.1875	0.609375	0.00499846881942264
0.1953125	0.6015625	0.00512267003359626
0.1953125	0.609375	0.00519710945834351
0.19140625	0.58203125	0.00485393587879791
0.1953125	0.578125	0.0048914565575525
0.1953125	0.58203125	0.00494161642440776
0.1953125	0.5859375	0.00498596656114667
0.19140625	0.58203125	0.00485393587879791
0.1953125	0.58203125	0.00494161642440776
0.1875	0.578125	0.00472563148466245
0.1953125	0.578125	0.0048914565575525
0.19140625	0.58203125	0.00485393587879791
0.19921875	0.578125	0.00497322036262806
0.19921875	0.58203125	0.00502298015121559
0.197265625	0.580078125	0.0049558364118435
0.1953125	0.578125	0.0048914565575525
0.19921875	0.578125	0.00497322036262806
0.197265625	0.580078125	0.0049558364118435
0.19921875	0.578125	0.00497322036262806
0.203125	0.578125	0.00505285264541262
0.201171875	0.580078125	0.00503845823247989
0.19921875	0.58203125	0.00502298015121559
0.19921875	0.578125	0.00497322036262806
0.201171875	0.580078125	0.00503845823247989
0.1953125	0.58203125	0.00494161642440776
0.19921875	0.58203125	0.00502298015121559
0.197265625	0.583984375	0.00500527680814459
0.1953125	0.5859375	0.00498596656114667
0.1953125	0.58203125	0.00494161642440776
0.197265625	0.583984375	0.00500527680814459
0.1953125	0.58203125	0.00494161642440776
0.1953125	0.578125	0.0048914565575525
0.197265625	0.580078125	0.0049558364118435
0.19921875	0.58203125	0.00502298015121559
0.1953125	0.58203125	0.00494161642440776
0.197265625	0.580078125	0.0049558364118435
0.1875	0.5859375	0.00481342097301595
0.1953125	0.5859375	0.00498596656114667
0.19140625	0.58984375	0.00493633493564501
0.1875	0.59375	0.00487840642412501
0.1875	0.5859375	0.00481342097301595
0.19140625	0.58984375	0.00493633493564501
0.1875	0.5859375	0.00481342097301595
0.1875	0.578125	0.00472563148466245
0.19140625	0.58203125	0.00485393587879791
0.1953125	0.5859375	0.00498596656114667
0.1875	0.5859375	0.00481342097301595
0.19140625	0.58203125	0.00485393587879791
0.1875	0.5703125	0.00460509379602224
0.1953125	0.5703125	0.0047741868481161
0.19140625	0.57421875	0.00475155660687111
0.1875	0.578125	0.00472563148466245
0.1875	0.5703125	0.00460509379602224
0.19140625	0.57421875	0.00475155660687111
0.1875	0.5703125	0.00460509379602224
0.1875	0.5625	0.00446796479905814
0.19140625	0.56640625	0.0046202141191777
0.1953125	0.5703125	0.0047741868481161
0.1875	0.5703125	0.00460509379602224
0.19140625	0.56640625	0.0046202141191777
0.19921875	0.57421875	0.00491973264129456
0.1953125	0.578125	0.0048914565575525
0.1953125	0.57421875	0.00483547824639065
0.1953125	0.5703125	0.0047741868481161
0.19921875	0.57421875	0.00491973264129456
0.1953125	0.57421875	0.00483547824639065
0.19921875	0.57421875	0.00491973264129456
0.203125	0.578125	0.00505285264541262
0.19921875	0.578125	0.00497322036262806
0.1953125	0.578125	0.0048914565575525
0.19921875	0.57421875	0.00491973264129456
0.19921875	0.578125	0.00497322036262806
0.1953125	0.578125	0.0048914565575525
0.1875	0.578125	0.00472563148466245
0.19140625	0.57421875	0.00475155660687111
0.19140625	0.57421875	0.00475155660687111
0.1953125	0.5703125	0.0047741868481161
0.1953125	0.57421875	0.00483547824639065
0.1953125	0.578125	0.0048914565575525
0.19140625	0.57421875	0.00475155660687111
0.1953125	0.57421875	0.00483547824639065
0.203125	0.5859375	0.00515596195093213
0.2109375	0.5859375	0.00531108099093879
0.20703125	0.58984375	0.00527988273847669
0.20703125	0.58984375	0.00527988273847669
0.203125	0.59375	0.0052366297212069
0.203125	0.58984375	0.00519833251961787
0.203125	0.5859375	0.00515596195093213
0.20703125	0.58984375	0.00527988273847669
0.203125	0.58984375	0.00519833251961787
0.20703125	0.58203125	0.00518480016448724
0.203125	0.5859375	0.00515596195093213
0.203125	0.58203125	0.00510629307852978
0.203125	0.578125	0.00505285264541262
0.20703125	0.58203125	0.00518480016448724
0.203125	0.58203125	0.00510629307852978
0.2109375	0.5859375	0.00531108099093879
0.203125	0.5859375	0.00515596195093213
0.20703125	0.58203125	0.00518480016448724
0.2109375	0.5859375	0.00531108099093879
0.21875	0.59375	0.00554925962723543
0.2109375	0.59375	0.00541013697211531
0.2109375	0.59375	0.00541013697211531
0.203125	0.59375	0.0052366297212069
0.20703125	0.58984375	0.00527988273847669
0.2109375	0.5859375	0.00531108099093879
0.2109375	0.59375	0.00541013697211531
0.20703125	0.58984375	0.00527988273847669
0.1953125	0.58984375	0.00502727853655336
0.19921875	0.58984375	0.0051140067308826
0.197265625	0.591796875	0.00508931943458787
0.1953125	0.59375	0.00506272310324226
0.1953125	0.58984375	0.00502727853655336
0.197265625	0.591796875	0.00508931943458787
0.1953125	0.58984375	0.00502727853655336
0.1953125	0.5859375	0.00498596656114667
0.197265625	0.587890625	0.00504982451070095
0.19921875	0.58984375	0.0051140067308826
0.1953125	0.58984375	0.00502727853655336
0.197265625	0.587890625	0.00504982451070095
0.19921875	0.59375	0.00515259113455616
0.19921875	0.58984375	0.0051140067308826
0.201171875	0.591796875	0.00517541942706321
0.203125	0.59375	0.0052366297212069
0.19921875	0.59375	0.00515259113455616
0.201171875	0.591796875	0.00517541942706321
0.19921875	0.59375	0.00515259113455616
0.1953125	0.59375	0.00506272310324226
0.197265625	0.591796875	0.00508931943458787
0.19921875	0.58984375	0.0051140067308826
0.19921875	0.59375	0.00515259113455616
0.197265625	0.591796875	0.00508931943458787
0.1953125	0.59375	0.00506272310324226
0.1875	0.59375	0.00487840642412501
0.19140625	0.58984375	0.00493633493564501
0.19140625	0.58984375	0.00493633493564501
0.1953125	0.5859375	0.00498596656114667
0.1953125	0.58984375	0.00502727853655336
0.1953125	0.59375	0.00506272310324226
0.19140625	0.58984375	0.00493633493564501
0.1953125	0.58984375	0.00502727853655336
0.19921875	0.5859375	0.00507251458521187
0.19921875	0.58203125	0.00502298015121559
0.201171875	0.583984375	0.00508918275479184
0.203125	0.5859375	0.00515596195093213
0.19921875	0.5859375	0.00507251458521187
0.201171875	0.583984375	0.00508918275479184
0.19921875	0.5859375	0.00507251458521187
0.1953125	0.5859375	0.00498596656114667
0.197265625	0.583984375	0.00500527680814459
0.19921875	0.58203125	0.00502298015121559
0.19921875	0.5859375	0.00507251458521187
0.197265625	0.583984375	0.00500527680814459
0.203125	0.58203125	0.00510629307852978
0.19921875	0.58203125	0.00502298015121559
0.201171875	0.580078125	0.00503845823247989
0.203125	0.578125	0.00505285264541262
0.203125	0.58203125	0.00510629307852978
0.201171875	0.580078125	0.00503845823247989
0.203125	0.58203125	0.00510629307852978
0.203125	0.5859375	0.00515596195093213
0.201171875	0.583984375	0.00508918275479184
0.19921875	0.58203125	0.00502298015121559
0.203125	0.58203125	0.00510629307852978
0.201171875	0.583984375	0.00508918275479184
0.203125	0.58984375	0.00519833251961787
0.19921875	0.58984375	0.0051140067308826
0.201171875	0.587890625	0.00513599580171533
0.203125	0.5859375	0.00515596195093213
0.203125	0.58984375	0.00519833251961787
0.201171875	0.587890625	0.00513599580171533
0.203125	0.58984375	0.00519833251961787
0.203125	0.59375	0.0052366297212069
0.201171875	0.591796875	0.00517541942706321
0.19921875	0.58984375	0.0051140067308826
0.203125	0.58984375	0.00519833251961787
0.201171875	0.591796875	0.00517541942706321
0.19921875	0.5859375	0.00507251458521187
0.19921875	0.58984375	0.0051140067308826
0.197265625	0.587890625	0.00504982451070095
0.1953125	0.5859375	0.00498596656114667
0.19921875	0.5859375	0.00507251458521187
0.197265625	0.587890625	0.00504982451070095
0.19921875	0.5859375	0.00507251458521187
0.203125	0.5859375	0.00515596195093213
0.201171875	0.587890625	0.00513599580171533
0.19921875	0.58984375	0.0051140067308826
0.19921875	0.5859375	0.00507251458521187
0.201171875	0.587890625	0.00513599580171533
0.234375	0.609375	0.00607331838757098
0.21875	0.625	0.00589940711058877
0.21875	0.609375	0.00576501841602825
0.21875	0.59375	0.00554925962723543
0.234375	0.609375	0.00607331838757098
0.21875	0.609375	0.00576501841602825
0.25	0.625	0.00654285373934775
0.21875	0.625	0.00589940711058877
0.234375	0.609375	0.00607331838757098
0.203125	0.6171875	0.00544701713546585
0.2109375	0.6171875	0.00563348919172798
0.20703125	0.62109375	0.0055735201377002
0.20703125	0.62109375	0.0055735201377002
0.203125	0.625	0.00551177516556889
0.203125	0.62109375	0.00548267331796438
0.203125	0.6171875	0.00544701713546585
0.20703125	0.62109375	0.0055735201377002
0.203125	0.62109375	0.00548267331796438
0.20703125	0.61328125	0.00550070380178696
0.203125	0.6171875	0.00544701713546585
0.203125	0.61328125	0.00540842157482951
0.203125	0.609375	0.00536616868895597
0.20703125	0.61328125	0.00550070380178696
0.203125	0.61328125	0.00540842157482951
0.2109375	0.6171875	0.00563348919172798
0.203125	0.6171875	0.00544701713546585
0.20703125	0.61328125	0.00550070380178696
0.2109375	0.6171875	0.00563348919172798
0.21875	0.625	0.00589940711058877
0.2109375	0.625	0.00571317950679898
0.2109375	0.625	0.00571317950679898
0.203125	0.625	0.00551177516556889
0.20703125	0.62109375	0.0055735201377002
0.2109375	0.6171875	0.00563348919172798
0.2109375	0.625	0.00571317950679898
0.20703125	0.62109375	0.0055735201377002
0.19921875	0.62109375	0.00538063010875151
0.1953125	0.625	0.00531923334742281
0.1953125	0.62109375	0.00528685068326996
0.1953125	0.6171875	0.00524676081815809
0.19921875	0.62109375	0.00538063010875151
0.1953125	0.62109375	0.00528685068326996
0.19921875	0.62109375	0.00538063010875151
0.203125	0.625	0.00551177516556889
0.19921875	0.625	0.00541689300236493
0.1953125	0.625	0.00531923334742281
0.19921875	0.62109375	0.00538063010875151
0.19921875	0.625	0.00541689300236493
0.1953125	0.625	0.00531923334742281
0.1875	0.625	0.00512430383029595
0.19140625	0.62109375	0.00518466826794367
0.19140625	0.62109375	0.00518466826794367
0.1953125	0.6171875	0.00524676081815809
0.1953125	0.62109375	0.00528685068326996
0.1953125	0.625	0.00531923334742281
0.19140625	0.62109375	0.00518466826794367
0.1953125	0.62109375	0.00528685068326996
0.19921875	0.61328125	0.00530998390834127
0.203125	0.6171875	0.00544701713546585
0.19921875	0.6171875	0.00535019741162563
0.1953125	0.6171875	0.00524676081815809
0.19921875	0.61328125	0.00530998390834127
0.19921875	0.6171875	0.00535019741162563
0.19921875	0.61328125	0.00530998390834127
0.203125	0.609375	0.00536616868895597
0.203125	0.61328125	0.00540842157482951
0.203125	0.6171875	0.00544701713546585
0.19921875	0.61328125	0.00530998390834127
0.203125	0.61328125	0.00540842157482951
0.19921875	0.62109375	0.00538063010875151
0.203125	0.6171875	0.00544701713546585
0.203125	0.62109375	0.00548267331796438
0.203125	0.625	0.00551177516556889
0.19921875	0.62109375	0.00538063010875151
0.203125	0.62109375	0.00548267331796438
0.19921875	0.62109375	0.00538063010875151
0.1953125	0.6171875	0.00524676081815809
0.19921875	0.6171875	0.00535019741162563
0.203125	0.6171875	0.00544701713546585
0.19921875	0.62109375	0.00538063010875151
0.19921875	0.6171875	0.00535019741162563
0.2109375	0.6015625	0.00547888587653385
0.21875	0.609375	0.00576501841602825
0.2109375	0.609375	0.00556815199121816
0.2109375	0.609375	0.00556815199121816
0.203125	0.609375	0.00536616868895597
0.20703125	0.60546875	0.00542923457529438
0.2109375	0.6015625	0.00547888587653385
0.2109375	0.609375	0.00556815199121816
0.20703125	0.60546875	0.00542923457529438
0.21875	0.59375	0.00554925962723543
0.21875	0.609375	0.00576501841602825
0.2109375	0.6015625	0.00547888587653385
0.21875	0.609375	0.00576501841602825
0.21875	0.625	0.00589940711058877
0.2109375	0.6171875	0.00563348919172798
0.2109375	0.609375	0.00556815199121816
0.2109375	0.6171875	0.00563348919172798
0.20703125	0.61328125	0.00550070380178696
0.203125	0.609375	0.00536616868895597
0.2109375	0.609375	0.00556815199121816
0.20703125	0.61328125	0.00550070380178696
0.21875	0.609375	0.00576501841602825
0.2109375	0.6171875	0.00563348919172798
0.2109375	0.609375	0.00556815199121816
0.15625	0.625	0.00441075265329456
0.15625	0.59375	0.00407301441004475
0.171875	0.609375	0.0046010583738074
0.171875	0.625	0.00477245956362853
0.171875	0.609375	0.0046010583738074
0.1796875	0.6171875	0.00485264058264835
0.1875	0.625	0.00512430383029595
0.171875	0.625	0.00477245956362853
0.1796875	0.6171875	0.00485264058264835
0.15625	0.625	0.00441075265329456
0.171875	0.609375	0.0046010583738074
0.171875	0.625	0.00477245956362853
0.125	0.625	0.00352705551384299
0.15625	0.59375	0.00407301441004475
0.15625	0.625	0.00441075265329456
0.171875	0.59375	0.00452514634886751
0.171875	0.578125	0.00434909226004327
0.1796875	0.5859375	0.00462013678894928
0.1875	0.59375	0.00487840642412501
0.171875	0.59375	0.00452514634886751
0.1796875	0.5859375	0.00462013678894928
0.15625	0.59375	0.00407301441004475
0.171875	0.578125	0.00434909226004327
0.171875	0.59375	0.00452514634886751
0.1875	0.578125	0.00472563148466245
0.171875	0.578125	0.00434909226004327
0.1796875	0.5703125	0.0044331175361816
0.1796875	0.5703125	0.0044331175361816
0.1875	0.5625	0.00446796479905814
0.1875	0.5703125	0.00460509379602224
0.1875	0.578125	0.00472563148466245
0.1796875	0.5703125	0.0044331175361816
0.1875	0.5703125	0.00460509379602224
0.1796875	0.5859375	0.00462013678894928
0.1875	0.578125	0.00472563148466245
0.1875	0.5859375	0.00481342097301595
0.1875	0.59375	0.00487840642412501
0.1796875	0.5859375	0.00462013678894928
0.1875	0.5859375	0.00481342097301595
0.171875	0.578125	0.00434909226004327
0.1875	0.578125	0.00472563148466245
0.1796875	0.5859375	0.00462013678894928
0.1875	0.609375	0.00499846881942264
0.171875	0.609375	0.0046010583738074
0.1796875	0.6015625	0.00473224618966385
0.1796875	0.6015625	0.00473224618966385
0.1875	0.59375	0.00487840642412501
0.1875	0.6015625	0.00494644708418934
0.1875	0.609375	0.00499846881942264
0.1796875	0.6015625	0.00473224618966385
0.1875	0.6015625	0.00494644708418934
0.1796875	0.6171875	0.00485264058264835
0.1875	0.609375	0.00499846881942264
0.1875	0.6171875	0.00507030693798718
0.1875	0.625	0.00512430383029595
0.1796875	0.6171875	0.00485264058264835
0.1875	0.6171875	0.00507030693798718
0.171875	0.609375	0.0046010583738074
0.1875	0.609375	0.00499846881942264
0.1796875	0.6171875	0.00485264058264835
0.171875	0.609375	0.0046010583738074
0.15625	0.59375	0.00407301441004475
0.171875	0.59375	0.00452514634886751
0.171875	0.59375	0.00452514634886751
0.1875	0.59375	0.00487840642412501
0.1796875	0.6015625	0.00473224618966385
0.171875	0.609375	0.0046010583738074
0.171875	0.59375	0.00452514634886751
0.1796875	0.6015625	0.00473224618966385
0.234375	0.546875	0.00505346683742457
0.21875	0.5625	0.00515836852973016
0.21875	0.546875	0.00483181292026638
0.21875	0.53125	0.0044067529562762
0.234375	0.546875	0.00505346683742457
0.21875	0.546875	0.00483181292026638
0.25	0.5625	0.00573319375034542
0.21875	0.5625	0.00515836852973016
0.234375	0.546875	0.00505346683742457
0.203125	0.5546875	0.0046593459073849
0.2109375	0.5546875	0.00481983135626172
0.20703125	0.55859375	0.00481745532342135
0.20703125	0.55859375	0.00481745532342135
0.203125	0.5625	0.00480941654112973
0.203125	0.55859375	0.00473862615816971
0.203125	0.5546875	0.0046593459073849
0.20703125	0.55859375	0.00481745532342135
0.203125	0.55859375	0.00473862615816971
0.20703125	0.55078125	0.0046547548365434
0.203125	0.5546875	0.0046593459073849
0.203125	0.55078125	0.00457840301494019
0.203125	0.546875	0.00449025682915566
0.20703125	0.55078125	0.0046547548365434
0.203125	0.55078125	0.00457840301494019
0.2109375	0.5546875	0.00481983135626172
0.203125	0.5546875	0.0046593459073849
0.20703125	0.55078125	0.0046547548365434
0.2109375	0.5546875	0.00481983135626172
0.21875	0.5625	0.00515836852973016
0.2109375	0.5625	0.00499273961447164
0.2109375	0.5625	0.00499273961447164
0.203125	0.5625	0.00480941654112973
0.20703125	0.55859375	0.00481745532342135
0.2109375	0.5546875	0.00481983135626172
0.2109375	0.5625	0.00499273961447164
0.20703125	0.55859375	0.00481745532342135
0.19921875	0.55859375	0.00465136796824359
0.1953125	0.5625	0.00464044424050297
0.1953125	0.55859375	0.00457098253299556
0.1953125	0.5546875	0.00449210121824812
0.19921875	0.55859375	0.00465136796824359
0.1953125	0.55859375	0.00457098253299556
0.19921875	0.55859375	0.00465136796824359
0.203125	0.5625	0.00480941654112973
0.19921875	0.5625	0.00472643927169587
0.1953125	0.5625	0.00464044424050297
0.19921875	0.55859375	0.00465136796824359
0.19921875	0.5625	0.00472643927169587
0.1953125	0.5625	0.00464044424050297
0.1875	0.5625	0.00446796479905814
0.19140625	0.55859375	0.00448212618487403
0.19140625	0.55859375	0.00448212618487403
0.1953125	0.5546875	0.00449210121824812
0.1953125	0.55859375	0.00457098253299556
0.1953125	0.5625	0.00464044424050297
0.19140625	0.55859375	0.00448212618487403
0.1953125	0.55859375	0.00457098253299556
0.19921875	0.55078125	0.00449411677185208
0.203125	0.5546875	0.0046593459073849
0.19921875	0.5546875	0.00457776301825024
0.1953125	0.5546875	0.00449210121824812
0.19921875	0.55078125	0.00449411677185208
0.19921875	0.5546875	0.00457776301825024
0.19921875	0.55078125	0.00449411677185208
0.203125	0.546875	0.00449025682915566
0.203125	0.55078125	0.00457840301494019
0.203125	0.5546875	0.0046593459073849
0.19921875	0.55078125	0.00449411677185208
0.203125	0.55078125	0.00457840301494019
0.19921875	0.55859375	0.00465136796824359
0.203125	0.5546875	0.0046593459073849
0.203125	0.55859375	0.00473862615816971
0.203125	0.5625	0.00480941654112973
0.19921875	0.55859375	0.00465136796824359
0.203125	0.55859375	0.00473862615816971
0.19921875	0.55859375	0.00465136796824359
0.1953125	0.5546875	0.00449210121824812
0.19921875	0.5546875	0.00457776301825024
0.203125	0.5546875	0.0046593459073849
0.19921875	0.55859375	0.00465136796824359
0.19921875	0.5546875	0.00457776301825024
0.2109375	0.5390625	0.00446735700533722
0.21875	0.546875	0.00483181292026638
0.2109375	0.546875	0.00466270167645809
0.2109375	0.546875	0.00466270167645809
0.203125	0.546875	0.00449025682915566
0.20703125	0.54296875	0.00448675107857814
0.2109375	0.5390625	0.00446735700533722
0.2109375	0.546875	0.00466270167645809
0.20703125	0.54296875	0.00448675107857814
0.21875	0.53125	0.0044067529562762
0.21875	0.546875	0.00483181292026638
0.2109375	0.5390625	0.00446735700533722
0.21875	0.546875	0.00483181292026638
0.21875	0.5625	0.00515836852973016
0.2109375	0.5546875	0.00481983135626172
0.2109375	0.546875	0.00466270167645809
0.2109375	0.5546875	0.00481983135626172
0.20703125	0.55078125	0.0046547548365434
0.203125	0.546875	0.00449025682915566
0.2109375	0.546875	0.00466270167645809
0.20703125	0.55078125	0.0046547548365434
0.21875	0.546875	0.00483181292026638
0.2109375	0.5546875	0.00481983135626172
0.2109375	0.546875	0.00466270167645809
0.25	0.53125	0.0050743168596992
0.21875	0.53125	0.0044067529562762
0.234375	0.515625	0.00420262201533765
0.25	0.5	0.00371795836682487
0.25	0.53125	0.0050743168596992
0.234375	0.515625	0.00420262201533765
0.25	0.53125	0.0050743168596992
0.25	0.5625	0.00573319375034542
0.234375	0.546875	0.00505346683742457
0.21875	0.53125	0.0044067529562762
0.25	0.53125	0.0050743168596992
0.234375	0.546875	0.00505346683742457
0.25	0.59375	0.00629715628445715
0.21875	0.59375	0.00554925962723543
0.234375	0.578125	0.00568041889307369
0.25	0.5625	0.00573319375034542
0.25	0.59375	0.00629715628445715
0.234375	0.578125	0.00568041889307369
0.25	0.59375	0.00629715628445715
0.25	0.625	0.00654285373934775
0.234375	0.609375	0.00607331838757098
0.21875	0.59375	0.00554925962723543
0.25	0.59375	0.00629715628445715
0.234375	0.609375	0.00607331838757098
0.2109375	0.5703125	0.00510876232497626
0.21875	0.578125	0.00538651202349893
0.2109375	0.578125	0.00521900800643347
0.2109375	0.578125	0.00521900800643347
0.203125	0.578125	0.00505285264541262
0.20703125	0.57421875	0.0050850122227442
0.2109375	0.5703125	0.00510876232497626
0.2109375	0.578125	0.00521900800643347
0.20703125	0.57421875	0.0050850122227442
0.21875	0.5625	0.00515836852973016
0.21875	0.578125	0.00538651202349893
0.2109375	0.5703125	0.00510876232497626
0.21875	0.578125	0.00538651202349893
0.21875	0.59375	0.00554925962723543
0.2109375	0.5859375	0.00531108099093879
0.2109375	0.578125	0.00521900800643347
0.2109375	0.5859375	0.00531108099093879
0.20703125	0.58203125	0.00518480016448724
0.203125	0.578125	0.00505285264541262
0.2109375	0.578125	0.00521900800643347
0.20703125	0.58203125	0.00518480016448724
0.21875	0.578125	0.00538651202349893
0.2109375	0.5859375	0.00531108099093879
0.2109375	0.578125	0.00521900800643347
0.19921875	0.56640625	0.0047948636656561
0.203125	0.5703125	0.00494638832674326
0.19921875	0.5703125	0.0048597505627358
0.1953125	0.5703125	0.0047741868481161
0.19921875	0.56640625	0.0047948636656561
0.19921875	0.5703125	0.0048597505627358
0.19921875	0.56640625	0.0047948636656561
0.203125	0.5625	0.00480941654112973
0.203125	0.56640625	0.00488023824700686
0.203125	0.5703125	0.00494638832674326
0.19921875	0.56640625	0.0047948636656561
0.203125	0.56640625	0.00488023824700686
0.19921875	0.57421875	0.00491973264129456
0.203125	0.5703125	0.00494638832674326
0.203125	0.57421875	0.00500105653616339
0.203125	0.578125	0.00505285264541262
0.19921875	0.57421875	0.00491973264129456
0.203125	0.57421875	0.00500105653616339
0.19921875	0.57421875	0.00491973264129456
0.1953125	0.5703125	0.0047741868481161
0.19921875	0.5703125	0.0048597505627358
0.203125	0.5703125	0.00494638832674326
0.19921875	0.57421875	0.00491973264129456
0.19921875	0.5703125	0.0048597505627358
0.19140625	0.56640625	0.0046202141191777
0.1953125	0.5625	0.00464044424050297
0.1953125	0.56640625	0.00470899493704411
0.1953125	0.5703125	0.0047741868481161
0.19140625	0.56640625	0.0046202141191777
0.1953125	0.56640625	0.00470899493704411
0.1875	0.5625	0.00446796479905814
0.1953125	0.5625	0.00464044424050297
0.19140625	0.56640625	0.0046202141191777
0.19921875	0.56640625	0.0047948636656561
0.1953125	0.5625	0.00464044424050297
0.19921875	0.5625	0.00472643927169587
0.203125	0.5625	0.00480941654112973
0.19921875	0.56640625	0.0047948636656561
0.19921875	0.5625	0.00472643927169587
0.19921875	0.56640625	0.0047948636656561
0.1953125	0.5703125	0.0047741868481161
0.1953125	0.56640625	0.00470899493704411
0.1953125	0.5625	0.00464044424050297
0.19921875	0.56640625	0.0047948636656561
0.1953125	0.56640625	0.00470899493704411
0.2109375	0.5625	0.00499273961447164
0.2109375	0.5703125	0.00510876232497626
0.20703125	0.56640625	0.00496702458435495
0.203125	0.5625	0.00480941654112973
0.2109375	0.5625	0.00499273961447164
0.20703125	0.56640625	0.00496702458435495
0.21875	0.5625	0.00515836852973016
0.2109375	0.5703125	0.00510876232497626
0.2109375	0.5625	0.00499273961447164
0.203125	0.5703125	0.00494638832674326
0.2109375	0.5703125	0.00510876232497626
0.20703125	0.57421875	0.0050850122227442
0.20703125	0.57421875	0.0050850122227442
0.203125	0.578125	0.00505285264541262
0.203125	0.57421875	0.00500105653616339
0.203125	0.5703125	0.00494638832674326
0.20703125	0.57421875	0.0050850122227442
0.203125	0.57421875	0.00500105653616339
0.20703125	0.56640625	0.00496702458435495
0.203125	0.5703125	0.00494638832674326
0.203125	0.56640625	0.00488023824700686
0.203125	0.5625	0.00480941654112973
0.20703125	0.56640625	0.00496702458435495
0.203125	0.56640625	0.00488023824700686
0.2109375	0.5703125	0.00510876232497626
0.203125	0.5703125	0.00494638832674326
0.20703125	0.56640625	0.00496702458435495
0.21875	0.5625	0.00515836852973016
0.25	0.5625	0.00573319375034542
0.234375	0.578125	0.00568041889307369
0.234375	0.578125	0.00568041889307369
0.21875	0.59375	0.00554925962723543
0.21875	0.578125	0.00538651202349893
0.21875	0.5625	0.00515836852973016
0.234375	0.578125	0.00568041889307369
0.21875	0.578125	0.00538651202349893
0.234375	0.671875	0.00646414921738873
0.21875	0.6875	0.0061512784531276
0.21875	0.671875	0.00609743461712919
0.21875	0.65625	0.00602927887598192
0.234375	0.671875	0.00646414921738873
0.21875	0.671875	0.00609743461712919
0.25	0.6875	0.00687154602552398
0.21875	0.6875	0.0061512784531276
0.234375	0.671875	0.00646414921738873
0.203125	0.6796875	0.00573340560736411
0.2109375	0.6796875	0.00592758800452786
0.20703125	0.68359375	0.00583990764607825
0.20703125	0.68359375	0.00583990764607825
0.203125	0.6875	0.00574196754655792
0.203125	0.68359375	0.00573778025796007
0.203125	0.6796875	0.00573340560736411
0.20703125	0.68359375	0.00583990764607825
0.203125	0.68359375	0.00573778025796007
0.20703125	0.67578125	0.00582300335234496
0.203125	0.6796875	0.00573340560736411
0.203125	0.67578125	0.00572676608692004
0.203125	0.671875	0.00572106451421712
0.20703125	0.67578125	0.00582300335234496
0.203125	0.67578125	0.00572676608692004
0.2109375	0.6796875	0.00592758800452786
0.203125	0.6796875	0.00573340560736411
0.20703125	0.67578125	0.00582300335234496
0.2109375	0.6796875	0.00592758800452786
0.21875	0.6875	0.0061512784531276
0.2109375	0.6875	0.00595205194691761
0.2109375	0.6875	0.00595205194691761
0.203125	0.6875	0.00574196754655792
0.20703125	0.68359375	0.00583990764607825
0.2109375	0.6796875	0.00592758800452786
0.2109375	0.6875	0.00595205194691761
0.20703125	0.68359375	0.00583990764607825
0.19921875	0.68359375	0.00563740543570817
0.1953125	0.6875	0.00553907489606005
0.1953125	0.68359375	0.00553721323838898
0.1953125	0.6796875	0.00553497059215047
0.19921875	0.68359375	0.00563740543570817
0.1953125	0.68359375	0.00553721323838898
0.19921875	0.68359375	0.00563740543570817
0.203125	0.6875	0.00574196754655792
0.19921875	0.6875	0.00564158909392152
0.1953125	0.6875	0.00553907489606005
0.19921875	0.68359375	0.00563740543570817
0.19921875	0.6875	0.00564158909392152
0.1953125	0.6875	0.00553907489606005
0.1875	0.6875	0.00533515751122314
0.19140625	0.68359375	0.00543602090732377
0.19140625	0.68359375	0.00543602090732377
0.1953125	0.6796875	0.00553497059215047
0.1953125	0.68359375	0.00553721323838898
0.1953125	0.6875	0.00553907489606005
0.19140625	0.68359375	0.00543602090732377
0.1953125	0.68359375	0.00553721323838898
0.19921875	0.67578125	0.0056300464397271
0.203125	0.6796875	0.00573340560736411
0.19921875	0.6796875	0.00563436100671396
0.1953125	0.6796875	0.00553497059215047
0.19921875	0.67578125	0.0056300464397271
0.19921875	0.6796875	0.00563436100671396
0.19921875	0.67578125	0.0056300464397271
0.203125	0.671875	0.00572106451421712
0.203125	0.67578125	0.00572676608692004
0.203125	0.6796875	0.00573340560736411
0.19921875	0.67578125	0.0056300464397271
0.203125	0.67578125	0.00572676608692004
0.19921875	0.68359375	0.00563740543570817
0.203125	0.6796875	0.00573340560736411
0.203125	0.68359375	0.00573778025796007
0.203125	0.6875	0.00574196754655792
0.19921875	0.68359375	0.00563740543570817
0.203125	0.68359375	0.00573778025796007
0.19921875	0.68359375	0.00563740543570817
0.1953125	0.6796875	0.00553497059215047
0.19921875	0.6796875	0.00563436100671396
0.203125	0.6796875	0.00573340560736411
0.19921875	0.68359375	0.00563740543570817
0.19921875	0.6796875	0.00563436100671396
0.2109375	0.6640625	0.00589121026347037
0.21875	0.671875	0.00609743461712919
0.2109375	0.671875	0.00590884160023417
0.2109375	0.671875	0.00590884160023417
0.203125	0.671875	0.00572106451421712
0.20703125	0.66796875	0.00581086120581297
0.2109375	0.6640625	0.00589121026347037
0.2109375	0.671875	0.00590884160023417
0.20703125	0.66796875	0.00581086120581297
0.21875	0.65625	0.00602927887598192
0.21875	0.671875	0.00609743461712919
0.2109375	0.6640625	0.00589121026347037
0.21875	0.671875	0.00609743461712919
0.21875	0.6875	0.0061512784531276
0.2109375	0.6796875	0.00592758800452786
0.2109375	0.671875	0.00590884160023417
0.2109375	0.6796875	0.00592758800452786
0.20703125	0.67578125	0.00582300335234496
0.203125	0.671875	0.00572106451421712
0.2109375	0.671875	0.00590884160023417
0.20703125	0.67578125	0.00582300335234496
0.21875	0.671875	0.00609743461712919
0.2109375	0.6796875	0.00592758800452786
0.2109375	0.671875	0.00590884160023417
0.25	0.65625	0.00672840697093368
0.21875	0.65625	0.00602927887598192
0.234375	0.640625	0.00631201259023204
0.25	0.625	0.00654285373934775
0.25	0.65625	0.00672840697093368
0.234375	0.640625	0.00631201259023204
0.25	0.65625	0.00672840697093368
0.25	0.6875	0.00687154602552398
0.234375	0.671875	0.00646414921738873
0.21875	0.65625	0.00602927887598192
0.25	0.65625	0.00672840697093368
0.234375	0.671875	0.00646414921738873
0.25	0.71875	0.006883256082678
0.21875	0.71875	0.00610027083087871
0.234375	0.703125	0.00650618435235744
0.25	0.6875	0.00687154602552398
0.25	0.71875	0.006883256082678
0.234375	0.703125	0.00650618435235744
0.25	0.71875	0.006883256082678
0.25	0.75	0.00673395043239533
0.234375	0.734375	0.00645380882496072
0.21875	0.71875	0.00610027083087871
0.25	0.71875	0.006883256082678
0.234375	0.734375	0.00645380882496072
0.2109375	0.6953125	0.00594657589728444
0.21875	0.703125	0.00614658688288563
0.2109375	0.703125	0.00594406143730892
0.2109375	0.703125	0.00594406143730892
0.203125	0.703125	0.0057402035184046
0.20703125	0.69921875	0.00584520920778328
0.2109375	0.6953125	0.00594657589728444
0.2109375	0.703125	0.00594406143730892
0.20703125	0.69921875	0.00584520920778328
0.21875	0.6875	0.0061512784531276
0.21875	0.703125	0.00614658688288563
0.2109375	0.6953125	0.00594657589728444
0.21875	0.703125	0.00614658688288563
0.21875	0.71875	0.00610027083087871
0.2109375	0.7109375	0.00593277582905403
0.2109375	0.703125	0.00594406143730892
0.2109375	0.7109375	0.00593277582905403
0.20703125	0.70703125	0.00584008452436391
0.203125	0.703125	0.0057402035184046
0.2109375	0.703125	0.00594406143730892
0.20703125	0.70703125	0.00584008452436391
0.21875	0.703125	0.00614658688288563
0.2109375	0.7109375	0.00593277582905403
0.2109375	0.703125	0.00594406143730892
0.19921875	0.69140625	0.00564343031014013
0.203125	0.6953125	0.00574940518847362
0.19921875	0.6953125	0.00564729987233853
0.1953125	0.6953125	0.00554251315751909
0.19921875	0.69140625	0.00564343031014013
0.19921875	0.6953125	0.00564729987233853
0.19921875	0.69140625	0.00564343031014013
0.203125	0.6875	0.00574196754655792
0.203125	0.69140625	0.00574766057318012
0.203125	0.6953125	0.00574940518847362
0.19921875	0.69140625	0.00564343031014013
0.203125	0.69140625	0.00574766057318012
0.19921875	0.69921875	0.00564517721732568
0.203125	0.6953125	0.00574940518847362
0.203125	0.69921875	0.00574564919367945
0.203125	0.703125	0.0057402035184046
0.19921875	0.69921875	0.00564517721732568
0.203125	0.69921875	0.00574564919367945
0.19921875	0.69921875	0.00564517721732568
0.1953125	0.6953125	0.00554251315751909
0.19921875	0.6953125	0.00564729987233853
0.203125	0.6953125	0.00574940518847362
0.19921875	0.69921875	0.00564517721732568
0.19921875	0.6953125	0.00564729987233853
0.19140625	0.69140625	0.00543700808497314
0.1953125	0.6875	0.00553907489606005
0.1953125	0.69140625	0.00554258767645703
0.1953125	0.6953125	0.00554251315751909
0.19140625	0.69140625	0.00543700808497314
0.1953125	0.69140625	0.00554258767645703
0.1875	0.6875	0.00533515751122314
0.1953125	0.6875	0.00553907489606005
0.19140625	0.69140625	0.00543700808497314
0.19921875	0.69140625	0.00564343031014013
0.1953125	0.6875	0.00553907489606005
0.19921875	0.6875	0.00564158909392152
0.203125	0.6875	0.00574196754655792
0.19921875	0.69140625	0.00564343031014013
0.19921875	0.6875	0.00564158909392152
0.19921875	0.69140625	0.00564343031014013
0.1953125	0.6953125	0.00554251315751909
0.1953125	0.69140625	0.00554258767645703
0.1953125	0.6875	0.00553907489606005
0.19921875	0.69140625	0.00564343031014013
0.1953125	0.69140625	0.00554258767645703
0.2109375	0.6875	0.00595205194691761
0.2109375	0.6953125	0.00594657589728444
0.20703125	0.69140625	0.00584776492622535
0.203125	0.6875	0.00574196754655792
0.2109375	0.6875	0.00595205194691761
0.20703125	0.69140625	0.00584776492622535
0.21875	0.6875	0.0061512784531276
0.2109375	0.6953125	0.00594657589728444
0.2109375	0.6875	0.00595205194691761
0.203125	0.6953125	0.00574940518847362
0.2109375	0.6953125	0.00594657589728444
0.20703125	0.69921875	0.00584520920778328
0.20703125	0.69921875	0.00584520920778328
0.203125	0.703125	0.0057402035184046
0.203125	0.69921875	0.00574564919367945
0.203125	0.6953125	0.00574940518847362
0.20703125	0.69921875	0.00584520920778328
0.203125	0.69921875	0.00574564919367945
0.20703125	0.69140625	0.00584776492622535
0.203125	0.6953125	0.00574940518847362
0.203125	0.69140625	0.00574766057318012
0.203125	0.6875	0.00574196754655792
0.20703125	0.69140625	0.00584776492622535
0.203125	0.69140625	0.00574766057318012
0.2109375	0.6953125	0.00594657589728444
0.203125	0.6953125	0.00574940518847362
0.20703125	0.69140625	0.00584776492622535
0.21875	0.6875	0.0061512784531276
0.25	0.6875	0.00687154602552398
0.234375	0.703125	0.00650618435235744
0.234375	0.703125	0.00650618435235744
0.21875	0.71875	0.00610027083087871
0.21875	0.703125	0.00614658688288563
0.21875	0.6875	0.0061512784531276
0.234375	0.703125	0.00650618435235744
0.21875	0.703125	0.00614658688288563
0.171875	0.65625	0.00491923133402905
0.171875	0.640625	0.00485677525351166
0.1796875	0.6484375	0.00509155001056582
0.1875	0.65625	0.00531868966473457
0.171875	0.65625	0.00491923133402905
0.1796875	0.6484375	0.00509155001056582
0.15625	0.65625	0.00447901330169648
0.171875	0.640625	0.00485677525351166
0.171875	0.65625	0.00491923133402905
0.1875	0.640625	0.00525543163552541
0.171875	0.640625	0.00485677525351166
0.1796875	0.6328125	0.00501068180470469
0.1796875	0.6328125	0.00501068180470469
0.1875	0.625	0.00512430383029595
0.1875	0.6328125	0.00519356160426248
0.1875	0.640625	0.00525543163552541
0.1796875	0.6328125	0.00501068180470469
0.1875	0.6328125	0.00519356160426248
0.1796875	0.6484375	0.00509155001056582
0.1875	0.640625	0.00525543163552541
0.1875	0.6484375	0.00529169513360169
0.1875	0.65625	0.00531868966473457
0.1796875	0.6484375	0.00509155001056582
0.1875	0.6484375	0.00529169513360169
0.171875	0.640625	0.00485677525351166
0.1875	0.640625	0.00525543163552541
0.1796875	0.6484375	0.00509155001056582
0.1875	0.671875	0.00534125411299039
0.171875	0.671875	0.00493871506773512
0.1796875	0.6640625	0.00513006983296388
0.1796875	0.6640625	0.00513006983296388
0.1875	0.65625	0.00531868966473457
0.1875	0.6640625	0.00533405801392261
0.1875	0.671875	0.00534125411299039
0.1796875	0.6640625	0.00513006983296388
0.1875	0.6640625	0.00533405801392261
0.1796875	0.6796875	0.00514251174807658
0.1875	0.671875	0.00534125411299039
0.1875	0.6796875	0.00533971299388851
0.1875	0.6875	0.00533515751122314
0.1796875	0.6796875	0.00514251174807658
0.1875	0.6796875	0.00533971299388851
0.171875	0.671875	0.00493871506773512
0.1875	0.671875	0.00534125411299039
0.1796875	0.6796875	0.00514251174807658
0.171875	0.671875	0.00493871506773512
0.15625	0.65625	0.00447901330169648
0.171875	0.65625	0.00491923133402905
0.171875	0.65625	0.00491923133402905
0.1875	0.65625	0.00531868966473457
0.1796875	0.6640625	0.00513006983296388
0.171875	0.671875	0.00493871506773512
0.171875	0.65625	0.00491923133402905
0.1796875	0.6640625	0.00513006983296388
0.15625	0.65625	0.00447901330169648
0.125	0.625	0.00352705551384299
0.15625	0.625	0.00441075265329456
0.171875	0.640625	0.00485677525351166
0.15625	0.625	0.00441075265329456
0.171875	0.625	0.00477245956362853
0.171875	0.625	0.00477245956362853
0.1875	0.625	0.00512430383029595
0.1796875	0.6328125	0.00501068180470469
0.171875	0.640625	0.00485677525351166
0.171875	0.625	0.00477245956362853
0.1796875	0.6328125	0.00501068180470469
0.15625	0.65625	0.00447901330169648
0.15625	0.625	0.00441075265329456
0.171875	0.640625	0.00485677525351166
0.2109375	0.6328125	0.00575455657704173
0.21875	0.640625	0.00596602316777188
0.2109375	0.640625	0.00579163719139632
0.2109375	0.640625	0.00579163719139632
0.203125	0.640625	0.00561799295724663
0.20703125	0.63671875	0.00568819406596068
0.2109375	0.6328125	0.00575455657704173
0.2109375	0.640625	0.00579163719139632
0.20703125	0.63671875	0.00568819406596068
0.21875	0.625	0.00589940711058877
0.21875	0.640625	0.00596602316777188
0.2109375	0.6328125	0.00575455657704173
0.21875	0.640625	0.00596602316777188
0.21875	0.65625	0.00602927887598192
0.2109375	0.6484375	0.00583285195100872
0.2109375	0.640625	0.00579163719139632
0.2109375	0.6484375	0.00583285195100872
0.20703125	0.64453125	0.00572701499062711
0.203125	0.640625	0.00561799295724663
0.2109375	0.640625	0.00579163719139632
0.20703125	0.64453125	0.00572701499062711
0.21875	0.640625	0.00596602316777188
0.2109375	0.6484375	0.00583285195100872
0.2109375	0.640625	0.00579163719139632
0.19921875	0.62890625	0.00544927644723229
0.203125	0.6328125	0.00557406578703244
0.19921875	0.6328125	0.00547867459948105
0.1953125	0.6328125	0.00538531764154245
0.19921875	0.62890625	0.00544927644723229
0.19921875	0.6328125	0.00547867459948105
0.19921875	0.62890625	0.00544927644723229
0.203125	0.625	0.00551177516556889
0.203125	0.62890625	0.00554295061143637
0.203125	0.6328125	0.00557406578703244
0.19921875	0.62890625	0.00544927644723229
0.203125	0.62890625	0.00554295061143637
0.19921875	0.63671875	0.00550714339345006
0.203125	0.6328125	0.00557406578703244
0.203125	0.63671875	0.00559577789834976
0.203125	0.640625	0.00561799295724663
0.19921875	0.63671875	0.00550714339345006
0.203125	0.63671875	0.00559577789834976
0.19921875	0.63671875	0.00550714339345006
0.1953125	0.6328125	0.00538531764154245
0.19921875	0.6328125	0.00547867459948105
0.203125	0.6328125	0.00557406578703244
0.19921875	0.63671875	0.00550714339345006
0.19921875	0.6328125	0.00547867459948105
0.19140625	0.62890625	0.00525567005398371
0.1953125	0.625	0.00531923334742281
0.1953125	0.62890625	0.00535192653952252
0.1953125	0.6328125	0.00538531764154245
0.19140625	0.62890625	0.00525567005398371
0.1953125	0.62890625	0.00535192653952252
0.1875	0.625	0.00512430383029595
0.1953125	0.625	0.00531923334742281
0.19140625	0.62890625	0.00525567005398371
0.19921875	0.62890625	0.00544927644723229
0.1953125	0.625	0.00531923334742281
0.19921875	0.625	0.00541689300236493
0.203125	0.625	0.00551177516556889
0.19921875	0.62890625	0.00544927644723229
0.19921875	0.625	0.00541689300236493
0.19921875	0.62890625	0.00544927644723229
0.1953125	0.6328125	0.00538531764154245
0.1953125	0.62890625	0.00535192653952252
0.1953125	0.625	0.00531923334742281
0.19921875	0.62890625	0.00544927644723229
0.1953125	0.62890625	0.00535192653952252
0.2109375	0.625	0.00571317950679898
0.2109375	0.6328125	0.00575455657704173
0.20703125	0.62890625	0.00564198622706133
0.203125	0.625	0.00551177516556889
0.2109375	0.625	0.00571317950679898
0.20703125	0.62890625	0.00564198622706133
0.21875	0.625	0.00589940711058877
0.2109375	0.6328125	0.00575455657704173
0.2109375	0.625	0.00571317950679898
0.203125	0.6328125	0.00557406578703244
0.2109375	0.6328125	0.00575455657704173
0.20703125	0.63671875	0.00568819406596068
0.20703125	0.63671875	0.00568819406596068
0.203125	0.640625	0.00561799295724663
0.203125	0.63671875	0.00559577789834976
0.203125	0.6328125	0.00557406578703244
0.20703125	0.63671875	0.00568819406596068
0.203125	0.63671875	0.00559577789834976
0.20703125	0.62890625	0.00564198622706133
0.203125	0.6328125	0.00557406578703244
0.203125	0.62890625	0.00554295061143637
0.203125	0.625	0.00551177516556889
0.20703125	0.62890625	0.00564198622706133
0.203125	0.62890625	0.00554295061143637
0.2109375	0.6328125	0.00575455657704173
0.203125	0.6328125	0.00557406578703244
0.20703125	0.62890625	0.00564198622706133
0.21875	0.625	0.00589940711058877
0.25	0.625	0.00654285373934775
0.234375	0.640625	0.00631201259023204
0.234375	0.640625	0.00631201259023204
0.21875	0.65625	0.00602927887598192
0.21875	0.640625	0.00596602316777188
0.21875	0.625	0.00589940711058877
0.234375	0.640625	0.00631201259023204
0.21875	0.640625	0.00596602316777188
0.19921875	0.6640625	0.00561995890892722
0.19921875	0.66015625	0.00561221573465015
0.201171875	0.662109375	0.00566263620555119
0.203125	0.6640625	0.0057129363893363
0.19921875	0.6640625	0.00561995890892722
0.201171875	0.662109375	0.00566263620555119
0.19921875	0.6640625	0.00561995890892722
0.1953125	0.6640625	0.00552575826474869
0.197265625	0.662109375	0.00556949519636337
0.19921875	0.66015625	0.00561221573465015
0.19921875	0.6640625	0.00561995890892722
0.197265625	0.662109375	0.00556949519636337
0.203125	0.66015625	0.00570325970876815
0.19921875	0.66015625	0.00561221573465015
0.201171875	0.658203125	0.00565291347770889
0.203125	0.65625	0.00569227522758049
0.203125	0.66015625	0.00570325970876815
0.201171875	0.658203125	0.00565291347770889
0.203125	0.66015625	0.00570325970876815
0.203125	0.6640625	0.0057129363893363
0.201171875	0.662109375	0.00566263620555119
0.19921875	0.66015625	0.00561221573465015
0.203125	0.66015625	0.00570325970876815
0.201171875	0.662109375	0.00566263620555119
0.19921875	0.66796875	0.00562438721045404
0.203125	0.6640625	0.0057129363893363
0.203125	0.66796875	0.00571728882188662
0.203125	0.66796875	0.00571728882188662
0.203125	0.671875	0.00572106451421712
0.201171875	0.669921875	0.00567273555213279
0.19921875	0.66796875	0.00562438721045404
0.203125	0.66796875	0.00571728882188662
0.201171875	0.669921875	0.00567273555213279
0.19921875	0.66796875	0.00562438721045404
0.1953125	0.6640625	0.00552575826474869
0.19921875	0.6640625	0.00561995890892722
0.203125	0.6640625	0.0057129363893363
0.19921875	0.66796875	0.00562438721045404
0.19921875	0.6640625	0.00561995890892722
0.19140625	0.66015625	0.00542297488413553
0.1953125	0.65625	0.00550959630653531
0.1953125	0.66015625	0.00551913619821129
0.1953125	0.6640625	0.00552575826474869
0.19140625	0.66015625	0.00542297488413553
0.1953125	0.66015625	0.00551913619821129
0.1875	0.65625	0.00531868966473457
0.1953125	0.65625	0.00550959630653531
0.19140625	0.66015625	0.00542297488413553
0.19921875	0.65625	0.00560190696405659
0.19921875	0.66015625	0.00561221573465015
0.197265625	0.658203125	0.00556072062851682
0.1953125	0.65625	0.00550959630653531
0.19921875	0.65625	0.00560190696405659
0.197265625	0.658203125	0.00556072062851682
0.19921875	0.65625	0.00560190696405659
0.203125	0.65625	0.00569227522758049
0.201171875	0.658203125	0.00565291347770889
0.19921875	0.66015625	0.00561221573465015
0.19921875	0.65625	0.00560190696405659
0.201171875	0.658203125	0.00565291347770889
0.1953125	0.66015625	0.00551913619821129
0.19921875	0.66015625	0.00561221573465015
0.197265625	0.662109375	0.00556949519636337
0.1953125	0.6640625	0.00552575826474869
0.1953125	0.66015625	0.00551913619821129
0.197265625	0.662109375	0.00556949519636337
0.1953125	0.66015625	0.00551913619821129
0.1953125	0.65625	0.00550959630653531
0.197265625	0.658203125	0.00556072062851682
0.19921875	0.66015625	0.00561221573465015
0.1953125	0.66015625	0.00551913619821129
0.197265625	0.658203125	0.00556072062851682
0.2109375	0.65625	0.00586734877716223
0.2109375	0.6640625	0.00589121026347037
0.20703125	0.66015625	0.00579325448263239
0.203125	0.65625	0.00569227522758049
0.2109375	0.65625	0.00586734877716223
0.20703125	0.66015625	0.00579325448263239
0.21875	0.65625	0.00602927887598192
0.2109375	0.6640625	0.00589121026347037
0.2109375	0.65625	0.00586734877716223
0.203125	0.6640625	0.0057129363893363
0.2109375	0.6640625	0.00589121026347037
0.20703125	0.66796875	0.00581086120581297
0.20703125	0.66796875	0.00581086120581297
0.203125	0.671875	0.00572106451421712
0.203125	0.66796875	0.00571728882188662
0.203125	0.6640625	0.0057129363893363
0.20703125	0.66796875	0.00581086120581297
0.203125	0.66796875	0.00571728882188662
0.20703125	0.66015625	0.00579325448263239
0.203125	0.6640625	0.0057129363893363
0.203125	0.66015625	0.00570325970876815
0.203125	0.65625	0.00569227522758049
0.20703125	0.66015625	0.00579325448263239
0.203125	0.66015625	0.00570325970876815
0.2109375	0.6640625	0.00589121026347037
0.203125	0.6640625	0.0057129363893363
0.20703125	0.66015625	0.00579325448263239
0.19140625	0.67578125	0.00543651041714356
0.1953125	0.671875	0.00553255722857114
0.1953125	0.67578125	0.00553461856451641
0.1953125	0.6796875	0.00553497059215047
0.19140625	0.67578125	0.00543651041714356
0.1953125	0.67578125	0.00553461856451641
0.1875	0.671875	0.00534125411299039
0.1953125	0.671875	0.00553255722857114
0.19140625	0.67578125	0.00543651041714356
0.19921875	0.67578125	0.0056300464397271
0.1953125	0.671875	0.00553255722857114
0.19921875	0.671875	0.00562797788641674
0.203125	0.671875	0.00572106451421712
0.19921875	0.67578125	0.0056300464397271
0.19921875	0.671875	0.00562797788641674
0.19921875	0.67578125	0.0056300464397271
0.1953125	0.6796875	0.00553497059215047
0.1953125	0.67578125	0.00553461856451641
0.1953125	0.671875	0.00553255722857114
0.19921875	0.67578125	0.0056300464397271
0.1953125	0.67578125	0.00553461856451641
0.1875	0.6796875	0.00533971299388851
0.1953125	0.6796875	0.00553497059215047
0.19140625	0.68359375	0.00543602090732377
0.1875	0.6875	0.00533515751122314
0.1875	0.6796875	0.00533971299388851
0.19140625	0.68359375	0.00543602090732377
0.1875	0.6796875	0.00533971299388851
0.1875	0.671875	0.00534125411299039
0.19140625	0.67578125	0.00543651041714356
0.1953125	0.6796875	0.00553497059215047
0.1875	0.6796875	0.00533971299388851
0.19140625	0.67578125	0.00543651041714356
0.1875	0.6640625	0.00533405801392261
0.1953125	0.6640625	0.00552575826474869
0.19140625	0.66796875	0.0054336903520617
0.1875	0.671875	0.00534125411299039
0.1875	0.6640625	0.00533405801392261
0.19140625	0.66796875	0.0054336903520617
0.1875	0.6640625	0.00533405801392261
0.1875	0.65625	0.00531868966473457
0.19140625	0.66015625	0.00542297488413553
0.1953125	0.6640625	0.00552575826474869
0.1875	0.6640625	0.00533405801392261
0.19140625	0.66015625	0.00542297488413553
0.1953125	0.66796875	0.0055305479003836
0.19921875	0.66796875	0.00562438721045404
0.197265625	0.669921875	0.00557889319508304
0.1953125	0.671875	0.00553255722857114
0.1953125	0.66796875	0.0055305479003836
0.197265625	0.669921875	0.00557889319508304
0.1953125	0.6640625	0.00552575826474869
0.19921875	0.66796875	0.00562438721045404
0.1953125	0.66796875	0.0055305479003836
0.19921875	0.671875	0.00562797788641674
0.19921875	0.66796875	0.00562438721045404
0.201171875	0.669921875	0.00567273555213279
0.203125	0.671875	0.00572106451421712
0.19921875	0.671875	0.00562797788641674
0.201171875	0.669921875	0.00567273555213279
0.19921875	0.671875	0.00562797788641674
0.1953125	0.671875	0.00553255722857114
0.197265625	0.669921875	0.00557889319508304
0.19921875	0.66796875	0.00562438721045404
0.19921875	0.671875	0.00562797788641674
0.197265625	0.669921875	0.00557889319508304
0.1953125	0.671875	0.00553255722857114
0.1875	0.671875	0.00534125411299039
0.19140625	0.66796875	0.0054336903520617
0.19140625	0.66796875	0.0054336903520617
0.1953125	0.6640625	0.00552575826474869
0.1953125	0.66796875	0.0055305479003836
0.1953125	0.671875	0.00553255722857114
0.19140625	0.66796875	0.0054336903520617
0.1953125	0.66796875	0.0055305479003836
0.19140625	0.64453125	0.00536687984784023
0.1953125	0.640625	0.00543893390014348
0.1953125	0.64453125	0.00546016793602376
0.1953125	0.6484375	0.00547933664082375
0.19140625	0.64453125	0.00536687984784023
0.1953125	0.64453125	0.00546016793602376
0.1875	0.640625	0.00525543163552541
0.1953125	0.640625	0.00543893390014348
0.19140625	0.64453125	0.00536687984784023
0.19921875	0.640625	0.0055288359713949
0.19921875	0.64453125	0.00554972835440595
0.197265625	0.642578125	0.00549366860501271
0.1953125	0.640625	0.00543893390014348
0.19921875	0.640625	0.0055288359713949
0.197265625	0.642578125	0.00549366860501271
0.19921875	0.640625	0.0055288359713949
0.203125	0.640625	0.00561799295724663
0.201171875	0.642578125	0.00558419463033909
0.19921875	0.64453125	0.00554972835440595
0.19921875	0.640625	0.0055288359713949
0.201171875	0.642578125	0.00558419463033909
0.1953125	0.64453125	0.00546016793602376
0.19921875	0.64453125	0.00554972835440595
0.197265625	0.646484375	0.00551487929253575
0.1953125	0.6484375	0.00547933664082375
0.1953125	0.64453125	0.00546016793602376
0.197265625	0.646484375	0.00551487929253575
0.1953125	0.64453125	0.00546016793602376
0.1953125	0.640625	0.00543893390014348
0.197265625	0.642578125	0.00549366860501271
0.19921875	0.64453125	0.00554972835440595
0.1953125	0.64453125	0.00546016793602376
0.197265625	0.642578125	0.00549366860501271
0.1875	0.6484375	0.00529169513360169
0.1953125	0.6484375	0.00547933664082375
0.19140625	0.65234375	0.00540121871968
0.1875	0.65625	0.00531868966473457
0.1875	0.6484375	0.00529169513360169
0.19140625	0.65234375	0.00540121871968
0.1875	0.6484375	0.00529169513360169
0.1875	0.640625	0.00525543163552541
0.19140625	0.64453125	0.00536687984784023
0.1953125	0.6484375	0.00547933664082375
0.1875	0.6484375	0.00529169513360169
0.19140625	0.64453125	0.00536687984784023
0.1875	0.6328125	0.00519356160426248
0.1953125	0.6328125	0.00538531764154245
0.19140625	0.63671875	0.00532212882156871
0.1875	0.640625	0.00525543163552541
0.1875	0.6328125	0.00519356160426248
0.19140625	0.63671875	0.00532212882156871
0.1875	0.6328125	0.00519356160426248
0.1875	0.625	0.00512430383029595
0.19140625	0.62890625	0.00525567005398371
0.1953125	0.6328125	0.00538531764154245
0.1875	0.6328125	0.00519356160426248
0.19140625	0.62890625	0.00525567005398371
0.19921875	0.63671875	0.00550714339345006
0.1953125	0.640625	0.00543893390014348
0.1953125	0.63671875	0.00541330304136225
0.1953125	0.6328125	0.00538531764154245
0.19921875	0.63671875	0.00550714339345006
0.1953125	0.63671875	0.00541330304136225
0.19921875	0.63671875	0.00550714339345006
0.203125	0.640625	0.00561799295724663
0.19921875	0.640625	0.0055288359713949
0.1953125	0.640625	0.00543893390014348
0.19921875	0.63671875	0.00550714339345006
0.19921875	0.640625	0.0055288359713949
0.1953125	0.640625	0.00543893390014348
0.1875	0.640625	0.00525543163552541
0.19140625	0.63671875	0.00532212882156871
0.19140625	0.63671875	0.00532212882156871
0.1953125	0.6328125	0.00538531764154245
0.1953125	0.63671875	0.00541330304136225
0.1953125	0.640625	0.00543893390014348
0.19140625	0.63671875	0.00532212882156871
0.1953125	0.63671875	0.00541330304136225
0.203125	0.6484375	0.00566025899232537
0.2109375	0.6484375	0.00583285195100872
0.20703125	0.65234375	0.00576642751291874
0.20703125	0.65234375	0.00576642751291874
0.203125	0.65625	0.00569227522758049
0.203125	0.65234375	0.00567718095025575
0.203125	0.6484375	0.00566025899232537
0.20703125	0.65234375	0.00576642751291874
0.203125	0.65234375	0.00567718095025575
0.20703125	0.64453125	0.00572701499062711
0.203125	0.6484375	0.00566025899232537
0.203125	0.64453125	0.00563928233428699
0.203125	0.640625	0.00561799295724663
0.20703125	0.64453125	0.00572701499062711
0.203125	0.64453125	0.00563928233428699
0.2109375	0.6484375	0.00583285195100872
0.203125	0.6484375	0.00566025899232537
0.20703125	0.64453125	0.00572701499062711
0.2109375	0.6484375	0.00583285195100872
0.21875	0.65625	0.00602927887598192
0.2109375	0.65625	0.00586734877716223
0.2109375	0.65625	0.00586734877716223
0.203125	0.65625	0.00569227522758049
0.20703125	0.65234375	0.00576642751291874
0.2109375	0.6484375	0.00583285195100872
0.2109375	0.65625	0.00586734877716223
0.20703125	0.65234375	0.00576642751291874
0.1953125	0.65234375	0.0054957794381721
0.19921875	0.65234375	0.00558792724864684
0.197265625	0.654296875	0.00554911591378844
0.1953125	0.65625	0.00550959630653531
0.1953125	0.65234375	0.0054957794381721
0.197265625	0.654296875	0.00554911591378844
0.1953125	0.65234375	0.0054957794381721
0.1953125	0.6484375	0.00547933664082375
0.197265625	0.650390625	0.00553378644091407
0.19921875	0.65234375	0.00558792724864684
0.1953125	0.65234375	0.0054957794381721
0.197265625	0.650390625	0.00553378644091407
0.19921875	0.65625	0.00560190696405659
0.19921875	0.65234375	0.00558792724864684
0.201171875	0.654296875	0.00564053480160121
0.203125	0.65625	0.00569227522758049
0.19921875	0.65625	0.00560190696405659
0.201171875	0.654296875	0.00564053480160121
0.19921875	0.65625	0.00560190696405659
0.1953125	0.65625	0.00550959630653531
0.197265625	0.654296875	0.00554911591378844
0.19921875	0.65234375	0.00558792724864684
0.19921875	0.65625	0.00560190696405659
0.197265625	0.654296875	0.00554911591378844
0.1953125	0.65625	0.00550959630653531
0.1875	0.65625	0.00531868966473457
0.19140625	0.65234375	0.00540121871968
0.19140625	0.65234375	0.00540121871968
0.1953125	0.6484375	0.00547933664082375
0.1953125	0.65234375	0.0054957794381721
0.1953125	0.65625	0.00550959630653531
0.19140625	0.65234375	0.00540121871968
0.1953125	0.65234375	0.0054957794381721
0.19921875	0.6484375	0.00557082890027536
0.19921875	0.64453125	0.00554972835440595
0.201171875	0.646484375	0.0056051781202725
0.203125	0.6484375	0.00566025899232537
0.19921875	0.6484375	0.00557082890027536
0.201171875	0.646484375	0.0056051781202725
0.19921875	0.6484375	0.00557082890027536
0.1953125	0.6484375	0.00547933664082375
0.197265625	0.646484375	0.00551487929253575
0.19921875	0.64453125	0.00554972835440595
0.19921875	0.6484375	0.00557082890027536
0.197265625	0.646484375	0.00551487929253575
0.203125	0.64453125	0.00563928233428699
0.19921875	0.64453125	0.00554972835440595
0.201171875	0.642578125	0.00558419463033909
0.203125	0.640625	0.00561799295724663
0.203125	0.64453125	0.00563928233428699
0.201171875	0.642578125	0.00558419463033909
0.203125	0.64453125	0.00563928233428699
0.203125	0.6484375	0.00566025899232537
0.201171875	0.646484375	0.0056051781202725
0.19921875	0.64453125	0.00554972835440595
0.203125	0.64453125	0.00563928233428699
0.201171875	0.646484375	0.0056051781202725
0.203125	0.65234375	0.00567718095025575
0.19921875	0.65234375	0.00558792724864684
0.201171875	0.650390625	0.00562500152057469
0.203125	0.6484375	0.00566025899232537
0.203125	0.65234375	0.00567718095025575
0.201171875	0.650390625	0.00562500152057469
0.203125	0.65234375	0.00567718095025575
0.203125	0.65625	0.00569227522758049
0.201171875	0.654296875	0.00564053480160121
0.19921875	0.65234375	0.00558792724864684
0.203125	0.65234375	0.00567718095025575
0.201171875	0.654296875	0.00564053480160121
0.19921875	0.6484375	0.00557082890027536
0.19921875	0.65234375	0.00558792724864684
0.197265625	0.650390625	0.00553378644091407
0.1953125	0.6484375	0.00547933664082375
0.19921875	0.6484375	0.00557082890027536
0.197265625	0.650390625	0.00553378644091407
0.19921875	0.6484375	0.00557082890027536
0.203125	0.6484375	0.00566025899232537
0.201171875	0.650390625	0.00562500152057469
0.19921875	0.65234375	0.00558792724864684
0.19921875	0.6484375	0.00557082890027536
0.201171875	0.650390625	0.00562500152057469
0.125	0.5625	0.00316700403611214
0.0625	0.5625	0.00155035261649931
0.09375	0.53125	0.00186228641181303
0.125	0.5	0.00196187457803426
0.125	0.5625	0.00316700403611214
0.09375	0.53125	0.00186228641181303
0.125	0.625	0.00352705551384299
0.0625	0.5625	0.00155035261649931
0.125	0.5625	0.00316700403611214
0.03125	0.53125	0.000485677235472768
0.0625	0.5	0.000908163825915202
0.0625	0.53125	0.00124835936281146
0.0625	0.5625	0.00155035261649931
0.03125	0.53125	0.000485677235472768
0.0625	0.53125	0.00124835936281146
0.03125	0.53125	0.000485677235472768
0	0.5	0
0.03125	0.5	0.000428514899110489
0.0625	0.5	0.000908163825915202
0.03125	0.53125	0.000485677235472768
0.03125	0.5	0.000428514899110489
0.09375	0.53125	0.00186228641181303
0.0625	0.5	0.000908163825915202
0.09375	0.5	0.00144198451893959
0.125	0.5	0.00196187457803426
0.09375	0.53125	0.00186228641181303
0.09375	0.5	0.00144198451893959
0.09375	0.53125	0.00186228641181303
0.0625	0.5625	0.00155035261649931
0.0625	0.53125	0.00124835936281146
0.0625	0.5	0.000908163825915202
0.09375	0.53125	0.00186228641181303
0.0625	0.53125	0.00124835936281146
0.171875	0.53125	0.00354954761710895
0.171875	0.515625	0.00312230331835237
0.1796875	0.5234375	0.00347761979691497
0.1875	0.53125	0.00383540630559154
0.171875	0.53125	0.00354954761710895
0.1796875	0.5234375	0.00347761979691497
0.15625	0.53125	0.00319430722424164
0.171875	0.515625	0.00312230331835237
0.171875	0.53125	0.00354954761710895
0.1875	0.515625	0.00343818062759708
0.171875	0.515625	0.00312230331835237
0.1796875	0.5078125	0.00306508688477805
0.1796875	0.5078125	0.00306508688477805
0.1875	0.5	0.00295414353755268
0.1875	0.5078125	0.00321152968952639
0.1875	0.515625	0.00343818062759708
0.1796875	0.5078125	0.00306508688477805
0.1875	0.5078125	0.00321152968952639
0.1796875	0.5234375	0.00347761979691497
0.1875	0.515625	0.00343818062759708
0.1875	0.5234375	0.00364947414503673
0.1875	0.53125	0.00383540630559154
0.1796875	0.5234375	0.00347761979691497
0.1875	0.5234375	0.00364947414503673
0.171875	0.515625	0.00312230331835237
0.1875	0.515625	0.00343818062759708
0.1796875	0.5234375	0.00347761979691497
0.1875	0.546875	0.00418584521503727
0.171875	0.546875	0.00385550287072523
0.1796875	0.5390625	0.00384894251888213
0.1796875	0.5390625	0.00384894251888213
0.1875	0.53125	0.00383540630559154
0.1875	0.5390625	0.0040218639061777
0.1875	0.546875	0.00418584521503727
0.1796875	0.5390625	0.00384894251888213
0.1875	0.5390625	0.0040218639061777
0.1796875	0.5546875	0.00416165682809245
0.1875	0.546875	0.00418584521503727
0.1875	0.5546875	0.00434160773921513
0.1875	0.5625	0.00446796479905814
0.1796875	0.5546875	0.00416165682809245
0.1875	0.5546875	0.00434160773921513
0.171875	0.546875	0.00385550287072523
0.1875	0.546875	0.00418584521503727
0.1796875	0.5546875	0.00416165682809245
0.171875	0.546875	0.00385550287072523
0.15625	0.53125	0.00319430722424164
0.171875	0.53125	0.00354954761710895
0.171875	0.53125	0.00354954761710895
0.1875	0.53125	0.00383540630559154
0.1796875	0.5390625	0.00384894251888213
0.171875	0.546875	0.00385550287072523
0.171875	0.53125	0.00354954761710895
0.1796875	0.5390625	0.00384894251888213
0.15625	0.53125	0.00319430722424164
0.125	0.5	0.00196187457803426
0.15625	0.5	0.00243653231565361
0.171875	0.515625	0.00312230331835237
0.15625	0.5	0.00243653231565361
0.171875	0.5	0.00268366437990287
0.171875	0.5	0.00268366437990287
0.1875	0.5	0.00295414353755268
0.1796875	0.5078125	0.00306508688477805
0.171875	0.515625	0.00312230331835237
0.171875	0.5	0.00268366437990287
0.1796875	0.5078125	0.00306508688477805
0.15625	0.53125	0.00319430722424164
0.15625	0.5	0.00243653231565361
0.171875	0.515625	0.00312230331835237
0.2109375	0.5078125	0.00359093472893972
0.21875	0.515625	0.00400723700033648
0.2109375	0.515625	0.0038562858385769
0.2109375	0.515625	0.0038562858385769
0.203125	0.515625	0.00370644204834511
0.20703125	0.51171875	0.00365889481686573
0.2109375	0.5078125	0.00359093472893972
0.2109375	0.515625	0.0038562858385769
0.20703125	0.51171875	0.00365889481686573
0.21875	0.5	0.00341613576122176
0.21875	0.515625	0.00400723700033648
0.2109375	0.5078125	0.00359093472893972
0.21875	0.515625	0.00400723700033648
0.21875	0.53125	0.0044067529562762
0.2109375	0.5234375	0.004070028575409
0.2109375	0.515625	0.0038562858385769
0.2109375	0.5234375	0.004070028575409
0.20703125	0.51953125	0.00389148528479589
0.203125	0.515625	0.00370644204834511
0.2109375	0.515625	0.0038562858385769
0.20703125	0.51953125	0.00389148528479589
0.21875	0.515625	0.00400723700033648
0.2109375	0.5234375	0.004070028575409
0.2109375	0.515625	0.0038562858385769
0.19921875	0.5078125	0.0034023392962813
0.19921875	0.50390625	0.00326625067168984
0.201171875	0.505859375	0.00336556563580171
0.203125	0.5078125	0.0034656661381722
0.19921875	0.5078125	0.0034023392962813
0.201171875	0.505859375	0.00336556563580171
0.19921875	0.5078125	0.0034023392962813
0.1953125	0.5078125	0.00333391801864749
0.197265625	0.505859375	0.00330154856481188
0.19921875	0.50390625	0.00326625067168984
0.19921875	0.5078125	0.0034023392962813
0.197265625	0.505859375	0.00330154856481188
0.203125	0.50390625	0.00333462832332997
0.19921875	0.50390625	0.00326625067168984
0.201171875	0.501953125	0.00322918143241962
0.203125	0.5	0.00318734851858325
0.203125	0.50390625	0.00333462832332997
0.201171875	0.501953125	0.00322918143241962
0.203125	0.50390625	0.00333462832332997
0.203125	0.5078125	0.0034656661381722
0.201171875	0.505859375	0.00336556563580171
0.19921875	0.50390625	0.00326625067168984
0.203125	0.50390625	0.00333462832332997
0.201171875	0.505859375	0.00336556563580171
0.203125	0.51171875	0.00358994985340013
0.19921875	0.51171875	0.00352314954784982
0.201171875	0.509765625	0.00349622264860998
0.203125	0.5078125	0.0034656661381722
0.203125	0.51171875	0.00358994985340013
0.201171875	0.509765625	0.00349622264860998
0.203125	0.51171875	0.00358994985340013
0.203125	0.515625	0.00370644204834511
0.201171875	0.513671875	0.00361555445661916
0.19921875	0.51171875	0.00352314954784982
0.203125	0.51171875	0.00358994985340013
0.201171875	0.513671875	0.00361555445661916
0.19921875	0.5078125	0.0034023392962813
0.19921875	0.51171875	0.00352314954784982
0.197265625	0.509765625	0.00342908219139801
0.1953125	0.5078125	0.00333391801864749
0.19921875	0.5078125	0.0034023392962813
0.197265625	0.509765625	0.00342908219139801
0.19921875	0.5078125	0.0034023392962813
0.203125	0.5078125	0.0034656661381722
0.201171875	0.509765625	0.00349622264860998
0.19921875	0.51171875	0.00352314954784982
0.19921875	0.5078125	0.0034023392962813
0.201171875	0.509765625	0.00349622264860998
0.19140625	0.50390625	0.0031382448601762
0.1953125	0.5	0.00306524934016073
0.1953125	0.50390625	0.0032056954546837
0.1953125	0.5078125	0.00333391801864749
0.19140625	0.50390625	0.0031382448601762
0.1953125	0.50390625	0.0032056954546837
0.1875	0.5	0.00295414353755268
0.1953125	0.5	0.00306524934016073
0.19140625	0.50390625	0.0031382448601762
0.19921875	0.5	0.00312706889364783
0.19921875	0.50390625	0.00326625067168984
0.197265625	0.501953125	0.00316363525021221
0.1953125	0.5	0.00306524934016073
0.19921875	0.5	0.00312706889364783
0.197265625	0.501953125	0.00316363525021221
0.19921875	0.5	0.00312706889364783
0.203125	0.5	0.00318734851858325
0.201171875	0.501953125	0.00322918143241962
0.19921875	0.50390625	0.00326625067168984
0.19921875	0.5	0.00312706889364783
0.201171875	0.501953125	0.00322918143241962
0.1953125	0.50390625	0.0032056954546837
0.19921875	0.50390625	0.00326625067168984
0.197265625	0.505859375	0.00330154856481188
0.1953125	0.5078125	0.00333391801864749
0.1953125	0.50390625	0.0032056954546837
0.197265625	0.505859375	0.00330154856481188
0.1953125	0.50390625	0.0032056954546837
0.1953125	0.5	0.00306524934016073
0.197265625	0.501953125	0.00316363525021221
0.19921875	0.50390625	0.00326625067168984
0.1953125	0.50390625	0.0032056954546837
0.197265625	0.501953125	0.00316363525021221
0.2109375	0.5	0.00329719282150753
0.2109375	0.5078125	0.00359093472893972
0.20703125	0.50390625	0.00338769672878119
0.203125	0.5	0.00318734851858325
0.2109375	0.5	0.00329719282150753
0.20703125	0.50390625	0.00338769672878119
0.21875	0.5	0.00341613576122176
0.2109375	0.5078125	0.00359093472893972
0.2109375	0.5	0.00329719282150753
0.203125	0.5078125	0.0034656661381722
0.2109375	0.5078125	0.00359093472893972
0.20703125	0.51171875	0.00365889481686573
0.20703125	0.51171875	0.00365889481686573
0.203125	0.515625	0.00370644204834511
0.203125	0.51171875	0.00358994985340013
0.203125	0.5078125	0.0034656661381722
0.20703125	0.51171875	0.00365889481686573
0.203125	0.51171875	0.00358994985340013
0.20703125	0.50390625	0.00338769672878119
0.203125	0.5078125	0.0034656661381722
0.203125	0.50390625	0.00333462832332997
0.203125	0.5	0.00318734851858325
0.20703125	0.50390625	0.00338769672878119
0.203125	0.50390625	0.00333462832332997
0.2109375	0.5078125	0.00359093472893972
0.203125	0.5078125	0.0034656661381722
0.20703125	0.50390625	0.00338769672878119
0.21875	0.5	0.00341613576122176
0.25	0.5	0.00371795836682487
0.234375	0.515625	0.00420262201533765
0.234375	0.515625	0.00420262201533765
0.21875	0.53125	0.0044067529562762
0.21875	0.515625	0.00400723700033648
0.21875	0.5	0.00341613576122176
0.234375	0.515625	0.00420262201533765
0.21875	0.515625	0.00400723700033648
0.19921875	0.5390625	0.00425120511191167
0.19921875	0.53515625	0.00415993663526415
0.201171875	0.537109375	0.00424316676719863
0.203125	0.5390625	0.00432845163691179
0.19921875	0.5390625	0.00425120511191167
0.201171875	0.537109375	0.00424316676719863
0.19921875	0.5390625	0.00425120511191167
0.1953125	0.5390625	0.00417169556314105
0.197265625	0.537109375	0.00416671892377919
0.19921875	0.53515625	0.00415993663526415
0.19921875	0.5390625	0.00425120511191167
0.197265625	0.537109375	0.00416671892377919
0.19921875	0.53515625	0.00415993663526415
0.203125	0.53125	0.00414190607773659
0.203125	0.53515625	0.00423786140443796
0.203125	0.53515625	0.00423786140443796
0.203125	0.5390625	0.00432845163691179
0.201171875	0.537109375	0.00424316676719863
0.19921875	0.53515625	0.00415993663526415
0.203125	0.53515625	0.00423786140443796
0.201171875	0.537109375	0.00424316676719863
0.203125	0.54296875	0.00441138003751396
0.19921875	0.54296875	0.00433366491024955
0.201171875	0.541015625	0.00433173203107662
0.203125	0.5390625	0.00432845163691179
0.203125	0.54296875	0.00441138003751396
0.201171875	0.541015625	0.00433173203107662
0.203125	0.54296875	0.00441138003751396
0.203125	0.546875	0.00449025682915566
0.201171875	0.544921875	0.00441162942738938
0.19921875	0.54296875	0.00433366491024955
0.203125	0.54296875	0.00441138003751396
0.201171875	0.544921875	0.00441162942738938
0.19921875	0.5390625	0.00425120511191167
0.19921875	0.54296875	0.00433366491024955
0.197265625	0.541015625	0.00425250780842949
0.1953125	0.5390625	0.00417169556314105
0.19921875	0.5390625	0.00425120511191167
0.197265625	0.541015625	0.00425250780842949
0.19921875	0.5390625	0.00425120511191167
0.203125	0.5390625	0.00432845163691179
0.201171875	0.541015625	0.00433173203107662
0.19921875	0.54296875	0.00433366491024955
0.19921875	0.5390625	0.00425120511191167
0.201171875	0.541015625	0.00433173203107662
0.19140625	0.53515625	0.00400414001697189
0.1953125	0.53125	0.00399632285550974
0.1953125	0.53515625	0.00408739596857835
0.1953125	0.5390625	0.00417169556314105
0.19140625	0.53515625	0.00400414001697189
0.1953125	0.53515625	0.00408739596857835
0.1875	0.53125	0.00383540630559154
0.1953125	0.53125	0.00399632285550974
0.19140625	0.53515625	0.00400414001697189
0.1953125	0.53125	0.00399632285550974
0.203125	0.53125	0.00414190607773659
0.19921875	0.53515625	0.00415993663526415
0.1953125	0.53515625	0.00408739596857835
0.19921875	0.53515625	0.00415993663526415
0.197265625	0.537109375	0.00416671892377919
0.1953125	0.5390625	0.00417169556314105
0.1953125	0.53515625	0.00408739596857835
0.197265625	0.537109375	0.00416671892377919
0.1953125	0.53125	0.00399632285550974
0.19921875	0.53515625	0.00415993663526415
0.1953125	0.53515625	0.00408739596857835
0.2109375	0.53125	0.00429376925770057
0.2109375	0.5390625	0.00446735700533722
0.20703125	0.53515625	0.00430579258586058
0.203125	0.53125	0.00414190607773659
0.2109375	0.53125	0.00429376925770057
0.20703125	0.53515625	0.00430579258586058
0.21875	0.53125	0.0044067529562762
0.2109375	0.5390625	0.00446735700533722
0.2109375	0.53125	0.00429376925770057
0.203125	0.5390625	0.00432845163691179
0.2109375	0.5390625	0.00446735700533722
0.20703125	0.54296875	0.00448675107857814
0.20703125	0.54296875	0.00448675107857814
0.203125	0.546875	0.00449025682915566
0.203125	0.54296875	0.00441138003751396
0.203125	0.5390625	0.00432845163691179
0.20703125	0.54296875	0.00448675107857814
0.203125	0.54296875	0.00441138003751396
0.20703125	0.53515625	0.00430579258586058
0.203125	0.5390625	0.00432845163691179
0.203125	0.53515625	0.00423786140443796
0.203125	0.53125	0.00414190607773659
0.20703125	0.53515625	0.00430579258586058
0.203125	0.53515625	0.00423786140443796
0.2109375	0.5390625	0.00446735700533722
0.203125	0.5390625	0.00432845163691179
0.20703125	0.53515625	0.00430579258586058
0.19140625	0.55078125	0.00433428130111989
0.1953125	0.546875	0.00433847386859259
0.1953125	0.55078125	0.0044201303821526
0.1953125	0.5546875	0.00449210121824812
0.19140625	0.55078125	0.00433428130111989
0.1953125	0.55078125	0.0044201303821526
0.1875	0.546875	0.00418584521503727
0.1953125	0.546875	0.00433847386859259
0.19140625	0.55078125	0.00433428130111989
0.19921875	0.55078125	0.00449411677185208
0.1953125	0.546875	0.00433847386859259
0.19921875	0.546875	0.00441734552952937
0.203125	0.546875	0.00449025682915566
0.19921875	0.55078125	0.00449411677185208
0.19921875	0.546875	0.00441734552952937
0.19921875	0.55078125	0.00449411677185208
0.1953125	0.5546875	0.00449210121824812
0.1953125	0.55078125	0.0044201303821526
0.1953125	0.546875	0.00433847386859259
0.19921875	0.55078125	0.00449411677185208
0.1953125	0.55078125	0.0044201303821526
0.1875	0.5546875	0.00434160773921513
0.1953125	0.5546875	0.00449210121824812
0.19140625	0.55859375	0.00448212618487403
0.1875	0.5625	0.00446796479905814
0.1875	0.5546875	0.00434160773921513
0.19140625	0.55859375	0.00448212618487403
0.1875	0.5546875	0.00434160773921513
0.1875	0.546875	0.00418584521503727
0.19140625	0.55078125	0.00433428130111989
0.1953125	0.5546875	0.00449210121824812
0.1875	0.5546875	0.00434160773921513
0.19140625	0.55078125	0.00433428130111989
0.1875	0.5390625	0.0040218639061777
0.1953125	0.5390625	0.00417169556314105
0.19140625	0.54296875	0.0041773105731427
0.1875	0.546875	0.00418584521503727
0.1875	0.5390625	0.0040218639061777
0.19140625	0.54296875	0.0041773105731427
0.1875	0.5390625	0.0040218639061777
0.1875	0.53125	0.00383540630559154
0.19140625	0.53515625	0.00400414001697189
0.1953125	0.5390625	0.00417169556314105
0.1875	0.5390625	0.0040218639061777
0.19140625	0.53515625	0.00400414001697189
0.1953125	0.54296875	0.00425833242058255
0.19921875	0.54296875	0.00433366491024955
0.197265625	0.544921875	0.00433640689490908
0.1953125	0.546875	0.00433847386859259
0.1953125	0.54296875	0.00425833242058255
0.197265625	0.544921875	0.00433640689490908
0.1953125	0.54296875	0.00425833242058255
0.1953125	0.5390625	0.00417169556314105
0.197265625	0.541015625	0.00425250780842949
0.19921875	0.54296875	0.00433366491024955
0.1953125	0.54296875	0.00425833242058255
0.197265625	0.541015625	0.00425250780842949
0.19921875	0.546875	0.00441734552952937
0.19921875	0.54296875	0.00433366491024955
0.201171875	0.544921875	0.00441162942738938
0.203125	0.546875	0.00449025682915566
0.19921875	0.546875	0.00441734552952937
0.201171875	0.544921875	0.00441162942738938
0.19921875	0.546875	0.00441734552952937
0.1953125	0.546875	0.00433847386859259
0.197265625	0.544921875	0.00433640689490908
0.19921875	0.54296875	0.00433366491024955
0.19921875	0.546875	0.00441734552952937
0.197265625	0.544921875	0.00433640689490908
0.1953125	0.546875	0.00433847386859259
0.1875	0.546875	0.00418584521503727
0.19140625	0.54296875	0.0041773105731427
0.19140625	0.54296875	0.0041773105731427
0.1953125	0.5390625	0.00417169556314105
0.1953125	0.54296875	0.00425833242058255
0.1953125	0.546875	0.00433847386859259
0.19140625	0.54296875	0.0041773105731427
0.1953125	0.54296875	0.00425833242058255
0.19140625	0.51953125	0.00360939099170279
0.1953125	0.515625	0.00357479015366644
0.1953125	0.51953125	0.00368713577972455
0.1953125	0.5234375	0.00379203106580222
0.19140625	0.51953125	0.00360939099170279
0.1953125	0.51953125	0.00368713577972455
0.1875	0.515625	0.00343818062759708
0.1953125	0.515625	0.00357479015366644
0.19140625	0.51953125	0.00360939099170279
0.19921875	0.515625	0.003642355465487
0.19921875	0.51953125	0.00375383970971966
0.197265625	0.517578125	0.00366235729446222
0.1953125	0.515625	0.00357479015366644
0.19921875	0.515625	0.003642355465487
0.197265625	0.517578125	0.00366235729446222
0.19921875	0.515625	0.003642355465487
0.203125	0.515625	0.00370644204834511
0.201171875	0.517578125	0.00373038891840269
0.19921875	0.51953125	0.00375383970971966
0.19921875	0.515625	0.003642355465487
0.201171875	0.517578125	0.00373038891840269
0.1953125	0.51953125	0.00368713577972455
0.19921875	0.51953125	0.00375383970971966
0.197265625	0.521484375	0.00377381698846608
0.1953125	0.5234375	0.00379203106580222
0.1953125	0.51953125	0.00368713577972455
0.197265625	0.521484375	0.00377381698846608
0.1953125	0.51953125	0.00368713577972455
0.1953125	0.515625	0.00357479015366644
0.197265625	0.517578125	0.00366235729446222
0.19921875	0.51953125	0.00375383970971966
0.1953125	0.51953125	0.00368713577972455
0.197265625	0.517578125	0.00366235729446222
0.1875	0.5234375	0.00364947414503673
0.1953125	0.5234375	0.00379203106580222
0.19140625	0.52734375	0.00381843066072363
0.1875	0.53125	0.00383540630559154
0.1875	0.5234375	0.00364947414503673
0.19140625	0.52734375	0.00381843066072363
0.1875	0.5234375	0.00364947414503673
0.1875	0.515625	0.00343818062759708
0.19140625	0.51953125	0.00360939099170279
0.1953125	0.5234375	0.00379203106580222
0.1875	0.5234375	0.00364947414503673
0.19140625	0.51953125	0.00360939099170279
0.1875	0.5078125	0.00321152968952639
0.1953125	0.5078125	0.00333391801864749
0.19140625	0.51171875	0.00339002554137062
0.1875	0.515625	0.00343818062759708
0.1875	0.5078125	0.00321152968952639
0.19140625	0.51171875	0.00339002554137062
0.1875	0.5078125	0.00321152968952639
0.1875	0.5	0.00295414353755268
0.19140625	0.50390625	0.0031382448601762
0.1953125	0.5078125	0.00333391801864749
0.1875	0.5078125	0.00321152968952639
0.19140625	0.50390625	0.0031382448601762
0.1953125	0.51171875	0.00345815167360647
0.19921875	0.51171875	0.00352314954784982
0.197265625	0.513671875	0.00354954912705005
0.1953125	0.515625	0.00357479015366644
0.1953125	0.51171875	0.00345815167360647
0.197265625	0.513671875	0.00354954912705005
0.1953125	0.51171875	0.00345815167360647
0.1953125	0.5078125	0.00333391801864749
0.197265625	0.509765625	0.00342908219139801
0.19921875	0.51171875	0.00352314954784982
0.1953125	0.51171875	0.00345815167360647
0.197265625	0.509765625	0.00342908219139801
0.19921875	0.515625	0.003642355465487
0.19921875	0.51171875	0.00352314954784982
0.201171875	0.513671875	0.00361555445661916
0.203125	0.515625	0.00370644204834511
0.19921875	0.515625	0.003642355465487
0.201171875	0.513671875	0.00361555445661916
0.19921875	0.515625	0.003642355465487
0.1953125	0.515625	0.00357479015366644
0.197265625	0.513671875	0.00354954912705005
0.19921875	0.51171875	0.00352314954784982
0.19921875	0.515625	0.003642355465487
0.197265625	0.513671875	0.00354954912705005
0.1953125	0.515625	0.00357479015366644
0.1875	0.515625	0.00343818062759708
0.19140625	0.51171875	0.00339002554137062
0.19140625	0.51171875	0.00339002554137062
0.1953125	0.5078125	0.00333391801864749
0.1953125	0.51171875	0.00345815167360647
0.1953125	0.515625	0.00357479015366644
0.19140625	0.51171875	0.00339002554137062
0.1953125	0.51171875	0.00345815167360647
0.203125	0.5234375	0.00394026403818206
0.2109375	0.5234375	0.004070028575409
0.20703125	0.52734375	0.00411235001761651
0.20703125	0.52734375	0.00411235001761651
0.203125	0.53125	0.00414190607773659
0.203125	0.52734375	0.00404531432718421
0.203125	0.5234375	0.00394026403818206
0.20703125	0.52734375	0.00411235001761651
0.203125	0.52734375	0.00404531432718421
0.20703125	0.51953125	0.00389148528479589
0.203125	0.5234375	0.00394026403818206
0.203125	0.51953125	0.00382644844314508
0.203125	0.515625	0.00370644204834511
0.20703125	0.51953125	0.00389148528479589
0.203125	0.51953125	0.00382644844314508
0.2109375	0.5234375	0.004070028575409
0.203125	0.5234375	0.00394026403818206
0.20703125	0.51953125	0.00389148528479589
0.2109375	0.5234375	0.004070028575409
0.21875	0.53125	0.0044067529562762
0.2109375	0.53125	0.00429376925770057
0.2109375	0.53125	0.00429376925770057
0.203125	0.53125	0.00414190607773659
0.20703125	0.52734375	0.00411235001761651
0.2109375	0.5234375	0.004070028575409
0.2109375	0.53125	0.00429376925770057
0.20703125	0.52734375	0.00411235001761651
0.19921875	0.52734375	0.00397073561098594
0.1953125	0.53125	0.00399632285550974
0.1953125	0.52734375	0.00389830584928095
0.1953125	0.52734375	0.00389830584928095
0.1953125	0.5234375	0.00379203106580222
0.197265625	0.525390625	0.00388124377532595
0.19921875	0.52734375	0.00397073561098594
0.1953125	0.52734375	0.00389830584928095
0.197265625	0.525390625	0.00388124377532595
0.203125	0.53125	0.00414190607773659
0.1953125	0.53125	0.00399632285550974
0.19921875	0.52734375	0.00397073561098594
0.1953125	0.53125	0.00399632285550974
0.1875	0.53125	0.00383540630559154
0.19140625	0.52734375	0.00381843066072363
0.19140625	0.52734375	0.00381843066072363
0.1953125	0.5234375	0.00379203106580222
0.1953125	0.52734375	0.00389830584928095
0.1953125	0.53125	0.00399632285550974
0.19140625	0.52734375	0.00381843066072363
0.1953125	0.52734375	0.00389830584928095
0.19921875	0.5234375	0.0038683149549696
0.19921875	0.51953125	0.00375383970971966
0.201171875	0.521484375	0.00384620792657952
0.203125	0.5234375	0.00394026403818206
0.19921875	0.5234375	0.0038683149549696
0.201171875	0.521484375	0.00384620792657952
0.19921875	0.5234375	0.0038683149549696
0.1953125	0.5234375	0.00379203106580222
0.197265625	0.521484375	0.00377381698846608
0.19921875	0.51953125	0.00375383970971966
0.19921875	0.5234375	0.0038683149549696
0.197265625	0.521484375	0.00377381698846608
0.203125	0.51953125	0.00382644844314508
0.19921875	0.51953125	0.00375383970971966
0.201171875	0.517578125	0.00373038891840269
0.203125	0.515625	0.00370644204834511
0.203125	0.51953125	0.00382644844314508
0.201171875	0.517578125	0.00373038891840269
0.203125	0.51953125	0.00382644844314508
0.203125	0.5234375	0.00394026403818206
0.201171875	0.521484375	0.00384620792657952
0.19921875	0.51953125	0.00375383970971966
0.203125	0.51953125	0.00382644844314508
0.201171875	0.521484375	0.00384620792657952
0.203125	0.52734375	0.00404531432718421
0.19921875	0.52734375	0.00397073561098594
0.201171875	0.525390625	0.0039569882073174
0.203125	0.5234375	0.00394026403818206
0.203125	0.52734375	0.00404531432718421
0.201171875	0.525390625	0.0039569882073174
0.203125	0.53125	0.00414190607773659
0.19921875	0.52734375	0.00397073561098594
0.203125	0.52734375	0.00404531432718421
0.19921875	0.5234375	0.0038683149549696
0.19921875	0.52734375	0.00397073561098594
0.197265625	0.525390625	0.00388124377532595
0.1953125	0.5234375	0.00379203106580222
0.19921875	0.5234375	0.0038683149549696
0.197265625	0.525390625	0.00388124377532595
0.19921875	0.5234375	0.0038683149549696
0.203125	0.5234375	0.00394026403818206
0.201171875	0.525390625	0.0039569882073174
0.19921875	0.52734375	0.00397073561098594
0.19921875	0.5234375	0.0038683149549696
0.201171875	0.525390625	0.0039569882073174
0.15625	0.59375	0.00407301441004475
0.125	0.5625	0.00316700403611214
0.15625	0.5625	0.00390101228152505
0.171875	0.578125	0.00434909226004327
0.15625	0.5625	0.00390101228152505
0.171875	0.5625	0.0041828278653095
0.171875	0.5625	0.0041828278653095
0.1875	0.5625	0.00446796479905814
0.1796875	0.5703125	0.0044331175361816
0.171875	0.578125	0.00434909226004327
0.171875	0.5625	0.0041828278653095
0.1796875	0.5703125	0.0044331175361816
0.15625	0.59375	0.00407301441004475
0.15625	0.5625	0.00390101228152505
0.171875	0.578125	0.00434909226004327
0.125	0.625	0.00352705551384299
0.125	0.5625	0.00316700403611214
0.15625	0.59375	0.00407301441004475
0.125	0.5625	0.00316700403611214
0.125	0.5	0.00196187457803426
0.15625	0.53125	0.00319430722424164
0.15625	0.5625	0.00390101228152505
0.15625	0.53125	0.00319430722424164
0.171875	0.546875	0.00385550287072523
0.171875	0.5625	0.0041828278653095
0.171875	0.546875	0.00385550287072523
0.1796875	0.5546875	0.00416165682809245
0.1875	0.5625	0.00446796479905814
0.171875	0.5625	0.0041828278653095
0.1796875	0.5546875	0.00416165682809245
0.15625	0.5625	0.00390101228152505
0.171875	0.546875	0.00385550287072523
0.171875	0.5625	0.0041828278653095
0.125	0.5625	0.00316700403611214
0.15625	0.53125	0.00319430722424164
0.15625	0.5625	0.00390101228152505
0.375	0.5625	0.00766620687610227
0.3125	0.5625	0.00682245630917519
0.34375	0.53125	0.00598706609643771
0.375	0.5	0.00491644847380196
0.375	0.5625	0.00766620687610227
0.34375	0.53125	0.00598706609643771
0.375	0.5625	0.00766620687610227
0.375	0.625	0.00870201658705336
0.34375	0.59375	0.00745514762900232
0.3125	0.5625	0.00682245630917519
0.375	0.5625	0.00766620687610227
0.34375	0.59375	0.00745514762900232
0.3125	0.53125	0.00590685901256737
0.28125	0.53125	0.00544448237345955
0.296875	0.515625	0.00490233696718118
0.3125	0.5	0.00432870559643379
0.3125	0.53125	0.00590685901256737
0.296875	0.515625	0.00490233696718118
0.3125	0.53125	0.00590685901256737
0.3125	0.5625	0.00682245630917519
0.296875	0.546875	0.00608972874299673
0.28125	0.53125	0.00544448237345955
0.3125	0.53125	0.00590685901256737
0.296875	0.546875	0.00608972874299673
0.28125	0.5	0.00401597075069958
0.28125	0.53125	0.00544448237345955
0.265625	0.515625	0.00448504893758775
0.25	0.5	0.00371795836682487
0.28125	0.5	0.00401597075069958
0.265625	0.515625	0.00448504893758775
0.28125	0.5	0.00401597075069958
0.3125	0.5	0.00432870559643379
0.296875	0.515625	0.00490233696718118
0.28125	0.53125	0.00544448237345955
0.28125	0.5	0.00401597075069958
0.296875	0.515625	0.00490233696718118
0.34375	0.53125	0.00598706609643771
0.3125	0.5	0.00432870559643379
0.34375	0.5	0.00466553839001859
0.375	0.5	0.00491644847380196
0.34375	0.53125	0.00598706609643771
0.34375	0.5	0.00466553839001859
0.34375	0.53125	0.00598706609643771
0.3125	0.5625	0.00682245630917519
0.3125	0.53125	0.00590685901256737
0.3125	0.5	0.00432870559643379
0.34375	0.53125	0.00598706609643771
0.3125	0.53125	0.00590685901256737
0.4375	0.5	0.00522561688740376
0.4375	0.5625	0.00815563500065622
0.40625	0.53125	0.00638020303529388
0.40625	0.53125	0.00638020303529388
0.375	0.5	0.00491644847380196
0.40625	0.5	0.00513880852456138
0.4375	0.5	0.00522561688740376
0.40625	0.53125	0.00638020303529388
0.40625	0.5	0.00513880852456138
0.46875	0.53125	0.00664096565740696
0.4375	0.5	0.00522561688740376
0.46875	0.5	0.00534614214362474
0.5	0.5	0.00532191624008034
0.46875	0.53125	0.00664096565740696
0.46875	0.5	0.00534614214362474
0.4375	0.5625	0.00815563500065622
0.4375	0.5	0.00522561688740376
0.46875	0.53125	0.00664096565740696
0.375	0.5625	0.00766620687610227
0.4375	0.5625	0.00815563500065622
0.40625	0.59375	0.00820654721725271
0.375	0.625	0.00870201658705336
0.375	0.5625	0.00766620687610227
0.40625	0.59375	0.00820654721725271
0.375	0.5625	0.00766620687610227
0.375	0.5	0.00491644847380196
0.40625	0.53125	0.00638020303529388
0.4375	0.5625	0.00815563500065622
0.375	0.5625	0.00766620687610227
0.40625	0.53125	0.00638020303529388
0.3125	0.625	0.0078974209823691
0.3125	0.6875	0.00802785292017169
0.28125	0.65625	0.00733838947589901
0.25	0.625	0.00654285373934775
0.3125	0.625	0.0078974209823691
0.28125	0.65625	0.00733838947589901
0.375	0.625	0.00870201658705336
0.3125	0.6875	0.00802785292017169
0.3125	0.625	0.0078974209823691
0.25	0.6875	0.00687154602552398
0.3125	0.6875	0.00802785292017169
0.28125	0.71875	0.00742687382213155
0.28125	0.71875	0.00742687382213155
0.25	0.75	0.00673395043239533
0.25	0.71875	0.006883256082678
0.25	0.6875	0.00687154602552398
0.28125	0.71875	0.00742687382213155
0.25	0.71875	0.006883256082678
0.28125	0.65625	0.00733838947589901
0.25	0.6875	0.00687154602552398
0.25	0.65625	0.00672840697093368
0.25	0.625	0.00654285373934775
0.28125	0.65625	0.00733838947589901
0.25	0.65625	0.00672840697093368
0.3125	0.6875	0.00802785292017169
0.25	0.6875	0.00687154602552398
0.28125	0.65625	0.00733838947589901
0.28125	0.59375	0.00677814161161331
0.25	0.5625	0.00573319375034542
0.28125	0.5625	0.00646660522777659
0.3125	0.5625	0.00682245630917519
0.28125	0.59375	0.00677814161161331
0.28125	0.5625	0.00646660522777659
0.28125	0.59375	0.00677814161161331
0.25	0.625	0.00654285373934775
0.25	0.59375	0.00629715628445715
0.25	0.5625	0.00573319375034542
0.28125	0.59375	0.00677814161161331
0.25	0.59375	0.00629715628445715
0.28125	0.53125	0.00544448237345955
0.25	0.5625	0.00573319375034542
0.25	0.53125	0.0050743168596992
0.25	0.53125	0.0050743168596992
0.25	0.5	0.00371795836682487
0.265625	0.515625	0.00448504893758775
0.28125	0.53125	0.00544448237345955
0.25	0.53125	0.0050743168596992
0.265625	0.515625	0.00448504893758775
0.28125	0.5625	0.00646660522777659
0.28125	0.53125	0.00544448237345955
0.296875	0.546875	0.00608972874299673
0.3125	0.5625	0.00682245630917519
0.28125	0.5625	0.00646660522777659
0.296875	0.546875	0.00608972874299673
0.25	0.5625	0.00573319375034542
0.28125	0.53125	0.00544448237345955
0.28125	0.5625	0.00646660522777659
0.3125	0.625	0.0078974209823691
0.3125	0.5625	0.00682245630917519
0.34375	0.59375	0.00745514762900232
0.375	0.625	0.00870201658705336
0.3125	0.625	0.0078974209823691
0.34375	0.59375	0.00745514762900232
0.3125	0.625	0.0078974209823691
0.25	0.625	0.00654285373934775
0.28125	0.59375	0.00677814161161331
0.3125	0.5625	0.00682245630917519
0.3125	0.625	0.0078974209823691
0.28125	0.59375	0.00677814161161331
0.0625	0.8125	0.00171021300663688
0.125	0.75	0.00359664273714279
0.125	0.8125	0.00367127356948149
0.125	0.875	0.00342523893040294
0.0625	0.8125	0.00171021300663688
0.125	0.8125	0.00367127356948149
0	0.75	0
0.125	0.75	0.00359664273714279
0.0625	0.8125	0.00171021300663688
0.171875	0.78125	0.00487000389228629
0.171875	0.765625	0.00489232395398014
0.1796875	0.7734375	0.00507577396483099
0.1875	0.78125	0.00526000764411875
0.171875	0.78125	0.00487000389228629
0.1796875	0.7734375	0.00507577396483099
0.15625	0.78125	0.00441960564438735
0.171875	0.765625	0.00489232395398014
0.171875	0.78125	0.00487000389228629
0.1875	0.765625	0.0052979516305299
0.171875	0.765625	0.00489232395398014
0.1796875	0.7578125	0.00511183765573045
0.1796875	0.7578125	0.00511183765573045
0.1875	0.75	0.00531692593070086
0.1875	0.7578125	0.00530956702609884
0.1875	0.765625	0.0052979516305299
0.1796875	0.7578125	0.00511183765573045
0.1875	0.7578125	0.00530956702609884
0.1796875	0.7734375	0.00507577396483099
0.1875	0.765625	0.0052979516305299
0.1875	0.7734375	0.00528143428945037
0.1875	0.78125	0.00526000764411875
0.1796875	0.7734375	0.00507577396483099
0.1875	0.7734375	0.00528143428945037
0.171875	0.765625	0.00489232395398014
0.1875	0.765625	0.0052979516305299
0.1796875	0.7734375	0.00507577396483099
0.1875	0.796875	0.0052198365335375
0.171875	0.796875	0.00482471567195684
0.1796875	0.7890625	0.00503801898148189
0.1796875	0.7890625	0.00503801898148189
0.1875	0.78125	0.00526000764411875
0.1875	0.7890625	0.00524109871342704
0.1875	0.796875	0.0052198365335375
0.1796875	0.7890625	0.00503801898148189
0.1875	0.7890625	0.00524109871342704
0.1796875	0.8046875	0.00500903973672176
0.1875	0.796875	0.0052198365335375
0.1875	0.8046875	0.00520196461687992
0.1875	0.8125	0.00518892142873656
0.1796875	0.8046875	0.00500903973672176
0.1875	0.8046875	0.00520196461687992
0.171875	0.796875	0.00482471567195684
0.1875	0.796875	0.0052198365335375
0.1796875	0.8046875	0.00500903973672176
0.171875	0.796875	0.00482471567195684
0.15625	0.78125	0.00441960564438735
0.171875	0.78125	0.00487000389228629
0.171875	0.78125	0.00487000389228629
0.1875	0.78125	0.00526000764411875
0.1796875	0.7890625	0.00503801898148189
0.171875	0.796875	0.00482471567195684
0.171875	0.78125	0.00487000389228629
0.1796875	0.7890625	0.00503801898148189
0.15625	0.78125	0.00441960564438735
0.125	0.75	0.00359664273714279
0.15625	0.75	0.00456575452458499
0.171875	0.765625	0.00489232395398014
0.15625	0.75	0.00456575452458499
0.171875	0.75	0.00494941212919827
0.171875	0.75	0.00494941212919827
0.1875	0.75	0.00531692593070086
0.1796875	0.7578125	0.00511183765573045
0.171875	0.765625	0.00489232395398014
0.171875	0.75	0.00494941212919827
0.1796875	0.7578125	0.00511183765573045
0.15625	0.78125	0.00441960564438735
0.15625	0.75	0.00456575452458499
0.171875	0.765625	0.00489232395398014
0.2109375	0.7578125	0.00587907297993425
0.21875	0.765625	0.00603058335690095
0.2109375	0.765625	0.00585070073013886
0.2109375	0.765625	0.00585070073013886
0.203125	0.765625	0.0056687120236074
0.20703125	0.76171875	0.00577417431249736
0.2109375	0.7578125	0.00587907297993425
0.2109375	0.765625	0.00585070073013886
0.20703125	0.76171875	0.00577417431249736
0.21875	0.75	0.0061015466183855
0.21875	0.765625	0.00603058335690095
0.2109375	0.7578125	0.00587907297993425
0.21875	0.765625	0.00603058335690095
0.21875	0.78125	0.00596590613958308
0.2109375	0.7734375	0.00582683180167427
0.2109375	0.765625	0.00585070073013886
0.2109375	0.7734375	0.00582683180167427
0.20703125	0.76953125	0.0057501234045578
0.203125	0.765625	0.0056687120236074
0.2109375	0.765625	0.00585070073013886
0.20703125	0.76953125	0.0057501234045578
0.21875	0.765625	0.00603058335690095
0.2109375	0.7734375	0.00582683180167427
0.2109375	0.765625	0.00585070073013886
0.19921875	0.75390625	0.00560518814889182
0.203125	0.7578125	0.00569393276142959
0.19921875	0.7578125	0.00559763726537264
0.1953125	0.7578125	0.0055001105764538
0.19921875	0.75390625	0.00560518814889182
0.19921875	0.7578125	0.00559763726537264
0.19921875	0.75390625	0.00560518814889182
0.203125	0.75	0.00571213013531889
0.203125	0.75390625	0.00570289355217869
0.203125	0.7578125	0.00569393276142959
0.19921875	0.75390625	0.00560518814889182
0.203125	0.75390625	0.00570289355217869
0.19921875	0.76171875	0.0055880538665244
0.203125	0.7578125	0.00569393276142959
0.203125	0.76171875	0.00568099149390452
0.203125	0.765625	0.0056687120236074
0.19921875	0.76171875	0.0055880538665244
0.203125	0.76171875	0.00568099149390452
0.19921875	0.76171875	0.0055880538665244
0.1953125	0.7578125	0.0055001105764538
0.19921875	0.7578125	0.00559763726537264
0.203125	0.7578125	0.00569393276142959
0.19921875	0.76171875	0.0055880538665244
0.19921875	0.7578125	0.00559763726537264
0.19140625	0.75390625	0.00540838893663731
0.1953125	0.75	0.00551588238850245
0.1953125	0.75390625	0.00550779728161252
0.1953125	0.7578125	0.0055001105764538
0.19140625	0.75390625	0.00540838893663731
0.1953125	0.75390625	0.00550779728161252
0.1875	0.75	0.00531692593070086
0.1953125	0.75	0.00551588238850245
0.19140625	0.75390625	0.00540838893663731
0.19921875	0.75390625	0.00560518814889182
0.1953125	0.75	0.00551588238850245
0.19921875	0.75	0.00561535356652745
0.203125	0.75	0.00571213013531889
0.19921875	0.75390625	0.00560518814889182
0.19921875	0.75	0.00561535356652745
0.19921875	0.75390625	0.00560518814889182
0.1953125	0.7578125	0.0055001105764538
0.1953125	0.75390625	0.00550779728161252
0.1953125	0.75	0.00551588238850245
0.19921875	0.75390625	0.00560518814889182
0.1953125	0.75390625	0.00550779728161252
0.2109375	0.75	0.00591388670455602
0.2109375	0.7578125	0.00587907297993425
0.20703125	0.75390625	0.0058007029992632
0.203125	0.75	0.00571213013531889
0.2109375	0.75	0.00591388670455602
0.20703125	0.75390625	0.0058007029992632
0.21875	0.75	0.0061015466183855
0.2109375	0.7578125	0.00587907297993425
0.2109375	0.75	0.00591388670455602
0.203125	0.7578125	0.00569393276142959
0.2109375	0.7578125	0.00587907297993425
0.20703125	0.76171875	0.00577417431249736
0.20703125	0.76171875	0.00577417431249736
0.203125	0.765625	0.0056687120236074
0.203125	0.76171875	0.00568099149390452
0.203125	0.7578125	0.00569393276142959
0.20703125	0.76171875	0.00577417431249736
0.203125	0.76171875	0.00568099149390452
0.20703125	0.75390625	0.0058007029992632
0.203125	0.7578125	0.00569393276142959
0.203125	0.75390625	0.00570289355217869
0.203125	0.75	0.00571213013531889
0.20703125	0.75390625	0.0058007029992632
0.203125	0.75390625	0.00570289355217869
0.2109375	0.7578125	0.00587907297993425
0.203125	0.7578125	0.00569393276142959
0.20703125	0.75390625	0.0058007029992632
0.21875	0.75	0.0061015466183855
0.25	0.75	0.00673395043239533
0.234375	0.765625	0.00637024885196213
0.234375	0.765625	0.00637024885196213
0.21875	0.78125	0.00596590613958308
0.21875	0.765625	0.00603058335690095
0.21875	0.75	0.0061015466183855
0.234375	0.765625	0.00637024885196213
0.21875	0.765625	0.00603058335690095
0.19921875	0.78515625	0.00553176115043939
0.203125	0.7890625	0.00561209560209017
0.19921875	0.7890625	0.00552128323248912
0.1953125	0.7890625	0.00542802071142606
0.19921875	0.78515625	0.00553176115043939
0.19921875	0.7890625	0.00552128323248912
0.203125	0.78515625	0.0056222182212612
0.19921875	0.78515625	0.00553176115043939
0.201171875	0.783203125	0.00558266720220568
0.203125	0.78125	0.00563327567917879
0.203125	0.78515625	0.0056222182212612
0.201171875	0.783203125	0.00558266720220568
0.203125	0.7890625	0.00561209560209017
0.19921875	0.78515625	0.00553176115043939
0.203125	0.78515625	0.0056222182212612
0.203125	0.79296875	0.00560093105530746
0.19921875	0.79296875	0.00550895026964106
0.201171875	0.791015625	0.00556073385508766
0.203125	0.7890625	0.00561209560209017
0.203125	0.79296875	0.00560093105530746
0.201171875	0.791015625	0.00556073385508766
0.203125	0.79296875	0.00560093105530746
0.203125	0.796875	0.00559019501102222
0.201171875	0.794921875	0.00554963911204763
0.19921875	0.79296875	0.00550895026964106
0.203125	0.79296875	0.00560093105530746
0.201171875	0.794921875	0.00554963911204763
0.19921875	0.7890625	0.00552128323248912
0.19921875	0.79296875	0.00550895026964106
0.197265625	0.791015625	0.0054684731957121
0.1953125	0.7890625	0.00542802071142606
0.19921875	0.7890625	0.00552128323248912
0.197265625	0.791015625	0.0054684731957121
0.19921875	0.7890625	0.00552128323248912
0.203125	0.7890625	0.00561209560209017
0.201171875	0.791015625	0.00556073385508766
0.19921875	0.79296875	0.00550895026964106
0.19921875	0.7890625	0.00552128323248912
0.201171875	0.791015625	0.00556073385508766
0.19140625	0.78515625	0.00534449286012268
0.1953125	0.78125	0.00545092670041587
0.1953125	0.78515625	0.00543995911364528
0.1953125	0.7890625	0.00542802071142606
0.19140625	0.78515625	0.00534449286012268
0.1953125	0.78515625	0.00543995911364528
0.1875	0.78125	0.00526000764411875
0.1953125	0.78125	0.00545092670041587
0.19140625	0.78515625	0.00534449286012268
0.19921875	0.78125	0.00554334317431694
0.19921875	0.78515625	0.00553176115043939
0.197265625	0.783203125	0.00549114035262681
0.1953125	0.78125	0.00545092670041587
0.19921875	0.78125	0.00554334317431694
0.197265625	0.783203125	0.00549114035262681
0.19921875	0.78125	0.00554334317431694
0.203125	0.78125	0.00563327567917879
0.201171875	0.783203125	0.00558266720220568
0.19921875	0.78515625	0.00553176115043939
0.19921875	0.78125	0.00554334317431694
0.201171875	0.783203125	0.00558266720220568
0.19921875	0.78515625	0.00553176115043939
0.1953125	0.7890625	0.00542802071142606
0.1953125	0.78515625	0.00543995911364528
0.1953125	0.78515625	0.00543995911364528
0.1953125	0.78125	0.00545092670041587
0.197265625	0.783203125	0.00549114035262681
0.19921875	0.78515625	0.00553176115043939
0.1953125	0.78515625	0.00543995911364528
0.197265625	0.783203125	0.00549114035262681
0.2109375	0.78125	0.00580937578563601
0.2109375	0.7890625	0.00578685048992017
0.20703125	0.78515625	0.00571062443384562
0.203125	0.78125	0.00563327567917879
0.2109375	0.78125	0.00580937578563601
0.20703125	0.78515625	0.00571062443384562
0.21875	0.78125	0.00596590613958308
0.2109375	0.7890625	0.00578685048992017
0.2109375	0.78125	0.00580937578563601
0.203125	0.7890625	0.00561209560209017
0.2109375	0.7890625	0.00578685048992017
0.20703125	0.79296875	0.00569118336424471
0.20703125	0.79296875	0.00569118336424471
0.203125	0.796875	0.00559019501102222
0.203125	0.79296875	0.00560093105530746
0.203125	0.7890625	0.00561209560209017
0.20703125	0.79296875	0.00569118336424471
0.203125	0.79296875	0.00560093105530746
0.20703125	0.78515625	0.00571062443384562
0.203125	0.7890625	0.00561209560209017
0.203125	0.78515625	0.0056222182212612
0.203125	0.78125	0.00563327567917879
0.20703125	0.78515625	0.00571062443384562
0.203125	0.78515625	0.0056222182212612
0.2109375	0.7890625	0.00578685048992017
0.203125	0.7890625	0.00561209560209017
0.20703125	0.78515625	0.00571062443384562
0.19140625	0.80078125	0.00530297301518021
0.1953125	0.796875	0.00540698279551491
0.1953125	0.80078125	0.00539818929128196
0.1953125	0.8046875	0.00538996829814687
0.19140625	0.80078125	0.00530297301518021
0.1953125	0.80078125	0.00539818929128196
0.1875	0.796875	0.0052198365335375
0.1953125	0.796875	0.00540698279551491
0.19140625	0.80078125	0.00530297301518021
0.19921875	0.796875	0.00549980106607488
0.19921875	0.80078125	0.00549094263734895
0.197265625	0.798828125	0.00544845207434496
0.1953125	0.796875	0.00540698279551491
0.19921875	0.796875	0.00549980106607488
0.197265625	0.798828125	0.00544845207434496
0.19921875	0.796875	0.00549980106607488
0.203125	0.796875	0.00559019501102222
0.201171875	0.798828125	0.00554116067147943
0.19921875	0.80078125	0.00549094263734895
0.19921875	0.796875	0.00549980106607488
0.201171875	0.798828125	0.00554116067147943
0.1953125	0.80078125	0.00539818929128196
0.19921875	0.80078125	0.00549094263734895
0.197265625	0.802734375	0.00544077147342065
0.1953125	0.8046875	0.00538996829814687
0.1953125	0.80078125	0.00539818929128196
0.197265625	0.802734375	0.00544077147342065
0.1953125	0.80078125	0.00539818929128196
0.1953125	0.796875	0.00540698279551491
0.197265625	0.798828125	0.00544845207434496
0.19921875	0.80078125	0.00549094263734895
0.1953125	0.80078125	0.00539818929128196
0.197265625	0.798828125	0.00544845207434496
0.1875	0.8046875	0.00520196461687992
0.1953125	0.8046875	0.00538996829814687
0.19140625	0.80859375	0.00528804201767851
0.1875	0.8125	0.00518892142873656
0.1875	0.8046875	0.00520196461687992
0.19140625	0.80859375	0.00528804201767851
0.1875	0.8046875	0.00520196461687992
0.1875	0.796875	0.0052198365335375
0.19140625	0.80078125	0.00530297301518021
0.1953125	0.8046875	0.00538996829814687
0.1875	0.8046875	0.00520196461687992
0.19140625	0.80078125	0.00530297301518021
0.1875	0.7890625	0.00524109871342704
0.1953125	0.7890625	0.00542802071142606
0.19140625	0.79296875	0.00532223752843073
0.1875	0.796875	0.0052198365335375
0.1875	0.7890625	0.00524109871342704
0.19140625	0.79296875	0.00532223752843073
0.1875	0.7890625	0.00524109871342704
0.1875	0.78125	0.00526000764411875
0.19140625	0.78515625	0.00534449286012268
0.1953125	0.7890625	0.00542802071142606
0.1875	0.7890625	0.00524109871342704
0.19140625	0.78515625	0.00534449286012268
0.1953125	0.79296875	0.005418081540164
0.19921875	0.79296875	0.00550895026964106
0.197265625	0.794921875	0.00545767541660719
0.1953125	0.796875	0.00540698279551491
0.1953125	0.79296875	0.005418081540164
0.197265625	0.794921875	0.00545767541660719
0.1953125	0.79296875	0.005418081540164
0.1953125	0.7890625	0.00542802071142606
0.197265625	0.791015625	0.0054684731957121
0.19921875	0.79296875	0.00550895026964106
0.1953125	0.79296875	0.005418081540164
0.197265625	0.791015625	0.0054684731957121
0.19921875	0.796875	0.00549980106607488
0.19921875	0.79296875	0.00550895026964106
0.201171875	0.794921875	0.00554963911204763
0.203125	0.796875	0.00559019501102222
0.19921875	0.796875	0.00549980106607488
0.201171875	0.794921875	0.00554963911204763
0.19921875	0.796875	0.00549980106607488
0.1953125	0.796875	0.00540698279551491
0.197265625	0.794921875	0.00545767541660719
0.19921875	0.79296875	0.00550895026964106
0.19921875	0.796875	0.00549980106607488
0.197265625	0.794921875	0.00545767541660719
0.1953125	0.796875	0.00540698279551491
0.1875	0.796875	0.0052198365335375
0.19140625	0.79296875	0.00532223752843073
0.19140625	0.79296875	0.00532223752843073
0.1953125	0.7890625	0.00542802071142606
0.1953125	0.79296875	0.005418081540164
0.1953125	0.796875	0.00540698279551491
0.19140625	0.79296875	0.00532223752843073
0.1953125	0.79296875	0.005418081540164
0.1953125	0.7734375	0.00546876640568277
0.1875	0.765625	0.0052979516305299
0.1953125	0.765625	0.0054894723550198
0.1953125	0.765625	0.0054894723550198
0.203125	0.765625	0.0056687120236074
0.19921875	0.76953125	0.00556924907738846
0.1953125	0.7734375	0.00546876640568277
0.1953125	0.765625	0.0054894723550198
0.19921875	0.76953125	0.00556924907738846
0.1875	0.7734375	0.00528143428945037
0.1953125	0.7734375	0.00546876640568277
0.19140625	0.77734375	0.00536418876398879
0.1875	0.78125	0.00526000764411875
0.1875	0.7734375	0.00528143428945037
0.19140625	0.77734375	0.00536418876398879
0.1875	0.765625	0.0052979516305299
0.1953125	0.7734375	0.00546876640568277
0.1875	0.7734375	0.00528143428945037
0.1953125	0.7578125	0.0055001105764538
0.1875	0.765625	0.0052979516305299
0.1875	0.7578125	0.00530956702609884
0.1875	0.7578125	0.00530956702609884
0.1875	0.75	0.00531692593070086
0.19140625	0.75390625	0.00540838893663731
0.1953125	0.7578125	0.0055001105764538
0.1875	0.7578125	0.00530956702609884
0.19140625	0.75390625	0.00540838893663731
0.1953125	0.765625	0.0054894723550198
0.1953125	0.7578125	0.0055001105764538
0.19921875	0.76171875	0.0055880538665244
0.203125	0.765625	0.0056687120236074
0.1953125	0.765625	0.0054894723550198
0.19921875	0.76171875	0.0055880538665244
0.1875	0.765625	0.0052979516305299
0.1953125	0.7578125	0.0055001105764538
0.1953125	0.765625	0.0054894723550198
0.203125	0.7734375	0.00565404015877998
0.2109375	0.7734375	0.00582683180167427
0.20703125	0.77734375	0.00573244240935736
0.20703125	0.77734375	0.00573244240935736
0.203125	0.78125	0.00563327567917879
0.203125	0.77734375	0.00564397724612517
0.203125	0.7734375	0.00565404015877998
0.20703125	0.77734375	0.00573244240935736
0.203125	0.77734375	0.00564397724612517
0.20703125	0.76953125	0.0057501234045578
0.203125	0.7734375	0.00565404015877998
0.203125	0.76953125	0.00566089666994327
0.203125	0.765625	0.0056687120236074
0.20703125	0.76953125	0.0057501234045578
0.203125	0.76953125	0.00566089666994327
0.2109375	0.7734375	0.00582683180167427
0.203125	0.7734375	0.00565404015877998
0.20703125	0.76953125	0.0057501234045578
0.2109375	0.7734375	0.00582683180167427
0.21875	0.78125	0.00596590613958308
0.2109375	0.78125	0.00580937578563601
0.2109375	0.78125	0.00580937578563601
0.203125	0.78125	0.00563327567917879
0.20703125	0.77734375	0.00573244240935736
0.2109375	0.7734375	0.00582683180167427
0.2109375	0.78125	0.00580937578563601
0.20703125	0.77734375	0.00573244240935736
0.19921875	0.77734375	0.00555356214087376
0.1953125	0.78125	0.00545092670041587
0.1953125	0.77734375	0.00546080307778675
0.1953125	0.7734375	0.00546876640568277
0.19921875	0.77734375	0.00555356214087376
0.1953125	0.77734375	0.00546080307778675
0.19921875	0.77734375	0.00555356214087376
0.203125	0.78125	0.00563327567917879
0.19921875	0.78125	0.00554334317431694
0.1953125	0.78125	0.00545092670041587
0.19921875	0.77734375	0.00555356214087376
0.19921875	0.78125	0.00554334317431694
0.1953125	0.78125	0.00545092670041587
0.1875	0.78125	0.00526000764411875
0.19140625	0.77734375	0.00536418876398879
0.19140625	0.77734375	0.00536418876398879
0.1953125	0.7734375	0.00546876640568277
0.1953125	0.77734375	0.00546080307778675
0.1953125	0.78125	0.00545092670041587
0.19140625	0.77734375	0.00536418876398879
0.1953125	0.77734375	0.00546080307778675
0.19921875	0.76953125	0.00556924907738846
0.203125	0.7734375	0.00565404015877998
0.19921875	0.7734375	0.00556272125719367
0.1953125	0.7734375	0.00546876640568277
0.19921875	0.76953125	0.00556924907738846
0.19921875	0.7734375	0.00556272125719367
0.19921875	0.76953125	0.00556924907738846
0.203125	0.765625	0.0056687120236074
0.203125	0.76953125	0.00566089666994327
0.203125	0.7734375	0.00565404015877998
0.19921875	0.76953125	0.00556924907738846
0.203125	0.76953125	0.00566089666994327
0.19921875	0.77734375	0.00555356214087376
0.203125	0.7734375	0.00565404015877998
0.203125	0.77734375	0.00564397724612517
0.203125	0.78125	0.00563327567917879
0.19921875	0.77734375	0.00555356214087376
0.203125	0.77734375	0.00564397724612517
0.19921875	0.77734375	0.00555356214087376
0.1953125	0.7734375	0.00546876640568277
0.19921875	0.7734375	0.00556272125719367
0.203125	0.7734375	0.00565404015877998
0.19921875	0.77734375	0.00555356214087376
0.19921875	0.7734375	0.00556272125719367
0.15625	0.84375	0.00434842220521821
0.125	0.8125	0.00367127356948149
0.15625	0.8125	0.00446824245556733
0.171875	0.828125	0.00479397665219703
0.15625	0.8125	0.00446824245556733
0.171875	0.8125	0.00483175557636454
0.171875	0.8125	0.00483175557636454
0.1875	0.8125	0.00518892142873656
0.1796875	0.8203125	0.00499323280799146
0.171875	0.828125	0.00479397665219703
0.171875	0.8125	0.00483175557636454
0.1796875	0.8203125	0.00499323280799146
0.15625	0.84375	0.00434842220521821
0.15625	0.8125	0.00446824245556733
0.171875	0.828125	0.00479397665219703
0.125	0.875	0.00342523893040294
0.125	0.8125	0.00367127356948149
0.15625	0.84375	0.00434842220521821
0.125	0.8125	0.00367127356948149
0.125	0.75	0.00359664273714279
0.15625	0.78125	0.00441960564438735
0.15625	0.8125	0.00446824245556733
0.15625	0.78125	0.00441960564438735
0.171875	0.796875	0.00482471567195684
0.171875	0.8125	0.00483175557636454
0.171875	0.796875	0.00482471567195684
0.1796875	0.8046875	0.00500903973672176
0.1875	0.8125	0.00518892142873656
0.171875	0.8125	0.00483175557636454
0.1796875	0.8046875	0.00500903973672176
0.15625	0.8125	0.00446824245556733
0.171875	0.796875	0.00482471567195684
0.171875	0.8125	0.00483175557636454
0.125	0.8125	0.00367127356948149
0.15625	0.78125	0.00441960564438735
0.15625	0.8125	0.00446824245556733
0.0625	0.875	0.00177145681863477
0.0625	0.9375	0.00154370444374548
0.03125	0.90625	0.00084353629534379
0	0.875	0
0.0625	0.875	0.00177145681863477
0.03125	0.90625	0.00084353629534379
0.0625	0.875	0.00177145681863477
0.125	0.875	0.00342523893040294
0.09375	0.90625	0.00222248730237398
0.0625	0.9375	0.00154370444374548
0.0625	0.875	0.00177145681863477
0.09375	0.90625	0.00222248730237398
0	0.9375	0
0.0625	0.9375	0.00154370444374548
0.03125	0.96875	0.000586177719021724
0	0.96875	0
0.03125	0.96875	0.000586177719021724
0.015625	0.984375	0.000205719761167146
0	1	0
0	0.96875	0
0.015625	0.984375	0.000205719761167146
0	0.9375	0
0.03125	0.96875	0.000586177719021724
0	0.96875	0
0	0.9375	0
0	0.875	0
0.03125	0.90625	0.00084353629534379
0.0625	0.9375	0.00154370444374548
0	0.9375	0
0.03125	0.90625	0.00084353629534379
0	0.875	0
0	0.75	0
0.0625	0.8125	0.00171021300663688
0.0625	0.8125	0.00171021300663688
0.125	0.875	0.00342523893040294
0.0625	0.875	0.00177145681863477
0	0.875	0
0.0625	0.8125	0.00171021300663688
0.0625	0.875	0.00177145681863477
0	0.625	0
0.125	0.625	0.00352705551384299
0.0625	0.6875	0.00166752407719166
0	0.75	0
0	0.625	0
0.0625	0.6875	0.00166752407719166
0.0625	0.5625	0.00155035261649931
0	0.625	0
0	0.5625	0
0	0.5625	0
0	0.5	0
0.03125	0.53125	0.000485677235472768
0.0625	0.5625	0.00155035261649931
0	0.5625	0
0.03125	0.53125	0.000485677235472768
0.125	0.625	0.00352705551384299
0	0.625	0
0.0625	0.5625	0.00155035261649931
0.15625	0.71875	0.0044853561450276
0.125	0.6875	0.00376358989992718
0.15625	0.6875	0.00458299002661896
0.171875	0.703125	0.00492912270161324
0.15625	0.6875	0.00458299002661896
0.171875	0.6875	0.00495940272142685
0.171875	0.6875	0.00495940272142685
0.1875	0.6875	0.00533515751122314
0.1796875	0.6953125	0.00513202087310699
0.171875	0.703125	0.00492912270161324
0.171875	0.6875	0.00495940272142685
0.1796875	0.6953125	0.00513202087310699
0.15625	0.71875	0.0044853561450276
0.15625	0.6875	0.00458299002661896
0.171875	0.703125	0.00492912270161324
0.125	0.75	0.00359664273714279
0.125	0.6875	0.00376358989992718
0.15625	0.71875	0.0044853561450276
0.125	0.6875	0.00376358989992718
0.125	0.625	0.00352705551384299
0.15625	0.65625	0.00447901330169648
0.15625	0.6875	0.00458299002661896
0.15625	0.65625	0.00447901330169648
0.171875	0.671875	0.00493871506773512
0.171875	0.6875	0.00495940272142685
0.171875	0.671875	0.00493871506773512
0.1796875	0.6796875	0.00514251174807658
0.1875	0.6875	0.00533515751122314
0.171875	0.6875	0.00495940272142685
0.1796875	0.6796875	0.00514251174807658
0.15625	0.6875	0.00458299002661896
0.171875	0.671875	0.00493871506773512
0.171875	0.6875	0.00495940272142685
0.125	0.6875	0.00376358989992718
0.15625	0.65625	0.00447901330169648
0.15625	0.6875	0.00458299002661896
0.19921875	0.72265625	0.00565148015004683
0.203125	0.7265625	0.00574695475367113
0.19921875	0.7265625	0.00565033105776634
0.1953125	0.7265625	0.00554983448923171
0.19921875	0.72265625	0.00565148015004683
0.19921875	0.7265625	0.00565033105776634
0.19921875	0.72265625	0.00565148015004683
0.203125	0.71875	0.00574752458292537
0.203125	0.72265625	0.00574845482782593
0.203125	0.7265625	0.00574695475367113
0.19921875	0.72265625	0.00565148015004683
0.203125	0.72265625	0.00574845482782593
0.19921875	0.73046875	0.00564271949251367
0.203125	0.7265625	0.00574695475367113
0.203125	0.73046875	0.0057392205668313
0.203125	0.734375	0.00573025370226274
0.19921875	0.73046875	0.00564271949251367
0.203125	0.73046875	0.0057392205668313
0.19921875	0.73046875	0.00564271949251367
0.1953125	0.7265625	0.00554983448923171
0.19921875	0.7265625	0.00565033105776634
0.203125	0.7265625	0.00574695475367113
0.19921875	0.73046875	0.00564271949251367
0.19921875	0.7265625	0.00565033105776634
0.19140625	0.72265625	0.00545118909113418
0.1953125	0.71875	0.00555500069317046
0.1953125	0.72265625	0.00555400588374796
0.1953125	0.7265625	0.00554983448923171
0.19140625	0.72265625	0.00545118909113418
0.1953125	0.72265625	0.00555400588374796
0.1875	0.71875	0.00535260016067862
0.1953125	0.71875	0.00555500069317046
0.19140625	0.72265625	0.00545118909113418
0.19921875	0.72265625	0.00565148015004683
0.1953125	0.71875	0.00555500069317046
0.19921875	0.71875	0.00565342404607656
0.203125	0.71875	0.00574752458292537
0.19921875	0.72265625	0.00565148015004683
0.19921875	0.71875	0.00565342404607656
0.19921875	0.72265625	0.00565148015004683
0.1953125	0.7265625	0.00554983448923171
0.1953125	0.72265625	0.00555400588374796
0.1953125	0.71875	0.00555500069317046
0.19921875	0.72265625	0.00565148015004683
0.1953125	0.72265625	0.00555400588374796
0.2109375	0.71875	0.00593959217045794
0.2109375	0.7265625	0.00592558792160178
0.20703125	0.72265625	0.00583972811021478
0.203125	0.71875	0.00574752458292537
0.2109375	0.71875	0.00593959217045794
0.20703125	0.72265625	0.00583972811021478
0.21875	0.71875	0.00610027083087871
0.2109375	0.7265625	0.00592558792160178
0.2109375	0.71875	0.00593959217045794
0.203125	0.7265625	0.00574695475367113
0.2109375	0.7265625	0.00592558792160178
0.20703125	0.73046875	0.00583148980558029
0.20703125	0.73046875	0.00583148980558029
0.203125	0.734375	0.00573025370226274
0.203125	0.73046875	0.0057392205668313
0.203125	0.7265625	0.00574695475367113
0.20703125	0.73046875	0.00583148980558029
0.203125	0.73046875	0.0057392205668313
0.20703125	0.72265625	0.00583972811021478
0.203125	0.7265625	0.00574695475367113
0.203125	0.72265625	0.00574845482782593
0.203125	0.71875	0.00574752458292537
0.20703125	0.72265625	0.00583972811021478
0.203125	0.72265625	0.00574845482782593
0.2109375	0.7265625	0.00592558792160178
0.203125	0.7265625	0.00574695475367113
0.20703125	0.72265625	0.00583972811021478
0.1953125	0.7421875	0.00552941709136015
0.1875	0.734375	0.00534862605989476
0.1953125	0.734375	0.00554982710666463
0.1953125	0.734375	0.00554982710666463
0.203125	0.734375	0.00573025370226274
0.19921875	0.73828125	0.00563350707131492
0.1953125	0.7421875	0.00552941709136015
0.1953125	0.734375	0.00554982710666463
0.19921875	0.73828125	0.00563350707131492
0.1875	0.7421875	0.00533896951112236
0.1953125	0.7421875	0.00552941709136015
0.19140625	0.74609375	0.00542237604817213
0.1875	0.75	0.00531692593070086
0.1875	0.7421875	0.00533896951112236
0.19140625	0.74609375	0.00542237604817213
0.1875	0.734375	0.00534862605989476
0.1953125	0.7421875	0.00552941709136015
0.1875	0.7421875	0.00533896951112236
0.1953125	0.7265625	0.00554983448923171
0.1875	0.734375	0.00534862605989476
0.1875	0.7265625	0.00535765559199455
0.1875	0.7265625	0.00535765559199455
0.1875	0.71875	0.00535260016067862
0.19140625	0.72265625	0.00545118909113418
0.1953125	0.7265625	0.00554983448923171
0.1875	0.7265625	0.00535765559199455
0.19140625	0.72265625	0.00545118909113418
0.1953125	0.734375	0.00554982710666463
0.1953125	0.7265625	0.00554983448923171
0.19921875	0.73046875	0.00564271949251367
0.203125	0.734375	0.00573025370226274
0.1953125	0.734375	0.00554982710666463
0.19921875	0.73046875	0.00564271949251367
0.1875	0.734375	0.00534862605989476
0.1953125	0.7265625	0.00554983448923171
0.1953125	0.734375	0.00554982710666463
0.1953125	0.7109375	0.00554935453462428
0.1875	0.703125	0.0053495158485561
0.1953125	0.703125	0.0055542796106348
0.1953125	0.703125	0.0055542796106348
0.203125	0.703125	0.0057402035184046
0.19921875	0.70703125	0.00564609672666043
0.1953125	0.7109375	0.00554935453462428
0.1953125	0.703125	0.0055542796106348
0.19921875	0.70703125	0.00564609672666043
0.1875	0.7109375	0.0053562083454779
0.1953125	0.7109375	0.00554935453462428
0.19140625	0.71484375	0.00545126538116453
0.1875	0.71875	0.00535260016067862
0.1875	0.7109375	0.0053562083454779
0.19140625	0.71484375	0.00545126538116453
0.1875	0.703125	0.0053495158485561
0.1953125	0.7109375	0.00554935453462428
0.1875	0.7109375	0.0053562083454779
0.1953125	0.6953125	0.00554251315751909
0.1875	0.703125	0.0053495158485561
0.1875	0.6953125	0.00534747674645293
0.1875	0.6953125	0.00534747674645293
0.1875	0.6875	0.00533515751122314
0.19140625	0.69140625	0.00543700808497314
0.1953125	0.6953125	0.00554251315751909
0.1875	0.6953125	0.00534747674645293
0.19140625	0.69140625	0.00543700808497314
0.1953125	0.703125	0.0055542796106348
0.1953125	0.6953125	0.00554251315751909
0.19921875	0.69921875	0.00564517721732568
0.203125	0.703125	0.0057402035184046
0.1953125	0.703125	0.0055542796106348
0.19921875	0.69921875	0.00564517721732568
0.1875	0.703125	0.0053495158485561
0.1953125	0.6953125	0.00554251315751909
0.1953125	0.703125	0.0055542796106348
0.203125	0.7109375	0.00574967662498809
0.2109375	0.7109375	0.00593277582905403
0.20703125	0.71484375	0.00584211089853098
0.20703125	0.71484375	0.00584211089853098
0.203125	0.71875	0.00574752458292537
0.203125	0.71484375	0.00574952201437074
0.203125	0.7109375	0.00574967662498809
0.20703125	0.71484375	0.00584211089853098
0.203125	0.71484375	0.00574952201437074
0.20703125	0.70703125	0.00584008452436391
0.203125	0.7109375	0.00574967662498809
0.203125	0.70703125	0.00574512318284024
0.203125	0.703125	0.0057402035184046
0.20703125	0.70703125	0.00584008452436391
0.203125	0.70703125	0.00574512318284024
0.2109375	0.7109375	0.00593277582905403
0.203125	0.7109375	0.00574967662498809
0.20703125	0.70703125	0.00584008452436391
0.2109375	0.7109375	0.00593277582905403
0.21875	0.71875	0.00610027083087871
0.2109375	0.71875	0.00593959217045794
0.2109375	0.71875	0.00593959217045794
0.203125	0.71875	0.00574752458292537
0.20703125	0.71484375	0.00584211089853098
0.2109375	0.7109375	0.00593277582905403
0.2109375	0.71875	0.00593959217045794
0.20703125	0.71484375	0.00584211089853098
0.19921875	0.71484375	0.00565186850277995
0.1953125	0.71875	0.00555500069317046
0.1953125	0.71484375	0.0055538219128393
0.1953125	0.7109375	0.00554935453462428
0.19921875	0.71484375	0.00565186850277995
0.1953125	0.71484375	0.0055538219128393
0.19921875	0.71484375	0.00565186850277995
0.203125	0.71875	0.00574752458292537
0.19921875	0.71875	0.00565342404607656
0.1953125	0.71875	0.00555500069317046
0.19921875	0.71484375	0.00565186850277995
0.19921875	0.71875	0.00565342404607656
0.1953125	0.71875	0.00555500069317046
0.1875	0.71875	0.00535260016067862
0.19140625	0.71484375	0.00545126538116453
0.19140625	0.71484375	0.00545126538116453
0.1953125	0.7109375	0.00554935453462428
0.1953125	0.71484375	0.0055538219128393
0.1953125	0.71875	0.00555500069317046
0.19140625	0.71484375	0.00545126538116453
0.1953125	0.71484375	0.0055538219128393
0.19921875	0.70703125	0.00564609672666043
0.203125	0.7109375	0.00574967662498809
0.19921875	0.7109375	0.00565151446232118
0.1953125	0.7109375	0.00554935453462428
0.19921875	0.70703125	0.00564609672666043
0.19921875	0.7109375	0.00565151446232118
0.19921875	0.70703125	0.00564609672666043
0.203125	0.703125	0.0057402035184046
0.203125	0.70703125	0.00574512318284024
0.203125	0.7109375	0.00574967662498809
0.19921875	0.70703125	0.00564609672666043
0.203125	0.70703125	0.00574512318284024
0.19921875	0.71484375	0.00565186850277995
0.203125	0.7109375	0.00574967662498809
0.203125	0.71484375	0.00574952201437074
0.203125	0.71875	0.00574752458292537
0.19921875	0.71484375	0.00565186850277995
0.203125	0.71484375	0.00574952201437074
0.19921875	0.71484375	0.00565186850277995
0.1953125	0.7109375	0.00554935453462428
0.19921875	0.7109375	0.00565151446232118
0.203125	0.7109375	0.00574967662498809
0.19921875	0.71484375	0.00565186850277995
0.19921875	0.7109375	0.00565151446232118
0.234375	0.734375	0.00645380882496072
0.21875	0.75	0.0061015466183855
0.21875	0.734375	0.00612023500774878
0.21875	0.71875	0.00610027083087871
0.234375	0.734375	0.00645380882496072
0.21875	0.734375	0.00612023500774878
0.25	0.75	0.00673395043239533
0.21875	0.75	0.0061015466183855
0.234375	0.734375	0.00645380882496072
0.203125	0.7421875	0.00572997069122384
0.2109375	0.7421875	0.00591847109158612
0.20703125	0.74609375	0.00581903571442021
0.20703125	0.74609375	0.00581903571442021
0.203125	0.75	0.00571213013531889
0.203125	0.74609375	0.00572324670400114
0.203125	0.7421875	0.00572997069122384
0.20703125	0.74609375	0.00581903571442021
0.203125	0.74609375	0.00572324670400114
0.20703125	0.73828125	0.0058264804129348
0.203125	0.7421875	0.00572997069122384
0.203125	0.73828125	0.00573084584476936
0.203125	0.734375	0.00573025370226274
0.20703125	0.73828125	0.0058264804129348
0.203125	0.73828125	0.00573084584476936
0.2109375	0.7421875	0.00591847109158612
0.203125	0.7421875	0.00572997069122384
0.20703125	0.73828125	0.0058264804129348
0.2109375	0.7421875	0.00591847109158612
0.21875	0.75	0.0061015466183855
0.2109375	0.75	0.00591388670455602
0.2109375	0.75	0.00591388670455602
0.203125	0.75	0.00571213013531889
0.20703125	0.74609375	0.00581903571442021
0.2109375	0.7421875	0.00591847109158612
0.2109375	0.75	0.00591388670455602
0.20703125	0.74609375	0.00581903571442021
0.19921875	0.74609375	0.00562283386131972
0.1953125	0.75	0.00551588238850245
0.1953125	0.74609375	0.00552502114239692
0.1953125	0.7421875	0.00552941709136015
0.19921875	0.74609375	0.00562283386131972
0.1953125	0.74609375	0.00552502114239692
0.19921875	0.74609375	0.00562283386131972
0.203125	0.75	0.00571213013531889
0.19921875	0.75	0.00561535356652745
0.1953125	0.75	0.00551588238850245
0.19921875	0.74609375	0.00562283386131972
0.19921875	0.75	0.00561535356652745
0.1953125	0.75	0.00551588238850245
0.1875	0.75	0.00531692593070086
0.19140625	0.74609375	0.00542237604817213
0.19140625	0.74609375	0.00542237604817213
0.1953125	0.7421875	0.00552941709136015
0.1953125	0.74609375	0.00552502114239692
0.1953125	0.75	0.00551588238850245
0.19140625	0.74609375	0.00542237604817213
0.1953125	0.74609375	0.00552502114239692
0.19921875	0.73828125	0.00563350707131492
0.203125	0.7421875	0.00572997069122384
0.19921875	0.7421875	0.00563131459616303
0.1953125	0.7421875	0.00552941709136015
0.19921875	0.73828125	0.00563350707131492
0.19921875	0.7421875	0.00563131459616303
0.19921875	0.73828125	0.00563350707131492
0.203125	0.734375	0.00573025370226274
0.203125	0.73828125	0.00573084584476936
0.203125	0.7421875	0.00572997069122384
0.19921875	0.73828125	0.00563350707131492
0.203125	0.73828125	0.00573084584476936
0.19921875	0.74609375	0.00562283386131972
0.203125	0.7421875	0.00572997069122384
0.203125	0.74609375	0.00572324670400114
0.203125	0.75	0.00571213013531889
0.19921875	0.74609375	0.00562283386131972
0.203125	0.74609375	0.00572324670400114
0.19921875	0.74609375	0.00562283386131972
0.1953125	0.7421875	0.00552941709136015
0.19921875	0.7421875	0.00563131459616303
0.203125	0.7421875	0.00572997069122384
0.19921875	0.74609375	0.00562283386131972
0.19921875	0.7421875	0.00563131459616303
0.2109375	0.7265625	0.00592558792160178
0.21875	0.734375	0.00612023500774878
0.2109375	0.734375	0.00592692019114793
0.2109375	0.734375	0.00592692019114793
0.203125	0.734375	0.00573025370226274
0.20703125	0.73046875	0.00583148980558029
0.2109375	0.7265625	0.00592558792160178
0.2109375	0.734375	0.00592692019114793
0.20703125	0.73046875	0.00583148980558029
0.21875	0.71875	0.00610027083087871
0.21875	0.734375	0.00612023500774878
0.2109375	0.7265625	0.00592558792160178
0.21875	0.734375	0.00612023500774878
0.21875	0.75	0.0061015466183855
0.2109375	0.7421875	0.00591847109158612
0.2109375	0.734375	0.00592692019114793
0.2109375	0.7421875	0.00591847109158612
0.20703125	0.73828125	0.0058264804129348
0.203125	0.734375	0.00573025370226274
0.2109375	0.734375	0.00592692019114793
0.20703125	0.73828125	0.0058264804129348
0.21875	0.734375	0.00612023500774878
0.2109375	0.7421875	0.00591847109158612
0.2109375	0.734375	0.00592692019114793
0.15625	0.75	0.00456575452458499
0.15625	0.71875	0.0044853561450276
0.171875	0.734375	0.00492695482269102
0.171875	0.75	0.00494941212919827
0.171875	0.734375	0.00492695482269102
0.1796875	0.7421875	0.00512550371815294
0.1875	0.75	0.00531692593070086
0.171875	0.75	0.00494941212919827
0.1796875	0.7421875	0.00512550371815294
0.15625	0.75	0.00456575452458499
0.171875	0.734375	0.00492695482269102
0.171875	0.75	0.00494941212919827
0.125	0.75	0.00359664273714279
0.15625	0.71875	0.0044853561450276
0.15625	0.75	0.00456575452458499
0.171875	0.71875	0.00496048865855698
0.171875	0.703125	0.00492912270161324
0.1796875	0.7109375	0.00513875058680692
0.1875	0.71875	0.00535260016067862
0.171875	0.71875	0.00496048865855698
0.1796875	0.7109375	0.00513875058680692
0.15625	0.71875	0.0044853561450276
0.171875	0.703125	0.00492912270161324
0.171875	0.71875	0.00496048865855698
0.1875	0.703125	0.0053495158485561
0.171875	0.703125	0.00492912270161324
0.1796875	0.6953125	0.00513202087310699
0.1796875	0.6953125	0.00513202087310699
0.1875	0.6875	0.00533515751122314
0.1875	0.6953125	0.00534747674645293
0.1875	0.703125	0.0053495158485561
0.1796875	0.6953125	0.00513202087310699
0.1875	0.6953125	0.00534747674645293
0.1796875	0.7109375	0.00513875058680692
0.1875	0.703125	0.0053495158485561
0.1875	0.7109375	0.0053562083454779
0.1875	0.71875	0.00535260016067862
0.1796875	0.7109375	0.00513875058680692
0.1875	0.7109375	0.0053562083454779
0.171875	0.703125	0.00492912270161324
0.1875	0.703125	0.0053495158485561
0.1796875	0.7109375	0.00513875058680692
0.1875	0.734375	0.00534862605989476
0.171875	0.734375	0.00492695482269102
0.1796875	0.7265625	0.00513897875096083
0.1796875	0.7265625	0.00513897875096083
0.1875	0.71875	0.00535260016067862
0.1875	0.7265625	0.00535765559199455
0.1875	0.734375	0.00534862605989476
0.1796875	0.7265625	0.00513897875096083
0.1875	0.7265625	0.00535765559199455
0.1796875	0.7421875	0.00512550371815294
0.1875	0.734375	0.00534862605989476
0.1875	0.7421875	0.00533896951112236
0.1875	0.75	0.00531692593070086
0.1796875	0.7421875	0.00512550371815294
0.1875	0.7421875	0.00533896951112236
0.171875	0.734375	0.00492695482269102
0.1875	0.734375	0.00534862605989476
0.1796875	0.7421875	0.00512550371815294
0.171875	0.734375	0.00492695482269102
0.15625	0.71875	0.0044853561450276
0.171875	0.71875	0.00496048865855698
0.171875	0.71875	0.00496048865855698
0.1875	0.71875	0.00535260016067862
0.1796875	0.7265625	0.00513897875096083
0.171875	0.734375	0.00492695482269102
0.171875	0.71875	0.00496048865855698
0.1796875	0.7265625	0.00513897875096083
0.125	0.75	0.00359664273714279
0	0.75	0
0.0625	0.6875	0.00166752407719166
0.0625	0.6875	0.00166752407719166
0.125	0.625	0.00352705551384299
0.125	0.6875	0.00376358989992718
0.125	0.75	0.00359664273714279
0.0625	0.6875	0.00166752407719166
0.125	0.6875	0.00376358989992718
0.0625	0.3125	0.000124280479428691
0.125	0.25	6.5886084976781e-05
0.125	0.3125	0.000203644578072798
0.125	0.3125	0.000203644578072798
0.125	0.375	0.000439751279708505
0.09375	0.34375	0.000353655336789734
0.0625	0.3125	0.000124280479428691
0.125	0.3125	0.000203644578072798
0.09375	0.34375	0.000353655336789734
0	0.25	0
0.125	0.25	6.5886084976781e-05
0.0625	0.3125	0.000124280479428691
0.1875	0.25	6.39953167495837e-05
0.1875	0.3125	0.00034805682098476
0.15625	0.28125	0.00029096988018268
0.125	0.25	6.5886084976781e-05
0.1875	0.25	6.39953167495837e-05
0.15625	0.28125	0.00029096988018268
0.1875	0.25	6.39953167495837e-05
0.25	0.25	5.75420146540511e-05
0.21875	0.28125	0.000376276952263706
0.1875	0.3125	0.00034805682098476
0.1875	0.25	6.39953167495837e-05
0.21875	0.28125	0.000376276952263706
0.125	0.3125	0.000203644578072798
0.1875	0.3125	0.00034805682098476
0.15625	0.34375	0.000551026387579657
0.125	0.375	0.000439751279708505
0.125	0.3125	0.000203644578072798
0.15625	0.34375	0.000551026387579657
0.125	0.3125	0.000203644578072798
0.125	0.25	6.5886084976781e-05
0.15625	0.28125	0.00029096988018268
0.1875	0.3125	0.00034805682098476
0.125	0.3125	0.000203644578072798
0.15625	0.28125	0.00029096988018268
0.0625	0.375	0.00021709304056839
0.0625	0.4375	0.000481451987531027
0.03125	0.40625	0.000178281595224043
0	0.375	0
0.0625	0.375	0.00021709304056839
0.03125	0.40625	0.000178281595224043
0.0625	0.375	0.00021709304056839
0.125	0.375	0.000439751279708505
0.09375	0.40625	0.000537391104900472
0.0625	0.4375	0.000481451987531027
0.0625	0.375	0.00021709304056839
0.09375	0.40625	0.000537391104900472
0.03125	0.46875	0.000389739141696017
0	0.4375	0
0.03125	0.4375	0.000228717039801794
0.0625	0.4375	0.000481451987531027
0.03125	0.46875	0.000389739141696017
0.03125	0.4375	0.000228717039801794
0	0.5	0
0	0.4375	0
0.03125	0.46875	0.000389739141696017
0.03125	0.40625	0.000178281595224043
0	0.4375	0
0	0.40625	0
0	0.375	0
0.03125	0.40625	0.000178281595224043
0	0.40625	0
0.03125	0.40625	0.000178281595224043
0.0625	0.4375	0.000481451987531027
0.03125	0.4375	0.000228717039801794
0	0.4375	0
0.03125	0.40625	0.000178281595224043
0.03125	0.4375	0.000228717039801794
0	0.3125	0
0.0625	0.3125	0.000124280479428691
0.03125	0.34375	0.000159818772352288
0	0.375	0
0	0.3125	0
0.03125	0.34375	0.000159818772352288
0	0.25	0
0.0625	0.3125	0.000124280479428691
0	0.3125	0
0.0625	0.375	0.00021709304056839
0.0625	0.3125	0.000124280479428691
0.09375	0.34375	0.000353655336789734
0.125	0.375	0.000439751279708505
0.0625	0.375	0.00021709304056839
0.09375	0.34375	0.000353655336789734
0.0625	0.375	0.00021709304056839
0	0.375	0
0.03125	0.34375	0.000159818772352288
0.0625	0.3125	0.000124280479428691
0.0625	0.375	0.00021709304056839
0.03125	0.34375	0.000159818772352288
0	0.25	0
0	0	0
0.125	0.125	8.26403268946291e-05
0.125	0.25	6.5886084976781e-05
0.125	0.125	8.26403268946291e-05
0.1875	0.1875	-2.32430386063594e-05
0.1875	0.1875	-2.32430386063594e-05
0.25	0.25	5.75420146540511e-05
0.1875	0.25	6.39953167495837e-05
0.125	0.25	6.5886084976781e-05
0.1875	0.1875	-2.32430386063594e-05
0.1875	0.25	6.39953167495837e-05
0	0.25	0
0.125	0.125	8.26403268946291e-05
0.125	0.25	6.5886084976781e-05
0.28125	0.40625	0.00130563111741876
0.3125	0.375	0.00105444090732354
0.3125	0.40625	0.00131219268765647
0.3125	0.40625	0.00131219268765647
0.3125	0.4375	0.0019793356170796
0.296875	0.421875	0.00173157584422776
0.28125	0.40625	0.00130563111741876
0.3125	0.40625	0.00131219268765647
0.296875	0.421875	0.00173157584422776
0.28125	0.375	0.000841728376624401
0.28125	0.40625	0.00130563111741876
0.265625	0.390625	0.00108444973805566
0.25	0.375	0.000889716015815478
0.28125	0.375	0.000841728376624401
0.265625	0.390625	0.00108444973805566
0.3125	0.375	0.00105444090732354
0.28125	0.40625	0.00130563111741876
0.28125	0.375	0.000841728376624401
0.34375	0.375	0.000972194667647411
0.34375	0.40625	0.00145496496324471
0.328125	0.390625	0.00130296811596847
0.3125	0.375	0.00105444090732354
0.34375	0.375	0.000972194667647411
0.328125	0.390625	0.00130296811596847
0.34375	0.375	0.000972194667647411
0.375	0.375	0.0011208357301767
0.359375	0.390625	0.00133693767186611
0.34375	0.40625	0.00145496496324471
0.34375	0.375	0.000972194667647411
0.359375	0.390625	0.00133693767186611
0.3125	0.40625	0.00131219268765647
0.34375	0.40625	0.00145496496324471
0.328125	0.421875	0.00180054646089057
0.3125	0.4375	0.0019793356170796
0.3125	0.40625	0.00131219268765647
0.328125	0.421875	0.00180054646089057
0.3125	0.40625	0.00131219268765647
0.3125	0.375	0.00105444090732354
0.328125	0.390625	0.00130296811596847
0.34375	0.40625	0.00145496496324471
0.3125	0.40625	0.00131219268765647
0.328125	0.390625	0.00130296811596847
0.28125	0.4375	0.00183045491898692
0.28125	0.46875	0.00267915311002532
0.265625	0.453125	0.0022457423074188
0.25	0.4375	0.00172807416450239
0.28125	0.4375	0.00183045491898692
0.265625	0.453125	0.0022457423074188
0.28125	0.4375	0.00183045491898692
0.3125	0.4375	0.0019793356170796
0.296875	0.453125	0.0023756942021039
0.28125	0.46875	0.00267915311002532
0.28125	0.4375	0.00183045491898692
0.296875	0.453125	0.0023756942021039
0.265625	0.484375	0.00324969014294198
0.25	0.46875	0.00250317151054304
0.265625	0.46875	0.00257146886358801
0.28125	0.46875	0.00267915311002532
0.265625	0.484375	0.00324969014294198
0.265625	0.46875	0.00257146886358801
0.265625	0.484375	0.00324969014294198
0.25	0.5	0.00371795836682487
0.25	0.484375	0.00296638601003059
0.25	0.46875	0.00250317151054304
0.265625	0.484375	0.00324969014294198
0.25	0.484375	0.00296638601003059
0.25	0.46875	0.00250317151054304
0.25	0.4375	0.00172807416450239
0.265625	0.453125	0.0022457423074188
0.265625	0.453125	0.0022457423074188
0.28125	0.46875	0.00267915311002532
0.265625	0.46875	0.00257146886358801
0.25	0.46875	0.00250317151054304
0.265625	0.453125	0.0022457423074188
0.265625	0.46875	0.00257146886358801
0.25	0.40625	0.00105106666466794
0.28125	0.40625	0.00130563111741876
0.265625	0.421875	0.00157412400271365
0.25	0.4375	0.00172807416450239
0.25	0.40625	0.00105106666466794
0.265625	0.421875	0.00157412400271365
0.25	0.40625	0.00105106666466794
0.25	0.375	0.000889716015815478
0.265625	0.390625	0.00108444973805566
0.28125	0.40625	0.00130563111741876
0.25	0.40625	0.00105106666466794
0.265625	0.390625	0.00108444973805566
0.28125	0.4375	0.00183045491898692
0.28125	0.40625	0.00130563111741876
0.296875	0.421875	0.00173157584422776
0.3125	0.4375	0.0019793356170796
0.28125	0.4375	0.00183045491898692
0.296875	0.421875	0.00173157584422776
0.28125	0.4375	0.00183045491898692
0.25	0.4375	0.00172807416450239
0.265625	0.421875	0.00157412400271365
0.28125	0.40625	0.00130563111741876
0.28125	0.4375	0.00183045491898692
0.265625	0.421875	0.00157412400271365
0.25	0.3125	0.00033227751369937
0.3125	0.3125	0.000499070390270855
0.28125	0.34375	0.000959489324449786
0.25	0.375	0.000889716015815478
0.25	0.3125	0.00033227751369937
0.28125	0.34375	0.000959489324449786
0.25	0.25	5.75420146540511e-05
0.3125	0.3125	0.000499070390270855
0.25	0.3125	0.00033227751369937
0.3125	0.375	0.00105444090732354
0.3125	0.3125	0.000499070390270855
0.34375	0.34375	0.00104570858820708
0.34375	0.34375	0.00104570858820708
0.375	0.375	0.0011208357301767
0.34375	0.375	0.000972194667647411
0.3125	0.375	0.00105444090732354
0.34375	0.34375	0.00104570858820708
0.34375	0.375	0.000972194667647411
0.28125	0.34375	0.000959489324449786
0.3125	0.375	0.00105444090732354
0.28125	0.375	0.000841728376624401
0.25	0.375	0.000889716015815478
0.28125	0.34375	0.000959489324449786
0.28125	0.375	0.000841728376624401
0.3125	0.3125	0.000499070390270855
0.3125	0.375	0.00105444090732354
0.28125	0.34375	0.000959489324449786
0.40625	0.4375	0.00210199382886649
0.40625	0.46875	0.00340170455425507
0.390625	0.453125	0.00281533047692
0.375	0.4375	0.00219150072167981
0.40625	0.4375	0.00210199382886649
0.390625	0.453125	0.00281533047692
0.40625	0.4375	0.00210199382886649
0.4375	0.4375	0.00228594698043307
0.421875	0.453125	0.00296834460638991
0.40625	0.46875	0.00340170455425507
0.40625	0.4375	0.00210199382886649
0.421875	0.453125	0.00296834460638991
0.375	0.46875	0.00327555877898364
0.40625	0.46875	0.00340170455425507
0.390625	0.484375	0.00428671158653758
0.375	0.5	0.00491644847380196
0.375	0.46875	0.00327555877898364
0.390625	0.484375	0.00428671158653758
0.390625	0.453125	0.00281533047692
0.375	0.46875	0.00327555877898364
0.375	0.453125	0.00265161494161474
0.375	0.4375	0.00219150072167981
0.390625	0.453125	0.00281533047692
0.375	0.453125	0.00265161494161474
0.40625	0.46875	0.00340170455425507
0.375	0.46875	0.00327555877898364
0.390625	0.453125	0.00281533047692
0.40625	0.40625	0.00156715727429819
0.375	0.4375	0.00219150072167981
0.375	0.40625	0.00131556396645545
0.375	0.375	0.0011208357301767
0.40625	0.40625	0.00156715727429819
0.375	0.40625	0.00131556396645545
0.40625	0.40625	0.00156715727429819
0.4375	0.4375	0.00228594698043307
0.40625	0.4375	0.00210199382886649
0.375	0.4375	0.00219150072167981
0.40625	0.40625	0.00156715727429819
0.40625	0.4375	0.00210199382886649
0.4375	0.46875	0.00349108131034263
0.46875	0.46875	0.00356421301339833
0.453125	0.484375	0.0044957799810112
0.4375	0.5	0.00522561688740376
0.4375	0.46875	0.00349108131034263
0.453125	0.484375	0.0044957799810112
0.4375	0.46875	0.00349108131034263
0.4375	0.4375	0.00228594698043307
0.453125	0.453125	0.00301290587342814
0.46875	0.46875	0.00356421301339833
0.4375	0.46875	0.00349108131034263
0.453125	0.453125	0.00301290587342814
0.46875	0.5	0.00534614214362474
0.46875	0.46875	0.00356421301339833
0.484375	0.484375	0.004531996466904
0.5	0.5	0.00532191624008034
0.46875	0.5	0.00534614214362474
0.484375	0.484375	0.004531996466904
0.46875	0.5	0.00534614214362474
0.4375	0.5	0.00522561688740376
0.453125	0.484375	0.0044957799810112
0.46875	0.46875	0.00356421301339833
0.46875	0.5	0.00534614214362474
0.453125	0.484375	0.0044957799810112
0.40625	0.5	0.00513880852456138
0.40625	0.46875	0.00340170455425507
0.421875	0.484375	0.00438749245396072
0.4375	0.5	0.00522561688740376
0.40625	0.5	0.00513880852456138
0.421875	0.484375	0.00438749245396072
0.40625	0.5	0.00513880852456138
0.375	0.5	0.00491644847380196
0.390625	0.484375	0.00428671158653758
0.40625	0.46875	0.00340170455425507
0.40625	0.5	0.00513880852456138
0.390625	0.484375	0.00428671158653758
0.4375	0.46875	0.00349108131034263
0.40625	0.46875	0.00340170455425507
0.421875	0.453125	0.00296834460638991
0.4375	0.4375	0.00228594698043307
0.4375	0.46875	0.00349108131034263
0.421875	0.453125	0.00296834460638991
0.4375	0.46875	0.00349108131034263
0.4375	0.5	0.00522561688740376
0.421875	0.484375	0.00438749245396072
0.40625	0.46875	0.00340170455425507
0.4375	0.46875	0.00349108131034263
0.421875	0.484375	0.00438749245396072
0.328125	0.484375	0.00379262391344744
0.3125	0.46875	0.00292370241850848
0.328125	0.46875	0.00299738950422563
0.34375	0.46875	0.00309611394105767
0.328125	0.484375	0.00379262391344744
0.328125	0.46875	0.00299738950422563
0.328125	0.484375	0.00379262391344744
0.3125	0.5	0.00432870559643379
0.3125	0.484375	0.00352409782995568
0.3125	0.46875	0.00292370241850848
0.328125	0.484375	0.00379262391344744
0.3125	0.484375	0.00352409782995568
0.328125	0.453125	0.00252926460132472
0.3125	0.46875	0.00292370241850848
0.3125	0.453125	0.00237517424649686
0.3125	0.4375	0.0019793356170796
0.328125	0.453125	0.00252926460132472
0.3125	0.453125	0.00237517424649686
0.328125	0.453125	0.00252926460132472
0.34375	0.46875	0.00309611394105767
0.328125	0.46875	0.00299738950422563
0.3125	0.46875	0.00292370241850848
0.328125	0.453125	0.00252926460132472
0.328125	0.46875	0.00299738950422563
0.34375	0.5	0.00466553839001859
0.34375	0.46875	0.00309611394105767
0.359375	0.484375	0.00403027162555743
0.375	0.5	0.00491644847380196
0.34375	0.5	0.00466553839001859
0.359375	0.484375	0.00403027162555743
0.34375	0.5	0.00466553839001859
0.3125	0.5	0.00432870559643379
0.328125	0.484375	0.00379262391344744
0.34375	0.46875	0.00309611394105767
0.34375	0.5	0.00466553839001859
0.328125	0.484375	0.00379262391344744
0.28125	0.5	0.00401597075069958
0.28125	0.46875	0.00267915311002532
0.296875	0.484375	0.0034826812010384
0.3125	0.5	0.00432870559643379
0.28125	0.5	0.00401597075069958
0.296875	0.484375	0.0034826812010384
0.28125	0.5	0.00401597075069958
0.25	0.5	0.00371795836682487
0.265625	0.484375	0.00324969014294198
0.28125	0.46875	0.00267915311002532
0.28125	0.5	0.00401597075069958
0.265625	0.484375	0.00324969014294198
0.296875	0.453125	0.0023756942021039
0.3125	0.46875	0.00292370241850848
0.296875	0.46875	0.00276588276830728
0.28125	0.46875	0.00267915311002532
0.296875	0.453125	0.0023756942021039
0.296875	0.46875	0.00276588276830728
0.296875	0.453125	0.0023756942021039
0.3125	0.4375	0.0019793356170796
0.3125	0.453125	0.00237517424649686
0.3125	0.46875	0.00292370241850848
0.296875	0.453125	0.0023756942021039
0.3125	0.453125	0.00237517424649686
0.296875	0.484375	0.0034826812010384
0.3125	0.46875	0.00292370241850848
0.3125	0.484375	0.00352409782995568
0.3125	0.5	0.00432870559643379
0.296875	0.484375	0.0034826812010384
0.3125	0.484375	0.00352409782995568
0.296875	0.484375	0.0034826812010384
0.28125	0.46875	0.00267915311002532
0.296875	0.46875	0.00276588276830728
0.3125	0.46875	0.00292370241850848
0.296875	0.484375	0.0034826812010384
0.296875	0.46875	0.00276588276830728
0.34375	0.4375	0.00199270180663657
0.34375	0.40625	0.00145496496324471
0.359375	0.421875	0.00183754868347013
0.375	0.4375	0.00219150072167981
0.34375	0.4375	0.00199270180663657
0.359375	0.421875	0.00183754868347013
0.34375	0.4375	0.00199270180663657
0.3125	0.4375	0.0019793356170796
0.328125	0.421875	0.00180054646089057
0.34375	0.40625	0.00145496496324471
0.34375	0.4375	0.00199270180663657
0.328125	0.421875	0.00180054646089057
0.375	0.40625	0.00131556396645545
0.34375	0.40625	0.00145496496324471
0.359375	0.390625	0.00133693767186611
0.375	0.375	0.0011208357301767
0.375	0.40625	0.00131556396645545
0.359375	0.390625	0.00133693767186611
0.375	0.40625	0.00131556396645545
0.375	0.4375	0.00219150072167981
0.359375	0.421875	0.00183754868347013
0.34375	0.40625	0.00145496496324471
0.375	0.40625	0.00131556396645545
0.359375	0.421875	0.00183754868347013
0.359375	0.453125	0.00270109395111207
0.375	0.46875	0.00327555877898364
0.359375	0.46875	0.00317334359009124
0.34375	0.46875	0.00309611394105767
0.359375	0.453125	0.00270109395111207
0.359375	0.46875	0.00317334359009124
0.359375	0.453125	0.00270109395111207
0.375	0.4375	0.00219150072167981
0.375	0.453125	0.00265161494161474
0.375	0.46875	0.00327555877898364
0.359375	0.453125	0.00270109395111207
0.375	0.453125	0.00265161494161474
0.375	0.46875	0.00327555877898364
0.375	0.5	0.00491644847380196
0.359375	0.484375	0.00403027162555743
0.359375	0.484375	0.00403027162555743
0.34375	0.46875	0.00309611394105767
0.359375	0.46875	0.00317334359009124
0.375	0.46875	0.00327555877898364
0.359375	0.484375	0.00403027162555743
0.359375	0.46875	0.00317334359009124
0.34375	0.4375	0.00199270180663657
0.34375	0.46875	0.00309611394105767
0.328125	0.453125	0.00252926460132472
0.3125	0.4375	0.0019793356170796
0.34375	0.4375	0.00199270180663657
0.328125	0.453125	0.00252926460132472
0.34375	0.4375	0.00199270180663657
0.375	0.4375	0.00219150072167981
0.359375	0.453125	0.00270109395111207
0.34375	0.46875	0.00309611394105767
0.34375	0.4375	0.00199270180663657
0.359375	0.453125	0.00270109395111207
0.125	0.4375	0.000918478129139697
0.1875	0.4375	0.00135636385394045
0.15625	0.46875	0.00183428876796671
0.125	0.5	0.00196187457803426
0.125	0.4375	0.000918478129139697
0.15625	0.46875	0.00183428876796671
0.15625	0.40625	0.00085571950282862
0.125	0.4375	0.000918478129139697
0.125	0.40625	0.0005410977407256
0.125	0.375	0.000439751279708505
0.15625	0.40625	0.00085571950282862
0.125	0.40625	0.0005410977407256
0.1875	0.4375	0.00135636385394045
0.125	0.4375	0.000918478129139697
0.15625	0.40625	0.00085571950282862
0.1875	0.46875	0.00200091378977922
0.21875	0.46875	0.00224129269674148
0.203125	0.484375	0.00268329815529761
0.1875	0.484375	0.00242285550389049
0.203125	0.484375	0.00268329815529761
0.1953125	0.4921875	0.00284755385597779
0.1875	0.5	0.00295414353755268
0.1875	0.484375	0.00242285550389049
0.1953125	0.4921875	0.00284755385597779
0.1875	0.46875	0.00200091378977922
0.203125	0.484375	0.00268329815529761
0.1875	0.484375	0.00242285550389049
0.1875	0.4375	0.00135636385394045
0.21875	0.46875	0.00224129269674148
0.1875	0.46875	0.00200091378977922
0.234375	0.484375	0.00291922574518452
0.21875	0.5	0.00341613576122176
0.21875	0.484375	0.00269426325157333
0.21875	0.46875	0.00224129269674148
0.234375	0.484375	0.00291922574518452
0.21875	0.484375	0.00269426325157333
0.25	0.5	0.00371795836682487
0.21875	0.5	0.00341613576122176
0.234375	0.484375	0.00291922574518452
0.2109375	0.4921875	0.00300549492966543
0.203125	0.5	0.00318734851858325
0.203125	0.4921875	0.00290725377144994
0.203125	0.484375	0.00268329815529761
0.2109375	0.4921875	0.00300549492966543
0.203125	0.4921875	0.00290725377144994
0.2109375	0.4921875	0.00300549492966543
0.21875	0.5	0.00341613576122176
0.2109375	0.5	0.00329719282150753
0.203125	0.5	0.00318734851858325
0.2109375	0.4921875	0.00300549492966543
0.2109375	0.5	0.00329719282150753
0.1953125	0.5	0.00306524934016073
0.1953125	0.4921875	0.00284755385597779
0.19921875	0.49609375	0.003002868242332
0.19921875	0.49609375	0.003002868242332
0.203125	0.5	0.00318734851858325
0.19921875	0.5	0.00312706889364783
0.1953125	0.5	0.00306524934016073
0.19921875	0.49609375	0.003002868242332
0.19921875	0.5	0.00312706889364783
0.1875	0.5	0.00295414353755268
0.1953125	0.4921875	0.00284755385597779
0.1953125	0.5	0.00306524934016073
0.1953125	0.4921875	0.00284755385597779
0.203125	0.484375	0.00268329815529761
0.203125	0.4921875	0.00290725377144994
0.203125	0.4921875	0.00290725377144994
0.203125	0.5	0.00318734851858325
0.19921875	0.49609375	0.003002868242332
0.1953125	0.4921875	0.00284755385597779
0.203125	0.4921875	0.00290725377144994
0.19921875	0.49609375	0.003002868242332
0.203125	0.484375	0.00268329815529761
0.21875	0.46875	0.00224129269674148
0.21875	0.484375	0.00269426325157333
0.21875	0.484375	0.00269426325157333
0.21875	0.5	0.00341613576122176
0.2109375	0.4921875	0.00300549492966543
0.203125	0.484375	0.00268329815529761
0.21875	0.484375	0.00269426325157333
0.2109375	0.4921875	0.00300549492966543
0.15625	0.5	0.00243653231565361
0.15625	0.46875	0.00183428876796671
0.171875	0.484375	0.00231080478778778
0.171875	0.484375	0.00231080478778778
0.1875	0.5	0.00295414353755268
0.171875	0.5	0.00268366437990287
0.15625	0.5	0.00243653231565361
0.171875	0.484375	0.00231080478778778
0.171875	0.5	0.00268366437990287
0.125	0.5	0.00196187457803426
0.15625	0.46875	0.00183428876796671
0.15625	0.5	0.00243653231565361
0.15625	0.46875	0.00183428876796671
0.1875	0.4375	0.00135636385394045
0.1875	0.46875	0.00200091378977922
0.171875	0.484375	0.00231080478778778
0.1875	0.46875	0.00200091378977922
0.1875	0.484375	0.00242285550389049
0.1875	0.5	0.00295414353755268
0.171875	0.484375	0.00231080478778778
0.1875	0.484375	0.00242285550389049
0.15625	0.46875	0.00183428876796671
0.1875	0.46875	0.00200091378977922
0.171875	0.484375	0.00231080478778778
0.0625	0.5	0.000908163825915202
0.0625	0.4375	0.000481451987531027
0.09375	0.46875	0.00111002246334493
0.09375	0.46875	0.00111002246334493
0.125	0.5	0.00196187457803426
0.09375	0.5	0.00144198451893959
0.0625	0.5	0.000908163825915202
0.09375	0.46875	0.00111002246334493
0.09375	0.5	0.00144198451893959
0.03125	0.46875	0.000389739141696017
0.0625	0.5	0.000908163825915202
0.03125	0.5	0.000428514899110489
0	0.5	0
0.03125	0.46875	0.000389739141696017
0.03125	0.5	0.000428514899110489
0.0625	0.4375	0.000481451987531027
0.0625	0.5	0.000908163825915202
0.03125	0.46875	0.000389739141696017
0.09375	0.40625	0.000537391104900472
0.125	0.4375	0.000918478129139697
0.09375	0.4375	0.000675748693380758
0.0625	0.4375	0.000481451987531027
0.09375	0.40625	0.000537391104900472
0.09375	0.4375	0.000675748693380758
0.09375	0.40625	0.000537391104900472
0.125	0.375	0.000439751279708505
0.125	0.40625	0.0005410977407256
0.125	0.4375	0.000918478129139697
0.09375	0.40625	0.000537391104900472
0.125	0.40625	0.0005410977407256
0.125	0.4375	0.000918478129139697
0.125	0.5	0.00196187457803426
0.09375	0.46875	0.00111002246334493
0.09375	0.46875	0.00111002246334493
0.0625	0.4375	0.000481451987531027
0.09375	0.4375	0.000675748693380758
0.125	0.4375	0.000918478129139697
0.09375	0.46875	0.00111002246334493
0.09375	0.4375	0.000675748693380758
0.1875	0.375	0.000636405606384233
0.1875	0.3125	0.00034805682098476
0.21875	0.34375	0.000658873166723318
0.21875	0.34375	0.000658873166723318
0.25	0.375	0.000889716015815478
0.21875	0.375	0.000651451594817102
0.1875	0.375	0.000636405606384233
0.21875	0.34375	0.000658873166723318
0.21875	0.375	0.000651451594817102
0.1875	0.375	0.000636405606384233
0.125	0.375	0.000439751279708505
0.15625	0.34375	0.000551026387579657
0.1875	0.3125	0.00034805682098476
0.1875	0.375	0.000636405606384233
0.15625	0.34375	0.000551026387579657
0.25	0.3125	0.00033227751369937
0.1875	0.3125	0.00034805682098476
0.21875	0.28125	0.000376276952263706
0.25	0.25	5.75420146540511e-05
0.25	0.3125	0.00033227751369937
0.21875	0.28125	0.000376276952263706
0.25	0.3125	0.00033227751369937
0.25	0.375	0.000889716015815478
0.21875	0.34375	0.000658873166723318
0.1875	0.3125	0.00034805682098476
0.25	0.3125	0.00033227751369937
0.21875	0.34375	0.000658873166723318
0.21875	0.40625	0.0010717646134556
0.25	0.4375	0.00172807416450239
0.21875	0.4375	0.00148651580678537
0.21875	0.4375	0.00148651580678537
0.1875	0.4375	0.00135636385394045
0.203125	0.421875	0.0012700000221404
0.21875	0.40625	0.0010717646134556
0.21875	0.4375	0.00148651580678537
0.203125	0.421875	0.0012700000221404
0.21875	0.40625	0.0010717646134556
0.25	0.375	0.000889716015815478
0.25	0.40625	0.00105106666466794
0.25	0.4375	0.00172807416450239
0.21875	0.40625	0.0010717646134556
0.25	0.40625	0.00105106666466794
0.25	0.46875	0.00250317151054304
0.21875	0.46875	0.00224129269674148
0.234375	0.453125	0.00208634984302854
0.25	0.4375	0.00172807416450239
0.25	0.46875	0.00250317151054304
0.234375	0.453125	0.00208634984302854
0.234375	0.484375	0.00291922574518452
0.25	0.46875	0.00250317151054304
0.25	0.484375	0.00296638601003059
0.25	0.5	0.00371795836682487
0.234375	0.484375	0.00291922574518452
0.25	0.484375	0.00296638601003059
0.21875	0.46875	0.00224129269674148
0.25	0.46875	0.00250317151054304
0.234375	0.484375	0.00291922574518452
0.21875	0.46875	0.00224129269674148
0.1875	0.4375	0.00135636385394045
0.21875	0.4375	0.00148651580678537
0.21875	0.4375	0.00148651580678537
0.25	0.4375	0.00172807416450239
0.234375	0.453125	0.00208634984302854
0.21875	0.46875	0.00224129269674148
0.21875	0.4375	0.00148651580678537
0.234375	0.453125	0.00208634984302854
0.15625	0.40625	0.00085571950282862
0.1875	0.375	0.000636405606384233
0.1875	0.40625	0.000789801120703149
0.1875	0.4375	0.00135636385394045
0.15625	0.40625	0.00085571950282862
0.1875	0.40625	0.000789801120703149
0.125	0.375	0.000439751279708505
0.1875	0.375	0.000636405606384233
0.15625	0.40625	0.00085571950282862
0.21875	0.375	0.000651451594817102
0.21875	0.40625	0.0010717646134556
0.203125	0.390625	0.000857632442282843
0.1875	0.375	0.000636405606384233
0.21875	0.375	0.000651451594817102
0.203125	0.390625	0.000857632442282843
0.25	0.375	0.000889716015815478
0.21875	0.40625	0.0010717646134556
0.21875	0.375	0.000651451594817102
0.1875	0.40625	0.000789801120703149
0.21875	0.40625	0.0010717646134556
0.203125	0.421875	0.0012700000221404
0.1875	0.4375	0.00135636385394045
0.1875	0.40625	0.000789801120703149
0.203125	0.421875	0.0012700000221404
0.1875	0.40625	0.000789801120703149
0.1875	0.375	0.000636405606384233
0.203125	0.390625	0.000857632442282843
0.21875	0.40625	0.0010717646134556
0.1875	0.40625	0.000789801120703149
0.203125	0.390625	0.000857632442282843


==> figures/Example3Adap.dat <==
ndofs	errsqfL2	errsquL2	est	osc	nEls
24	0	0	0.405284734569351	0.0947152654306489	4
51	0.0158156005180198	0.000172084521657769	0.360782708600402	0.00393977441035426	11
101	0.0281771397165912	0.000188877095377444	0.239971158051069	0.00029035763560783	25
197	0.0337562151303073	0.000155185953861072	0.167487998161965	1.70273006946673e-05	53
486	0.029393646537442	7.59587233129562e-05	0.0965881406350244	1.04091558591343e-06	142
1058	0.0259033107323337	5.31712563520229e-05	0.0462840798367329	2.76259158197521e-07	326
2122	0.0243922780813249	5.52891386653438e-05	0.0238984663090418	4.98062590258576e-08	670
4668	0.0236301511986678	5.57513416611887e-05	0.0111793697139449	1.21891115058458e-08	1500
10354	0.0232978409703269	5.76317373685823e-05	0.00536282247818784	2.98256351577222e-09	3366
20030	0.0231192264048702	5.79055748678363e-05	0.00270582203434184	2.5203379498008e-10	6562
41293	0.0230335834369548	5.85761950828155e-05	0.00134890201923557	1.95454364594062e-10	13589
79389	0.0229908476812903	5.86218513152286e-05	0.000693445932468772	8.77721786589098e-11	26253
157684	0.022969371028761	5.87968709184589e-05	0.000353079087396588	1.1886523046168e-11	52220
298450	0.0229584092784638	5.88200639289921e-05	0.000184596879391935	6.45847936181767e-12	99078
582503	0.0229526183322101	5.88643963168828e-05	9.54732238472927e-05	7.84367365730063e-13	193507
1092780	0.0229497287144056	5.88721923155739e-05	5.03541855757874e-05	4.92547530376814e-13	363472
2135577	0.022948128838942	5.88840074186245e-05	2.60431888482123e-05	5.26699332603777e-14	710593
3996052	0.0229473473574458	5.88865332197039e-05	1.37843984802445e-05	3.87270813776797e-14	1330512


==> figures/Example3Unif.dat <==
ndofs	errsqfL2	errsquL2	est	osc	nEls
24	0	0	0.405284734569351	0.0947152654306489	4
68	0.0132773334323165	0.00010063967078659	0.35787736450276	0.00393977441035426	16
228	0.0229367300489983	0.000102695405795487	0.216373321125626	0.00029035763560783	64
836	0.0251270355780087	6.85241709599498e-05	0.106235507134958	1.70273006946673e-05	256
3204	0.0245273244423194	5.43630024632347e-05	0.0426923502228231	1.04091558591343e-06	1024
12548	0.0236633969931024	5.43240724056437e-05	0.0144715462295729	6.46536545123375e-08	4096
49668	0.023197355095896	5.68067780655035e-05	0.00433246507936099	4.03423509822365e-09	16384
197636	0.0230217424272469	5.81882703887522e-05	0.00119712854007182	2.5203379498008e-10	65536
788484	0.0229671611875934	5.86872975729194e-05	0.000315613392236493	1.57504378394096e-11	262144
3149828	0.0229518837216588	5.88367345514061e-05	8.10982430725898e-05	9.84376048457679e-13	1048576


==> figures/Example3_co1.dat <==
1	1
0	1
0.5	0.5
0.5	1
0	0.5
0.75	0.75
0.25	0.75
1	0.5
0.75	1
0.5	0.75
0	0.75
0.875	0.875
0.625	0.875
0.125	0.875
0.375	0.875
0.25	1
1	0.75
0.5	0.875
0.875	1
0.75	0.875
0.375	1
0.25	0.875
0	0.875
0.9375	0.9375
0.8125	0.9375
0.5625	0.9375
0.6875	0.9375
0.0625	0.9375
0.4375	0.9375
0.3125	0.9375
0.1875	0.9375
0.625	1
0.125	1
1	0.875
0.75	0.25
0.75	0.5
0.5	0.9375
0.5625	0.8125
0.625	0.625
0.75	0.9375
0.9375	1
0.875	0.9375
0.6875	1
0.625	0.9375
0.25	0.9375
0.3125	0.8125
0.4375	1
0.375	0.9375
0.1875	1
0.125	0.9375
0.4375	0.875
0.375	0.75
0	0.9375
0.96875	0.96875
0.6875	0.8125
0.5625	0.875
0.625	0.75
0.90625	0.96875
0.78125	0.96875
0.84375	0.96875
0.53125	0.96875
0.71875	0.96875
0.40625	0.96875
0.28125	0.96875
0.34375	0.96875
0.03125	0.96875
0.21875	0.96875
0.5	0.625
0.5	0.8125
0.46875	0.96875
0.4375	0.8125
0.375	0.625
0.25	0.5
0.25	0.25
0.65625	0.96875
0.59375	0.96875
0.15625	0.96875
0.09375	0.96875
0.8125	1
0.3125	1
0.5625	1
0.0625	1
1	0.9375
0	0
1	0
0.5	0


==> figures/Example3_co2.dat <==
1	1
0	1
0.5	0.5
0.5	1
0	0.5
0.75	0.75
0.25	0.75
1	0.5
0.75	1
0.5	0.75
0	0.75
0.875	0.875
0.625	0.875
0.125	0.875
0.375	0.875
0.25	1
1	0.75
0.5	0.875
0.875	1
0.75	0.875
0.375	1
0.25	0.875
0	0.875
0.9375	0.9375
0.8125	0.9375
0.5625	0.9375
0.6875	0.9375
0.0625	0.9375
0.4375	0.9375
0.3125	0.9375
0.1875	0.9375
0.625	1
0.125	1
1	0.875
0.75	0.25
0.75	0.5
0.5	0.9375
0.5625	0.8125
0.625	0.625
0.75	0.9375
0.9375	1
0.875	0.9375
0.6875	1
0.625	0.9375
0.25	0.9375
0.3125	0.8125
0.4375	1
0.375	0.9375
0.1875	1
0.125	0.9375
0.4375	0.875
0.375	0.75
0	0.9375
0.96875	0.96875
0.6875	0.8125
0.5625	0.875
0.625	0.75
0.90625	0.96875
0.78125	0.96875
0.84375	0.96875
0.53125	0.96875
0.71875	0.96875
0.40625	0.96875
0.28125	0.96875
0.34375	0.96875
0.03125	0.96875
0.21875	0.96875
0.5	0.625
0.5	0.8125
0.46875	0.96875
0.4375	0.8125
0.375	0.625
0.25	0.5
0.25	0.25
0.65625	0.96875
0.59375	0.96875
0.15625	0.96875
0.09375	0.96875
0.8125	1
0.3125	1
0.5625	1
0.0625	1
1	0.9375
0.875	0.625
0.9375	0.8125
0.96875	0.90625
0.9375	0.875
0.875	0.75
0.5625	0.75
0.625	0.8125
0.59375	0.90625
0.5	0.96875
0.53125	0.78125
0.5625	0.6875
0.75	0.96875
0.78125	0.90625
0.8125	0.8125
0.90625	0.90625
0.625	0.96875
0.65625	0.90625
0.71875	1
0.6875	0.96875
0.59375	1
0.5625	0.96875
0.75	0.8125
0.6875	0.875
0.25	0.96875
0.28125	0.90625
0.3125	0.875
0.375	0.96875
0.40625	0.90625
0.46875	1
0.4375	0.96875
0.34375	1
0.3125	0.96875
0.34375	0.9375
0.15625	0.90625
0.21875	0.9375
0.1875	0.875
0.3125	0.6875
0.4375	0.6875
0.40625	0.84375
0.3125	0.75
0.375	0.8125
0.25	0.625
0.03125	0.90625
0.0625	0.8125
0.125	0.625
1	0.625
0.6875	0.6875
0.75	0.625
0.59375	0.84375
0.6875	0.75
0.84375	0.90625
0.78125	0.9375
0.8125	0.875
0.65625	0.9375
0.703125	0.984375
0.640625	0.984375
0.671875	0.984375
0.515625	0.984375
0.625	0.90625
0.609375	0.984375
0.65625	0.84375
0.71875	0.84375
0.75	0.90625
0.734375	0.984375
0.71875	0.90625
0.34375	0.90625
0.28125	0.84375
0.453125	0.984375
0.390625	0.984375
0.421875	0.984375
0.265625	0.984375
0.375	0.90625
0.359375	0.984375
0.25	0.8125
0.25	0.90625
0.21875	0.90625
0.4375	0.75
0.484375	0.984375
0.34375	0.84375
0.46875	0.78125
0.40625	0.78125
0.1875	0.8125
0.09375	0.90625
0.0625	0.875
0.125	0.75
0.59375	0.78125
0.65625	0.78125
0.578125	0.984375
0.546875	0.984375
0.328125	0.984375
0.296875	0.984375
0.34375	0.78125
0.40625	1
0.65625	1
0.28125	1
0.53125	1
0	0.625
0.8125	0.6875
0.96875	0.9375
0.8125	0.75
0.875	0.8125
0.5625	0.78125
0.71875	0.78125
0.5625	0.90625
0.5	0.984375
0.515625	0.953125
0.53125	0.90625
0.53125	0.8125
0.59375	0.875
0.53125	0.84375
0.78125	0.875
0.8125	0.90625
0.765625	0.890625
0.78125	0.78125
0.78125	0.84375
0.875	0.96875
0.90625	0.9375
0.96875	1
0.9375	0.96875
0.84375	1
0.8125	0.96875
0.84375	0.9375
0.671875	0.953125
0.640625	0.890625
0.703125	0.953125
0.734375	1
0.71875	0.984375
0.5625	0.984375
0.578125	0.953125
0.546875	1
0.53125	0.984375
0.609375	0.921875
0.59375	0.9375
0.71875	0.875
0.734375	0.921875
0.71875	0.9375
0.65625	0.875
0.6875	0.90625
0.28125	0.875
0.3125	0.90625
0.25	0.984375
0.265625	0.953125
0.28125	0.9375
0.28125	0.78125
0.34375	0.875
0.390625	0.953125
0.40625	0.9375
0.4375	0.984375
0.453125	0.953125
0.484375	1
0.46875	0.984375
0.328125	0.953125
0.28125	0.984375
0.296875	0.96875
0.125	0.96875
0.15625	0.9375
0.21875	1
0.1875	0.96875
0.09375	1
0.0625	0.96875
0.09375	0.9375
0.15625	0.84375
0.21875	0.84375
0.203125	0.921875
0.234375	0.984375
0.15625	0.875
0.1875	0.90625
0.46875	0.8125
0.5	0.78125
0.46875	0.84375
0.484375	0.96875
0.46875	0.9375
0.40625	0.875
0.46875	0.90625
0.4375	0.78125
0.1875	0.6875
0.125	0.8125
0	0.96875
0.03125	0.9375
0.984375	0.984375
0.84375	0.84375
0.84375	0.78125
0.546875	0.796875
0.53125	0.875
0.578125	0.890625
0.546875	0.953125
0.515625	0.96875
0.53125	0.9375
0.515625	0.796875
0.5625	0.84375
0.796875	0.921875
0.75	0.984375
0.78125	0.8125
0.84375	0.875
0.890625	0.953125
0.953125	0.953125
0.953125	0.984375
0.890625	0.984375
0.921875	0.984375
0.828125	0.953125
0.765625	0.984375
0.828125	0.921875
0.859375	0.984375
0.703125	0.96875
0.7265625	0.9921875
0.6875	0.953125
0.578125	0.96875
0.5078125	0.9921875
0.5625	0.953125
0.5546875	0.9921875
0.578125	0.921875
0.609375	0.953125
0.75	0.78125
0.703125	0.921875
0.7421875	0.9921875
0.734375	0.953125
0.703125	0.890625
0.296875	0.921875
0.359375	0.890625
0.328125	0.890625
0.296875	0.953125
0.265625	0.921875
0.421875	0.953125
0.390625	0.921875
0.4765625	0.9921875
0.4453125	0.9921875
0.4609375	0.9921875
0.2578125	0.9921875
0.3125	0.953125
0.171875	0.953125
0.203125	0.984375
0.140625	0.984375
0.171875	0.984375
0.015625	0.984375
0.109375	0.984375
0.109375	0.953125
0.21875	0.875
0.25	0.78125
0.171875	0.921875
0.234375	0.890625
0.203125	0.890625
0.46875	0.875
0.453125	0.796875
0.484375	0.796875
0.5	0.90625
0.5	0.953125
0.4921875	0.9921875
0.484375	0.953125
0.421875	0.921875
0.421875	0.890625
0.4375	0.90625
0.21875	0.78125
0.046875	0.953125
0.1875	0.75
0.796875	0.890625
0.828125	0.890625
0.828125	0.984375
0.796875	0.984375
0.5390625	0.9921875
0.5234375	0.9921875
0.671875	0.890625
0.296875	0.890625
0.2734375	0.9921875
0.078125	0.984375
0.046875	0.984375
0.21875	0.8125
0.171875	0.890625
0.4375	0.84375
0.15625	0.78125
0.90625	1
0.15625	1
0.78125	1
0.03125	1
0.453125	1
0.265625	1
0.515625	1
1	0.96875
0.5	0.25
0.625	0.375
0.78125	0.71875
0.875	0.6875
0.9375	0.6875
0.90625	0.84375
1	0.8125
0.90625	0.875
0.9375	0.90625
0.875	0.78125
0.78125	0.75
0.8125	0.78125
0.6875	0.625
0.625	0.5
0.75	0.6875
0.625	0.78125
0.59375	0.8125
0.53125	0.75
0.578125	0.765625
0.65625	0.75
0.6875	0.78125
0.625	0.84375
0.65625	0.8125
0.546875	0.921875
0.546875	0.890625
0.609375	0.890625
0.5625	0.921875
0.578125	0.90625
0.515625	0.9375
0.53125	0.953125
0.5078125	0.9453125
0.515625	0.890625
0.515625	0.921875
0.5	0.84375
0.515625	0.765625
0.578125	0.828125
0.578125	0.859375
0.515625	0.859375
0.546875	0.859375
0.5	0.6875
0.5625	0.5625
0.65625	0.71875
0.53125	0.71875
0.625	0.6875
0.859375	0.890625
0.796875	0.953125
0.765625	0.953125
0.765625	0.921875
0.75	0.84375
0.921875	0.953125
0.875	0.984375
0.890625	0.921875
0.9375	0.984375
0.984375	1
0.96875	0.984375
0.921875	1
0.90625	0.984375
0.8125	0.984375
0.859375	1
0.84375	0.984375
0.796875	1
0.78125	0.984375
0.796875	0.96875
0.84375	0.921875
0.875	0.90625
0.859375	0.953125
0.65625	0.953125
0.625	0.984375
0.640625	0.953125
0.640625	0.90625
0.640625	0.921875
0.6875	0.984375
0.671875	1
0.65625	0.984375
0.671875	0.96875
0.5703125	0.9453125
0.609375	1
0.59375	0.984375
0.5390625	0.9765625
0.5546875	0.9609375
0.546875	0.96875
0.609375	0.9375
0.625	0.953125
0.609375	0.96875
0.578125	0.9375
0.59375	0.953125
0.703125	0.859375
0.640625	0.859375
0.6875	0.84375
0.71875	0.8125
0.75	0.953125
0.671875	0.921875
0.640625	0.875
0.65625	0.890625
0.734375	0.890625
0.6875	0.921875
0.28125	0.890625
0.34375	0.890625
0.328125	0.90625
0.265625	0.890625
0.25	0.84375
0.28125	0.8125
0.265625	0.859375
0.3125	0.84375
0.390625	0.9375
0.40625	0.953125
0.375	0.984375
0.375	0.921875
0.390625	0.890625
0.421875	0.9375
0.40625	0.921875
0.453125	0.96875
0.421875	1
0.40625	0.984375
0.4375	0.953125
0.4296875	0.9921875
0.421875	0.96875
0.3125	0.984375
0.328125	0.96875
0.359375	1
0.34375	0.984375
0.328125	0.921875
0.375	0.890625
0.359375	0.921875
0.359375	0.96875
0.328125	0.9375
0.359375	0.953125
0.125	0.984375
0.140625	0.953125
0.140625	0.921875
0.1875	0.984375
0.203125	0.953125
0.234375	1
0.21875	0.984375
0.171875	1
0.15625	0.984375
0.0625	0.984375
0.078125	0.953125
0.109375	1
0.09375	0.984375
0.046875	1
0.03125	0.984375
0.078125	0.921875
0.125	0.90625
0.203125	0.796875
0.234375	0.921875
0.2421875	0.9921875
0.234375	0.96875
0.234375	0.953125
0.375	0.6875
0.40625	0.71875
0.28125	0.71875
0.453125	0.859375
0.390625	0.859375
0.421875	0.859375
0.484375	0.828125
0.453125	0.921875
0.484375	0.921875
0.4765625	0.9609375
0.453125	0.9375
0.46875	0.953125
0.4375	0.890625
0.421875	0.90625
0.40625	0.890625
0.484375	0.890625
0.453125	0.890625
0.375	0.78125
0.34375	0.8125
0.28125	0.75
0.3125	0.78125
0.40625	0.75
0.453125	0.765625
0.375	0.84375
0.40625	0.8125
0.25	0.6875
0.09375	0.78125
0.09375	0.84375
0.0625	0.75
0.1875	0.78125
0.03125	0.875
0.0625	0.90625
0	0.984375
0.03125	0.84375
0.0625	0.6875
0.375	0.375
0.9375	0.75
0.96875	0.875
0.9375	0.84375
0.96875	0.84375
0.9921875	0.9921875
0.921875	0.921875
0.921875	0.890625
0.796875	0.796875
0.796875	0.765625
0.96875	0.78125
0.90625	0.8125
0.71875	0.71875
0.6875	0.5625
0.609375	0.796875
0.609375	0.859375
0.609375	0.828125
0.546875	0.765625
0.609375	0.765625
0.671875	0.796875
0.671875	0.765625
0.703125	0.765625
0.671875	0.828125
0.640625	0.828125
0.640625	0.765625
0.640625	0.796875
0.5625	0.890625
0.515625	0.875
0.53125	0.890625
0.59375	0.890625
0.5703125	0.9140625
0.5234375	0.9609375
0.5546875	0.9453125
0.5	0.921875
0.515625	0.90625
0.546875	0.9375
0.515625	0.828125
0.609375	0.875
0.59375	0.859375
0.546875	0.875
0.59375	0.65625
0.53125	0.65625
0.5625	0.625
0.65625	0.65625
0.71875	0.75
0.59375	0.75
0.59375	0.71875
0.765625	0.9375
0.78125	0.953125
0.765625	0.96875
0.890625	0.890625
0.921875	0.9375
0.90625	0.921875
0.9765625	0.9921875
0.9453125	0.9921875
0.9609375	0.9921875
0.8828125	0.9921875
0.9296875	0.9921875
0.8515625	0.9921875
0.8203125	0.9921875
0.8359375	0.9921875
0.7890625	0.9765625
0.7578125	0.9921875
0.8046875	0.9921875
0.859375	0.9375
0.859375	0.921875
0.8671875	0.9921875
0.640625	0.9375
0.6640625	0.9453125
0.6328125	0.9765625
0.640625	0.96875
0.6328125	0.8828125
0.6328125	0.8984375
0.671875	0.9375
0.65625	0.921875
0.6328125	0.9921875
0.6640625	0.9609375
0.6796875	0.9921875
0.6015625	0.9921875
0.5703125	0.9921875
0.5859375	0.9921875
0.5390625	0.9609375
0.5546875	0.9765625
0.5703125	0.9296875
0.625	0.890625
0.6015625	0.9609375
0.6171875	0.9609375
0.6171875	0.9921875
0.5859375	0.9609375
0.6171875	0.9453125
0.703125	0.828125
0.734375	0.875
0.71875	0.859375
0.703125	0.796875
0.734375	0.859375
0.734375	0.828125
0.671875	0.90625
0.6484375	0.8984375
0.71875	0.890625
0.265625	0.875
0.3671875	0.8828125
0.3515625	0.8828125
0.3125	0.921875
0.296875	0.828125
0.328125	0.828125
0.359375	0.875
0.28125	0.859375
0.296875	0.859375
0.4296875	0.9453125
0.4140625	0.9453125
0.3984375	0.9140625
0.3828125	0.9140625
0.390625	0.90625
0.4140625	0.9296875
0.3828125	0.9296875
0.4453125	0.9453125
0.4453125	0.9609375
0.3828125	0.9921875
0.4140625	0.9609375
0.4296875	0.9609375
0.3515625	0.9921875
0.3203125	0.9921875
0.3359375	0.9921875
0.359375	0.9375
0.3515625	0.8984375
0.3671875	0.8984375
0.359375	0.90625
0.375	0.953125
0.3671875	0.9921875
0.3671875	0.9765625
0.3359375	0.9609375
0.3359375	0.9453125
0.34375	0.953125
0.140625	0.9375
0.140625	0.890625
0.15625	0.921875
0.2109375	0.9765625
0.203125	0.96875
0.2265625	0.9921875
0.1953125	0.9921875
0.2109375	0.9921875
0.1328125	0.9921875
0.1796875	0.9921875
0.1015625	0.9921875
0.0703125	0.9921875
0.0859375	0.9921875
0.0078125	0.9921875
0.0546875	0.9921875
0.09375	0.921875
0.109375	0.921875
0.1171875	0.9921875
0.078125	0.9375
0.234375	0.9375
0.25	0.953125
0.21875	0.953125
0.40625	0.65625
0.46875	0.75
0.34375	0.75
0.34375	0.71875
0.46875	0.71875
0.46875	0.65625
0.484375	0.875
0.40625	0.859375
0.484375	0.859375
0.484375	0.9375
0.5	0.890625
0.484375	0.90625
0.4609375	0.9609375
0.4921875	0.9453125
0.4765625	0.9453125
0.4296875	0.9296875
0.390625	0.875
0.453125	0.875
0.46875	0.890625
0.4375	0.921875
0.453125	0.90625
0.328125	0.796875
0.359375	0.796875
0.359375	0.859375
0.359375	0.828125
0.296875	0.796875
0.296875	0.765625
0.359375	0.765625
0.328125	0.765625
0.421875	0.765625
0.484375	0.765625
0.421875	0.828125
0.390625	0.765625
0.390625	0.796875
0.21875	0.71875
0.4375	0.5625
0.34375	0.65625
0.3125	0.625
0.125	0.78125
0.09375	0.8125
0.109375	0.890625
0.03125	0.78125
0.09375	0.875
0.0625	0.84375
0.21875	0.75
0.125	0.6875
0.375	0.5
0.90625	0.78125
0.71875	0.65625
0.546875	0.90625
0.5234375	0.9453125
0.5390625	0.9453125
0.9140625	0.9921875
0.8984375	0.9921875
0.7890625	0.9921875
0.7734375	0.9921875
0.6640625	0.9921875
0.6484375	0.9921875
0.5859375	0.9453125
0.265625	0.828125
0.4140625	0.9921875
0.3984375	0.9921875
0.34375	0.921875
0.1640625	0.9921875
0.1484375	0.9921875
0.0390625	0.9921875
0.0234375	0.9921875
0.4375	0.625
0.46875	0.921875
0.4609375	0.9453125
0.4296875	0.9140625
0.390625	0.828125
0.3125	0.5625
0.28125	0.65625
0.203125	0.765625
0.078125	0.890625
0.328125	1
0.578125	1
0.390625	1
0.640625	1
0.953125	1
0.203125	1
0.828125	1
0.078125	1
0.890625	1
0.140625	1
0.765625	1
0.015625	1
0	0.8125
1	0.984375
0.90625	0.65625
0.90625	0.71875
0.84375	0.71875
0.9375	0.625
0.953125	0.828125
0.953125	0.859375
0.890625	0.859375
0.921875	0.859375
0.96875	0.8125
0.953125	0.921875
1	0.90625
0.984375	0.953125
0.9921875	0.9765625
0.984375	0.96875
0.953125	0.9375
0.9375	0.890625
0.890625	0.875
0.90625	0.890625
0.953125	0.890625
0.984375	0.890625
0.859375	0.796875
0.84375	0.8125
0.8125	0.765625
0.828125	0.765625
0.90625	0.75
0.9375	0.78125
0.921875	0.828125
0.875	0.84375
0.890625	0.765625
0.890625	0.796875
0.75	0.5625
0.78125	0.65625
0.8125	0.5625
0.578125	0.796875
0.578125	0.8125
0.59375	0.828125
0.734375	0.765625
0.65625	0.828125
0.5546875	0.8828125
0.5859375	0.8984375
0.578125	0.875
0.6171875	0.8828125
0.6015625	0.8828125
0.5859375	0.9140625
0.5703125	0.8828125
0.5703125	0.8984375
0.53125	0.9453125
0.5078125	0.9375
0.515625	0.9453125
0.5390625	0.9375
0.546875	0.9453125
0.5390625	0.953125
0.5234375	0.9765625
0.5078125	0.9765625
0.5078125	0.953125
0.5078125	0.9609375
0.5234375	0.9140625
0.5390625	0.9296875
0.5078125	0.9296875
0.53125	0.921875
0.53125	0.828125
0.546875	0.828125
0.5	0.859375
0.515625	0.84375
0.546875	0.8125
0.53125	0.796875
0.5625	0.859375
0.578125	0.84375
0.5859375	0.8671875
0.53125	0.859375
0.546875	0.84375
0.8125	0.890625
0.796875	0.90625
0.765625	0.875
0.78125	0.890625
0.828125	0.875
0.84375	0.890625
0.8125	0.921875
0.828125	0.90625
0.7734375	0.9609375
0.7734375	0.9453125
0.7890625	0.9453125
0.7734375	0.9765625
0.7578125	0.984375
0.75	0.9921875
0.7578125	0.9765625
0.7578125	0.9453125
0.7578125	0.9609375
0.75	0.921875
0.765625	0.90625
0.796875	0.9375
0.7578125	0.9296875
0.78125	0.921875
0.796875	0.828125
0.765625	0.828125
0.765625	0.796875
0.828125	0.859375
0.765625	0.859375
0.8125	0.84375
0.890625	0.9375
0.90625	0.953125
0.875	0.9921875
0.8828125	0.9765625
0.890625	0.96875
0.875	0.921875
0.890625	0.90625
0.9375	0.9921875
0.9453125	0.9765625
0.953125	0.96875
0.9765625	0.9765625
0.90625	0.9921875
0.9140625	0.9765625
0.9296875	1
0.921875	0.9921875
0.8984375	1
0.890625	0.9921875
0.9375	0.953125
0.921875	0.96875
0.8125	0.9921875
0.8203125	0.9765625
0.828125	0.96875
0.84375	0.9921875
0.8515625	0.9765625
0.8671875	1
0.859375	0.9921875
0.8359375	1
0.828125	0.9921875
0.8359375	0.984375
0.78125	0.9921875
0.8046875	1
0.796875	0.9921875
0.7734375	1
0.765625	0.9921875
0.7890625	0.9609375
0.8125	0.953125
0.8046875	0.984375
0.8046875	0.9765625
0.8515625	0.9140625
0.8359375	0.9296875
0.875	0.890625
0.859375	0.90625
0.875	0.953125
0.859375	0.96875
0.828125	0.9375
0.84375	0.953125
0.6484375	0.9609375
0.6484375	0.9453125
0.6796875	0.9453125
0.65625	0.9609375
0.6328125	0.96875
0.6484375	0.9765625
0.6328125	0.9453125
0.6328125	0.9609375
0.625	0.921875
0.625	0.8984375
0.6328125	0.9296875
0.7109375	0.9765625
0.6953125	0.9765625
0.6953125	0.9453125
0.6953125	0.9609375
0.71875	0.9921875
0.7265625	0.9765625
0.7421875	1
0.734375	0.9921875
0.7109375	0.9921875
0.65625	0.9921875
0.6640625	0.9765625
0.6796875	1
0.671875	0.9921875
0.6484375	1
0.640625	0.9921875
0.671875	0.9609375
0.6796875	0.9609375
0.6796875	0.9765625
0.5859375	0.9765625
0.5703125	0.9765625
0.5703125	0.953125
0.5703125	0.9609375
0.6015625	0.9765625
0.5625	0.9453125
0.5625	0.9765625
0.59375	0.921875
0.6171875	0.8984375
0.609375	0.90625
0.6171875	0.96875
0.609375	0.9609375
0.625	0.9453125
0.6171875	0.953125
0.6171875	0.9765625
0.5703125	0.9375
0.578125	0.9453125
0.609375	0.9453125
0.59375	0.9609375
0.6015625	0.9453125
0.65625	0.859375
0.6875	0.828125
0.671875	0.859375
0.734375	0.796875
0.75	0.828125
0.734375	0.9375
0.71875	0.921875
0.734375	0.90625
0.75	0.890625
0.7421875	0.9609375
0.734375	0.96875
0.703125	0.9375
0.71875	0.953125
0.6640625	0.8984375
0.6875	0.890625
0.6796875	0.9140625
0.6484375	0.8828125
0.6640625	0.8828125
0.7109375	0.8984375
0.703125	0.875
0.7421875	0.8828125
0.6953125	0.9140625
0.703125	0.90625
0.3125	0.890625
0.3046875	0.9296875
0.296875	0.90625
0.2734375	0.8984375
0.2890625	0.8828125
0.3359375	0.8984375
0.328125	0.875
0.3203125	0.9140625
0.3203125	0.8984375
0.265625	0.9375
0.28125	0.953125
0.25	0.9921875
0.2578125	0.9765625
0.2578125	0.9453125
0.265625	0.96875
0.25	0.921875
0.265625	0.90625
0.296875	0.9375
0.28125	0.921875
0.265625	0.765625
0.265625	0.796875
0.328125	0.859375
0.296875	0.875
0.3984375	0.9453125
0.3984375	0.9609375
0.40625	0.9609375
0.3828125	0.9765625
0.3828125	0.9453125
0.390625	0.96875
0.3984375	0.9296875
0.4765625	0.9765625
0.4140625	0.9765625
0.3984375	0.984375
0.3359375	0.9765625
0.3125	0.9921875
0.3203125	0.9765625
0.3203125	0.9453125
0.3203125	0.9609375
0.34375	0.9921875
0.3515625	0.9765625
0.359375	0.9921875
0.328125	0.9921875
0.3359375	0.984375
0.2890625	0.9921875
0.2890625	0.9765625
0.296875	1
0.2734375	1
0.265625	0.9921875
0.2734375	0.984375
0.2890625	0.9609375
0.3046875	0.9609375
0.3046875	0.9921875
0.3046875	0.9765625
0.3515625	0.9140625
0.3515625	0.9296875
0.3203125	0.9296875
0.3359375	0.9296875
0.3671875	0.9296875
0.3671875	0.9140625
0.3515625	0.9609375
0.3671875	0.9609375
0.375	0.9765625
0.34375	0.9453125
0.3671875	0.9453125
0.3515625	0.9453125
0.1484375	0.9453125
0.15625	0.953125
0.125	0.9921875
0.1328125	0.9765625
0.140625	0.96875
0.125	0.921875
0.140625	0.90625
0.171875	0.9375
0.1875	0.9921875
0.1953125	0.9765625
0.1953125	0.9609375
0.21875	0.9921875
0.2265625	0.9765625
0.2421875	1
0.234375	0.9921875
0.2109375	1
0.203125	0.9921875
0.15625	0.9921875
0.1640625	0.9765625
0.1796875	1
0.171875	0.9921875
0.1484375	1
0.140625	0.9921875
0.1484375	0.984375
0.1875	0.953125
0.1796875	0.984375
0.171875	0.96875
0.0625	0.9921875
0.0703125	0.9765625
0.078125	0.96875
0.09375	0.9921875
0.1015625	0.9765625
0.1171875	1
0.109375	0.9921875
0.0859375	1
0.078125	0.9921875
0.0859375	0.984375
0.0390625	0.9765625
0.0234375	0.984375
0.0625	0.953125
0.0546875	0.984375
0.046875	0.96875
0.109375	0.9375
0.125	0.890625
0.109375	0.90625
0.125	0.953125
0.1171875	0.984375
0.109375	0.96875
0.09375	0.953125
0.1875	0.84375
0.203125	0.859375
0.140625	0.859375
0.234375	0.796875
0.234375	0.859375
0.234375	0.828125
0.21875	0.921875
0.2265625	0.9296875
0.234375	0.90625
0.25	0.890625
0.2265625	0.9609375
0.2421875	0.9609375
0.2421875	0.9765625
0.2109375	0.9609375
0.203125	0.9375
0.2421875	0.9453125
0.2265625	0.9453125
0.1875	0.890625
0.171875	0.90625
0.140625	0.875
0.15625	0.890625
0.203125	0.875
0.21875	0.890625
0.1875	0.921875
0.203125	0.90625
0.4375	0.859375
0.453125	0.828125
0.4453125	0.8671875
0.46875	0.859375
0.421875	0.875
0.4375	0.828125
0.421875	0.84375
0.46875	0.796875
0.484375	0.84375
0.4921875	0.9296875
0.4921875	0.953125
0.5	0.9453125
0.4921875	0.9609375
0.4921875	0.9765625
0.484375	0.9453125
0.4140625	0.8984375
0.3984375	0.8984375
0.4140625	0.8828125
0.421875	0.796875
0.4375	0.796875
0.40625	0.828125
0.125	0.5
0.078125	0.796875
0.109375	0.796875
0.109375	0.828125
0.0625	0.78125
0.171875	0.796875
0.15625	0.75
0.125	0.84375
0.140625	0.765625
0.15625	0.8125
0.046875	0.890625
0.046875	0.921875
0.078125	0.875
0.09375	0.890625
0.0625	0.921875
0.03125	0.953125
0.0078125	0.9765625
0.015625	0.953125
0.015625	0.921875
0	0.84375
0.03125	0.8125
0.078125	0.828125
0.078125	0.859375
0.015625	0.859375
0.046875	0.859375
0	0.6875
0.0625	0.5625
0.15625	0.65625
0.15625	0.71875
0.03125	0.71875
0.09375	0.71875
0	0.25
0.125	0.375
0.875	0.5
0.875	0.375
0.875	0.71875
0.84375	0.75
0.84375	0.6875
0.96875	0.71875
0.96875	0.65625
0.984375	0.875
0.921875	0.875
0.90625	0.859375
0.984375	0.859375
0.984375	0.828125
0.984375	0.9375
0.96875	0.921875
0.984375	0.921875
1	0.953125
0.9609375	0.9609375
0.9609375	0.9453125
0.96875	0.953125
0.8984375	0.8984375
0.8984375	0.8828125
0.953125	0.875
0.96875	0.890625
0.9375	0.921875
0.953125	0.90625
0.828125	0.796875
0.859375	0.78125
0.859375	0.859375
0.859375	0.828125
0.859375	0.765625
0.828125	0.78125
0.921875	0.796875
0.921875	0.765625
0.890625	0.8125
0.90625	0.828125
0.890625	0.828125
0.875	0.796875
0.9375	0.5625
0.84375	0.65625
0.8125	0.625
0.5859375	0.8359375
0.5859375	0.8203125
0.5546875	0.8046875
0.5625	0.796875
0.5625	0.8828125
0.59375	0.8828125
0.5859375	0.890625
0.5859375	0.8828125
0.59375	0.8984375
0.6015625	0.890625
0.5703125	0.890625
0.51171875	0.94921875
0.51171875	0.94140625
0.54296875	0.94921875
0.54296875	0.94140625
0.53515625	0.94140625
0.5078125	0.96875
0.515625	0.9765625
0.5	0.9609375
0.50390625	0.94140625
0.50390625	0.94921875
0.515625	0.9609375
0.5390625	0.9140625
0.5234375	0.9296875
0.5234375	0.8515625
0.5078125	0.8515625
0.5390625	0.8046875
0.5703125	0.8515625
0.5703125	0.8203125
0.5703125	0.8671875
0.5390625	0.8515625
0.5625	0.828125
0.5546875	0.8671875
0.5546875	0.8515625
0.7890625	0.8984375
0.8046875	0.8984375
0.8046875	0.9296875
0.8046875	0.9140625
0.7734375	0.8984375
0.7734375	0.8828125
0.8046875	0.8828125
0.7890625	0.8828125
0.8359375	0.8984375
0.8359375	0.8828125
0.8203125	0.9140625
0.8203125	0.8828125
0.8203125	0.8984375
0.78125	0.9453125
0.7734375	0.953125
0.8046875	0.9453125
0.78125	0.9609375
0.7890625	0.953125
0.75	0.9609375
0.7578125	0.953125
0.7734375	0.96875
0.765625	0.9609375
0.7734375	0.9140625
0.7578125	0.9140625
0.7578125	0.8828125
0.7578125	0.8984375
0.7890625	0.9140625
0.7890625	0.9296875
0.765625	0.8125
0.78125	0.828125
0.765625	0.84375
0.75	0.796875
0.828125	0.828125
0.859375	0.875
0.84375	0.859375
0.796875	0.875
0.796875	0.859375
0.8984375	0.9609375
0.8984375	0.9765625
0.8828125	0.984375
0.8828125	0.9453125
0.8828125	0.9609375
0.8828125	0.8828125
0.9609375	0.9765625
0.9453125	0.984375
0.9453125	0.9453125
0.9453125	0.9609375
0.9765625	0.984375
0.96875	0.9765625
0.9140625	0.984375
0.92578125	0.99609375
0.91015625	0.99609375
0.91796875	0.99609375
0.87890625	0.99609375
0.90625	0.9765625
0.90234375	0.99609375
0.9140625	0.9609375
0.9296875	0.9609375
0.9375	0.9765625
0.93359375	0.99609375
0.9296875	0.9765625
0.8359375	0.9765625
0.8203125	0.984375
0.8203125	0.9453125
0.8203125	0.9609375
0.8515625	0.984375
0.86328125	0.99609375
0.84765625	0.99609375
0.85546875	0.99609375
0.83203125	0.98828125
0.81640625	0.99609375
0.84375	0.9765625
0.83984375	0.99609375
0.80078125	0.98828125
0.80078125	0.99609375
0.78515625	0.99609375
0.79296875	0.99609375
0.75390625	0.99609375
0.77734375	0.99609375
0.8046875	0.96875
0.796875	0.9609375
0.8046875	0.9609375
0.8125	0.9765625
0.80859375	0.99609375
0.8203125	0.9296875
0.8671875	0.9140625
0.8515625	0.9609375
0.8671875	0.9609375
0.875	0.9765625
0.87109375	0.99609375
0.8671875	0.9765625
0.8359375	0.9609375
0.8359375	0.9453125
0.8515625	0.9453125
0.65625	0.9453125
0.6328125	0.9375
0.640625	0.9453125
0.640625	0.9765625
0.62890625	0.97265625
0.625	0.9609375
0.6328125	0.953125
0.6484375	0.96875
0.640625	0.9609375
0.6328125	0.9140625
0.6953125	0.96875
0.703125	0.9765625
0.6875	0.9921875
0.6953125	0.984375
0.6875	0.9609375
0.6953125	0.953125
0.7109375	0.96875
0.703125	0.9609375
0.7265625	0.984375
0.73828125	0.99609375
0.72265625	0.99609375
0.73046875	0.99609375
0.6953125	0.9921875
0.71875	0.9765625
0.6640625	0.984375
0.67578125	0.99609375
0.65625	0.9765625
0.65234375	0.99609375
0.6796875	0.96875
0.6875	0.9453125
0.6796875	0.953125
0.6875	0.9765625
0.68359375	0.99609375
0.671875	0.9765625
0.5703125	0.96875
0.578125	0.9765625
0.5703125	0.984375
0.5625	0.9609375
0.56640625	0.94140625
0.56640625	0.94921875
0.578125	0.9609375
0.6015625	0.984375
0.59375	0.9765625
0.6015625	0.9140625
0.609375	0.9296875
0.5859375	0.9296875
0.6015625	0.8984375
0.625	0.8828125
0.6171875	0.890625
0.6171875	0.9296875
0.6171875	0.9140625
0.61328125	0.96484375
0.60546875	0.96484375
0.62109375	0.96484375
0.62109375	0.95703125
0.625	0.9765625
0.6015625	0.96875
0.57421875	0.94921875
0.6015625	0.9375
0.60546875	0.95703125
0.59765625	0.95703125
0.6015625	0.953125
0.671875	0.875
0.6640625	0.8359375
0.6796875	0.8359375
0.671875	0.84375
0.734375	0.78125
0.7265625	0.9140625
0.6953125	0.9296875
0.7109375	0.9296875
0.7265625	0.8984375
0.7421875	0.8984375
0.7421875	0.9296875
0.7421875	0.9140625
0.7265625	0.9609375
0.75	0.9453125
0.7421875	0.953125
0.75	0.9765625
0.74609375	0.99609375
0.7421875	0.9765625
0.7109375	0.9609375
0.7421875	0.9453125
0.7265625	0.9453125
0.6796875	0.8984375
0.6875	0.9140625
0.65625	0.8828125
0.6796875	0.8828125
0.6640625	0.890625
0.7109375	0.8828125
0.7109375	0.9140625
0.6953125	0.921875
0.6953125	0.8828125
0.6953125	0.8984375
0.2890625	0.8984375
0.3046875	0.8984375
0.3125	0.9140625
0.3046875	0.921875
0.3046875	0.9140625
0.3046875	0.8828125
0.28125	0.8984375
0.2890625	0.890625
0.34375	0.8828125
0.3359375	0.890625
0.3359375	0.8828125
0.3125	0.9296875
0.3203125	0.921875
0.3203125	0.8828125
0.2734375	0.9609375
0.3046875	0.9453125
0.2890625	0.9453125
0.2734375	0.9765625
0.25	0.9609375
0.2578125	0.953125
0.2578125	0.9609375
0.2734375	0.9140625
0.2578125	0.9140625
0.2578125	0.8828125
0.2578125	0.8984375
0.2890625	0.9140625
0.2890625	0.9296875
0.2578125	0.9296875
0.2734375	0.9296875
0.25	0.796875
0.265625	0.78125
0.34375	0.859375
0.40625	0.9453125
0.3984375	0.953125
0.390625	0.9453125
0.3984375	0.9765625
0.3828125	0.984375
0.375	0.9609375
0.3828125	0.953125
0.3828125	0.9609375
0.3984375	0.9375
0.40625	0.9765625
0.3203125	0.96875
0.328125	0.9765625
0.3125	0.9609375
0.3203125	0.953125
0.328125	0.9609375
0.34765625	0.99609375
0.35546875	0.99609375
0.31640625	0.99609375
0.34375	0.9765625
0.28125	0.9921875
0.25390625	0.99609375
0.28125	0.9765625
0.27734375	0.99609375
0.3046875	0.96875
0.3125	0.9453125
0.3046875	0.953125
0.3125	0.9765625
0.3046875	0.984375
0.2890625	0.96875
0.296875	0.9765625
0.34375	0.9296875
0.3515625	0.921875
0.3671875	0.9375
0.359375	0.9296875
0.375	0.9140625
0.375	0.9453125
0.3671875	0.953125
0.3515625	0.96875
0.3515625	0.9375
0.359375	0.9453125
0.34375	0.9609375
0.3515625	0.953125
0.1484375	0.9609375
0.1796875	0.9453125
0.1640625	0.9453125
0.1484375	0.9765625
0.1328125	0.9609375
0.1484375	0.9140625
0.1640625	0.9296875
0.1953125	0.96875
0.19921875	0.98828125
0.1953125	0.984375
0.1953125	0.9453125
0.203125	0.9609375
0.23828125	0.99609375
0.22265625	0.99609375
0.23046875	0.99609375
0.19140625	0.99609375
0.21484375	0.99609375
0.16796875	0.98828125
0.1640625	0.984375
0.17578125	0.99609375
0.16015625	0.99609375
0.16796875	0.99609375
0.12890625	0.99609375
0.15625	0.9765625
0.15234375	0.99609375
0.1640625	0.9609375
0.1796875	0.9609375
0.1875	0.9765625
0.18359375	0.99609375
0.1796875	0.9765625
0.0859375	0.9765625
0.0703125	0.9609375
0.11328125	0.99609375
0.09765625	0.99609375
0.10546875	0.99609375
0.06640625	0.99609375
0.09375	0.9765625
0.08984375	0.99609375
0.03125	0.9765625
0.0390625	0.9609375
0.0546875	0.9609375
0.0625	0.9765625
0.0546875	0.9765625
0.1015625	0.8984375
0.1015625	0.9609375
0.1171875	0.9609375
0.125	0.9765625
0.12109375	0.99609375
0.1171875	0.9765625
0.0859375	0.9609375
0.1171875	0.9453125
0.203125	0.828125
0.234375	0.875
0.21875	0.859375
0.171875	0.875
0.15625	0.859375
0.171875	0.859375
0.234375	0.8125
0.25	0.828125
0.234375	0.84375
0.21875	0.828125
0.2265625	0.9140625
0.1953125	0.9296875
0.2109375	0.9296875
0.2265625	0.8984375
0.2421875	0.8984375
0.2421875	0.9296875
0.2421875	0.9140625
0.25	0.9453125
0.2421875	0.953125
0.25	0.9765625
0.24609375	0.99609375
0.2265625	0.96875
0.21875	0.9453125
0.2109375	0.953125
0.2109375	0.9453125
0.21875	0.9609375
0.2265625	0.953125
0.1640625	0.8984375
0.1796875	0.8984375
0.1796875	0.9296875
0.1796875	0.9140625
0.1796875	0.8828125
0.1640625	0.8828125
0.2109375	0.8984375
0.2109375	0.8828125
0.2421875	0.8828125
0.2265625	0.8828125
0.2109375	0.9140625
0.1953125	0.8828125
0.1953125	0.8984375
0.4609375	0.8515625
0.4453125	0.8515625
0.453125	0.84375
0.4765625	0.8515625
0.4140625	0.8359375
0.4453125	0.8046875
0.4609375	0.8046875
0.4921875	0.8515625
0.453125	0.8125
0.4921875	0.9375
0.4921875	0.96875
0.48828125	0.94921875
0.49609375	0.94921875
0.484375	0.9765625
0.49609375	0.94140625
0.4296875	0.8828125
0.40625	0.8984375
0.4140625	0.890625
0.4296875	0.8203125
0.4140625	0.8203125
0.421875	0.8125
0.25	0.5625
0.21875	0.65625
0.1875	0.5625
0.109375	0.8125
0.109375	0.859375
0.09375	0.828125
0.109375	0.765625
0.1875	0.765625
0.171875	0.78125
0.171875	0.765625
0.171875	0.828125
0.125	0.796875
0.140625	0.78125
0.140625	0.796875
0.0625	0.890625
0.046875	0.90625
0.015625	0.875
0.03125	0.890625
0.1171875	0.8828125
0.015625	0.9375
0.0546875	0.9453125
0.0390625	0.9453125
0.0234375	0.9765625
0.015625	0.96875
0.015625	0.890625
0.046875	0.9375
0.03125	0.921875
0.046875	0.828125
0.109375	0.875
0.09375	0.859375
0.046875	0.875
0.09375	0.65625
0.03125	0.65625
0.0625	0.625
0.125	0.71875
0.15625	0.6875
0.09375	0.75
0.96875	0.859375
0.78125	0.859375
0.89453125	0.99609375
0.88671875	0.99609375
0.83203125	0.99609375
0.82421875	0.99609375
0.76953125	0.99609375
0.76171875	0.99609375
0.6484375	0.953125
0.63671875	0.97265625
0.64453125	0.99609375
0.6015625	0.9296875
0.7265625	0.9296875
0.7109375	0.9453125
0.2734375	0.9453125
0.32421875	0.99609375
0.26953125	0.99609375
0.26171875	0.99609375
0.296875	0.9609375
0.3671875	0.921875
0.359375	0.9609375
0.1328125	0.9140625
0.20703125	0.99609375
0.19921875	0.99609375
0.14453125	0.99609375
0.13671875	0.99609375
0.08203125	0.99609375
0.07421875	0.99609375
0.234375	0.9609375
0.2421875	0.984375
0.1953125	0.9140625
0.46875	0.828125
0.484375	0.9609375
0.1875	0.625
0.078125	0.765625
0.140625	0.828125
0.1015625	0.8828125
0.015625	0.828125
0.03125	0.859375
0.703125	1
0.7265625	1
0.2578125	1
0.3515625	1
0.3203125	1
0.2265625	1
0.8515625	1
0.1015625	1
0.9140625	1
0.1640625	1
0.7890625	1
0.1953125	1
0.8203125	1
0.0703125	1
0.8828125	1
0.1328125	1
0.7578125	1
1	0.25
0	0.90625
1	0.6875
0	0.953125
1	0.84375
0	0
1	0
0.5	0


==> figures/Example3_el1.dat <==
85	2	73
83	85	73
85	84	34
2	85	34
34	7	35
2	34	35
84	7	34
5	7	16
11	16	33
23	33	82
82	0	53
23	82	53
11	33	23
5	16	11
35	5	38
2	35	38
7	5	35
56	12	37
9	56	37
56	5	54
12	56	54
25	17	55
12	25	55
36	25	60
3	36	60
17	25	36
37	17	68
9	37	68
37	12	55
17	37	55
38	9	67
2	38	67
38	5	56
9	38	56
19	11	24
39	24	58
8	39	58
19	24	39
5	11	19
41	23	57
18	41	57
11	23	41
40	23	53
0	40	53
40	18	57
23	40	57
78	24	59
18	78	59
78	8	58
24	78	58
24	11	41
41	18	59
24	41	59
43	26	74
31	43	74
12	26	43
42	26	61
8	42	61
42	31	74
26	42	74
80	25	75
31	80	75
80	3	60
25	80	60
25	12	43
43	31	75
25	43	75
19	12	54
5	19	54
26	19	39
39	8	61
26	39	61
12	19	26
21	14	29
44	29	63
15	44	63
21	29	44
21	6	45
14	21	45
47	28	62
20	47	62
14	28	47
46	28	69
3	46	69
46	20	62
28	46	62
79	29	64
20	79	64
79	15	63
29	79	63
29	14	47
47	20	64
29	47	64
49	30	76
32	49	76
13	30	49
48	30	66
15	48	66
48	32	76
30	48	76
81	27	77
32	81	77
81	1	65
27	81	65
27	13	49
49	32	77
27	49	77
13	6	21
30	21	44
44	15	66
30	44	66
13	21	30
71	9	51
6	71	51
71	2	67
9	71	67
70	17	50
14	70	50
70	9	68
17	70	68
28	17	36
36	3	69
28	36	69
28	14	50
17	28	50
51	14	45
6	51	45
51	9	70
14	51	70
6	4	72
72	2	71
6	72	71
10	6	13
22	13	27
52	27	65
1	52	65
22	27	52
10	13	22
4	6	10
4	83	73
73	2	72
4	73	72


==> figures/Example3_el2.dat <==
73	1746	360
360	2	544
73	360	544
1744	1746	73
1746	1745	34
360	34	361
2	360	361
1746	34	360
35	34	1200
1200	7	1199
35	1200	1199
361	35	373
2	361	373
34	35	361
34	1745	1739
1739	7	1200
34	1739	1200
363	364	790
790	87	1201
363	790	1201
363	83	789
364	363	789
545	364	1204
16	545	1204
790	545	813
87	790	813
364	545	790
182	180	791
791	87	1202
182	791	1202
362	182	370
5	362	370
180	182	362
1237	363	1203
180	1237	1203
83	363	1237
791	363	1201
87	791	1201
791	180	1203
363	791	1203
1236	128	792
83	1236	792
7	128	1236
1741	364	1205
128	1741	1205
1741	16	1204
364	1741	1204
792	364	789
83	792	789
792	128	1205
364	792	1205
547	548	794
86	547	794
547	84	793
548	547	793
1209	546	1683
548	1209	1683
1209	33	1206
546	1209	1206
794	546	1220
86	794	1220
794	548	1683
546	794	1683
796	367	1208
365	796	1208
796	86	1207
367	796	1207
795	367	805
11	795	805
795	365	1208
367	795	1208
547	365	815
84	547	815
547	86	796
365	547	796
554	366	797
84	554	797
16	366	554
1743	548	1210
366	1743	1210
1743	33	1209
548	1743	1209
797	548	793
84	797	793
797	366	1210
548	797	1210
1213	181	1212
85	1213	1212
1213	82	1211
181	1213	1211
798	181	803
23	798	803
798	85	1212
181	798	1212
799	85	808
33	799	808
799	82	1213
85	799	1213
800	359	802
53	800	802
800	82	1214
359	800	1214
788	262	801
359	788	801
788	0	549
262	788	549
802	262	898
53	802	898
802	359	801
262	802	801
1217	278	1216
181	1217	1216
1217	53	1215
278	1217	1215
803	278	1318
23	803	1318
803	181	1216
278	803	1216
800	181	1211
82	800	1211
800	53	1217
181	800	1217
368	97	551
551	86	804
368	551	804
550	368	1222
23	550	1222
97	368	550
806	594	1219
367	806	1219
806	97	1218
594	806	1218
805	594	1315
11	805	1315
805	367	1219
594	805	1219
551	367	1207
86	551	1207
551	97	806
367	551	806
807	546	1221
85	807	1221
807	86	1220
546	807	1220
808	546	1206
33	808	1206
808	85	1221
546	808	1221
798	368	1223
85	798	1223
798	23	1222
368	798	1222
807	368	804
86	807	804
807	85	1223
368	807	1223
810	264	809
183	810	809
810	96	1224
264	810	1224
1228	369	1225
264	1228	1225
87	369	1228
809	369	1235
183	809	1235
809	264	1225
369	809	1225
816	263	1227
183	816	1227
816	11	1226
263	816	1226
810	263	1305
96	810	1305
810	183	1227
263	810	1227
371	196	553
553	182	811
371	553	811
371	96	552
196	371	552
196	5	370
370	182	553
196	370	553
1202	264	812
182	1202	812
1202	87	1228
264	1202	1228
1224	371	1229
264	1224	1229
96	371	1224
812	371	811
182	812	811
812	264	1229
371	812	1229
814	746	1231
545	814	1231
814	84	1230
746	814	1230
813	746	817
87	813	817
813	545	1231
746	813	1231
545	16	554
554	84	814
545	554	814
1234	555	1233
365	1234	1233
1234	183	1232
555	1234	1232
555	84	815
815	365	1233
555	815	1233
816	365	795
11	816	795
816	183	1234
365	816	1234
369	746	818
818	183	1235
369	818	1235
369	87	817
746	369	817
555	746	1230
84	555	1230
818	555	1232
183	818	1232
746	555	818
557	130	372
38	557	372
557	35	819
130	557	819
374	129	747
130	374	747
374	5	556
129	374	556
372	129	587
38	372	587
372	130	747
129	372	747
373	38	400
2	373	400
373	35	557
38	373	557
1199	83	821
35	1199	821
1199	7	1236
83	1199	1236
1238	180	820
130	1238	820
1238	83	1237
180	1238	1237
374	180	362
5	374	362
374	130	820
180	374	820
821	130	819
35	821	819
821	83	1238
130	821	1238
376	168	558
89	376	558
822	376	823
37	822	823
168	376	822
375	168	562
56	375	562
375	89	558
168	375	558
381	131	560
89	381	560
381	12	559
131	381	559
824	395	1240
376	824	1240
824	131	1239
395	824	1239
823	395	1267
37	823	1267
823	376	1240
395	823	1240
376	89	560
560	131	824
376	560	824
184	92	561
88	184	561
265	184	1242
1242	37	1241
265	1242	1241
92	184	265
377	92	394
9	377	394
377	88	561
92	377	561
589	168	378
88	589	378
589	56	562
168	589	562
184	168	822
822	37	1242
184	822	1242
184	88	378
168	184	378
380	169	564
132	380	564
380	54	563
169	380	563
379	169	568
56	379	568
379	132	564
169	379	564
588	185	565
132	588	565
588	5	825
185	588	825
380	185	637
54	380	637
380	132	565
185	380	565
567	382	826
143	567	826
89	382	567
382	54	566
826	566	1430
143	826	1430
382	566	826
381	143	447
12	381	447
381	89	567
143	381	567
375	169	569
89	375	569
375	56	568
169	375	568
382	169	563
54	382	563
382	89	569
169	382	569
384	186	748
189	384	748
570	384	827
827	55	1243
570	827	1243
186	384	570
383	186	386
25	383	386
748	383	1261
189	748	1261
186	383	748
391	266	572
189	391	572
391	17	571
266	391	571
384	266	583
583	55	827
384	583	827
384	189	572
266	384	572
1246	573	1245
267	1246	1245
1246	191	1244
573	1246	1244
828	573	1247
90	828	1247
828	267	1245
573	828	1245
829	267	833
55	829	833
829	191	1246
267	829	1246
581	385	831
191	581	831
581	12	830
385	581	830
1413	573	1248
385	1413	1248
1413	90	1247
573	1413	1247
831	573	1244
191	831	1244
831	385	1248
573	831	1248
387	293	574
186	387	574
387	90	832
293	387	832
386	293	627
25	386	627
386	186	574
293	386	574
834	570	1249
267	834	1249
186	570	834
833	570	1243
55	833	1243
833	267	1249
570	833	1249
387	267	828
90	387	828
387	186	834
267	387	834
389	188	749
749	270	835
389	749	835
389	60	575
188	389	575
837	390	1251
388	837	1251
837	188	1250
390	837	1250
836	390	1258
36	836	1258
836	388	1251
390	836	1251
388	270	749
749	188	837
388	749	837
839	750	1253
579	839	1253
839	268	1252
750	839	1252
838	750	1254
270	838	1254
838	579	1253
750	838	1253
579	25	576
576	268	839
579	576	839
625	389	840
268	625	840
60	389	625
750	389	835
835	270	1254
750	835	1254
840	750	1252
268	840	1252
389	750	840
842	269	1256
140	842	1256
842	91	1255
269	842	1255
269	60	841
841	140	1256
269	841	1256
187	140	290
3	187	290
187	91	842
140	187	842
844	328	843
188	844	843
844	91	1257
328	844	1257
1156	390	1259
328	1156	1259
1156	36	1258
390	1156	1258
843	390	1250
188	843	1250
843	328	1259
390	843	1259
575	269	1260
188	575	1260
60	269	575
844	269	1255
91	844	1255
844	188	1260
269	844	1260
392	327	578
578	189	845
392	578	845
577	392	847
36	577	847
327	392	577
391	327	709
17	391	709
391	189	578
327	391	578
848	383	846
270	848	846
848	189	1261
383	848	1261
383	25	579
846	579	838
270	846	838
383	579	846
388	392	1262
270	388	1262
847	388	836
36	847	836
392	388	847
848	392	845
189	848	845
848	270	1262
392	848	1262
580	190	849
192	580	849
68	190	580
850	190	853
37	850	853
850	192	849
190	850	849
852	397	1264
393	852	1264
852	192	1263
397	852	1263
397	17	851
851	393	1264
397	851	1264
393	68	580
580	192	852
393	580	852
251	92	271
68	251	271
251	9	394
92	251	394
854	265	1265
190	854	1265
92	265	854
853	265	1241
37	853	1241
853	190	1265
265	853	1265
190	68	271
271	92	854
190	271	854
856	396	1266
272	856	1266
131	396	856
855	396	1268
55	855	1268
855	272	1266
396	855	1266
395	272	1270
1270	37	1267
395	1270	1267
856	395	1239
131	856	1239
272	395	856
559	191	582
131	559	582
559	12	581
191	559	581
829	396	857
191	829	857
829	55	1268
396	829	1268
396	131	582
582	191	857
396	582	857
398	266	858
858	192	1269
398	858	1269
583	398	1271
55	583	1271
266	398	583
397	266	571
17	397	571
858	397	1263
192	858	1263
266	397	858
850	272	859
192	850	859
850	37	1270
272	850	1270
855	398	1272
272	855	1272
855	55	1271
398	855	1271
859	398	1269
192	859	1269
859	272	1272
398	859	1272
586	93	585
67	586	585
586	38	584
93	586	584
399	93	402
9	399	402
399	67	585
93	399	585
67	2	400
400	38	586
67	400	586
403	129	401
56	403	401
403	38	587
129	403	587
132	129	556
556	5	588
132	556	588
401	132	379
56	401	379
129	132	401
88	93	590
590	56	589
88	590	589
402	88	377
9	402	377
93	88	402
403	93	584
38	403	584
403	56	590
93	403	590
861	337	1274
194	861	1274
861	95	1273
337	861	1273
860	337	1279
135	860	1279
860	194	1274
337	860	1274
866	273	1276
194	866	1276
866	24	1275
273	866	1275
861	273	1299
95	861	1299
861	194	1276
273	861	1276
863	195	1278
193	863	1278
863	95	1277
195	863	1277
862	195	1297
19	862	1297
862	193	1278
195	862	1278
1308	337	1280
193	1308	1280
1308	135	1279
337	1308	1279
863	337	1273
95	863	1273
863	193	1280
337	863	1280
865	338	1282
276	865	1282
865	133	1281
338	865	1281
864	338	1284
135	864	1284
864	276	1282
338	864	1282
404	276	1306
11	404	1306
404	133	865
276	404	865
867	284	1283
194	867	1283
133	284	867
866	284	1357
24	866	1357
866	194	1283
284	866	1283
860	338	1285
194	860	1285
860	135	1284
338	860	1284
867	338	1281
133	867	1281
867	194	1285
338	867	1285
869	592	1287
406	869	1287
869	134	1286
592	869	1286
868	592	1289
58	868	1289
868	406	1287
592	868	1287
591	406	875
39	591	875
591	134	869
406	591	869
879	405	870
134	879	870
879	24	1288
405	879	1288
922	592	1290
405	922	1290
922	58	1289
592	922	1289
870	592	1286
134	870	1286
870	405	1290
592	870	1290
593	283	874
94	593	874
871	593	1293
58	871	1293
283	593	871
606	274	872
283	606	872
873	606	1350
8	873	1350
274	606	873
874	274	1444
94	874	1444
874	283	872
274	874	872
876	450	1292
406	876	1292
876	94	1291
450	876	1291
875	450	1442
39	875	1442
875	406	1292
450	875	1292
868	593	1294
406	868	1294
868	58	1293
593	868	1293
593	94	876
876	406	1294
593	876	1294
878	407	1296
145	878	1296
878	95	1295
407	878	1295
877	407	880
39	877	880
877	145	1296
407	877	1296
991	195	1298
145	991	1298
991	19	1297
195	991	1297
878	195	1277
95	878	1277
878	145	1298
195	878	1298
881	273	1300
134	881	1300
881	95	1299
273	881	1299
879	273	1275
24	879	1275
879	134	1300
273	879	1300
407	134	591
591	39	880
407	591	880
881	407	1295
95	881	1295
134	407	881
883	275	1302
197	883	1302
883	104	1301
275	883	1301
275	96	882
882	197	1302
275	882	1302
886	408	1303
197	886	1303
19	408	886
883	408	987
104	883	987
883	197	1303
408	883	1303
295	196	884
884	104	1304
295	884	1304
5	196	295
275	196	552
96	275	552
884	275	1301
104	884	1301
196	275	884
887	263	885
135	887	885
887	96	1305
263	887	1305
1226	276	1307
263	1226	1307
1226	11	1306
276	1226	1306
885	276	864
135	885	864
885	263	1307
276	885	1307
1309	193	1684
197	1309	1684
1309	135	1308
193	1309	1308
886	193	862
19	886	862
886	197	1684
193	886	1684
887	197	882
96	887	882
887	135	1309
197	887	1309
277	199	889
889	57	1310
277	889	1310
888	277	1313
41	888	1313
199	277	888
409	199	595
23	409	595
889	409	1329
57	889	1329
199	409	889
892	280	891
198	892	891
892	57	1311
280	892	1311
600	410	1312
280	600	1312
890	600	1326
18	890	1326
410	600	890
891	410	1361
198	891	1361
891	280	1312
410	891	1312
930	277	1314
198	930	1314
930	41	1313
277	930	1313
892	277	1310
57	892	1310
892	198	1314
277	892	1314
411	424	894
97	411	894
411	41	893
424	411	893
594	424	928
928	11	1315
594	928	1315
894	594	1218
97	894	1218
424	594	894
550	199	596
97	550	596
550	23	595
199	550	595
411	199	888
41	411	888
411	97	596
199	411	596
897	279	896
201	897	896
897	53	1316
279	897	1316
598	412	1317
279	598	1317
598	40	895
412	598	895
896	412	1331
201	896	1331
896	279	1317
412	896	1317
905	278	1319
201	905	1319
905	23	1318
278	905	1318
897	278	1215
53	897	1215
897	201	1319
278	897	1319
597	414	1320
262	597	1320
200	414	597
898	414	1321
53	898	1321
898	262	1320
414	898	1320
413	262	549
0	413	549
413	200	597
262	413	597
779	279	599
200	779	599
779	40	598
279	779	598
414	279	1316
1316	53	1321
414	1316	1321
414	200	599
279	414	599
751	416	1322
281	751	1322
899	751	1324
352	899	1324
416	751	899
900	416	1327
57	900	1327
900	281	1322
416	900	1322
902	601	1323
415	902	1323
281	601	902
901	601	1332
40	901	1332
901	415	1323
601	901	1323
1730	751	1325
415	1730	1325
1730	352	1324
751	1730	1324
751	281	902
902	415	1325
751	902	1325
904	752	1685
783	904	1685
280	752	904
903	752	1328
352	903	1328
903	783	1685
752	903	1685
1736	600	1686
783	1736	1686
1736	18	1326
600	1736	1326
600	280	904
904	783	1686
600	904	1686
416	280	1311
1311	57	1327
416	1311	1327
752	416	899
899	352	1328
752	899	1328
280	416	752
906	409	1330
201	906	1330
906	57	1329
409	906	1329
409	23	905
905	201	1330
409	905	1330
412	281	1333
1333	201	1331
412	1333	1331
601	412	895
895	40	1332
601	895	1332
281	412	601
906	281	900
57	906	900
906	201	1333
281	906	1333
909	339	908
203	909	908
909	59	1334
339	909	1334
603	417	1335
339	603	1335
907	603	1343
78	907	1343
417	603	907
908	417	1355
203	908	1355
908	339	1335
417	908	1335
923	282	1337
203	923	1337
923	24	1336
282	923	1336
909	282	1364
59	909	1364
909	203	1337
282	909	1337
602	419	1338
285	602	1338
910	602	1340
202	910	1340
419	602	910
911	419	1344
59	911	1344
911	285	1338
419	911	1338
913	610	1339
418	913	1339
285	610	913
912	610	1362
18	912	1362
912	418	1339
610	912	1339
1728	602	1341
418	1728	1341
1728	202	1340
602	1728	1340
602	285	913
913	418	1341
602	913	1341
915	604	1687
781	915	1687
915	339	1342
604	915	1342
914	604	1345
202	914	1345
914	781	1687
604	914	1687
1734	603	1688
781	1734	1688
1734	78	1343
603	1734	1343
603	339	915
915	781	1688
603	915	1688
1334	419	916
339	1334	916
1334	59	1344
419	1334	1344
604	419	910
910	202	1345
604	910	1345
916	604	1342
339	916	1342
419	604	916
421	340	753
917	753	1348
354	917	1348
421	753	917
421	58	605
340	421	605
919	607	1347
420	919	1347
919	340	1346
607	919	1346
918	607	1356
78	918	1356
918	420	1347
607	918	1347
1732	753	1349
420	1732	1349
1732	354	1348
753	1732	1348
753	340	919
919	420	1349
753	919	1349
921	754	1689
785	921	1689
283	754	921
920	754	1351
354	920	1351
920	785	1689
754	920	1689
1738	606	1690
785	1738	1690
1738	8	1350
606	1738	1350
606	283	921
921	785	1690
606	921	1690
421	283	871
58	421	871
754	421	917
917	354	1351
754	917	1351
283	421	754
1354	422	1353
405	1354	1353
1354	203	1352
422	1354	1352
422	58	922
922	405	1353
422	922	1353
923	405	1288
24	923	1288
923	203	1354
405	923	1354
925	417	924
340	925	924
925	203	1355
417	925	1355
607	417	907
907	78	1356
607	907	1356
924	607	1346
340	924	1346
417	607	924
422	340	605
58	422	605
925	422	1352
203	925	1352
340	422	925
609	204	423
423	133	926
609	423	926
609	41	608
204	609	608
932	284	927
204	932	927
932	24	1357
284	932	1357
284	133	423
423	204	927
284	423	927
404	424	929
133	404	929
404	11	928
424	404	928
893	609	1358
424	893	1358
41	609	893
929	609	926
133	929	926
929	424	1358
609	929	1358
931	425	1360
198	931	1360
931	59	1359
425	931	1359
425	41	930
930	198	1360
425	930	1360
410	285	1363
1363	198	1361
410	1363	1361
610	410	890
890	18	1362
610	890	1362
285	410	610
931	285	911
59	931	911
931	198	1363
285	931	1363
933	282	1365
204	933	1365
933	59	1364
282	933	1364
932	282	1336
24	932	1336
932	204	1365
282	932	1365
608	425	1366
204	608	1366
41	425	608
933	425	1359
59	933	1359
933	204	1366
425	933	1366
935	426	1691
428	935	1691
935	136	1367
426	935	1367
934	426	937
74	934	937
934	428	1691
426	934	1691
940	611	1369
428	940	1369
940	43	1368
611	940	1368
611	136	935
935	428	1369
611	935	1369
617	205	612
136	617	612
617	26	936
205	617	936
426	205	620
620	74	937
426	620	937
612	426	1367
136	612	1367
205	426	612
1370	613	1692
614	1370	1692
138	613	1370
938	613	1371
98	938	1371
938	614	1692
613	938	1692
939	614	1374
74	939	1374
939	138	1370
614	939	1370
427	138	619
31	427	619
613	427	1422
1422	98	1371
613	1422	1371
138	427	613
941	442	1373
428	941	1373
941	98	1372
442	941	1372
940	442	975
43	940	975
940	428	1373
442	940	1373
934	614	1375
428	934	1375
934	74	1374
614	934	1374
941	614	938
98	941	938
941	428	1375
614	941	1375
429	430	1376
141	429	1376
99	430	429
942	430	944
43	942	944
942	141	1376
430	942	1376
628	206	616
616	141	943
628	616	943
615	628	1414
12	615	1414
206	628	615
429	206	641
99	429	641
429	141	616
206	429	616
451	136	618
99	451	618
451	26	617
136	451	617
430	136	611
944	611	1368
43	944	1368
430	611	944
430	99	618
136	430	618
946	286	1378
137	946	1378
946	101	1377
286	946	1377
945	286	1383
61	945	1383
945	137	1378
286	945	1378
1389	431	1380
137	1389	1380
1389	42	1379
431	1389	1379
946	431	1398
101	946	1398
946	137	1380
431	946	1380
948	288	1382
207	948	1382
948	101	1381
288	948	1381
947	288	1396
26	947	1396
947	207	1382
288	947	1382
1447	286	1384
207	1447	1384
1447	61	1383
286	1447	1383
948	286	1377
101	948	1377
948	207	1384
286	948	1384
287	209	1385
146	287	1385
949	287	1387
100	949	1387
209	287	949
950	209	1390
61	950	1390
950	146	1385
209	950	1385
952	297	1386
208	952	1386
146	297	952
951	297	1445
8	951	1445
951	208	1386
297	951	1386
1723	287	1388
208	1723	1388
1723	100	1387
287	1723	1387
287	146	952
952	208	1388
287	952	1388
1722	137	953
100	1722	953
1722	42	1389
137	1722	1389
209	137	945
945	61	1390
209	945	1390
953	209	949
100	953	949
137	209	953
755	433	1391
139	755	1391
755	176	954
433	755	954
955	433	1393
74	955	1393
955	139	1391
433	955	1391
957	621	1392
432	957	1392
139	621	957
956	621	1399
42	956	1399
956	432	1392
621	956	1392
432	176	755
755	139	957
432	755	957
959	756	1693
778	959	1693
138	756	959
958	756	1394
176	958	1394
958	778	1693
756	958	1693
778	31	619
619	138	959
778	619	959
433	138	939
939	74	1393
433	939	1393
756	433	954
954	176	1394
756	954	1394
138	433	756
961	434	960
205	961	960
961	101	1395
434	961	1395
434	74	620
620	205	960
434	620	960
936	288	1397
205	936	1397
936	26	1396
288	936	1396
961	288	1381
101	961	1381
961	205	1397
288	961	1397
431	139	962
962	101	1398
431	962	1398
621	431	1379
1379	42	1399
621	1379	1399
139	431	621
955	434	1400
139	955	1400
74	434	955
962	434	1395
101	962	1395
962	139	1400
434	962	1400
964	289	1402
170	964	1402
964	103	1401
289	964	1401
289	75	963
963	170	1402
289	963	1402
623	210	1403
170	623	1403
80	210	623
964	210	969
103	964	969
964	170	1403
210	964	1403
966	291	965
211	966	965
966	103	1404
291	966	1404
968	435	1406
291	968	1406
968	25	1405
435	968	1405
965	435	1424
211	965	1424
965	291	1406
435	965	1406
632	289	1407
211	632	1407
75	289	632
966	289	1401
103	966	1401
966	211	1407
289	966	1407
622	437	1408
142	622	1408
102	437	622
967	437	1409
75	967	1409
967	142	1408
437	967	1408
436	142	631
31	436	631
436	102	622
142	436	622
776	170	624
102	776	624
776	80	623
170	776	623
437	170	963
963	75	1409
437	963	1409
437	102	624
170	437	624
213	171	341
178	213	341
213	60	438
171	213	438
212	171	292
80	212	292
212	178	341
171	212	341
358	140	342
178	358	342
358	3	290
140	358	290
213	140	841
60	213	841
213	178	342
140	213	342
440	268	439
103	440	439
440	60	625
268	440	625
291	268	576
576	25	968
291	576	968
439	291	1404
103	439	1404
268	291	439
210	171	626
626	103	969
210	626	969
210	80	292
171	210	292
440	171	438
60	440	438
440	103	626
171	440	626
970	214	1694
215	970	1694
970	90	1410
214	970	1410
1416	441	1411
214	1416	1411
43	441	1416
1694	441	1425
215	1694	1425
1694	214	1411
441	1694	1411
444	293	1412
215	444	1412
627	444	978
25	627	978
293	444	627
970	293	832
90	970	832
970	215	1412
293	970	1412
972	385	971
141	972	971
972	90	1413
385	972	1413
830	628	1415
385	830	1415
830	12	1414
628	830	1414
971	628	943
141	971	943
971	385	1415
628	971	1415
942	214	1417
141	942	1417
942	43	1416
214	942	1416
972	214	1410
90	972	1410
972	141	1417
214	972	1417
974	630	1418
443	974	1418
294	630	974
973	630	1420
98	973	1420
973	443	1418
630	973	1418
1423	629	1419
443	1423	1419
75	629	1423
974	629	1426
294	974	1426
974	443	1419
629	974	1419
633	442	976
294	633	976
633	43	975
442	633	975
1372	630	1421
442	1372	1421
1372	98	1420
630	1372	1420
630	294	976
976	442	1421
630	976	1421
427	142	977
977	98	1422
427	977	1422
427	31	631
142	427	631
443	142	967
967	75	1423
443	967	1423
977	443	973
98	977	973
142	443	977
445	211	757
215	445	757
632	445	981
75	632	981
211	445	632
435	444	979
979	211	1424
435	979	1424
978	435	1405
25	978	1405
444	435	978
444	215	757
757	211	979
444	757	979
982	441	980
294	982	980
982	215	1425
441	982	1425
441	43	633
633	294	980
441	633	980
1428	629	1427
445	1428	1427
1428	294	1426
629	1428	1426
629	75	981
981	445	1427
629	981	1427
445	215	982
982	294	1428
445	982	1428
448	144	446
105	448	446
634	448	984
54	634	984
144	448	634
638	216	636
144	638	636
638	19	635
216	638	635
446	216	1002
105	446	1002
446	144	636
216	446	636
985	219	983
143	985	983
985	105	1429
219	985	1429
447	219	452
12	447	452
447	143	983
219	447	983
1432	566	1431
448	1432	1431
1432	143	1430
566	1432	1430
566	54	984
984	448	1431
566	984	1431
448	105	985
985	143	1432
448	985	1432
449	185	986
104	449	986
449	54	637
185	449	637
825	295	1433
185	825	1433
5	295	825
986	295	1304
104	986	1304
986	185	1433
295	986	1433
408	144	639
639	104	987
408	639	987
408	19	638
144	408	638
449	144	634
54	449	634
449	104	639
144	449	639
989	217	1695
218	989	1695
989	147	1434
217	989	1434
988	217	1439
39	988	1439
988	218	1695
217	988	1695
994	296	1436
218	994	1436
994	26	1435
296	994	1435
989	296	1456
147	989	1456
989	218	1436
296	989	1436
990	454	1438
145	990	1438
990	147	1437
454	990	1437
991	454	1003
19	991	1003
991	145	1438
454	991	1438
877	217	1440
145	877	1440
877	39	1439
217	877	1439
990	217	1434
147	990	1434
990	145	1440
217	990	1440
993	298	992
94	993	992
993	61	1441
298	993	1441
1448	450	1443
298	1448	1443
1448	39	1442
450	1448	1442
992	450	1291
94	992	1291
992	298	1443
450	992	1443
274	146	1446
1446	94	1444
274	1446	1444
297	274	873
873	8	1445
297	873	1445
146	274	297
993	146	950
61	993	950
993	94	1446
146	993	1446
995	207	1696
218	995	1696
995	61	1447
207	995	1447
994	207	947
26	994	947
994	218	1696
207	994	1696
988	298	1449
218	988	1449
988	39	1448
298	988	1448
995	298	1441
61	995	1441
995	218	1449
298	995	1449
640	343	1450
220	640	1450
640	99	996
343	640	996
997	343	1453
105	997	1453
997	220	1450
343	997	1450
455	451	998
998	220	1451
455	998	1451
26	451	455
451	99	640
640	220	998
451	640	998
453	206	999
999	219	1452
453	999	1452
453	99	641
206	453	641
452	206	615
12	452	615
452	219	999
206	452	999
1429	343	1000
219	1429	1000
1429	105	1453
343	1429	1453
996	453	1454
343	996	1454
99	453	996
1000	453	1452
219	1000	1452
1000	343	1454
453	1000	1454
642	299	1455
216	642	1455
642	147	1001
299	642	1001
1002	299	1458
105	1002	1458
1002	216	1455
299	1002	1455
454	216	635
635	19	1003
454	635	1003
642	454	1437
147	642	1437
216	454	642
1005	296	1004
220	1005	1004
1005	147	1456
296	1005	1456
1435	455	1457
296	1435	1457
26	455	1435
1004	455	1451
220	1004	1451
1004	296	1457
455	1004	1457
997	299	1459
220	997	1459
997	105	1458
299	997	1458
1005	299	1001
147	1005	1001
1005	220	1459
299	1005	1459
1008	344	1461
222	1008	1461
1008	107	1460
344	1008	1460
1006	344	1465
108	1006	1465
1006	222	1461
344	1006	1461
1464	646	1463
300	1464	1463
1464	222	1462
646	1464	1462
1007	646	1471
29	1007	1471
1007	300	1463
646	1007	1463
1008	300	1485
107	1008	1485
1008	222	1464
300	1008	1464
459	221	456
1009	456	1466
107	1009	1466
459	456	1009
643	459	1483
21	643	1483
221	459	643
1028	344	1010
221	1028	1010
1028	108	1465
344	1028	1465
1460	456	1467
344	1460	1467
1460	107	1466
456	1460	1466
456	221	1010
1010	344	1467
456	1010	1467
1470	457	1469
302	1470	1469
1470	227	1468
457	1470	1468
457	148	1011
1011	302	1469
457	1011	1469
1012	302	1473
108	1012	1473
1012	227	1470
302	1012	1470
649	301	645
227	649	645
649	14	644
301	649	644
457	301	668
148	457	668
645	457	1468
227	645	1468
301	457	645
458	481	1013
222	458	1013
148	481	458
1061	646	1472
481	1061	1472
1061	29	1471
646	1061	1471
1013	646	1462
222	1013	1462
1013	481	1472
646	1013	1472
1006	302	1014
222	1006	1014
1006	108	1473
302	1006	1473
458	302	1011
148	458	1011
458	222	1014
302	458	1014
1016	224	1697
225	1016	1697
1016	63	1474
224	1016	1474
1015	224	1019
44	1015	1019
1015	225	1697
224	1015	1697
1023	303	1476
225	1023	1476
1023	29	1475
303	1023	1475
1016	303	1055
63	1016	1055
1016	225	1476
303	1016	1476
1020	153	1018
106	1020	1018
1020	63	1477
153	1020	1477
223	153	310
1017	310	1512
15	1017	1512
223	310	1017
1018	223	1604
106	1018	1604
153	223	1018
1480	697	1479
224	1480	1479
1480	106	1478
697	1480	1478
1019	697	1602
44	1019	1602
1019	224	1479
697	1019	1479
1020	224	1474
63	1020	1474
1020	106	1480
224	1020	1480
1022	304	1482
157	1022	1482
1022	107	1481
304	1022	1481
1021	304	1487
44	1021	1487
1021	157	1482
304	1021	1482
1129	459	1484
157	1129	1484
1129	21	1483
459	1129	1483
1022	459	1009
107	1022	1009
1022	157	1484
459	1022	1484
1024	300	1486
225	1024	1486
1024	107	1485
300	1024	1485
1023	300	1007
29	1023	1007
1023	225	1486
300	1023	1486
1015	304	1488
225	1015	1488
1015	44	1487
304	1015	1487
1024	304	1481
107	1024	1481
1024	225	1488
304	1024	1488
461	149	758
156	461	758
461	45	647
149	461	647
460	149	462
21	460	462
758	460	1592
156	758	1592
149	460	758
1026	320	1490
226	1026	1490
1026	156	1489
320	1026	1489
320	6	1025
1025	226	1490
320	1025	1490
461	226	724
45	461	724
461	156	1026
226	461	1026
463	161	1027
108	463	1027
463	45	648
161	463	648
722	227	1491
161	722	1491
722	14	649
227	722	649
1027	227	1012
108	1027	1012
1027	161	1491
227	1027	1491
651	221	650
149	651	650
651	108	1028
221	651	1028
462	221	643
21	462	643
462	149	650
221	462	650
463	149	647
45	463	647
463	108	651
149	463	651
1029	465	1493
228	1029	1493
1029	229	1492
465	1029	1492
1030	465	1031
62	1030	1031
1030	228	1493
465	1030	1493
1033	464	1494
228	1033	1494
47	464	1033
1029	464	1500
229	1029	1500
1029	228	1494
464	1029	1494
469	305	653
229	469	653
469	28	652
305	469	652
465	305	662
662	62	1031
465	662	1031
653	465	1492
229	653	1492
305	465	653
1034	151	1032
109	1034	1032
1034	62	1495
151	1034	1495
661	466	1496
151	661	1496
20	466	661
1032	466	1067
109	1032	1067
1032	151	1496
466	1032	1496
1499	671	1498
228	1499	1498
1499	109	1497
671	1499	1497
1033	671	1527
47	1033	1527
1033	228	1498
671	1033	1498
1034	228	1030
62	1034	1030
1034	109	1499
228	1034	1499
656	306	655
154	656	655
656	110	654
306	656	654
467	306	658
47	467	658
655	467	1526
154	655	1526
306	467	655
468	154	482
14	468	482
656	468	1161
110	656	1161
154	468	656
470	331	657
229	470	657
110	331	470
469	331	714
28	469	714
469	229	657
331	469	657
464	306	1035
1035	229	1500
464	1035	1500
464	47	658
306	464	658
470	306	654
110	470	654
470	229	1035
306	470	1035
150	112	471
69	150	471
230	150	308
46	230	308
112	150	230
474	231	660
112	474	660
474	28	659
231	474	659
471	231	711
69	471	711
471	112	660
231	471	660
233	160	307
111	233	307
233	69	1036
160	233	1036
232	160	329
3	232	329
232	111	307
160	232	307
356	150	309
111	356	309
356	46	308
150	356	308
150	69	233
233	111	309
150	233	309
473	152	759
175	473	759
1037	473	1501
62	1037	1501
152	473	1037
472	152	475
46	472	475
472	175	759
152	472	759
777	151	760
175	777	760
777	20	661
151	777	661
1495	473	1038
151	1495	1038
1495	62	1501
473	1495	1501
473	175	760
760	151	1038
473	760	1038
476	305	663
112	476	663
476	62	662
305	476	662
474	305	652
28	474	652
474	112	663
305	474	663
152	112	230
230	46	475
152	230	475
476	152	1037
62	476	1037
112	152	476
1041	478	1503
172	1041	1503
1041	114	1502
478	1041	1502
478	64	1039
1039	172	1503
478	1039	1503
477	172	665
1040	665	1509
79	1040	1509
477	665	1040
1041	477	1518
114	1041	1518
172	477	1041
1043	311	1505
234	1043	1505
1043	114	1504
311	1043	1504
1042	311	1516
29	1042	1516
1042	234	1505
311	1042	1505
674	478	1506
234	674	1506
64	478	674
1043	478	1502
114	1043	1502
1043	234	1506
478	1043	1506
480	155	664
1044	664	1507
113	1044	1507
480	664	1044
1045	480	1510
64	1045	1510
155	480	1045
672	479	1046
155	672	1046
20	479	672
1725	664	1508
479	1725	1508
1725	113	1507
664	1725	1507
664	155	1046
1046	479	1508
664	1046	1508
666	775	1047
172	666	1047
113	775	666
1726	665	1698
775	1726	1698
1726	79	1509
665	1726	1509
665	172	1047
1047	775	1698
665	1047	1698
1039	480	1048
172	1039	1048
1039	64	1510
480	1039	1510
666	480	1044
113	666	1044
666	172	1048
480	666	1048
235	173	1049
1049	177	1511
235	1049	1511
1050	235	1513
63	1050	1513
173	235	1050
1051	173	1057
79	1051	1057
1051	177	1049
173	1051	1049
1053	345	1699
357	1053	1699
153	345	1053
1052	345	1514
177	1052	1514
1052	357	1699
345	1052	1699
1724	310	1700
357	1724	1700
1724	15	1512
310	1724	1512
310	153	1053
1053	357	1700
310	1053	1700
1477	235	1054
153	1477	1054
1477	63	1513
235	1477	1513
345	235	1511
1511	177	1514
345	1511	1514
345	153	1054
235	345	1054
1056	236	1701
303	1056	1701
1056	114	1515
236	1056	1515
1055	236	1520
63	1055	1520
1055	303	1701
236	1055	1701
1475	311	1517
303	1475	1517
1475	29	1516
311	1475	1516
1056	311	1504
114	1056	1504
1056	303	1517
311	1056	1517
1058	477	1519
173	1058	1519
1058	114	1518
477	1058	1518
1057	477	1040
79	1057	1040
1057	173	1519
477	1057	1519
1050	236	1521
173	1050	1521
1050	63	1520
236	1050	1520
1058	236	1515
114	1058	1515
1058	173	1521
236	1058	1521
1060	761	1523
483	1060	1523
1060	115	1522
761	1060	1522
761	148	1059
1059	483	1523
761	1059	1523
1063	667	1525
483	1063	1525
1063	47	1524
667	1063	1524
1060	667	1530
115	1060	1530
1060	483	1525
667	1060	1525
485	481	1062
115	485	1062
485	29	1061
481	485	1061
481	148	761
1062	761	1522
115	1062	1522
481	761	1062
670	301	669
154	670	669
670	148	668
301	670	668
482	301	644
14	482	644
482	154	669
301	482	669
1064	467	1702
483	1064	1702
1064	154	1526
467	1064	1526
467	47	1063
1063	483	1702
467	1063	1702
670	483	1059
148	670	1059
670	154	1064
483	670	1064
1066	484	1703
486	1066	1703
109	484	1066
1065	484	1529
64	1065	1529
1065	486	1703
484	1065	1703
1069	671	1528
486	1069	1528
1069	47	1527
671	1069	1527
1066	671	1497
109	1066	1497
1066	486	1528
671	1066	1528
466	155	673
673	109	1067
466	673	1067
466	20	672
155	466	672
484	155	1045
1045	64	1529
484	1045	1529
484	109	673
155	484	673
676	234	675
675	115	1068
676	675	1068
674	676	1532
64	674	1532
234	676	674
485	234	1042
29	485	1042
485	115	675
234	485	675
1070	667	1531
486	1070	1531
1070	115	1530
667	1070	1530
1069	667	1524
47	1069	1524
1069	486	1531
667	1069	1531
1065	676	1533
486	1065	1533
1065	64	1532
676	1065	1532
1070	676	1068
115	1070	1068
1070	486	1533
676	1070	1533
1072	488	1071
238	1072	1071
1072	76	1534
488	1072	1534
488	49	677
677	238	1071
488	677	1071
1078	312	1536
238	1078	1536
1078	30	1535
312	1078	1535
1072	312	1559
76	1072	1559
1072	238	1536
312	1072	1536
1075	314	1074
237	1075	1074
1075	76	1537
314	1075	1537
487	314	685
1073	685	1556
32	1073	1556
487	685	1073
1074	487	1580
237	1074	1580
314	487	1074
1116	488	1538
237	1116	1538
49	488	1116
1075	488	1534
76	1075	1534
1075	237	1538
488	1075	1538
1077	489	1704
503	1077	1704
1077	116	1539
489	1077	1539
489	49	1076
1076	503	1704
489	1076	1704
678	503	1114
13	678	1114
678	116	1077
503	678	1077
679	321	1540
238	679	1540
116	321	679
1078	321	1614
30	1078	1614
1078	238	1540
321	1078	1540
489	238	677
49	489	677
679	489	1539
116	679	1539
238	489	679
681	313	1080
1080	240	1541
681	1080	1541
681	66	680
313	681	680
683	490	1543
1543	313	1542
683	1543	1542
1079	683	1549
48	1079	1549
490	683	1079
1080	490	1561
240	1080	1561
1080	313	1543
490	1080	1543
1095	491	1081
240	1095	1081
1095	30	1544
491	1095	1544
1133	681	1545
491	1133	1545
66	681	1133
1081	681	1541
240	1081	1541
1081	491	1545
681	1081	1545
493	247	682
1082	682	1547
239	1082	1547
493	682	1082
493	66	1083
247	493	1083
1085	506	1546
492	1085	1546
247	506	1085
1084	506	1605
15	1084	1605
1084	492	1546
506	1084	1546
1727	682	1548
492	1727	1548
1727	239	1547
682	1727	1547
682	247	1085
1085	492	1548
682	1085	1548
1087	684	1705
780	1087	1705
313	684	1087
1086	684	1550
239	1086	1550
1086	780	1705
684	1086	1705
1733	683	1706
780	1733	1706
1733	48	1549
683	1733	1549
1087	683	1542
313	1087	1542
1087	780	1706
683	1087	1706
493	313	680
66	493	680
684	493	1082
1082	239	1550
684	1082	1550
313	493	684
762	495	1552
1552	315	1551
762	1552	1551
1088	762	1554
353	1088	1554
495	762	1088
1089	495	1557
76	1089	1557
1089	315	1552
495	1089	1552
1091	686	1553
494	1091	1553
315	686	1091
1090	686	1562
48	1090	1562
1090	494	1553
686	1090	1553
1731	762	1555
494	1731	1555
1731	353	1554
762	1731	1554
1091	762	1551
315	1091	1551
1091	494	1555
762	1091	1555
1093	763	1707
784	1093	1707
314	763	1093
1092	763	1558
353	1092	1558
1092	784	1707
763	1092	1707
1737	685	1708
784	1737	1708
1737	32	1556
685	1737	1556
685	314	1093
1093	784	1708
685	1093	1708
1537	495	1094
314	1537	1094
1537	76	1557
495	1537	1557
763	495	1088
1088	353	1558
763	1088	1558
763	314	1094
495	763	1094
1097	312	1560
240	1097	1560
1097	76	1559
312	1097	1559
1095	312	1535
30	1095	1535
1095	240	1560
312	1095	1560
1563	490	1096
315	1563	1096
1563	240	1561
490	1563	1561
686	490	1079
1079	48	1562
686	1079	1562
686	315	1096
490	686	1096
1097	315	1089
76	1097	1089
1097	240	1563
315	1097	1563
1100	346	1099
242	1100	1099
1100	77	1564
346	1100	1564
496	346	688
1098	688	1569
81	1098	1569
496	688	1098
1099	496	1575
242	1099	1575
346	496	1099
1110	497	1565
242	1110	1565
27	497	1110
1100	497	1583
77	1100	1583
1100	242	1565
497	1100	1565
499	317	687
1101	687	1567
241	1101	1567
499	687	1101
1102	499	1570
77	1102	1570
317	499	1102
1104	694	1566
498	1104	1566
317	694	1104
1103	694	1581
32	1103	1581
1103	498	1566
694	1103	1566
1729	687	1568
498	1729	1568
1729	241	1567
687	1729	1567
687	317	1104
1104	498	1568
687	1104	1568
1106	689	1709
782	1106	1709
346	689	1106
1105	689	1571
241	1105	1571
1105	782	1709
689	1105	1709
1735	688	1710
782	1735	1710
1735	81	1569
688	1735	1569
688	346	1106
1106	782	1710
688	1106	1710
1564	499	1107
346	1564	1107
1564	77	1570
499	1564	1570
689	499	1101
1101	241	1571
689	1101	1571
689	346	1107
499	689	1107
501	347	764
355	501	764
1108	501	1572
65	1108	1572
347	501	1108
500	347	691
81	500	691
500	355	764
347	500	764
786	316	765
355	786	765
786	1	690
316	786	690
1668	501	1109
316	1668	1109
1668	65	1572
501	1668	1572
501	355	765
765	316	1109
501	765	1109
1112	335	1574
242	1112	1574
1112	65	1573
335	1112	1573
1110	335	1666
27	1110	1666
1110	242	1574
335	1110	1574
1576	496	1111
347	1576	1111
1576	242	1575
496	1576	1575
691	496	1098
81	691	1098
691	347	1111
496	691	1111
1112	347	1108
65	1112	1108
1112	242	1576
347	1112	1576
693	243	692
165	693	692
693	49	1113
243	693	1113
502	243	695
27	502	695
502	165	692
243	502	692
739	503	1115
1115	165	1577
739	1115	1577
1114	739	1664
13	1114	1664
503	739	1114
693	503	1076
49	693	1076
693	165	1115
503	693	1115
1118	318	1579
237	1118	1579
1118	77	1578
318	1118	1578
1116	318	1584
49	1116	1584
1116	237	1579
318	1116	1579
1582	487	1117
317	1582	1117
1582	237	1580
487	1582	1580
694	487	1073
1073	32	1581
694	1073	1581
694	317	1117
487	694	1117
1118	317	1102
77	1118	1102
1118	237	1582
317	1118	1582
497	243	1119
1119	77	1583
497	1119	1583
497	27	695
243	497	695
318	243	1113
1113	49	1584
318	1113	1584
1119	318	1578
77	1119	1578
243	318	1119
1120	245	1121
118	1120	1121
1120	164	1585
245	1120	1585
1124	319	1587
245	1124	1587
1124	21	1586
319	1124	1586
1121	319	1141
118	1121	1141
1121	245	1587
319	1121	1587
1590	248	1589
244	1590	1589
1590	118	1588
248	1590	1588
1122	248	1139
13	1122	1139
1122	244	1589
248	1122	1589
1120	244	1656
164	1120	1656
1120	118	1590
244	1120	1590
348	334	1123
1123	156	1591
348	1123	1591
348	164	504
334	348	504
334	6	320
1123	320	1489
156	1123	1489
334	320	1123
1125	460	1593
245	1125	1593
1125	156	1592
460	1125	1592
460	21	1124
1124	245	1593
460	1124	1593
1585	348	1594
245	1585	1594
164	348	1585
1125	348	1591
156	1125	1591
1125	245	1594
348	1125	1594
1126	505	1127
117	1126	1127
1126	158	1595
505	1126	1595
696	505	1600
44	696	1600
696	117	1127
505	696	1127
1134	246	1597
117	1134	1597
1134	30	1596
246	1134	1596
1126	246	1622
158	1126	1622
1126	117	1597
246	1126	1597
1128	322	1599
157	1128	1599
1128	158	1598
322	1128	1598
1129	322	1620
21	1129	1620
1129	157	1599
322	1129	1599
1021	505	1601
157	1021	1601
1021	44	1600
505	1021	1600
1128	505	1595
158	1128	1595
1128	157	1601
505	1128	1601
1131	507	1711
508	1131	1711
106	507	1131
1130	507	1606
66	1130	1606
1130	508	1711
507	1130	1711
1135	697	1603
508	1135	1603
1135	44	1602
697	1135	1602
1131	697	1478
106	1131	1478
1131	508	1603
697	1131	1603
1132	223	1712
247	1132	1712
1132	106	1604
223	1132	1604
506	223	1017
1017	15	1605
506	1017	1605
506	247	1712
223	506	1712
507	247	1083
1083	66	1606
507	1083	1606
507	106	1132
247	507	1132
1609	698	1608
491	1609	1608
1609	117	1607
698	1609	1607
1133	698	1610
66	1133	1610
1133	491	1608
698	1133	1608
1134	491	1544
30	1134	1544
1134	117	1609
491	1134	1609
696	508	1136
117	696	1136
696	44	1135
508	696	1135
1130	698	1611
508	1130	1611
1130	66	1610
698	1130	1610
1136	698	1607
117	1136	1607
1136	508	1611
698	1136	1611
1138	349	1613
249	1138	1613
1138	116	1612
349	1138	1612
1137	349	1616
118	1137	1616
1137	249	1613
349	1137	1613
1143	321	1615
249	1143	1615
1143	30	1614
321	1143	1614
321	116	1138
1138	249	1615
321	1138	1615
678	248	1140
116	678	1140
678	13	1139
248	678	1139
1588	349	1617
248	1588	1617
1588	118	1616
349	1588	1616
1140	349	1612
116	1140	1612
1140	248	1617
349	1140	1617
1142	323	1619
319	1142	1619
1142	158	1618
323	1142	1618
1141	323	1623
118	1141	1623
1141	319	1619
323	1141	1619
1586	322	1621
319	1586	1621
1586	21	1620
322	1586	1620
1142	322	1598
158	1142	1598
1142	319	1621
322	1142	1621
1144	246	1713
249	1144	1713
1144	158	1622
246	1144	1622
1143	246	1596
30	1143	1596
1143	249	1713
246	1143	1713
1137	323	1624
249	1137	1624
1137	118	1623
323	1137	1623
1144	323	1618
158	1144	1618
1144	249	1624
323	1144	1624
509	120	510
51	509	510
509	71	699
120	509	699
159	120	703
703	9	700
159	703	700
510	159	530
51	510	530
120	159	510
122	119	702
702	51	701
122	702	701
511	122	528
6	511	528
119	122	511
509	119	735
71	509	735
509	51	702
119	509	702
734	67	766
71	734	766
2	67	734
399	120	704
67	399	704
399	9	703
120	399	703
766	120	699
71	766	699
766	67	704
120	766	704
1627	512	1626
350	1627	1626
1627	252	1625
512	1627	1625
1145	512	1147
50	1145	1147
1145	350	1626
512	1145	1626
1146	350	1150
70	1146	1150
1146	252	1627
350	1146	1627
707	324	1148
1148	252	1628
707	1148	1628
707	17	705
324	707	705
512	324	716
716	50	1147
512	716	1147
1148	512	1625
252	1148	1625
324	512	1148
514	255	706
121	514	706
514	50	1149
255	514	1149
513	255	715
14	513	715
513	121	706
255	513	706
730	350	1151
1151	121	1629
730	1151	1629
1150	730	1643
70	1150	1643
350	730	1150
514	350	1145
50	514	1145
514	121	1151
350	514	1151
326	250	1152
162	326	1152
68	250	326
1633	325	1631
250	1633	1631
1633	70	1630
325	1633	1630
325	162	1152
1152	250	1631
325	1152	1631
251	162	729
9	251	729
251	68	326
162	251	326
515	393	1153
252	515	1153
68	393	515
851	707	1632
393	851	1632
17	707	851
1153	707	1628
252	1153	1628
1153	393	1632
707	1153	1632
1146	250	1714
252	1146	1714
1146	70	1633
250	1146	1633
250	68	515
515	252	1714
250	515	1714
517	254	767
256	517	767
708	517	1154
1154	36	1634
708	1154	1634
254	517	708
516	254	519
28	516	519
516	256	767
254	516	767
524	327	710
256	524	710
524	17	709
327	524	709
517	327	577
577	36	1154
517	577	1154
517	256	710
327	517	710
1157	253	1715
330	1157	1715
1157	91	1635
253	1157	1635
253	69	518
518	330	1715
253	518	1715
1155	712	1637
328	1155	1637
1155	330	1636
712	1155	1636
1156	712	1639
36	1156	1639
1156	328	1637
712	1156	1637
1157	328	1257
91	1157	1257
1157	330	1155
328	1157	1155
187	160	1158
91	187	1158
187	3	329
160	187	329
1036	253	1638
160	1036	1638
69	253	1036
1158	253	1635
91	1158	1635
1158	160	1638
253	1158	1638
520	231	768
254	520	768
520	69	711
231	520	711
519	231	659
28	519	659
519	254	768
231	519	768
713	708	1159
330	713	1159
254	708	713
712	708	1634
1634	36	1639
712	1634	1639
1159	712	1636
330	1159	1636
708	712	1159
520	330	518
69	520	518
520	254	713
330	520	713
332	333	522
522	110	1160
332	522	1160
521	332	1640
50	521	1640
333	332	521
718	331	769
333	718	769
718	28	714
331	718	714
331	110	522
522	333	769
331	522	769
468	255	523
1161	523	1641
110	1161	1641
468	523	1161
468	14	715
255	468	715
1149	332	1162
255	1149	1162
1149	50	1640
332	1149	1640
1160	523	1642
332	1160	1642
1160	110	1641
523	1160	1641
523	255	1162
1162	332	1642
523	1162	1642
525	324	717
256	525	717
525	50	716
324	525	716
524	324	705
17	524	705
524	256	717
324	524	717
516	333	719
256	516	719
516	28	718
333	516	718
525	333	521
50	525	521
525	256	719
333	525	719
527	174	721
123	527	721
527	45	720
174	527	720
526	174	726
51	526	726
526	123	721
174	526	721
532	161	723
123	532	723
532	14	722
161	532	722
527	161	648
45	527	648
527	123	723
161	527	723
529	226	725
122	529	725
529	45	724
226	529	724
528	226	1025
6	528	1025
528	122	725
226	528	725
701	174	727
122	701	727
701	51	726
174	701	726
529	174	720
45	529	720
529	122	727
174	529	727
257	163	728
159	257	728
1163	257	1164
70	1163	1164
163	257	1163
530	163	731
51	530	731
530	159	728
163	530	728
700	162	531
159	700	531
700	9	729
162	700	729
257	162	325
1164	325	1630
70	1164	1630
257	325	1164
257	159	531
162	257	531
770	533	1165
121	770	1165
123	533	770
1645	730	1644
533	1645	1644
1645	70	1643
730	1645	1643
1165	730	1629
121	1165	1629
1165	533	1644
730	1165	1644
532	121	513
14	532	513
532	123	770
121	532	770
526	163	732
123	526	732
526	51	731
163	526	731
533	163	1163
1163	70	1645
533	1163	1645
533	123	732
163	533	732
1648	124	1716
127	1648	1716
1648	72	1646
124	1648	1646
534	258	1647
124	534	1647
534	6	733
258	534	733
1716	258	1193
127	1716	1193
1716	124	1647
258	1716	1647
1166	127	1192
4	1166	1192
1166	72	1648
127	1166	1648
745	71	771
72	745	771
745	2	734
71	745	734
736	119	772
124	736	772
736	71	735
119	736	735
534	119	511
6	534	511
534	124	772
119	534	772
771	124	1646
72	771	1646
771	71	736
124	771	736
738	535	1168
1168	259	1649
738	1168	1649
738	126	1167
535	738	1167
737	535	1652
167	737	1652
1168	737	1657
259	1168	1657
535	737	1168
1173	536	1169
259	1173	1169
1173	13	1650
536	1173	1650
1187	738	1651
536	1187	1651
126	738	1187
1169	738	1649
259	1169	1649
1169	536	1651
738	1169	1651
740	537	1170
126	740	1170
10	537	740
1682	535	1717
537	1682	1717
1682	167	1652
535	1682	1652
1170	535	1167
126	1170	1167
1170	537	1717
535	1170	1717
1655	538	1654
351	1655	1654
1655	336	1653
538	1655	1653
538	164	1171
1171	351	1654
538	1171	1654
1172	351	1174
167	1172	1174
1172	336	1655
351	1172	1655
743	334	773
336	743	773
6	334	743
538	334	504
164	538	504
773	538	1653
336	773	1653
334	538	773
1175	244	1718
259	1175	1718
1175	164	1656
244	1175	1656
1173	244	1122
13	1173	1122
1173	259	1718
244	1173	1718
1659	737	1658
351	1659	1658
1659	259	1657
737	1659	1657
737	167	1174
1174	351	1658
737	1174	1658
1175	351	1171
164	1175	1171
1175	259	1659
351	1175	1659
1176	540	1661
125	1176	1661
1176	166	1660
540	1176	1660
1177	540	1180
27	1177	1180
1177	125	1661
540	1177	1661
1670	539	1663
125	1670	1663
1670	22	1662
539	1670	1662
1176	539	1676
166	1176	1676
1176	125	1663
539	1176	1663
774	741	1179
165	774	1179
774	166	1178
741	774	1178
1674	739	1719
741	1674	1719
1674	13	1664
739	1674	1664
1179	739	1577
165	1179	1577
1179	741	1719
739	1179	1719
540	165	502
502	27	1180
540	502	1180
774	540	1660
166	774	1660
165	540	774
1183	261	1181
65	1183	1181
1183	52	1665
261	1183	1665
1671	335	1667
261	1671	1667
1671	27	1666
335	1671	1666
1181	335	1573
65	1181	1573
1181	261	1667
335	1181	1667
1669	316	1182
260	1669	1182
1669	65	1668
316	1669	1668
541	316	690
1	541	690
541	260	1182
316	541	1182
1183	260	1742
52	1183	1742
1183	65	1669
260	1183	1669
1740	125	1184
52	1740	1184
1740	22	1670
125	1740	1670
1177	261	1672
125	1177	1672
1177	27	1671
261	1177	1671
1184	261	1665
52	1184	1665
1184	125	1672
261	1184	1672
1186	542	1720
787	1186	1720
1186	126	1673
542	1186	1673
1185	542	1189
22	1185	1189
1185	787	1720
542	1185	1720
787	10	740
740	126	1186
787	740	1186
742	536	1188
166	742	1188
742	126	1187
536	742	1187
1650	741	1675
536	1650	1675
1650	13	1674
741	1650	1674
1188	741	1178
166	1188	1178
1188	536	1675
741	1188	1675
1190	539	1721
542	1190	1721
1190	166	1676
539	1190	1676
1189	539	1662
22	1189	1662
1189	542	1721
539	1189	1721
742	542	1673
126	742	1673
742	166	1190
542	742	1190
1679	543	1678
179	1679	1678
1679	127	1677
543	1679	1677
1191	543	1195
10	1191	1195
1191	179	1678
543	1191	1678
179	4	1192
1192	127	1679
179	1192	1679
1194	744	1681
258	1194	1681
1194	167	1680
744	1194	1680
744	127	1193
1193	258	1681
744	1193	1681
336	258	733
733	6	743
336	733	743
1194	336	1172
167	1194	1172
258	336	1194
537	543	1196
1196	167	1682
537	1196	1682
537	10	1195
543	537	1195
744	543	1677
127	744	1677
1196	744	1680
167	1196	1680
543	744	1196
1197	73	1198
4	1197	1198
1744	73	1197
72	73	544
544	2	745
72	544	745
1198	72	1166
4	1198	1166
73	72	1198


==> figures/Example3_u1.dat <==
0.5	0	0.00208062862150911
0.5	0.5	0.000156213190787382
0.25	0.25	0.00219192252029245
0	0	0
0.5	0	0.00208062862150911
0.25	0.25	0.00219192252029245
0.5	0	0.00208062862150911
1	0	0
0.75	0.25	0.00219192252029245
0.5	0.5	0.000156213190787382
0.5	0	0.00208062862150911
0.75	0.25	0.00219192252029245
0.75	0.25	0.00219192252029245
1	0.5	0
0.75	0.5	-0.00200100086444888
0.5	0.5	0.000156213190787382
0.75	0.25	0.00219192252029245
0.75	0.5	-0.00200100086444888
1	0	0
1	0.5	0
0.75	0.25	0.00219192252029245
0.75	0.75	-0.00151143612728957
1	0.5	0
1	0.75	0
0.875	0.875	0.00899926173686252
1	0.75	0
1	0.875	0
0.9375	0.9375	0.0114009865808143
1	0.875	0
1	0.9375	0
1	0.9375	0
1	1	0
0.96875	0.96875	0.00842002640654381
0.9375	0.9375	0.0114009865808143
1	0.9375	0
0.96875	0.96875	0.00842002640654381
0.875	0.875	0.00899926173686252
1	0.875	0
0.9375	0.9375	0.0114009865808143
0.75	0.75	-0.00151143612728957
1	0.75	0
0.875	0.875	0.00899926173686252
0.75	0.5	-0.00200100086444888
0.75	0.75	-0.00151143612728957
0.625	0.625	0.00032167271914554
0.5	0.5	0.000156213190787382
0.75	0.5	-0.00200100086444888
0.625	0.625	0.00032167271914554
1	0.5	0
0.75	0.75	-0.00151143612728957
0.75	0.5	-0.00200100086444888
0.625	0.75	-0.00355110046553525
0.625	0.875	0.00307236148800263
0.5625	0.8125	0.00539655717206231
0.5	0.75	-0.00248846243427468
0.625	0.75	-0.00355110046553525
0.5625	0.8125	0.00539655717206231
0.625	0.75	-0.00355110046553525
0.75	0.75	-0.00151143612728957
0.6875	0.8125	0.00699247323052435
0.625	0.875	0.00307236148800263
0.625	0.75	-0.00355110046553525
0.6875	0.8125	0.00699247323052435
0.5625	0.9375	0.0213537841505215
0.5	0.875	0.00636763794553276
0.5625	0.875	0.0017269778685885
0.625	0.875	0.00307236148800263
0.5625	0.9375	0.0213537841505215
0.5625	0.875	0.0017269778685885
0.5	0.9375	0.0187577842171454
0.5625	0.9375	0.0213537841505215
0.53125	0.96875	0.0418631250890852
0.5	1	0.0595381563817571
0.5	0.9375	0.0187577842171454
0.53125	0.96875	0.0418631250890852
0.5	0.875	0.00636763794553276
0.5625	0.9375	0.0213537841505215
0.5	0.9375	0.0187577842171454
0.5625	0.8125	0.00539655717206231
0.5	0.875	0.00636763794553276
0.5	0.8125	-0.00168269925109567
0.5	0.75	-0.00248846243427468
0.5625	0.8125	0.00539655717206231
0.5	0.8125	-0.00168269925109567
0.5625	0.8125	0.00539655717206231
0.625	0.875	0.00307236148800263
0.5625	0.875	0.0017269778685885
0.5	0.875	0.00636763794553276
0.5625	0.8125	0.00539655717206231
0.5625	0.875	0.0017269778685885
0.625	0.625	0.00032167271914554
0.5	0.75	-0.00248846243427468
0.5	0.625	-0.00380974360913749
0.5	0.5	0.000156213190787382
0.625	0.625	0.00032167271914554
0.5	0.625	-0.00380974360913749
0.625	0.625	0.00032167271914554
0.75	0.75	-0.00151143612728957
0.625	0.75	-0.00355110046553525
0.5	0.75	-0.00248846243427468
0.625	0.625	0.00032167271914554
0.625	0.75	-0.00355110046553525
0.75	0.875	0.00098841041666323
0.875	0.875	0.00899926173686252
0.8125	0.9375	0.0188056306080372
0.75	0.9375	0.0154522305107024
0.8125	0.9375	0.0188056306080372
0.78125	0.96875	0.032074445305093
0.75	1	0.0482355886498665
0.75	0.9375	0.0154522305107024
0.78125	0.96875	0.032074445305093
0.75	0.875	0.00098841041666323
0.8125	0.9375	0.0188056306080372
0.75	0.9375	0.0154522305107024
0.75	0.75	-0.00151143612728957
0.875	0.875	0.00899926173686252
0.75	0.875	0.00098841041666323
0.875	0.9375	0.0127196849654822
0.9375	0.9375	0.0114009865808143
0.90625	0.96875	0.0162584824971448
0.875	1	0.0265585851874531
0.875	0.9375	0.0127196849654822
0.90625	0.96875	0.0162584824971448
0.875	0.875	0.00899926173686252
0.9375	0.9375	0.0114009865808143
0.875	0.9375	0.0127196849654822
0.9375	1	0.0127922505513433
0.9375	0.9375	0.0114009865808143
0.96875	0.96875	0.00842002640654381
1	1	0
0.9375	1	0.0127922505513433
0.96875	0.96875	0.00842002640654381
0.9375	1	0.0127922505513433
0.875	1	0.0265585851874531
0.90625	0.96875	0.0162584824971448
0.9375	0.9375	0.0114009865808143
0.9375	1	0.0127922505513433
0.90625	0.96875	0.0162584824971448
0.8125	1	0.0371868515002368
0.8125	0.9375	0.0188056306080372
0.84375	0.96875	0.0266046003024862
0.875	1	0.0265585851874531
0.8125	1	0.0371868515002368
0.84375	0.96875	0.0266046003024862
0.8125	1	0.0371868515002368
0.75	1	0.0482355886498665
0.78125	0.96875	0.032074445305093
0.8125	0.9375	0.0188056306080372
0.8125	1	0.0371868515002368
0.78125	0.96875	0.032074445305093
0.8125	0.9375	0.0188056306080372
0.875	0.875	0.00899926173686252
0.875	0.9375	0.0127196849654822
0.875	0.9375	0.0127196849654822
0.875	1	0.0265585851874531
0.84375	0.96875	0.0266046003024862
0.8125	0.9375	0.0188056306080372
0.875	0.9375	0.0127196849654822
0.84375	0.96875	0.0266046003024862
0.625	0.9375	0.0178181661280205
0.6875	0.9375	0.0214498895112525
0.65625	0.96875	0.0397559725603072
0.625	1	0.0576695368208332
0.625	0.9375	0.0178181661280205
0.65625	0.96875	0.0397559725603072
0.625	0.875	0.00307236148800263
0.6875	0.9375	0.0214498895112525
0.625	0.9375	0.0178181661280205
0.6875	1	0.0528659225039267
0.6875	0.9375	0.0214498895112525
0.71875	0.96875	0.0385146949682079
0.75	1	0.0482355886498665
0.6875	1	0.0528659225039267
0.71875	0.96875	0.0385146949682079
0.6875	1	0.0528659225039267
0.625	1	0.0576695368208332
0.65625	0.96875	0.0397559725603072
0.6875	0.9375	0.0214498895112525
0.6875	1	0.0528659225039267
0.65625	0.96875	0.0397559725603072
0.5625	1	0.0584270572963647
0.5625	0.9375	0.0213537841505215
0.59375	0.96875	0.0420340416927912
0.625	1	0.0576695368208332
0.5625	1	0.0584270572963647
0.59375	0.96875	0.0420340416927912
0.5625	1	0.0584270572963647
0.5	1	0.0595381563817571
0.53125	0.96875	0.0418631250890852
0.5625	0.9375	0.0213537841505215
0.5625	1	0.0584270572963647
0.53125	0.96875	0.0418631250890852
0.5625	0.9375	0.0213537841505215
0.625	0.875	0.00307236148800263
0.625	0.9375	0.0178181661280205
0.625	0.9375	0.0178181661280205
0.625	1	0.0576695368208332
0.59375	0.96875	0.0420340416927912
0.5625	0.9375	0.0213537841505215
0.625	0.9375	0.0178181661280205
0.59375	0.96875	0.0420340416927912
0.75	0.875	0.00098841041666323
0.625	0.875	0.00307236148800263
0.6875	0.8125	0.00699247323052435
0.75	0.75	-0.00151143612728957
0.75	0.875	0.00098841041666323
0.6875	0.8125	0.00699247323052435
0.6875	0.9375	0.0214498895112525
0.75	0.875	0.00098841041666323
0.75	0.9375	0.0154522305107024
0.75	0.9375	0.0154522305107024
0.75	1	0.0482355886498665
0.71875	0.96875	0.0385146949682079
0.6875	0.9375	0.0214498895112525
0.75	0.9375	0.0154522305107024
0.71875	0.96875	0.0385146949682079
0.625	0.875	0.00307236148800263
0.75	0.875	0.00098841041666323
0.6875	0.9375	0.0214498895112525
0.25	0.875	0.000988410416663254
0.375	0.875	0.00307236148800267
0.3125	0.9375	0.0214498895112525
0.25	0.9375	0.0154522305107025
0.3125	0.9375	0.0214498895112525
0.28125	0.96875	0.0385146949682079
0.25	1	0.0482355886498664
0.25	0.9375	0.0154522305107025
0.28125	0.96875	0.0385146949682079
0.25	0.875	0.000988410416663254
0.3125	0.9375	0.0214498895112525
0.25	0.9375	0.0154522305107025
0.25	0.875	0.000988410416663254
0.25	0.75	-0.00151143612728961
0.3125	0.8125	0.00699247323052434
0.375	0.875	0.00307236148800267
0.25	0.875	0.000988410416663254
0.3125	0.8125	0.00699247323052434
0.375	0.9375	0.0178181661280205
0.4375	0.9375	0.0213537841505216
0.40625	0.96875	0.0420340416927912
0.375	1	0.0576695368208332
0.375	0.9375	0.0178181661280205
0.40625	0.96875	0.0420340416927912
0.375	0.875	0.00307236148800267
0.4375	0.9375	0.0213537841505216
0.375	0.9375	0.0178181661280205
0.4375	1	0.0584270572963647
0.4375	0.9375	0.0213537841505216
0.46875	0.96875	0.0418631250890852
0.5	1	0.0595381563817571
0.4375	1	0.0584270572963647
0.46875	0.96875	0.0418631250890852
0.4375	1	0.0584270572963647
0.375	1	0.0576695368208332
0.40625	0.96875	0.0420340416927912
0.4375	0.9375	0.0213537841505216
0.4375	1	0.0584270572963647
0.40625	0.96875	0.0420340416927912
0.3125	1	0.0528659225039267
0.3125	0.9375	0.0214498895112525
0.34375	0.96875	0.0397559725603072
0.375	1	0.0576695368208332
0.3125	1	0.0528659225039267
0.34375	0.96875	0.0397559725603072
0.3125	1	0.0528659225039267
0.25	1	0.0482355886498664
0.28125	0.96875	0.0385146949682079
0.3125	0.9375	0.0214498895112525
0.3125	1	0.0528659225039267
0.28125	0.96875	0.0385146949682079
0.3125	0.9375	0.0214498895112525
0.375	0.875	0.00307236148800267
0.375	0.9375	0.0178181661280205
0.375	0.9375	0.0178181661280205
0.375	1	0.0576695368208332
0.34375	0.96875	0.0397559725603072
0.3125	0.9375	0.0214498895112525
0.375	0.9375	0.0178181661280205
0.34375	0.96875	0.0397559725603072
0.125	0.9375	0.0127196849654823
0.1875	0.9375	0.0188056306080373
0.15625	0.96875	0.0266046003024862
0.125	1	0.0265585851874531
0.125	0.9375	0.0127196849654823
0.15625	0.96875	0.0266046003024862
0.125	0.875	0.00899926173686255
0.1875	0.9375	0.0188056306080373
0.125	0.9375	0.0127196849654823
0.1875	1	0.0371868515002367
0.1875	0.9375	0.0188056306080373
0.21875	0.96875	0.032074445305093
0.25	1	0.0482355886498664
0.1875	1	0.0371868515002367
0.21875	0.96875	0.032074445305093
0.1875	1	0.0371868515002367
0.125	1	0.0265585851874531
0.15625	0.96875	0.0266046003024862
0.1875	0.9375	0.0188056306080373
0.1875	1	0.0371868515002367
0.15625	0.96875	0.0266046003024862
0.0625	1	0.0127922505513433
0.0625	0.9375	0.0114009865808143
0.09375	0.96875	0.0162584824971449
0.125	1	0.0265585851874531
0.0625	1	0.0127922505513433
0.09375	0.96875	0.0162584824971449
0.0625	1	0.0127922505513433
0	1	0
0.03125	0.96875	0.00842002640654382
0.0625	0.9375	0.0114009865808143
0.0625	1	0.0127922505513433
0.03125	0.96875	0.00842002640654382
0.0625	0.9375	0.0114009865808143
0.125	0.875	0.00899926173686255
0.125	0.9375	0.0127196849654823
0.125	0.9375	0.0127196849654823
0.125	1	0.0265585851874531
0.09375	0.96875	0.0162584824971449
0.0625	0.9375	0.0114009865808143
0.125	0.9375	0.0127196849654823
0.09375	0.96875	0.0162584824971449
0.125	0.875	0.00899926173686255
0.25	0.75	-0.00151143612728961
0.25	0.875	0.000988410416663254
0.1875	0.9375	0.0188056306080373
0.25	0.875	0.000988410416663254
0.25	0.9375	0.0154522305107025
0.25	0.9375	0.0154522305107025
0.25	1	0.0482355886498664
0.21875	0.96875	0.032074445305093
0.1875	0.9375	0.0188056306080373
0.25	0.9375	0.0154522305107025
0.21875	0.96875	0.032074445305093
0.125	0.875	0.00899926173686255
0.25	0.875	0.000988410416663254
0.1875	0.9375	0.0188056306080373
0.375	0.625	0.00032167271914553
0.5	0.75	-0.00248846243427468
0.375	0.75	-0.00355110046553528
0.25	0.75	-0.00151143612728961
0.375	0.625	0.00032167271914553
0.375	0.75	-0.00355110046553528
0.375	0.625	0.00032167271914553
0.5	0.5	0.000156213190787382
0.5	0.625	-0.00380974360913749
0.5	0.75	-0.00248846243427468
0.375	0.625	0.00032167271914553
0.5	0.625	-0.00380974360913749
0.4375	0.8125	0.00539655717206231
0.5	0.875	0.00636763794553276
0.4375	0.875	0.00172697786858854
0.375	0.875	0.00307236148800267
0.4375	0.8125	0.00539655717206231
0.4375	0.875	0.00172697786858854
0.4375	0.8125	0.00539655717206231
0.5	0.75	-0.00248846243427468
0.5	0.8125	-0.00168269925109567
0.5	0.875	0.00636763794553276
0.4375	0.8125	0.00539655717206231
0.5	0.8125	-0.00168269925109567
0.4375	0.9375	0.0213537841505216
0.5	0.875	0.00636763794553276
0.5	0.9375	0.0187577842171454
0.5	0.9375	0.0187577842171454
0.5	1	0.0595381563817571
0.46875	0.96875	0.0418631250890852
0.4375	0.9375	0.0213537841505216
0.5	0.9375	0.0187577842171454
0.46875	0.96875	0.0418631250890852
0.4375	0.9375	0.0213537841505216
0.375	0.875	0.00307236148800267
0.4375	0.875	0.00172697786858854
0.5	0.875	0.00636763794553276
0.4375	0.9375	0.0213537841505216
0.4375	0.875	0.00172697786858854
0.375	0.75	-0.00355110046553528
0.375	0.875	0.00307236148800267
0.3125	0.8125	0.00699247323052434
0.25	0.75	-0.00151143612728961
0.375	0.75	-0.00355110046553528
0.3125	0.8125	0.00699247323052434
0.375	0.75	-0.00355110046553528
0.5	0.75	-0.00248846243427468
0.4375	0.8125	0.00539655717206231
0.375	0.875	0.00307236148800267
0.375	0.75	-0.00355110046553528
0.4375	0.8125	0.00539655717206231
0.25	0.75	-0.00151143612728961
0	0.5	0
0.25	0.5	-0.00200100086444888
0.25	0.5	-0.00200100086444888
0.5	0.5	0.000156213190787382
0.375	0.625	0.00032167271914553
0.25	0.75	-0.00151143612728961
0.25	0.5	-0.00200100086444888
0.375	0.625	0.00032167271914553
0	0.75	0
0.25	0.75	-0.00151143612728961
0.125	0.875	0.00899926173686255
0	0.875	0
0.125	0.875	0.00899926173686255
0.0625	0.9375	0.0114009865808143
0	0.9375	0
0.0625	0.9375	0.0114009865808143
0.03125	0.96875	0.00842002640654382
0	1	0
0	0.9375	0
0.03125	0.96875	0.00842002640654382
0	0.875	0
0.0625	0.9375	0.0114009865808143
0	0.9375	0
0	0.75	0
0.125	0.875	0.00899926173686255
0	0.875	0
0	0.5	0
0.25	0.75	-0.00151143612728961
0	0.75	0
0	0.5	0
0	0	0
0.25	0.25	0.00219192252029245
0.25	0.25	0.00219192252029245
0.5	0.5	0.000156213190787382
0.25	0.5	-0.00200100086444888
0	0.5	0
0.25	0.25	0.00219192252029245
0.25	0.5	-0.00200100086444888


==> figures/Example3_u2.dat <==
0.25	0.25	4.71091970401722e-05
0.5	0	0.000261049520420547
0.5	0.25	3.90032074881617e-05
0.5	0.25	3.90032074881617e-05
0.5	0.5	7.20412626240635e-05
0.375	0.375	0.000343327541535687
0.25	0.25	4.71091970401722e-05
0.5	0.25	3.90032074881617e-05
0.375	0.375	0.000343327541535687
0	0	0
0.5	0	0.000261049520420547
0.25	0.25	4.71091970401722e-05
0.5	0	0.000261049520420547
1	0	0
0.75	0.25	4.74043155651088e-05
0.5	0.25	3.90032074881617e-05
0.75	0.25	4.74043155651088e-05
0.625	0.375	0.000343545843461516
0.5	0.5	7.20412626240635e-05
0.5	0.25	3.90032074881617e-05
0.625	0.375	0.000343545843461516
0.5	0	0.000261049520420547
0.75	0.25	4.74043155651088e-05
0.5	0.25	3.90032074881617e-05
0.75	0.5	0.000101970529991594
0.75	0.25	4.74043155651088e-05
0.875	0.375	0.000187728014536326
0.875	0.375	0.000187728014536326
1	0.5	0
0.875	0.5	1.22599609272069e-06
0.75	0.5	0.000101970529991594
0.875	0.375	0.000187728014536326
0.875	0.5	1.22599609272069e-06
0.625	0.375	0.000343545843461516
0.75	0.5	0.000101970529991594
0.625	0.5	-1.81188328948517e-06
0.5	0.5	7.20412626240635e-05
0.625	0.375	0.000343545843461516
0.625	0.5	-1.81188328948517e-06
0.75	0.25	4.74043155651088e-05
0.75	0.5	0.000101970529991594
0.625	0.375	0.000343545843461516
0.75	0.25	4.74043155651088e-05
1	0	0
1	0.25	0
1	0.25	0
1	0.5	0
0.875	0.375	0.000187728014536326
0.75	0.25	4.74043155651088e-05
1	0.25	0
0.875	0.375	0.000187728014536326
0.875	0.6875	0.000847263496284592
0.9375	0.6875	0.000418326661652731
0.90625	0.71875	0.000984649699212057
0.90625	0.71875	0.000984649699212057
0.875	0.75	0.00159769450303215
0.875	0.71875	0.00111430580384859
0.875	0.6875	0.000847263496284592
0.90625	0.71875	0.000984649699212057
0.875	0.71875	0.00111430580384859
0.875	0.6875	0.000847263496284592
0.875	0.625	0.000321444056371558
0.90625	0.65625	0.000640833551814857
0.9375	0.6875	0.000418326661652731
0.875	0.6875	0.000847263496284592
0.90625	0.65625	0.000640833551814857
0.9375	0.75	0.000840673132686122
0.9375	0.6875	0.000418326661652731
0.96875	0.71875	0.000419737511993502
1	0.75	0
0.9375	0.75	0.000840673132686122
0.96875	0.71875	0.000419737511993502
0.90625	0.71875	0.000984649699212057
0.9375	0.75	0.000840673132686122
0.90625	0.75	0.00116044956439883
0.875	0.75	0.00159769450303215
0.90625	0.71875	0.000984649699212057
0.90625	0.75	0.00116044956439883
0.9375	0.6875	0.000418326661652731
0.9375	0.75	0.000840673132686122
0.90625	0.71875	0.000984649699212057
0.8125	0.75	0.00222489970538829
0.8125	0.6875	0.00117556427224554
0.84375	0.71875	0.00155451571611071
0.84375	0.71875	0.00155451571611071
0.875	0.75	0.00159769450303215
0.84375	0.75	0.00184146397713257
0.8125	0.75	0.00222489970538829
0.84375	0.71875	0.00155451571611071
0.84375	0.75	0.00184146397713257
0.78125	0.71875	0.00222339027502159
0.8125	0.75	0.00222489970538829
0.78125	0.75	0.00234557701373582
0.75	0.75	0.00290063271189521
0.78125	0.71875	0.00222339027502159
0.78125	0.75	0.00234557701373582
0.8125	0.6875	0.00117556427224554
0.8125	0.75	0.00222489970538829
0.78125	0.71875	0.00222339027502159
0.84375	0.65625	0.000822709313293627
0.875	0.6875	0.000847263496284592
0.84375	0.6875	0.000914656199972374
0.8125	0.6875	0.00117556427224554
0.84375	0.65625	0.000822709313293627
0.84375	0.6875	0.000914656199972374
0.875	0.625	0.000321444056371558
0.875	0.6875	0.000847263496284592
0.84375	0.65625	0.000822709313293627
0.84375	0.71875	0.00155451571611071
0.875	0.6875	0.000847263496284592
0.875	0.71875	0.00111430580384859
0.875	0.75	0.00159769450303215
0.84375	0.71875	0.00155451571611071
0.875	0.71875	0.00111430580384859
0.84375	0.71875	0.00155451571611071
0.8125	0.6875	0.00117556427224554
0.84375	0.6875	0.000914656199972374
0.875	0.6875	0.000847263496284592
0.84375	0.71875	0.00155451571611071
0.84375	0.6875	0.000914656199972374
0.9375	0.5625	0.000108298585136269
1	0.625	0
0.9375	0.625	0.000149628814829482
0.875	0.625	0.000321444056371558
0.9375	0.5625	0.000108298585136269
0.9375	0.625	0.000149628814829482
1	0.5	0
1	0.625	0
0.9375	0.5625	0.000108298585136269
1	0.6875	0
0.9375	0.6875	0.000418326661652731
0.96875	0.65625	0.000148465908613814
1	0.625	0
1	0.6875	0
0.96875	0.65625	0.000148465908613814
1	0.6875	0
1	0.75	0
0.96875	0.71875	0.000419737511993502
0.9375	0.6875	0.000418326661652731
1	0.6875	0
0.96875	0.71875	0.000419737511993502
0.9375	0.625	0.000149628814829482
0.9375	0.6875	0.000418326661652731
0.90625	0.65625	0.000640833551814857
0.875	0.625	0.000321444056371558
0.9375	0.625	0.000149628814829482
0.90625	0.65625	0.000640833551814857
0.9375	0.625	0.000149628814829482
1	0.625	0
0.96875	0.65625	0.000148465908613814
0.9375	0.6875	0.000418326661652731
0.9375	0.625	0.000149628814829482
0.96875	0.65625	0.000148465908613814
0.9375	0.84375	0.00208432910482222
0.96875	0.84375	0.00103332710947431
0.953125	0.859375	0.00188609532619697
0.9375	0.875	0.0028037757918891
0.9375	0.84375	0.00208432910482222
0.953125	0.859375	0.00188609532619697
0.9375	0.84375	0.00208432910482222
0.9375	0.8125	0.00133937170080882
0.953125	0.828125	0.00145736621444658
0.96875	0.84375	0.00103332710947431
0.9375	0.84375	0.00208432910482222
0.953125	0.828125	0.00145736621444658
0.984375	0.859375	0.000679964274649799
0.96875	0.875	0.00142471768512812
0.96875	0.859375	0.00121232467131686
0.96875	0.84375	0.00103332710947431
0.984375	0.859375	0.000679964274649799
0.96875	0.859375	0.00121232467131686
0.984375	0.859375	0.000679964274649799
1	0.875	0
0.984375	0.875	0.00071177226402392
0.96875	0.875	0.00142471768512812
0.984375	0.859375	0.000679964274649799
0.984375	0.875	0.00071177226402392
0.953125	0.859375	0.00188609532619697
0.96875	0.875	0.00142471768512812
0.953125	0.875	0.00203201788360177
0.9375	0.875	0.0028037757918891
0.953125	0.859375	0.00188609532619697
0.953125	0.875	0.00203201788360177
0.953125	0.859375	0.00188609532619697
0.96875	0.84375	0.00103332710947431
0.96875	0.859375	0.00121232467131686
0.96875	0.875	0.00142471768512812
0.953125	0.859375	0.00188609532619697
0.96875	0.859375	0.00121232467131686
0.921875	0.859375	0.00310091649303592
0.90625	0.875	0.00419629518069253
0.90625	0.859375	0.00350401550504043
0.90625	0.84375	0.00300430461911352
0.921875	0.859375	0.00310091649303592
0.90625	0.859375	0.00350401550504043
0.921875	0.859375	0.00310091649303592
0.9375	0.875	0.0028037757918891
0.921875	0.875	0.00341073307136249
0.90625	0.875	0.00419629518069253
0.921875	0.859375	0.00310091649303592
0.921875	0.875	0.00341073307136249
0.890625	0.859375	0.00423667219830496
0.90625	0.875	0.00419629518069253
0.890625	0.875	0.00468257398916677
0.875	0.875	0.00535684580330545
0.890625	0.859375	0.00423667219830496
0.890625	0.875	0.00468257398916677
0.890625	0.859375	0.00423667219830496
0.90625	0.84375	0.00300430461911352
0.90625	0.859375	0.00350401550504043
0.90625	0.875	0.00419629518069253
0.890625	0.859375	0.00423667219830496
0.90625	0.859375	0.00350401550504043
0.9375	0.84375	0.00208432910482222
0.90625	0.84375	0.00300430461911352
0.921875	0.828125	0.00222756252421846
0.9375	0.8125	0.00133937170080882
0.9375	0.84375	0.00208432910482222
0.921875	0.828125	0.00222756252421846
0.9375	0.84375	0.00208432910482222
0.9375	0.875	0.0028037757918891
0.921875	0.859375	0.00310091649303592
0.90625	0.84375	0.00300430461911352
0.9375	0.84375	0.00208432910482222
0.921875	0.859375	0.00310091649303592
0.96875	0.78125	0.000555429053078487
1	0.8125	0
0.96875	0.8125	0.000678915531263164
0.9375	0.8125	0.00133937170080882
0.96875	0.78125	0.000555429053078487
0.96875	0.8125	0.000678915531263164
1	0.75	0
1	0.8125	0
0.96875	0.78125	0.000555429053078487
1	0.84375	0
0.96875	0.84375	0.00103332710947431
0.984375	0.828125	0.000373474964937411
1	0.8125	0
1	0.84375	0
0.984375	0.828125	0.000373474964937411
1	0.84375	0
1	0.875	0
0.984375	0.859375	0.000679964274649799
0.96875	0.84375	0.00103332710947431
1	0.84375	0
0.984375	0.859375	0.000679964274649799
0.96875	0.8125	0.000678915531263164
0.96875	0.84375	0.00103332710947431
0.953125	0.828125	0.00145736621444658
0.9375	0.8125	0.00133937170080882
0.96875	0.8125	0.000678915531263164
0.953125	0.828125	0.00145736621444658
0.96875	0.8125	0.000678915531263164
1	0.8125	0
0.984375	0.828125	0.000373474964937411
0.96875	0.84375	0.00103332710947431
0.96875	0.8125	0.000678915531263164
0.984375	0.828125	0.000373474964937411
0.984375	0.921875	0.00107661619077235
0.96875	0.9375	0.00252823123546592
0.96875	0.921875	0.00203005929383245
0.96875	0.90625	0.00178432457678394
0.984375	0.921875	0.00107661619077235
0.96875	0.921875	0.00203005929383245
0.984375	0.921875	0.00107661619077235
1	0.9375	0
0.984375	0.9375	0.00123342732496929
0.96875	0.9375	0.00252823123546592
0.984375	0.921875	0.00107661619077235
0.984375	0.9375	0.00123342732496929
0.953125	0.921875	0.00312433739547513
0.96875	0.9375	0.00252823123546592
0.953125	0.9375	0.00361812665540993
0.9375	0.9375	0.00488774271911957
0.953125	0.921875	0.00312433739547513
0.953125	0.9375	0.00361812665540993
0.953125	0.921875	0.00312433739547513
0.96875	0.90625	0.00178432457678394
0.96875	0.921875	0.00203005929383245
0.96875	0.9375	0.00252823123546592
0.953125	0.921875	0.00312433739547513
0.96875	0.921875	0.00203005929383245
1	0.90625	0
0.96875	0.90625	0.00178432457678394
0.984375	0.890625	0.000808610015540755
1	0.875	0
1	0.90625	0
0.984375	0.890625	0.000808610015540755
1	0.90625	0
1	0.9375	0
0.984375	0.921875	0.00107661619077235
0.96875	0.90625	0.00178432457678394
1	0.90625	0
0.984375	0.921875	0.00107661619077235
0.984375	0.953125	0.0014439215720554
1	0.96875	0
0.984375	0.96875	0.00166830202863207
0.96875	0.96875	0.00333020434808619
0.984375	0.953125	0.0014439215720554
0.984375	0.96875	0.00166830202863207
0.984375	0.953125	0.0014439215720554
1	0.9375	0
1	0.953125	0
1	0.96875	0
0.984375	0.953125	0.0014439215720554
1	0.953125	0
1	0.984375	0
0.984375	0.984375	0.00201584026979748
0.9921875	0.9765625	0.000847512242274007
1	0.96875	0
1	0.984375	0
0.9921875	0.9765625	0.000847512242274007
1	0.984375	0
1	1	0
0.9921875	0.9921875	0.0011861323567017
0.984375	0.984375	0.00201584026979748
1	0.984375	0
0.9921875	0.9921875	0.0011861323567017
0.984375	0.96875	0.00166830202863207
0.984375	0.984375	0.00201584026979748
0.9765625	0.9765625	0.00290563568057702
0.96875	0.96875	0.00333020434808619
0.984375	0.96875	0.00166830202863207
0.9765625	0.9765625	0.00290563568057702
0.984375	0.96875	0.00166830202863207
1	0.96875	0
0.9921875	0.9765625	0.000847512242274007
0.984375	0.984375	0.00201584026979748
0.984375	0.96875	0.00166830202863207
0.9921875	0.9765625	0.000847512242274007
0.96875	0.953125	0.00282022299345446
0.953125	0.953125	0.00437953266538994
0.9609375	0.9453125	0.00331850214071115
0.96875	0.9375	0.00252823123546592
0.96875	0.953125	0.00282022299345446
0.9609375	0.9453125	0.00331850214071115
0.96875	0.953125	0.00282022299345446
0.96875	0.96875	0.00333020434808619
0.9609375	0.9609375	0.00395475339231933
0.953125	0.953125	0.00437953266538994
0.96875	0.953125	0.00282022299345446
0.9609375	0.9609375	0.00395475339231933
0.953125	0.9375	0.00361812665540993
0.953125	0.953125	0.00437953266538994
0.9453125	0.9453125	0.00480783981049059
0.9375	0.9375	0.00488774271911957
0.953125	0.9375	0.00361812665540993
0.9453125	0.9453125	0.00480783981049059
0.953125	0.9375	0.00361812665540993
0.96875	0.9375	0.00252823123546592
0.9609375	0.9453125	0.00331850214071115
0.953125	0.953125	0.00437953266538994
0.953125	0.9375	0.00361812665540993
0.9609375	0.9453125	0.00331850214071115
0.984375	0.953125	0.0014439215720554
0.96875	0.9375	0.00252823123546592
0.984375	0.9375	0.00123342732496929
1	0.9375	0
0.984375	0.953125	0.0014439215720554
0.984375	0.9375	0.00123342732496929
0.984375	0.953125	0.0014439215720554
0.96875	0.96875	0.00333020434808619
0.96875	0.953125	0.00282022299345446
0.96875	0.9375	0.00252823123546592
0.984375	0.953125	0.0014439215720554
0.96875	0.953125	0.00282022299345446
0.9375	0.90625	0.00354308393055839
0.90625	0.90625	0.00532743664910961
0.921875	0.890625	0.00403043716188968
0.921875	0.890625	0.00403043716188968
0.9375	0.875	0.0028037757918891
0.9375	0.890625	0.0030372923028655
0.9375	0.90625	0.00354308393055839
0.921875	0.890625	0.00403043716188968
0.9375	0.890625	0.0030372923028655
0.921875	0.921875	0.00527110970019867
0.9375	0.90625	0.00354308393055839
0.9375	0.921875	0.00403591057854526
0.9375	0.9375	0.00488774271911957
0.921875	0.921875	0.00527110970019867
0.9375	0.921875	0.00403591057854526
0.90625	0.90625	0.00532743664910961
0.9375	0.90625	0.00354308393055839
0.921875	0.921875	0.00527110970019867
0.90625	0.890625	0.00457795864487855
0.890625	0.890625	0.0054533535894261
0.8984375	0.8828125	0.0047996924403564
0.90625	0.875	0.00419629518069253
0.90625	0.890625	0.00457795864487855
0.8984375	0.8828125	0.0047996924403564
0.90625	0.890625	0.00457795864487855
0.90625	0.90625	0.00532743664910961
0.8984375	0.8984375	0.00550213114874817
0.890625	0.890625	0.0054533535894261
0.90625	0.890625	0.00457795864487855
0.8984375	0.8984375	0.00550213114874817
0.890625	0.875	0.00468257398916677
0.890625	0.890625	0.0054533535894261
0.8828125	0.8828125	0.00558668090100411
0.875	0.875	0.00535684580330545
0.890625	0.875	0.00468257398916677
0.8828125	0.8828125	0.00558668090100411
0.890625	0.875	0.00468257398916677
0.90625	0.875	0.00419629518069253
0.8984375	0.8828125	0.0047996924403564
0.890625	0.890625	0.0054533535894261
0.890625	0.875	0.00468257398916677
0.8984375	0.8828125	0.0047996924403564
0.921875	0.890625	0.00403043716188968
0.90625	0.875	0.00419629518069253
0.921875	0.875	0.00341073307136249
0.9375	0.875	0.0028037757918891
0.921875	0.890625	0.00403043716188968
0.921875	0.875	0.00341073307136249
0.921875	0.890625	0.00403043716188968
0.90625	0.90625	0.00532743664910961
0.90625	0.890625	0.00457795864487855
0.90625	0.875	0.00419629518069253
0.921875	0.890625	0.00403043716188968
0.90625	0.890625	0.00457795864487855
0.953125	0.890625	0.00236061684352527
0.96875	0.875	0.00142471768512812
0.96875	0.890625	0.00152812704194717
0.96875	0.90625	0.00178432457678394
0.953125	0.890625	0.00236061684352527
0.96875	0.890625	0.00152812704194717
0.953125	0.890625	0.00236061684352527
0.9375	0.875	0.0028037757918891
0.953125	0.875	0.00203201788360177
0.96875	0.875	0.00142471768512812
0.953125	0.890625	0.00236061684352527
0.953125	0.875	0.00203201788360177
0.984375	0.890625	0.000808610015540755
0.96875	0.875	0.00142471768512812
0.984375	0.875	0.00071177226402392
1	0.875	0
0.984375	0.890625	0.000808610015540755
0.984375	0.875	0.00071177226402392
0.984375	0.890625	0.000808610015540755
0.96875	0.90625	0.00178432457678394
0.96875	0.890625	0.00152812704194717
0.96875	0.875	0.00142471768512812
0.984375	0.890625	0.000808610015540755
0.96875	0.890625	0.00152812704194717
0.953125	0.921875	0.00312433739547513
0.9375	0.90625	0.00354308393055839
0.953125	0.90625	0.00260005012582447
0.96875	0.90625	0.00178432457678394
0.953125	0.921875	0.00312433739547513
0.953125	0.90625	0.00260005012582447
0.953125	0.921875	0.00312433739547513
0.9375	0.9375	0.00488774271911957
0.9375	0.921875	0.00403591057854526
0.9375	0.90625	0.00354308393055839
0.953125	0.921875	0.00312433739547513
0.9375	0.921875	0.00403591057854526
0.953125	0.890625	0.00236061684352527
0.9375	0.90625	0.00354308393055839
0.9375	0.890625	0.0030372923028655
0.9375	0.875	0.0028037757918891
0.953125	0.890625	0.00236061684352527
0.9375	0.890625	0.0030372923028655
0.953125	0.890625	0.00236061684352527
0.96875	0.90625	0.00178432457678394
0.953125	0.90625	0.00260005012582447
0.9375	0.90625	0.00354308393055839
0.953125	0.890625	0.00236061684352527
0.953125	0.90625	0.00260005012582447
0.84375	0.8125	0.00335413994557329
0.84375	0.78125	0.00258661475283442
0.859375	0.796875	0.00278466601857579
0.875	0.8125	0.00277864532440972
0.84375	0.8125	0.00335413994557329
0.859375	0.796875	0.00278466601857579
0.84375	0.8125	0.00335413994557329
0.8125	0.8125	0.00404090519765226
0.828125	0.796875	0.00340166072840793
0.84375	0.78125	0.00258661475283442
0.84375	0.8125	0.00335413994557329
0.828125	0.796875	0.00340166072840793
0.859375	0.765625	0.00212468000691587
0.875	0.78125	0.0020634320124563
0.859375	0.78125	0.00226079672735071
0.84375	0.78125	0.00258661475283442
0.859375	0.765625	0.00212468000691587
0.859375	0.78125	0.00226079672735071
0.875	0.75	0.00159769450303215
0.875	0.78125	0.0020634320124563
0.859375	0.765625	0.00212468000691587
0.859375	0.796875	0.00278466601857579
0.875	0.78125	0.0020634320124563
0.875	0.796875	0.00233756697677774
0.875	0.8125	0.00277864532440972
0.859375	0.796875	0.00278466601857579
0.875	0.796875	0.00233756697677774
0.859375	0.796875	0.00278466601857579
0.84375	0.78125	0.00258661475283442
0.859375	0.78125	0.00226079672735071
0.875	0.78125	0.0020634320124563
0.859375	0.796875	0.00278466601857579
0.859375	0.78125	0.00226079672735071
0.875	0.84375	0.00384143192752259
0.84375	0.84375	0.00475718113986093
0.859375	0.828125	0.00388209646497273
0.875	0.8125	0.00277864532440972
0.875	0.84375	0.00384143192752259
0.859375	0.828125	0.00388209646497273
0.875	0.84375	0.00384143192752259
0.875	0.875	0.00535684580330545
0.859375	0.859375	0.00529377899794446
0.84375	0.84375	0.00475718113986093
0.875	0.84375	0.00384143192752259
0.859375	0.859375	0.00529377899794446
0.84375	0.8125	0.00335413994557329
0.84375	0.84375	0.00475718113986093
0.828125	0.828125	0.00467235189085653
0.8125	0.8125	0.00404090519765226
0.84375	0.8125	0.00335413994557329
0.828125	0.828125	0.00467235189085653
0.84375	0.8125	0.00335413994557329
0.875	0.8125	0.00277864532440972
0.859375	0.828125	0.00388209646497273
0.84375	0.84375	0.00475718113986093
0.84375	0.8125	0.00335413994557329
0.859375	0.828125	0.00388209646497273
0.8125	0.78125	0.00301181408886201
0.78125	0.78125	0.00347692635151399
0.796875	0.765625	0.00290648896011567
0.796875	0.765625	0.00290648896011567
0.8125	0.75	0.00222489970538829
0.8125	0.765625	0.00254958278935303
0.8125	0.78125	0.00301181408886201
0.796875	0.765625	0.00290648896011567
0.8125	0.765625	0.00254958278935303
0.8125	0.78125	0.00301181408886201
0.8125	0.8125	0.00404090519765226
0.796875	0.796875	0.00411227894203462
0.78125	0.78125	0.00347692635151399
0.8125	0.78125	0.00301181408886201
0.796875	0.796875	0.00411227894203462
0.78125	0.78125	0.00347692635151399
0.75	0.75	0.00290063271189521
0.78125	0.75	0.00234557701373582
0.78125	0.75	0.00234557701373582
0.8125	0.75	0.00222489970538829
0.796875	0.765625	0.00290648896011567
0.78125	0.78125	0.00347692635151399
0.78125	0.75	0.00234557701373582
0.796875	0.765625	0.00290648896011567
0.84375	0.75	0.00184146397713257
0.84375	0.78125	0.00258661475283442
0.828125	0.765625	0.00257846836565044
0.8125	0.75	0.00222489970538829
0.84375	0.75	0.00184146397713257
0.828125	0.765625	0.00257846836565044
0.84375	0.75	0.00184146397713257
0.875	0.75	0.00159769450303215
0.859375	0.765625	0.00212468000691587
0.84375	0.78125	0.00258661475283442
0.84375	0.75	0.00184146397713257
0.859375	0.765625	0.00212468000691587
0.828125	0.796875	0.00340166072840793
0.8125	0.78125	0.00301181408886201
0.828125	0.78125	0.00275598891930912
0.84375	0.78125	0.00258661475283442
0.828125	0.796875	0.00340166072840793
0.828125	0.78125	0.00275598891930912
0.8125	0.8125	0.00404090519765226
0.8125	0.78125	0.00301181408886201
0.828125	0.796875	0.00340166072840793
0.828125	0.765625	0.00257846836565044
0.8125	0.78125	0.00301181408886201
0.8125	0.765625	0.00254958278935303
0.8125	0.75	0.00222489970538829
0.828125	0.765625	0.00257846836565044
0.8125	0.765625	0.00254958278935303
0.828125	0.765625	0.00257846836565044
0.84375	0.78125	0.00258661475283442
0.828125	0.78125	0.00275598891930912
0.8125	0.78125	0.00301181408886201
0.828125	0.765625	0.00257846836565044
0.828125	0.78125	0.00275598891930912
0.9375	0.78125	0.000947196182739026
0.90625	0.78125	0.00151979735062588
0.921875	0.765625	0.00117933028336371
0.9375	0.75	0.000840673132686122
0.9375	0.78125	0.000947196182739026
0.921875	0.765625	0.00117933028336371
0.9375	0.78125	0.000947196182739026
0.9375	0.8125	0.00133937170080882
0.921875	0.796875	0.0015429480303626
0.90625	0.78125	0.00151979735062588
0.9375	0.78125	0.000947196182739026
0.921875	0.796875	0.0015429480303626
0.90625	0.75	0.00116044956439883
0.90625	0.78125	0.00151979735062588
0.890625	0.765625	0.001781369113522
0.875	0.75	0.00159769450303215
0.90625	0.75	0.00116044956439883
0.890625	0.765625	0.001781369113522
0.90625	0.75	0.00116044956439883
0.9375	0.75	0.000840673132686122
0.921875	0.765625	0.00117933028336371
0.90625	0.78125	0.00151979735062588
0.90625	0.75	0.00116044956439883
0.921875	0.765625	0.00117933028336371
0.9375	0.75	0.000840673132686122
1	0.75	0
0.96875	0.78125	0.000555429053078487
0.96875	0.78125	0.000555429053078487
0.9375	0.8125	0.00133937170080882
0.9375	0.78125	0.000947196182739026
0.9375	0.75	0.000840673132686122
0.96875	0.78125	0.000555429053078487
0.9375	0.78125	0.000947196182739026
0.890625	0.828125	0.00301237841384242
0.90625	0.8125	0.00208519881519069
0.90625	0.828125	0.00246687850815039
0.90625	0.84375	0.00300430461911352
0.890625	0.828125	0.00301237841384242
0.90625	0.828125	0.00246687850815039
0.890625	0.828125	0.00301237841384242
0.875	0.8125	0.00277864532440972
0.890625	0.8125	0.002399990023425
0.90625	0.8125	0.00208519881519069
0.890625	0.828125	0.00301237841384242
0.890625	0.8125	0.002399990023425
0.90625	0.8125	0.00208519881519069
0.9375	0.8125	0.00133937170080882
0.921875	0.828125	0.00222756252421846
0.921875	0.828125	0.00222756252421846
0.90625	0.84375	0.00300430461911352
0.90625	0.828125	0.00246687850815039
0.90625	0.8125	0.00208519881519069
0.921875	0.828125	0.00222756252421846
0.90625	0.828125	0.00246687850815039
0.875	0.84375	0.00384143192752259
0.90625	0.84375	0.00300430461911352
0.890625	0.859375	0.00423667219830496
0.875	0.875	0.00535684580330545
0.875	0.84375	0.00384143192752259
0.890625	0.859375	0.00423667219830496
0.875	0.84375	0.00384143192752259
0.875	0.8125	0.00277864532440972
0.890625	0.828125	0.00301237841384242
0.90625	0.84375	0.00300430461911352
0.875	0.84375	0.00384143192752259
0.890625	0.828125	0.00301237841384242
0.875	0.78125	0.0020634320124563
0.90625	0.78125	0.00151979735062588
0.890625	0.796875	0.00212529663860248
0.890625	0.796875	0.00212529663860248
0.875	0.8125	0.00277864532440972
0.875	0.796875	0.00233756697677774
0.875	0.78125	0.0020634320124563
0.890625	0.796875	0.00212529663860248
0.875	0.796875	0.00233756697677774
0.875	0.78125	0.0020634320124563
0.875	0.75	0.00159769450303215
0.890625	0.765625	0.001781369113522
0.90625	0.78125	0.00151979735062588
0.875	0.78125	0.0020634320124563
0.890625	0.765625	0.001781369113522
0.90625	0.8125	0.00208519881519069
0.90625	0.78125	0.00151979735062588
0.921875	0.796875	0.0015429480303626
0.9375	0.8125	0.00133937170080882
0.90625	0.8125	0.00208519881519069
0.921875	0.796875	0.0015429480303626
0.890625	0.796875	0.00212529663860248
0.90625	0.8125	0.00208519881519069
0.890625	0.8125	0.002399990023425
0.875	0.8125	0.00277864532440972
0.890625	0.796875	0.00212529663860248
0.890625	0.8125	0.002399990023425
0.90625	0.78125	0.00151979735062588
0.90625	0.8125	0.00208519881519069
0.890625	0.796875	0.00212529663860248
0.6875	0.5625	0.000675612245216832
0.75	0.625	0.000723897426359556
0.6875	0.625	0.000656068085475803
0.625	0.625	0.000844925539684891
0.6875	0.5625	0.000675612245216832
0.6875	0.625	0.000656068085475803
0.6875	0.5625	0.000675612245216832
0.75	0.5	0.000101970529991594
0.75	0.5625	0.000212251722148201
0.75	0.625	0.000723897426359556
0.6875	0.5625	0.000675612245216832
0.75	0.5625	0.000212251722148201
0.75	0.6875	0.00142445534567312
0.6875	0.6875	0.00166944774230361
0.71875	0.65625	0.00145044444816505
0.75	0.625	0.000723897426359556
0.75	0.6875	0.00142445534567312
0.71875	0.65625	0.00145044444816505
0.75	0.6875	0.00142445534567312
0.75	0.75	0.00290063271189521
0.71875	0.71875	0.00271725857423949
0.6875	0.6875	0.00166944774230361
0.75	0.6875	0.00142445534567312
0.71875	0.71875	0.00271725857423949
0.6875	0.625	0.000656068085475803
0.6875	0.6875	0.00166944774230361
0.65625	0.65625	0.00169751546073403
0.625	0.625	0.000844925539684891
0.6875	0.625	0.000656068085475803
0.65625	0.65625	0.00169751546073403
0.6875	0.625	0.000656068085475803
0.75	0.625	0.000723897426359556
0.71875	0.65625	0.00145044444816505
0.6875	0.6875	0.00166944774230361
0.6875	0.625	0.000656068085475803
0.71875	0.65625	0.00145044444816505
0.625	0.5	-1.81188328948517e-06
0.625	0.625	0.000844925539684891
0.5625	0.5625	0.000952064735109261
0.5	0.5	7.20412626240635e-05
0.625	0.5	-1.81188328948517e-06
0.5625	0.5625	0.000952064735109261
0.625	0.5	-1.81188328948517e-06
0.75	0.5	0.000101970529991594
0.6875	0.5625	0.000675612245216832
0.625	0.625	0.000844925539684891
0.625	0.5	-1.81188328948517e-06
0.6875	0.5625	0.000675612245216832
0.875	0.5	1.22599609272069e-06
0.875	0.625	0.000321444056371558
0.8125	0.5625	0.000474611577437539
0.75	0.5	0.000101970529991594
0.875	0.5	1.22599609272069e-06
0.8125	0.5625	0.000474611577437539
0.875	0.5	1.22599609272069e-06
1	0.5	0
0.9375	0.5625	0.000108298585136269
0.875	0.625	0.000321444056371558
0.875	0.5	1.22599609272069e-06
0.9375	0.5625	0.000108298585136269
0.8125	0.625	0.000477815849669697
0.8125	0.6875	0.00117556427224554
0.78125	0.65625	0.00127160131391304
0.75	0.625	0.000723897426359556
0.8125	0.625	0.000477815849669697
0.78125	0.65625	0.00127160131391304
0.8125	0.625	0.000477815849669697
0.875	0.625	0.000321444056371558
0.84375	0.65625	0.000822709313293627
0.8125	0.6875	0.00117556427224554
0.8125	0.625	0.000477815849669697
0.84375	0.65625	0.000822709313293627
0.75	0.6875	0.00142445534567312
0.8125	0.6875	0.00117556427224554
0.78125	0.71875	0.00222339027502159
0.75	0.75	0.00290063271189521
0.75	0.6875	0.00142445534567312
0.78125	0.71875	0.00222339027502159
0.75	0.6875	0.00142445534567312
0.75	0.625	0.000723897426359556
0.78125	0.65625	0.00127160131391304
0.8125	0.6875	0.00117556427224554
0.75	0.6875	0.00142445534567312
0.78125	0.65625	0.00127160131391304
0.8125	0.5625	0.000474611577437539
0.75	0.625	0.000723897426359556
0.75	0.5625	0.000212251722148201
0.75	0.5	0.000101970529991594
0.8125	0.5625	0.000474611577437539
0.75	0.5625	0.000212251722148201
0.8125	0.5625	0.000474611577437539
0.875	0.625	0.000321444056371558
0.8125	0.625	0.000477815849669697
0.75	0.625	0.000723897426359556
0.8125	0.5625	0.000474611577437539
0.8125	0.625	0.000477815849669697
0.59375	0.8125	0.00712527801387649
0.59375	0.78125	0.00523046300505577
0.609375	0.796875	0.00643223504174121
0.625	0.8125	0.00673636308604313
0.59375	0.8125	0.00712527801387649
0.609375	0.796875	0.00643223504174121
0.578125	0.796875	0.00643838293144592
0.59375	0.8125	0.00712527801387649
0.578125	0.8125	0.00717429384858769
0.5625	0.8125	0.00745053217817521
0.578125	0.796875	0.00643838293144592
0.578125	0.8125	0.00717429384858769
0.59375	0.78125	0.00523046300505577
0.59375	0.8125	0.00712527801387649
0.578125	0.796875	0.00643838293144592
0.625	0.78125	0.0050876636576668
0.59375	0.78125	0.00523046300505577
0.609375	0.765625	0.0048273843990015
0.625	0.75	0.00376103804648847
0.625	0.78125	0.0050876636576668
0.609375	0.765625	0.0048273843990015
0.625	0.78125	0.0050876636576668
0.625	0.8125	0.00673636308604313
0.609375	0.796875	0.00643223504174121
0.59375	0.78125	0.00523046300505577
0.625	0.78125	0.0050876636576668
0.609375	0.796875	0.00643223504174121
0.625	0.84375	0.0090345171919971
0.59375	0.84375	0.00964875880009253
0.609375	0.828125	0.00850625131710632
0.625	0.8125	0.00673636308604313
0.625	0.84375	0.0090345171919971
0.609375	0.828125	0.00850625131710632
0.625	0.84375	0.0090345171919971
0.625	0.875	0.0129403188679124
0.609375	0.859375	0.0114744617080182
0.59375	0.84375	0.00964875880009253
0.625	0.84375	0.0090345171919971
0.609375	0.859375	0.0114744617080182
0.59375	0.828125	0.00815419685208737
0.578125	0.828125	0.00849287392073055
0.5859375	0.8203125	0.00788852216595546
0.59375	0.8125	0.00712527801387649
0.59375	0.828125	0.00815419685208737
0.5859375	0.8203125	0.00788852216595546
0.59375	0.828125	0.00815419685208737
0.59375	0.84375	0.00964875880009253
0.5859375	0.8359375	0.00914899635877076
0.578125	0.828125	0.00849287392073055
0.59375	0.828125	0.00815419685208737
0.5859375	0.8359375	0.00914899635877076
0.578125	0.8125	0.00717429384858769
0.578125	0.828125	0.00849287392073055
0.5703125	0.8203125	0.00806349404979507
0.5625	0.8125	0.00745053217817521
0.578125	0.8125	0.00717429384858769
0.5703125	0.8203125	0.00806349404979507
0.578125	0.8125	0.00717429384858769
0.59375	0.8125	0.00712527801387649
0.5859375	0.8203125	0.00788852216595546
0.578125	0.828125	0.00849287392073055
0.578125	0.8125	0.00717429384858769
0.5859375	0.8203125	0.00788852216595546
0.59375	0.8125	0.00712527801387649
0.625	0.8125	0.00673636308604313
0.609375	0.828125	0.00850625131710632
0.609375	0.828125	0.00850625131710632
0.59375	0.84375	0.00964875880009253
0.59375	0.828125	0.00815419685208737
0.59375	0.8125	0.00712527801387649
0.609375	0.828125	0.00850625131710632
0.59375	0.828125	0.00815419685208737
0.5625	0.78125	0.00535164186585645
0.53125	0.78125	0.00547932174105134
0.546875	0.765625	0.0050837616720797
0.5625	0.75	0.0039758271627868
0.5625	0.78125	0.00535164186585645
0.546875	0.765625	0.0050837616720797
0.546875	0.796875	0.00646964737180565
0.5625	0.78125	0.00535164186585645
0.5625	0.796875	0.00618140440939996
0.5625	0.796875	0.00618140440939996
0.5625	0.8125	0.00745053217817521
0.5546875	0.8046875	0.00697889918488417
0.546875	0.796875	0.00646964737180565
0.5625	0.796875	0.00618140440939996
0.5546875	0.8046875	0.00697889918488417
0.53125	0.78125	0.00547932174105134
0.5625	0.78125	0.00535164186585645
0.546875	0.796875	0.00646964737180565
0.53125	0.75	0.00390468860113164
0.53125	0.78125	0.00547932174105134
0.515625	0.765625	0.00512480542717048
0.5	0.75	0.00405898081037265
0.53125	0.75	0.00390468860113164
0.515625	0.765625	0.00512480542717048
0.53125	0.75	0.00390468860113164
0.5625	0.75	0.0039758271627868
0.546875	0.765625	0.0050837616720797
0.53125	0.78125	0.00547932174105134
0.53125	0.75	0.00390468860113164
0.546875	0.765625	0.0050837616720797
0.59375	0.75	0.00376545083077001
0.59375	0.78125	0.00523046300505577
0.578125	0.765625	0.00499651707172537
0.5625	0.75	0.0039758271627868
0.59375	0.75	0.00376545083077001
0.578125	0.765625	0.00499651707172537
0.59375	0.75	0.00376545083077001
0.625	0.75	0.00376103804648847
0.609375	0.765625	0.0048273843990015
0.59375	0.78125	0.00523046300505577
0.59375	0.75	0.00376545083077001
0.609375	0.765625	0.0048273843990015
0.5625	0.78125	0.00535164186585645
0.59375	0.78125	0.00523046300505577
0.578125	0.796875	0.00643838293144592
0.578125	0.796875	0.00643838293144592
0.5625	0.8125	0.00745053217817521
0.5625	0.796875	0.00618140440939996
0.5625	0.78125	0.00535164186585645
0.578125	0.796875	0.00643838293144592
0.5625	0.796875	0.00618140440939996
0.5625	0.78125	0.00535164186585645
0.5625	0.75	0.0039758271627868
0.578125	0.765625	0.00499651707172537
0.59375	0.78125	0.00523046300505577
0.5625	0.78125	0.00535164186585645
0.578125	0.765625	0.00499651707172537
0.6875	0.78125	0.00451161884819746
0.65625	0.78125	0.00484894814269525
0.671875	0.765625	0.00443092590198643
0.6875	0.75	0.00341712639808208
0.6875	0.78125	0.00451161884819746
0.671875	0.765625	0.00443092590198643
0.6875	0.78125	0.00451161884819746
0.6875	0.8125	0.00602923173895392
0.671875	0.796875	0.00581906415788835
0.65625	0.78125	0.00484894814269525
0.6875	0.78125	0.00451161884819746
0.671875	0.796875	0.00581906415788835
0.65625	0.75	0.0034961149638957
0.65625	0.78125	0.00484894814269525
0.640625	0.765625	0.0047134522336957
0.625	0.75	0.00376103804648847
0.65625	0.75	0.0034961149638957
0.640625	0.765625	0.0047134522336957
0.65625	0.75	0.0034961149638957
0.6875	0.75	0.00341712639808208
0.671875	0.765625	0.00443092590198643
0.65625	0.78125	0.00484894814269525
0.65625	0.75	0.0034961149638957
0.671875	0.765625	0.00443092590198643
0.71875	0.75	0.00303811096295538
0.71875	0.78125	0.00425619647730717
0.703125	0.765625	0.00418147067409321
0.6875	0.75	0.00341712639808208
0.71875	0.75	0.00303811096295538
0.703125	0.765625	0.00418147067409321
0.71875	0.75	0.00303811096295538
0.75	0.75	0.00290063271189521
0.734375	0.765625	0.00370525069229465
0.71875	0.78125	0.00425619647730717
0.71875	0.75	0.00303811096295538
0.734375	0.765625	0.00370525069229465
0.6875	0.78125	0.00451161884819746
0.71875	0.78125	0.00425619647730717
0.703125	0.796875	0.00538445810799639
0.6875	0.8125	0.00602923173895392
0.6875	0.78125	0.00451161884819746
0.703125	0.796875	0.00538445810799639
0.6875	0.78125	0.00451161884819746
0.6875	0.75	0.00341712639808208
0.703125	0.765625	0.00418147067409321
0.71875	0.78125	0.00425619647730717
0.6875	0.78125	0.00451161884819746
0.703125	0.765625	0.00418147067409321
0.640625	0.828125	0.00806250978184069
0.65625	0.8125	0.00640752429887873
0.65625	0.828125	0.00730577775506133
0.65625	0.84375	0.00887401814386337
0.640625	0.828125	0.00806250978184069
0.65625	0.828125	0.00730577775506133
0.625	0.8125	0.00673636308604313
0.65625	0.8125	0.00640752429887873
0.640625	0.828125	0.00806250978184069
0.65625	0.8125	0.00640752429887873
0.6875	0.8125	0.00602923173895392
0.671875	0.828125	0.00739090549810198
0.65625	0.828125	0.00730577775506133
0.671875	0.828125	0.00739090549810198
0.6640625	0.8359375	0.00812098785619937
0.65625	0.84375	0.00887401814386337
0.65625	0.828125	0.00730577775506133
0.6640625	0.8359375	0.00812098785619937
0.65625	0.8125	0.00640752429887873
0.671875	0.828125	0.00739090549810198
0.65625	0.828125	0.00730577775506133
0.625	0.84375	0.0090345171919971
0.65625	0.84375	0.00887401814386337
0.640625	0.859375	0.0110652975381489
0.625	0.875	0.0129403188679124
0.625	0.84375	0.0090345171919971
0.640625	0.859375	0.0110652975381489
0.625	0.84375	0.0090345171919971
0.625	0.8125	0.00673636308604313
0.640625	0.828125	0.00806250978184069
0.65625	0.84375	0.00887401814386337
0.625	0.84375	0.0090345171919971
0.640625	0.828125	0.00806250978184069
0.625	0.78125	0.0050876636576668
0.65625	0.78125	0.00484894814269525
0.640625	0.796875	0.00611431495388788
0.625	0.8125	0.00673636308604313
0.625	0.78125	0.0050876636576668
0.640625	0.796875	0.00611431495388788
0.625	0.78125	0.0050876636576668
0.625	0.75	0.00376103804648847
0.640625	0.765625	0.0047134522336957
0.65625	0.78125	0.00484894814269525
0.625	0.78125	0.0050876636576668
0.640625	0.765625	0.0047134522336957
0.65625	0.8125	0.00640752429887873
0.65625	0.78125	0.00484894814269525
0.671875	0.796875	0.00581906415788835
0.6875	0.8125	0.00602923173895392
0.65625	0.8125	0.00640752429887873
0.671875	0.796875	0.00581906415788835
0.65625	0.8125	0.00640752429887873
0.625	0.8125	0.00673636308604313
0.640625	0.796875	0.00611431495388788
0.65625	0.78125	0.00484894814269525
0.65625	0.8125	0.00640752429887873
0.640625	0.796875	0.00611431495388788
0.546875	0.890625	0.015872051526283
0.5625	0.90625	0.0183457655582133
0.546875	0.90625	0.0180409418819849
0.53125	0.90625	0.0184781760935405
0.546875	0.890625	0.015872051526283
0.546875	0.90625	0.0180409418819849
0.5625	0.890625	0.0155420793901323
0.546875	0.890625	0.015872051526283
0.5546875	0.8828125	0.0148219385522475
0.5546875	0.8828125	0.0148219385522475
0.5625	0.875	0.013628209852043
0.5625	0.8828125	0.0144807267555195
0.5625	0.890625	0.0155420793901323
0.5546875	0.8828125	0.0148219385522475
0.5625	0.8828125	0.0144807267555195
0.5625	0.90625	0.0183457655582133
0.546875	0.890625	0.015872051526283
0.5625	0.890625	0.0155420793901323
0.546875	0.921875	0.021586633056571
0.5625	0.90625	0.0183457655582133
0.5625	0.921875	0.0209488169733693
0.5625	0.9375	0.0250359138893233
0.546875	0.921875	0.021586633056571
0.5625	0.921875	0.0209488169733693
0.546875	0.90625	0.0180409418819849
0.546875	0.921875	0.021586633056571
0.5390625	0.9140625	0.0202085089210573
0.53125	0.90625	0.0184781760935405
0.546875	0.90625	0.0180409418819849
0.5390625	0.9140625	0.0202085089210573
0.5625	0.90625	0.0183457655582133
0.546875	0.921875	0.021586633056571
0.546875	0.90625	0.0180409418819849
0.515625	0.890625	0.0159695558311113
0.53125	0.875	0.0138413620642016
0.53125	0.890625	0.0154542519656635
0.53125	0.90625	0.0184781760935405
0.515625	0.890625	0.0159695558311113
0.53125	0.890625	0.0154542519656635
0.515625	0.890625	0.0159695558311113
0.5	0.875	0.0138731670411352
0.515625	0.875	0.0134075201681332
0.53125	0.875	0.0138413620642016
0.515625	0.890625	0.0159695558311113
0.515625	0.875	0.0134075201681332
0.546875	0.890625	0.015872051526283
0.53125	0.875	0.0138413620642016
0.546875	0.875	0.0133769720705656
0.546875	0.875	0.0133769720705656
0.5625	0.875	0.013628209852043
0.5546875	0.8828125	0.0148219385522475
0.546875	0.890625	0.015872051526283
0.546875	0.875	0.0133769720705656
0.5546875	0.8828125	0.0148219385522475
0.546875	0.890625	0.015872051526283
0.53125	0.90625	0.0184781760935405
0.53125	0.890625	0.0154542519656635
0.53125	0.875	0.0138413620642016
0.546875	0.890625	0.015872051526283
0.53125	0.890625	0.0154542519656635
0.5859375	0.8828125	0.0146466810796518
0.59375	0.890625	0.0154996469798697
0.5859375	0.890625	0.0154726792413287
0.578125	0.890625	0.0156338224643052
0.5859375	0.8828125	0.0146466810796518
0.5859375	0.890625	0.0154726792413287
0.5859375	0.8828125	0.0146466810796518
0.59375	0.875	0.0133786413305201
0.59375	0.8828125	0.0143328398269031
0.59375	0.890625	0.0154996469798697
0.5859375	0.8828125	0.0146466810796518
0.59375	0.8828125	0.0143328398269031
0.5859375	0.8984375	0.0168502513171817
0.59375	0.890625	0.0154996469798697
0.59375	0.8984375	0.0165525561140449
0.59375	0.90625	0.0178928232753745
0.5859375	0.8984375	0.0168502513171817
0.59375	0.8984375	0.0165525561140449
0.5859375	0.8984375	0.0168502513171817
0.578125	0.890625	0.0156338224643052
0.5859375	0.890625	0.0154726792413287
0.59375	0.890625	0.0154996469798697
0.5859375	0.8984375	0.0168502513171817
0.5859375	0.890625	0.0154726792413287
0.578125	0.875	0.0133724258082057
0.578125	0.890625	0.0156338224643052
0.5703125	0.8828125	0.014652908829299
0.5625	0.875	0.013628209852043
0.578125	0.875	0.0133724258082057
0.5703125	0.8828125	0.014652908829299
0.578125	0.875	0.0133724258082057
0.59375	0.875	0.0133786413305201
0.5859375	0.8828125	0.0146466810796518
0.578125	0.890625	0.0156338224643052
0.578125	0.875	0.0133724258082057
0.5859375	0.8828125	0.0146466810796518
0.609375	0.875	0.0129302990623258
0.609375	0.890625	0.0152744504636047
0.6015625	0.8828125	0.0144806865616139
0.59375	0.875	0.0133786413305201
0.609375	0.875	0.0129302990623258
0.6015625	0.8828125	0.0144806865616139
0.609375	0.875	0.0129302990623258
0.625	0.875	0.0129403188679124
0.6171875	0.8828125	0.014213979088532
0.609375	0.890625	0.0152744504636047
0.609375	0.875	0.0129302990623258
0.6171875	0.8828125	0.014213979088532
0.6015625	0.8984375	0.0166825689011044
0.59375	0.890625	0.0154996469798697
0.6015625	0.890625	0.0152901979139597
0.609375	0.890625	0.0152744504636047
0.6015625	0.8984375	0.0166825689011044
0.6015625	0.890625	0.0152901979139597
0.6015625	0.8984375	0.0166825689011044
0.59375	0.90625	0.0178928232753745
0.59375	0.8984375	0.0165525561140449
0.59375	0.890625	0.0154996469798697
0.6015625	0.8984375	0.0166825689011044
0.59375	0.8984375	0.0165525561140449
0.6015625	0.8828125	0.0144806865616139
0.59375	0.890625	0.0154996469798697
0.59375	0.8828125	0.0143328398269031
0.59375	0.875	0.0133786413305201
0.6015625	0.8828125	0.0144806865616139
0.59375	0.8828125	0.0143328398269031
0.6015625	0.8828125	0.0144806865616139
0.609375	0.890625	0.0152744504636047
0.6015625	0.890625	0.0152901979139597
0.59375	0.890625	0.0154996469798697
0.6015625	0.8828125	0.0144806865616139
0.6015625	0.890625	0.0152901979139597
0.578125	0.90625	0.017938127872922
0.578125	0.921875	0.0210687543661247
0.5703125	0.9140625	0.0198306950231254
0.5625	0.90625	0.0183457655582133
0.578125	0.90625	0.017938127872922
0.5703125	0.9140625	0.0198306950231254
0.578125	0.90625	0.017938127872922
0.59375	0.90625	0.0178928232753745
0.5859375	0.9140625	0.0196445123791714
0.578125	0.921875	0.0210687543661247
0.578125	0.90625	0.017938127872922
0.5859375	0.9140625	0.0196445123791714
0.5625	0.921875	0.0209488169733693
0.578125	0.921875	0.0210687543661247
0.5703125	0.9296875	0.0230349915650347
0.5625	0.9375	0.0250359138893233
0.5625	0.921875	0.0209488169733693
0.5703125	0.9296875	0.0230349915650347
0.5625	0.921875	0.0209488169733693
0.5625	0.90625	0.0183457655582133
0.5703125	0.9140625	0.0198306950231254
0.578125	0.921875	0.0210687543661247
0.5625	0.921875	0.0209488169733693
0.5703125	0.9140625	0.0198306950231254
0.5703125	0.8984375	0.0171331676274232
0.5625	0.890625	0.0155420793901323
0.5703125	0.890625	0.0155759167313924
0.578125	0.890625	0.0156338224643052
0.5703125	0.8984375	0.0171331676274232
0.5703125	0.890625	0.0155759167313924
0.5625	0.90625	0.0183457655582133
0.5625	0.890625	0.0155420793901323
0.5703125	0.8984375	0.0171331676274232
0.5703125	0.8828125	0.014652908829299
0.5625	0.890625	0.0155420793901323
0.5625	0.8828125	0.0144807267555195
0.5625	0.875	0.013628209852043
0.5703125	0.8828125	0.014652908829299
0.5625	0.8828125	0.0144807267555195
0.5703125	0.8828125	0.014652908829299
0.578125	0.890625	0.0156338224643052
0.5703125	0.890625	0.0155759167313924
0.5625	0.890625	0.0155420793901323
0.5703125	0.8828125	0.014652908829299
0.5703125	0.890625	0.0155759167313924
0.578125	0.90625	0.017938127872922
0.578125	0.890625	0.0156338224643052
0.5859375	0.8984375	0.0168502513171817
0.59375	0.90625	0.0178928232753745
0.578125	0.90625	0.017938127872922
0.5859375	0.8984375	0.0168502513171817
0.578125	0.90625	0.017938127872922
0.5625	0.90625	0.0183457655582133
0.5703125	0.8984375	0.0171331676274232
0.578125	0.890625	0.0156338224643052
0.578125	0.90625	0.017938127872922
0.5703125	0.8984375	0.0171331676274232
0.53125	0.953125	0.0294995985710233
0.515625	0.953125	0.0296776381433381
0.5234375	0.9453125	0.0276828702360153
0.5234375	0.9453125	0.0276828702360153
0.53125	0.9375	0.0253727030039622
0.53125	0.9453125	0.0271039554788706
0.53125	0.953125	0.0294995985710233
0.5234375	0.9453125	0.0276828702360153
0.53125	0.9453125	0.0271039554788706
0.53125	0.953125	0.0294995985710233
0.53125	0.96875	0.0344343867459216
0.5234375	0.9609375	0.032436299389336
0.515625	0.953125	0.0296776381433381
0.53125	0.953125	0.0294995985710233
0.5234375	0.9609375	0.032436299389336
0.515625	0.9453125	0.0272287176207159
0.5078125	0.9453125	0.0274600816529762
0.51171875	0.94140625	0.0265329457432929
0.515625	0.9375	0.0254217140996672
0.515625	0.9453125	0.0272287176207159
0.51171875	0.94140625	0.0265329457432929
0.515625	0.9453125	0.0272287176207159
0.515625	0.953125	0.0296776381433381
0.51171875	0.94921875	0.0286068259723865
0.5078125	0.9453125	0.0274600816529762
0.515625	0.9453125	0.0272287176207159
0.51171875	0.94921875	0.0286068259723865
0.5078125	0.9375	0.0253339314516601
0.5078125	0.9453125	0.0274600816529762
0.50390625	0.94140625	0.0266006714135417
0.5	0.9375	0.0254689450863937
0.5078125	0.9375	0.0253339314516601
0.50390625	0.94140625	0.0266006714135417
0.5078125	0.9375	0.0253339314516601
0.515625	0.9375	0.0254217140996672
0.51171875	0.94140625	0.0265329457432929
0.5078125	0.9453125	0.0274600816529762
0.5078125	0.9375	0.0253339314516601
0.51171875	0.94140625	0.0265329457432929
0.515625	0.9375	0.0254217140996672
0.53125	0.9375	0.0253727030039622
0.5234375	0.9453125	0.0276828702360153
0.5234375	0.9453125	0.0276828702360153
0.515625	0.953125	0.0296776381433381
0.515625	0.9453125	0.0272287176207159
0.515625	0.9375	0.0254217140996672
0.5234375	0.9453125	0.0276828702360153
0.515625	0.9453125	0.0272287176207159
0.546875	0.9453125	0.0269269906730488
0.5390625	0.9453125	0.0271884658562139
0.54296875	0.94140625	0.0262250990568908
0.546875	0.9375	0.0250622824047334
0.546875	0.9453125	0.0269269906730488
0.54296875	0.94140625	0.0262250990568908
0.546875	0.9453125	0.0269269906730488
0.546875	0.953125	0.0293927081264403
0.54296875	0.94921875	0.0283337485047232
0.5390625	0.9453125	0.0271884658562139
0.546875	0.9453125	0.0269269906730488
0.54296875	0.94921875	0.0283337485047232
0.5390625	0.9375	0.0251533071896456
0.5390625	0.9453125	0.0271884658562139
0.53515625	0.94140625	0.0263875736723973
0.53125	0.9375	0.0253727030039622
0.5390625	0.9375	0.0251533071896456
0.53515625	0.94140625	0.0263875736723973
0.5390625	0.9375	0.0251533071896456
0.546875	0.9375	0.0250622824047334
0.54296875	0.94140625	0.0262250990568908
0.5390625	0.9453125	0.0271884658562139
0.5390625	0.9375	0.0251533071896456
0.54296875	0.94140625	0.0262250990568908
0.546875	0.9375	0.0250622824047334
0.5625	0.9375	0.0250359138893233
0.5546875	0.9453125	0.0274622576975819
0.5546875	0.9453125	0.0274622576975819
0.546875	0.953125	0.0293927081264403
0.546875	0.9453125	0.0269269906730488
0.546875	0.9375	0.0250622824047334
0.5546875	0.9453125	0.0274622576975819
0.546875	0.9453125	0.0269269906730488
0.5390625	0.9609375	0.0322652941649907
0.53125	0.953125	0.0294995985710233
0.5390625	0.953125	0.0292382751797177
0.546875	0.953125	0.0293927081264403
0.5390625	0.9609375	0.0322652941649907
0.5390625	0.953125	0.0292382751797177
0.53125	0.96875	0.0344343867459216
0.53125	0.953125	0.0294995985710233
0.5390625	0.9609375	0.0322652941649907
0.5390625	0.9453125	0.0271884658562139
0.53125	0.953125	0.0294995985710233
0.53125	0.9453125	0.0271039554788706
0.53125	0.9453125	0.0271039554788706
0.53125	0.9375	0.0253727030039622
0.53515625	0.94140625	0.0263875736723973
0.5390625	0.9453125	0.0271884658562139
0.53125	0.9453125	0.0271039554788706
0.53515625	0.94140625	0.0263875736723973
0.5390625	0.953125	0.0292382751797177
0.5390625	0.9453125	0.0271884658562139
0.54296875	0.94921875	0.0283337485047232
0.546875	0.953125	0.0293927081264403
0.5390625	0.953125	0.0292382751797177
0.54296875	0.94921875	0.0283337485047232
0.53125	0.953125	0.0294995985710233
0.5390625	0.9453125	0.0271884658562139
0.5390625	0.953125	0.0292382751797177
0.5078125	0.9765625	0.0379864890754135
0.515625	0.96875	0.0347837255898922
0.515625	0.9765625	0.0375859094009401
0.515625	0.984375	0.0409739029229894
0.5078125	0.9765625	0.0379864890754135
0.515625	0.9765625	0.0375859094009401
0.5078125	0.9765625	0.0379864890754135
0.5	0.96875	0.0347751281490236
0.5078125	0.96875	0.0346252096723432
0.515625	0.96875	0.0347837255898922
0.5078125	0.9765625	0.0379864890754135
0.5078125	0.96875	0.0346252096723432
0.515625	0.96875	0.0347837255898922
0.53125	0.96875	0.0344343867459216
0.5234375	0.9765625	0.0379569819958671
0.5234375	0.9765625	0.0379569819958671
0.515625	0.984375	0.0409739029229894
0.515625	0.9765625	0.0375859094009401
0.515625	0.96875	0.0347837255898922
0.5234375	0.9765625	0.0379569819958671
0.515625	0.9765625	0.0375859094009401
0.5	0.984375	0.0409201132776569
0.515625	0.984375	0.0409739029229894
0.5078125	0.9921875	0.0450110437617228
0.5	1	0.0488083355631414
0.5	0.984375	0.0409201132776569
0.5078125	0.9921875	0.0450110437617228
0.5	0.984375	0.0409201132776569
0.5	0.96875	0.0347751281490236
0.5078125	0.9765625	0.0379864890754135
0.515625	0.984375	0.0409739029229894
0.5	0.984375	0.0409201132776569
0.5078125	0.9765625	0.0379864890754135
0.5078125	0.9609375	0.0321686459555916
0.5	0.953125	0.029715005847129
0.5078125	0.953125	0.0295095255141182
0.515625	0.953125	0.0296776381433381
0.5078125	0.9609375	0.0321686459555916
0.5078125	0.953125	0.0295095255141182
0.5078125	0.9609375	0.0321686459555916
0.5	0.96875	0.0347751281490236
0.5	0.9609375	0.0319249595150897
0.5	0.953125	0.029715005847129
0.5078125	0.9609375	0.0321686459555916
0.5	0.9609375	0.0319249595150897
0.5	0.9453125	0.0274076875922682
0.5078125	0.9453125	0.0274600816529762
0.50390625	0.94921875	0.0286628838393303
0.5	0.953125	0.029715005847129
0.5	0.9453125	0.0274076875922682
0.50390625	0.94921875	0.0286628838393303
0.5	0.9453125	0.0274076875922682
0.5	0.9375	0.0254689450863937
0.50390625	0.94140625	0.0266006714135417
0.5078125	0.9453125	0.0274600816529762
0.5	0.9453125	0.0274076875922682
0.50390625	0.94140625	0.0266006714135417
0.5078125	0.953125	0.0295095255141182
0.5078125	0.9453125	0.0274600816529762
0.51171875	0.94921875	0.0286068259723865
0.515625	0.953125	0.0296776381433381
0.5078125	0.953125	0.0295095255141182
0.51171875	0.94921875	0.0286068259723865
0.5078125	0.953125	0.0295095255141182
0.5	0.953125	0.029715005847129
0.50390625	0.94921875	0.0286628838393303
0.5078125	0.9453125	0.0274600816529762
0.5078125	0.953125	0.0295095255141182
0.50390625	0.94921875	0.0286628838393303
0.5234375	0.9609375	0.032436299389336
0.515625	0.96875	0.0347837255898922
0.515625	0.9609375	0.0319313200425587
0.515625	0.953125	0.0296776381433381
0.5234375	0.9609375	0.032436299389336
0.515625	0.9609375	0.0319313200425587
0.53125	0.96875	0.0344343867459216
0.515625	0.96875	0.0347837255898922
0.5234375	0.9609375	0.032436299389336
0.5078125	0.9609375	0.0321686459555916
0.515625	0.96875	0.0347837255898922
0.5078125	0.96875	0.0346252096723432
0.5	0.96875	0.0347751281490236
0.5078125	0.9609375	0.0321686459555916
0.5078125	0.96875	0.0346252096723432
0.5078125	0.9609375	0.0321686459555916
0.515625	0.953125	0.0296776381433381
0.515625	0.9609375	0.0319313200425587
0.515625	0.96875	0.0347837255898922
0.5078125	0.9609375	0.0321686459555916
0.515625	0.9609375	0.0319313200425587
0.515625	0.921875	0.0217255531267967
0.5	0.90625	0.0185951546225408
0.515625	0.90625	0.0181111687414903
0.515625	0.90625	0.0181111687414903
0.53125	0.90625	0.0184781760935405
0.5234375	0.9140625	0.020209471018359
0.515625	0.921875	0.0217255531267967
0.515625	0.90625	0.0181111687414903
0.5234375	0.9140625	0.020209471018359
0.5	0.921875	0.0213730287235143
0.515625	0.921875	0.0217255531267967
0.5078125	0.9296875	0.0237903224510525
0.5	0.9375	0.0254689450863937
0.5	0.921875	0.0213730287235143
0.5078125	0.9296875	0.0237903224510525
0.5	0.90625	0.0185951546225408
0.515625	0.921875	0.0217255531267967
0.5	0.921875	0.0213730287235143
0.515625	0.890625	0.0159695558311113
0.5	0.90625	0.0185951546225408
0.5	0.890625	0.01554812389461
0.5	0.875	0.0138731670411352
0.515625	0.890625	0.0159695558311113
0.5	0.890625	0.01554812389461
0.515625	0.890625	0.0159695558311113
0.53125	0.90625	0.0184781760935405
0.515625	0.90625	0.0181111687414903
0.5	0.90625	0.0185951546225408
0.515625	0.890625	0.0159695558311113
0.515625	0.90625	0.0181111687414903
0.53125	0.921875	0.0214980740391965
0.546875	0.921875	0.021586633056571
0.5390625	0.9296875	0.0236588305909771
0.53125	0.9375	0.0253727030039622
0.53125	0.921875	0.0214980740391965
0.5390625	0.9296875	0.0236588305909771
0.53125	0.921875	0.0214980740391965
0.53125	0.90625	0.0184781760935405
0.5390625	0.9140625	0.0202085089210573
0.546875	0.921875	0.021586633056571
0.53125	0.921875	0.0214980740391965
0.5390625	0.9140625	0.0202085089210573
0.546875	0.921875	0.021586633056571
0.5625	0.9375	0.0250359138893233
0.546875	0.9375	0.0250622824047334
0.5390625	0.9296875	0.0236588305909771
0.546875	0.9375	0.0250622824047334
0.5390625	0.9375	0.0251533071896456
0.53125	0.9375	0.0253727030039622
0.5390625	0.9296875	0.0236588305909771
0.5390625	0.9375	0.0251533071896456
0.546875	0.921875	0.021586633056571
0.546875	0.9375	0.0250622824047334
0.5390625	0.9296875	0.0236588305909771
0.515625	0.9375	0.0254217140996672
0.515625	0.921875	0.0217255531267967
0.5234375	0.9296875	0.0238841074943929
0.53125	0.9375	0.0253727030039622
0.515625	0.9375	0.0254217140996672
0.5234375	0.9296875	0.0238841074943929
0.5078125	0.9296875	0.0237903224510525
0.515625	0.9375	0.0254217140996672
0.5078125	0.9375	0.0253339314516601
0.5	0.9375	0.0254689450863937
0.5078125	0.9296875	0.0237903224510525
0.5078125	0.9375	0.0253339314516601
0.515625	0.921875	0.0217255531267967
0.515625	0.9375	0.0254217140996672
0.5078125	0.9296875	0.0237903224510525
0.53125	0.921875	0.0214980740391965
0.515625	0.921875	0.0217255531267967
0.5234375	0.9140625	0.020209471018359
0.53125	0.90625	0.0184781760935405
0.53125	0.921875	0.0214980740391965
0.5234375	0.9140625	0.020209471018359
0.53125	0.921875	0.0214980740391965
0.53125	0.9375	0.0253727030039622
0.5234375	0.9296875	0.0238841074943929
0.515625	0.921875	0.0217255531267967
0.53125	0.921875	0.0214980740391965
0.5234375	0.9296875	0.0238841074943929
0.515625	0.828125	0.00915881612195696
0.53125	0.8125	0.00749143072799848
0.53125	0.828125	0.00866750063967198
0.53125	0.84375	0.0104237289515278
0.515625	0.828125	0.00915881612195696
0.53125	0.828125	0.00866750063967198
0.5	0.8125	0.00732473240451353
0.53125	0.8125	0.00749143072799848
0.515625	0.828125	0.00915881612195696
0.546875	0.828125	0.00881236944364346
0.53125	0.8125	0.00749143072799848
0.546875	0.8125	0.00732987734913999
0.5625	0.8125	0.00745053217817521
0.546875	0.828125	0.00881236944364346
0.546875	0.8125	0.00732987734913999
0.546875	0.828125	0.00881236944364346
0.53125	0.84375	0.0104237289515278
0.53125	0.828125	0.00866750063967198
0.53125	0.8125	0.00749143072799848
0.546875	0.828125	0.00881236944364346
0.53125	0.828125	0.00866750063967198
0.515625	0.84375	0.0102548771140275
0.515625	0.859375	0.0120717195394551
0.5078125	0.8515625	0.0114468534890412
0.5	0.84375	0.0104653487833452
0.515625	0.84375	0.0102548771140275
0.5078125	0.8515625	0.0114468534890412
0.515625	0.84375	0.0102548771140275
0.53125	0.84375	0.0104237289515278
0.5234375	0.8515625	0.0113985158493676
0.515625	0.859375	0.0120717195394551
0.515625	0.84375	0.0102548771140275
0.5234375	0.8515625	0.0113985158493676
0.515625	0.859375	0.0120717195394551
0.5	0.875	0.0138731670411352
0.5	0.859375	0.0117922721851825
0.5	0.859375	0.0117922721851825
0.5	0.84375	0.0104653487833452
0.5078125	0.8515625	0.0114468534890412
0.515625	0.859375	0.0120717195394551
0.5	0.859375	0.0117922721851825
0.5078125	0.8515625	0.0114468534890412
0.5	0.84375	0.0104653487833452
0.5	0.8125	0.00732473240451353
0.515625	0.828125	0.00915881612195696
0.515625	0.828125	0.00915881612195696
0.53125	0.84375	0.0104237289515278
0.515625	0.84375	0.0102548771140275
0.5	0.84375	0.0104653487833452
0.515625	0.828125	0.00915881612195696
0.515625	0.84375	0.0102548771140275
0.5	0.78125	0.00546788981116069
0.53125	0.78125	0.00547932174105134
0.515625	0.796875	0.00668304935053778
0.5	0.8125	0.00732473240451353
0.5	0.78125	0.00546788981116069
0.515625	0.796875	0.00668304935053778
0.5	0.78125	0.00546788981116069
0.5	0.75	0.00405898081037265
0.515625	0.765625	0.00512480542717048
0.53125	0.78125	0.00547932174105134
0.5	0.78125	0.00546788981116069
0.515625	0.765625	0.00512480542717048
0.53125	0.796875	0.00624536327220645
0.546875	0.796875	0.00646964737180565
0.5390625	0.8046875	0.00698472134102263
0.53125	0.8125	0.00749143072799848
0.53125	0.796875	0.00624536327220645
0.5390625	0.8046875	0.00698472134102263
0.53125	0.78125	0.00547932174105134
0.546875	0.796875	0.00646964737180565
0.53125	0.796875	0.00624536327220645
0.546875	0.8125	0.00732987734913999
0.546875	0.796875	0.00646964737180565
0.5546875	0.8046875	0.00697889918488417
0.5625	0.8125	0.00745053217817521
0.546875	0.8125	0.00732987734913999
0.5546875	0.8046875	0.00697889918488417
0.546875	0.8125	0.00732987734913999
0.53125	0.8125	0.00749143072799848
0.5390625	0.8046875	0.00698472134102263
0.546875	0.796875	0.00646964737180565
0.546875	0.8125	0.00732987734913999
0.5390625	0.8046875	0.00698472134102263
0.53125	0.8125	0.00749143072799848
0.5	0.8125	0.00732473240451353
0.515625	0.796875	0.00668304935053778
0.515625	0.796875	0.00668304935053778
0.53125	0.78125	0.00547932174105134
0.53125	0.796875	0.00624536327220645
0.53125	0.8125	0.00749143072799848
0.515625	0.796875	0.00668304935053778
0.53125	0.796875	0.00624536327220645
0.578125	0.84375	0.0096765237846882
0.578125	0.859375	0.0115479767121631
0.5703125	0.8515625	0.0108858918012357
0.5625	0.84375	0.0100683610266175
0.578125	0.84375	0.0096765237846882
0.5703125	0.8515625	0.0108858918012357
0.59375	0.84375	0.00964875880009253
0.578125	0.859375	0.0115479767121631
0.578125	0.84375	0.0096765237846882
0.5625	0.859375	0.0115999903766756
0.578125	0.859375	0.0115479767121631
0.5703125	0.8671875	0.0127866402314426
0.5625	0.875	0.013628209852043
0.5625	0.859375	0.0115999903766756
0.5703125	0.8671875	0.0127866402314426
0.5625	0.859375	0.0115999903766756
0.5625	0.84375	0.0100683610266175
0.5703125	0.8515625	0.0108858918012357
0.578125	0.859375	0.0115479767121631
0.5625	0.859375	0.0115999903766756
0.5703125	0.8515625	0.0108858918012357
0.578125	0.828125	0.00849287392073055
0.5625	0.84375	0.0100683610266175
0.5625	0.828125	0.00844194846490755
0.5625	0.828125	0.00844194846490755
0.5625	0.8125	0.00745053217817521
0.5703125	0.8203125	0.00806349404979507
0.578125	0.828125	0.00849287392073055
0.5625	0.828125	0.00844194846490755
0.5703125	0.8203125	0.00806349404979507
0.578125	0.84375	0.0096765237846882
0.578125	0.828125	0.00849287392073055
0.5859375	0.8359375	0.00914899635877076
0.59375	0.84375	0.00964875880009253
0.578125	0.84375	0.0096765237846882
0.5859375	0.8359375	0.00914899635877076
0.5625	0.84375	0.0100683610266175
0.578125	0.828125	0.00849287392073055
0.578125	0.84375	0.0096765237846882
0.609375	0.859375	0.0114744617080182
0.59375	0.875	0.0133786413305201
0.59375	0.859375	0.0111718297708812
0.59375	0.84375	0.00964875880009253
0.609375	0.859375	0.0114744617080182
0.59375	0.859375	0.0111718297708812
0.609375	0.859375	0.0114744617080182
0.625	0.875	0.0129403188679124
0.609375	0.875	0.0129302990623258
0.59375	0.875	0.0133786413305201
0.609375	0.859375	0.0114744617080182
0.609375	0.875	0.0129302990623258
0.578125	0.875	0.0133724258082057
0.578125	0.859375	0.0115479767121631
0.5859375	0.8671875	0.0126078164133285
0.59375	0.875	0.0133786413305201
0.578125	0.875	0.0133724258082057
0.5859375	0.8671875	0.0126078164133285
0.578125	0.875	0.0133724258082057
0.5625	0.875	0.013628209852043
0.5703125	0.8671875	0.0127866402314426
0.578125	0.859375	0.0115479767121631
0.578125	0.875	0.0133724258082057
0.5703125	0.8671875	0.0127866402314426
0.578125	0.859375	0.0115479767121631
0.59375	0.84375	0.00964875880009253
0.59375	0.859375	0.0111718297708812
0.59375	0.859375	0.0111718297708812
0.59375	0.875	0.0133786413305201
0.5859375	0.8671875	0.0126078164133285
0.578125	0.859375	0.0115479767121631
0.59375	0.859375	0.0111718297708812
0.5859375	0.8671875	0.0126078164133285
0.546875	0.859375	0.0119023955021879
0.53125	0.875	0.0138413620642016
0.53125	0.859375	0.0117382861389352
0.53125	0.859375	0.0117382861389352
0.53125	0.84375	0.0104237289515278
0.5390625	0.8515625	0.0113375378565368
0.546875	0.859375	0.0119023955021879
0.53125	0.859375	0.0117382861389352
0.5390625	0.8515625	0.0113375378565368
0.546875	0.875	0.0133769720705656
0.546875	0.859375	0.0119023955021879
0.5546875	0.8671875	0.0128146849345763
0.5625	0.875	0.013628209852043
0.546875	0.875	0.0133769720705656
0.5546875	0.8671875	0.0128146849345763
0.53125	0.875	0.0138413620642016
0.546875	0.859375	0.0119023955021879
0.546875	0.875	0.0133769720705656
0.515625	0.859375	0.0120717195394551
0.53125	0.875	0.0138413620642016
0.515625	0.875	0.0134075201681332
0.5	0.875	0.0138731670411352
0.515625	0.859375	0.0120717195394551
0.515625	0.875	0.0134075201681332
0.53125	0.859375	0.0117382861389352
0.515625	0.859375	0.0120717195394551
0.5234375	0.8515625	0.0113985158493676
0.53125	0.84375	0.0104237289515278
0.53125	0.859375	0.0117382861389352
0.5234375	0.8515625	0.0113985158493676
0.53125	0.875	0.0138413620642016
0.515625	0.859375	0.0120717195394551
0.53125	0.859375	0.0117382861389352
0.546875	0.828125	0.00881236944364346
0.5625	0.84375	0.0100683610266175
0.546875	0.84375	0.0101069466778908
0.53125	0.84375	0.0104237289515278
0.546875	0.828125	0.00881236944364346
0.546875	0.84375	0.0101069466778908
0.546875	0.828125	0.00881236944364346
0.5625	0.8125	0.00745053217817521
0.5625	0.828125	0.00844194846490755
0.5625	0.84375	0.0100683610266175
0.546875	0.828125	0.00881236944364346
0.5625	0.828125	0.00844194846490755
0.5625	0.859375	0.0115999903766756
0.546875	0.859375	0.0119023955021879
0.5546875	0.8515625	0.0111790895665803
0.5625	0.84375	0.0100683610266175
0.5625	0.859375	0.0115999903766756
0.5546875	0.8515625	0.0111790895665803
0.5625	0.859375	0.0115999903766756
0.5625	0.875	0.013628209852043
0.5546875	0.8671875	0.0128146849345763
0.546875	0.859375	0.0119023955021879
0.5625	0.859375	0.0115999903766756
0.5546875	0.8671875	0.0128146849345763
0.546875	0.84375	0.0101069466778908
0.546875	0.859375	0.0119023955021879
0.5390625	0.8515625	0.0113375378565368
0.53125	0.84375	0.0104237289515278
0.546875	0.84375	0.0101069466778908
0.5390625	0.8515625	0.0113375378565368
0.546875	0.84375	0.0101069466778908
0.5625	0.84375	0.0100683610266175
0.5546875	0.8515625	0.0111790895665803
0.546875	0.859375	0.0119023955021879
0.546875	0.84375	0.0101069466778908
0.5546875	0.8515625	0.0111790895665803
0.5625	0.625	0.000762132413134664
0.5625	0.6875	0.0019206630190772
0.53125	0.65625	0.00187389073548755
0.5	0.625	0.000927985842268494
0.5625	0.625	0.000762132413134664
0.53125	0.65625	0.00187389073548755
0.5625	0.625	0.000762132413134664
0.625	0.625	0.000844925539684891
0.59375	0.65625	0.00178910775605526
0.5625	0.6875	0.0019206630190772
0.5625	0.625	0.000762132413134664
0.59375	0.65625	0.00178910775605526
0.5	0.6875	0.00193000225497453
0.5625	0.6875	0.0019206630190772
0.53125	0.71875	0.00340487188444632
0.5	0.75	0.00405898081037265
0.5	0.6875	0.00193000225497453
0.53125	0.71875	0.00340487188444632
0.5	0.6875	0.00193000225497453
0.5	0.625	0.000927985842268494
0.53125	0.65625	0.00187389073548755
0.5625	0.6875	0.0019206630190772
0.5	0.6875	0.00193000225497453
0.53125	0.65625	0.00187389073548755
0.5	0.625	0.000927985842268494
0.5	0.5	7.20412626240635e-05
0.5625	0.5625	0.000952064735109261
0.5625	0.5625	0.000952064735109261
0.625	0.625	0.000844925539684891
0.5625	0.625	0.000762132413134664
0.5	0.625	0.000927985842268494
0.5625	0.5625	0.000952064735109261
0.5625	0.625	0.000762132413134664
0.625	0.6875	0.0018249091581108
0.6875	0.6875	0.00166944774230361
0.65625	0.71875	0.0030331747013588
0.625	0.75	0.00376103804648847
0.625	0.6875	0.0018249091581108
0.65625	0.71875	0.0030331747013588
0.625	0.6875	0.0018249091581108
0.625	0.625	0.000844925539684891
0.65625	0.65625	0.00169751546073403
0.6875	0.6875	0.00166944774230361
0.625	0.6875	0.0018249091581108
0.65625	0.65625	0.00169751546073403
0.6875	0.75	0.00341712639808208
0.6875	0.6875	0.00166944774230361
0.71875	0.71875	0.00271725857423949
0.71875	0.71875	0.00271725857423949
0.75	0.75	0.00290063271189521
0.71875	0.75	0.00303811096295538
0.6875	0.75	0.00341712639808208
0.71875	0.71875	0.00271725857423949
0.71875	0.75	0.00303811096295538
0.65625	0.71875	0.0030331747013588
0.6875	0.75	0.00341712639808208
0.65625	0.75	0.0034961149638957
0.625	0.75	0.00376103804648847
0.65625	0.71875	0.0030331747013588
0.65625	0.75	0.0034961149638957
0.6875	0.6875	0.00166944774230361
0.6875	0.75	0.00341712639808208
0.65625	0.71875	0.0030331747013588
0.5625	0.75	0.0039758271627868
0.5625	0.6875	0.0019206630190772
0.59375	0.71875	0.0032953530183606
0.59375	0.71875	0.0032953530183606
0.625	0.75	0.00376103804648847
0.59375	0.75	0.00376545083077001
0.5625	0.75	0.0039758271627868
0.59375	0.71875	0.0032953530183606
0.59375	0.75	0.00376545083077001
0.53125	0.71875	0.00340487188444632
0.5625	0.75	0.0039758271627868
0.53125	0.75	0.00390468860113164
0.5	0.75	0.00405898081037265
0.53125	0.71875	0.00340487188444632
0.53125	0.75	0.00390468860113164
0.5625	0.6875	0.0019206630190772
0.5625	0.75	0.0039758271627868
0.53125	0.71875	0.00340487188444632
0.625	0.6875	0.0018249091581108
0.5625	0.6875	0.0019206630190772
0.59375	0.65625	0.00178910775605526
0.625	0.625	0.000844925539684891
0.625	0.6875	0.0018249091581108
0.59375	0.65625	0.00178910775605526
0.625	0.6875	0.0018249091581108
0.625	0.75	0.00376103804648847
0.59375	0.71875	0.0032953530183606
0.5625	0.6875	0.0019206630190772
0.625	0.6875	0.0018249091581108
0.59375	0.71875	0.0032953530183606
0.796875	0.90625	0.011139525106262
0.796875	0.890625	0.00961093645409683
0.8046875	0.8984375	0.0101948038246797
0.8125	0.90625	0.0103962973607734
0.796875	0.90625	0.011139525106262
0.8046875	0.8984375	0.0101948038246797
0.796875	0.90625	0.011139525106262
0.78125	0.90625	0.0119344011519962
0.7890625	0.8984375	0.0109124001117949
0.796875	0.890625	0.00961093645409683
0.796875	0.90625	0.011139525106262
0.7890625	0.8984375	0.0109124001117949
0.8125	0.890625	0.00890604474794696
0.796875	0.890625	0.00961093645409683
0.8046875	0.8828125	0.00875840681270476
0.8125	0.875	0.00771445169784322
0.8125	0.890625	0.00890604474794696
0.8046875	0.8828125	0.00875840681270476
0.8125	0.890625	0.00890604474794696
0.8125	0.90625	0.0103962973607734
0.8046875	0.8984375	0.0101948038246797
0.796875	0.890625	0.00961093645409683
0.8125	0.890625	0.00890604474794696
0.8046875	0.8984375	0.0101948038246797
0.8125	0.921875	0.012020924635433
0.796875	0.921875	0.0129455929269488
0.8046875	0.9140625	0.0118240586641165
0.8125	0.90625	0.0103962973607734
0.8125	0.921875	0.012020924635433
0.8046875	0.9140625	0.0118240586641165
0.8125	0.921875	0.012020924635433
0.8125	0.9375	0.0140642363580114
0.8046875	0.9296875	0.0136958427222914
0.796875	0.921875	0.0129455929269488
0.8125	0.921875	0.012020924635433
0.8046875	0.9296875	0.0136958427222914
0.796875	0.90625	0.011139525106262
0.796875	0.921875	0.0129455929269488
0.7890625	0.9140625	0.0126636038046561
0.78125	0.90625	0.0119344011519962
0.796875	0.90625	0.011139525106262
0.7890625	0.9140625	0.0126636038046561
0.796875	0.90625	0.011139525106262
0.8125	0.90625	0.0103962973607734
0.8046875	0.9140625	0.0118240586641165
0.796875	0.921875	0.0129455929269488
0.796875	0.90625	0.011139525106262
0.8046875	0.9140625	0.0118240586641165
0.78125	0.890625	0.0102140747750963
0.765625	0.890625	0.0108467185031802
0.7734375	0.8828125	0.00994135200044263
0.78125	0.875	0.0088089657769932
0.78125	0.890625	0.0102140747750963
0.7734375	0.8828125	0.00994135200044263
0.78125	0.890625	0.0102140747750963
0.78125	0.90625	0.0119344011519962
0.7734375	0.8984375	0.011627439831216
0.765625	0.890625	0.0108467185031802
0.78125	0.890625	0.0102140747750963
0.7734375	0.8984375	0.011627439831216
0.765625	0.875	0.00915289890310704
0.765625	0.890625	0.0108467185031802
0.7578125	0.8828125	0.0105212325479921
0.75	0.875	0.00970099426611849
0.765625	0.875	0.00915289890310704
0.7578125	0.8828125	0.0105212325479921
0.765625	0.875	0.00915289890310704
0.78125	0.875	0.0088089657769932
0.7734375	0.8828125	0.00994135200044263
0.765625	0.890625	0.0108467185031802
0.765625	0.875	0.00915289890310704
0.7734375	0.8828125	0.00994135200044263
0.796875	0.875	0.00816766935647047
0.796875	0.890625	0.00961093645409683
0.7890625	0.8828125	0.00941684014743878
0.78125	0.875	0.0088089657769932
0.796875	0.875	0.00816766935647047
0.7890625	0.8828125	0.00941684014743878
0.796875	0.875	0.00816766935647047
0.8125	0.875	0.00771445169784322
0.8046875	0.8828125	0.00875840681270476
0.796875	0.890625	0.00961093645409683
0.796875	0.875	0.00816766935647047
0.8046875	0.8828125	0.00875840681270476
0.78125	0.890625	0.0102140747750963
0.796875	0.890625	0.00961093645409683
0.7890625	0.8984375	0.0109124001117949
0.78125	0.90625	0.0119344011519962
0.78125	0.890625	0.0102140747750963
0.7890625	0.8984375	0.0109124001117949
0.78125	0.890625	0.0102140747750963
0.78125	0.875	0.0088089657769932
0.7890625	0.8828125	0.00941684014743878
0.796875	0.890625	0.00961093645409683
0.78125	0.890625	0.0102140747750963
0.7890625	0.8828125	0.00941684014743878
0.84375	0.890625	0.00748038899226201
0.828125	0.890625	0.00834681409085972
0.8359375	0.8828125	0.00749484343970229
0.84375	0.875	0.00666082096010018
0.84375	0.890625	0.00748038899226201
0.8359375	0.8828125	0.00749484343970229
0.84375	0.890625	0.00748038899226201
0.84375	0.90625	0.00881846454795698
0.8359375	0.8984375	0.00875199998283387
0.828125	0.890625	0.00834681409085972
0.84375	0.890625	0.00748038899226201
0.8359375	0.8984375	0.00875199998283387
0.828125	0.875	0.00708193751232784
0.828125	0.890625	0.00834681409085972
0.8203125	0.8828125	0.00824850329810825
0.8125	0.875	0.00771445169784322
0.828125	0.875	0.00708193751232784
0.8203125	0.8828125	0.00824850329810825
0.828125	0.875	0.00708193751232784
0.84375	0.875	0.00666082096010018
0.8359375	0.8828125	0.00749484343970229
0.828125	0.890625	0.00834681409085972
0.828125	0.875	0.00708193751232784
0.8359375	0.8828125	0.00749484343970229
0.859375	0.890625	0.00701673280408655
0.84375	0.875	0.00666082096010018
0.859375	0.875	0.00584277619322976
0.875	0.875	0.00535684580330545
0.859375	0.890625	0.00701673280408655
0.859375	0.875	0.00584277619322976
0.859375	0.890625	0.00701673280408655
0.84375	0.90625	0.00881846454795698
0.84375	0.890625	0.00748038899226201
0.84375	0.875	0.00666082096010018
0.859375	0.890625	0.00701673280408655
0.84375	0.890625	0.00748038899226201
0.828125	0.90625	0.00942903216865939
0.828125	0.921875	0.0111670642344824
0.8203125	0.9140625	0.0109182288720434
0.8125	0.90625	0.0103962973607734
0.828125	0.90625	0.00942903216865939
0.8203125	0.9140625	0.0109182288720434
0.84375	0.90625	0.00881846454795698
0.828125	0.921875	0.0111670642344824
0.828125	0.90625	0.00942903216865939
0.8125	0.921875	0.012020924635433
0.828125	0.921875	0.0111670642344824
0.8203125	0.9296875	0.0127649759201131
0.8125	0.9375	0.0140642363580114
0.8125	0.921875	0.012020924635433
0.8203125	0.9296875	0.0127649759201131
0.8125	0.921875	0.012020924635433
0.8125	0.90625	0.0103962973607734
0.8203125	0.9140625	0.0109182288720434
0.828125	0.921875	0.0111670642344824
0.8125	0.921875	0.012020924635433
0.8203125	0.9140625	0.0109182288720434
0.8125	0.890625	0.00890604474794696
0.828125	0.890625	0.00834681409085972
0.8203125	0.8984375	0.00938895491798468
0.8125	0.90625	0.0103962973607734
0.8125	0.890625	0.00890604474794696
0.8203125	0.8984375	0.00938895491798468
0.8125	0.890625	0.00890604474794696
0.8125	0.875	0.00771445169784322
0.8203125	0.8828125	0.00824850329810825
0.828125	0.890625	0.00834681409085972
0.8125	0.890625	0.00890604474794696
0.8203125	0.8828125	0.00824850329810825
0.828125	0.90625	0.00942903216865939
0.828125	0.890625	0.00834681409085972
0.8359375	0.8984375	0.00875199998283387
0.84375	0.90625	0.00881846454795698
0.828125	0.90625	0.00942903216865939
0.8359375	0.8984375	0.00875199998283387
0.828125	0.90625	0.00942903216865939
0.8125	0.90625	0.0103962973607734
0.8203125	0.8984375	0.00938895491798468
0.828125	0.890625	0.00834681409085972
0.828125	0.90625	0.00942903216865939
0.8203125	0.8984375	0.00938895491798468
0.7734375	0.9453125	0.0181731595720508
0.78125	0.953125	0.0188800436408827
0.7734375	0.953125	0.0192760862369938
0.765625	0.953125	0.0199461486518778
0.7734375	0.9453125	0.0181731595720508
0.7734375	0.953125	0.0192760862369938
0.7734375	0.9453125	0.0181731595720508
0.78125	0.9375	0.016127821038202
0.78125	0.9453125	0.0173987161726778
0.78125	0.953125	0.0188800436408827
0.7734375	0.9453125	0.0181731595720508
0.78125	0.9453125	0.0173987161726778
0.7734375	0.9609375	0.0209125882862461
0.78125	0.953125	0.0188800436408827
0.78125	0.9609375	0.0201580862143351
0.78125	0.96875	0.0219537684081221
0.7734375	0.9609375	0.0209125882862461
0.78125	0.9609375	0.0201580862143351
0.7734375	0.9609375	0.0209125882862461
0.765625	0.953125	0.0199461486518778
0.7734375	0.953125	0.0192760862369938
0.78125	0.953125	0.0188800436408827
0.7734375	0.9609375	0.0209125882862461
0.7734375	0.953125	0.0192760862369938
0.765625	0.9375	0.0169678943528509
0.765625	0.953125	0.0199461486518778
0.7578125	0.9453125	0.0191178468040371
0.75	0.9375	0.017977756443885
0.765625	0.9375	0.0169678943528509
0.7578125	0.9453125	0.0191178468040371
0.765625	0.9375	0.0169678943528509
0.78125	0.9375	0.016127821038202
0.7734375	0.9453125	0.0181731595720508
0.765625	0.953125	0.0199461486518778
0.765625	0.9375	0.0169678943528509
0.7734375	0.9453125	0.0181731595720508
0.796875	0.9375	0.0150684694892905
0.796875	0.953125	0.0176163883641361
0.7890625	0.9453125	0.0170633826003266
0.78125	0.9375	0.016127821038202
0.796875	0.9375	0.0150684694892905
0.7890625	0.9453125	0.0170633826003266
0.796875	0.9375	0.0150684694892905
0.8125	0.9375	0.0140642363580114
0.8046875	0.9453125	0.0160374422654232
0.796875	0.953125	0.0176163883641361
0.796875	0.9375	0.0150684694892905
0.8046875	0.9453125	0.0160374422654232
0.7890625	0.9609375	0.0198156297214843
0.78125	0.953125	0.0188800436408827
0.7890625	0.953125	0.0181803123030103
0.796875	0.953125	0.0176163883641361
0.7890625	0.9609375	0.0198156297214843
0.7890625	0.953125	0.0181803123030103
0.7890625	0.9609375	0.0198156297214843
0.78125	0.96875	0.0219537684081221
0.78125	0.9609375	0.0201580862143351
0.78125	0.953125	0.0188800436408827
0.7890625	0.9609375	0.0198156297214843
0.78125	0.9609375	0.0201580862143351
0.7890625	0.9453125	0.0170633826003266
0.78125	0.953125	0.0188800436408827
0.78125	0.9453125	0.0173987161726778
0.78125	0.9375	0.016127821038202
0.7890625	0.9453125	0.0170633826003266
0.78125	0.9453125	0.0173987161726778
0.7890625	0.9453125	0.0170633826003266
0.796875	0.953125	0.0176163883641361
0.7890625	0.953125	0.0181803123030103
0.78125	0.953125	0.0188800436408827
0.7890625	0.9453125	0.0170633826003266
0.7890625	0.953125	0.0181803123030103
0.765625	0.96875	0.0231904574235183
0.765625	0.984375	0.0273079081040746
0.7578125	0.9765625	0.0260513641504131
0.75	0.96875	0.0244069293166682
0.765625	0.96875	0.0231904574235183
0.7578125	0.9765625	0.0260513641504131
0.7734375	0.9765625	0.024761098406556
0.765625	0.96875	0.0231904574235183
0.7734375	0.96875	0.0224860275091768
0.78125	0.96875	0.0219537684081221
0.7734375	0.9765625	0.024761098406556
0.7734375	0.96875	0.0224860275091768
0.765625	0.984375	0.0273079081040746
0.765625	0.96875	0.0231904574235183
0.7734375	0.9765625	0.024761098406556
0.7578125	0.9921875	0.0307253525387353
0.75	0.984375	0.0288329795901387
0.7578125	0.984375	0.0280124106063756
0.765625	0.984375	0.0273079081040746
0.7578125	0.9921875	0.0307253525387353
0.7578125	0.984375	0.0280124106063756
0.75	0.9921875	0.0314762199420888
0.7578125	0.9921875	0.0307253525387353
0.75390625	0.99609375	0.0327728622701872
0.75	1	0.0348693939711377
0.75	0.9921875	0.0314762199420888
0.75390625	0.99609375	0.0327728622701872
0.75	0.984375	0.0288329795901387
0.7578125	0.9921875	0.0307253525387353
0.75	0.9921875	0.0314762199420888
0.7578125	0.9765625	0.0260513641504131
0.75	0.984375	0.0288329795901387
0.75	0.9765625	0.026418929952406
0.75	0.96875	0.0244069293166682
0.7578125	0.9765625	0.0260513641504131
0.75	0.9765625	0.026418929952406
0.7578125	0.9765625	0.0260513641504131
0.765625	0.984375	0.0273079081040746
0.7578125	0.984375	0.0280124106063756
0.75	0.984375	0.0288329795901387
0.7578125	0.9765625	0.0260513641504131
0.7578125	0.984375	0.0280124106063756
0.7578125	0.9609375	0.0221747923574166
0.75	0.953125	0.0210242657175597
0.7578125	0.953125	0.0203558269682529
0.765625	0.953125	0.0199461486518778
0.7578125	0.9609375	0.0221747923574166
0.7578125	0.953125	0.0203558269682529
0.7578125	0.9609375	0.0221747923574166
0.75	0.96875	0.0244069293166682
0.75	0.9609375	0.0224595698685998
0.75	0.953125	0.0210242657175597
0.7578125	0.9609375	0.0221747923574166
0.75	0.9609375	0.0224595698685998
0.7578125	0.9453125	0.0191178468040371
0.75	0.953125	0.0210242657175597
0.75	0.9453125	0.0193696732468104
0.75	0.9375	0.017977756443885
0.7578125	0.9453125	0.0191178468040371
0.75	0.9453125	0.0193696732468104
0.7578125	0.9453125	0.0191178468040371
0.765625	0.953125	0.0199461486518778
0.7578125	0.953125	0.0203558269682529
0.75	0.953125	0.0210242657175597
0.7578125	0.9453125	0.0191178468040371
0.7578125	0.953125	0.0203558269682529
0.7734375	0.9609375	0.0209125882862461
0.765625	0.96875	0.0231904574235183
0.765625	0.9609375	0.0213258951904362
0.765625	0.953125	0.0199461486518778
0.7734375	0.9609375	0.0209125882862461
0.765625	0.9609375	0.0213258951904362
0.7734375	0.9609375	0.0209125882862461
0.78125	0.96875	0.0219537684081221
0.7734375	0.96875	0.0224860275091768
0.765625	0.96875	0.0231904574235183
0.7734375	0.9609375	0.0209125882862461
0.7734375	0.96875	0.0224860275091768
0.765625	0.96875	0.0231904574235183
0.75	0.96875	0.0244069293166682
0.7578125	0.9609375	0.0221747923574166
0.7578125	0.9609375	0.0221747923574166
0.765625	0.953125	0.0199461486518778
0.765625	0.9609375	0.0213258951904362
0.765625	0.96875	0.0231904574235183
0.7578125	0.9609375	0.0221747923574166
0.765625	0.9609375	0.0213258951904362
0.765625	0.90625	0.0126515367977726
0.765625	0.921875	0.0146739835945773
0.7578125	0.9140625	0.0143092640929665
0.75	0.90625	0.0133486872194477
0.765625	0.90625	0.0126515367977726
0.7578125	0.9140625	0.0143092640929665
0.765625	0.90625	0.0126515367977726
0.78125	0.90625	0.0119344011519962
0.7734375	0.9140625	0.0135250484267322
0.765625	0.921875	0.0146739835945773
0.765625	0.90625	0.0126515367977726
0.7734375	0.9140625	0.0135250484267322
0.75	0.921875	0.0154443945923657
0.765625	0.921875	0.0146739835945773
0.7578125	0.9296875	0.0164415950565092
0.75	0.9375	0.017977756443885
0.75	0.921875	0.0154443945923657
0.7578125	0.9296875	0.0164415950565092
0.75	0.921875	0.0154443945923657
0.75	0.90625	0.0133486872194477
0.7578125	0.9140625	0.0143092640929665
0.765625	0.921875	0.0146739835945773
0.75	0.921875	0.0154443945923657
0.7578125	0.9140625	0.0143092640929665
0.75	0.890625	0.0113986093128033
0.765625	0.890625	0.0108467185031802
0.7578125	0.8984375	0.0122686860344958
0.75	0.90625	0.0133486872194477
0.75	0.890625	0.0113986093128033
0.7578125	0.8984375	0.0122686860344958
0.75	0.890625	0.0113986093128033
0.75	0.875	0.00970099426611849
0.7578125	0.8828125	0.0105212325479921
0.765625	0.890625	0.0108467185031802
0.75	0.890625	0.0113986093128033
0.7578125	0.8828125	0.0105212325479921
0.765625	0.90625	0.0126515367977726
0.765625	0.890625	0.0108467185031802
0.7734375	0.8984375	0.011627439831216
0.78125	0.90625	0.0119344011519962
0.765625	0.90625	0.0126515367977726
0.7734375	0.8984375	0.011627439831216
0.765625	0.90625	0.0126515367977726
0.75	0.90625	0.0133486872194477
0.7578125	0.8984375	0.0122686860344958
0.765625	0.890625	0.0108467185031802
0.765625	0.90625	0.0126515367977726
0.7578125	0.8984375	0.0122686860344958
0.78125	0.921875	0.0137303646068375
0.796875	0.921875	0.0129455929269488
0.7890625	0.9296875	0.0146354900172186
0.78125	0.9375	0.016127821038202
0.78125	0.921875	0.0137303646068375
0.7890625	0.9296875	0.0146354900172186
0.78125	0.921875	0.0137303646068375
0.78125	0.90625	0.0119344011519962
0.7890625	0.9140625	0.0126636038046561
0.796875	0.921875	0.0129455929269488
0.78125	0.921875	0.0137303646068375
0.7890625	0.9140625	0.0126636038046561
0.796875	0.9375	0.0150684694892905
0.796875	0.921875	0.0129455929269488
0.8046875	0.9296875	0.0136958427222914
0.8125	0.9375	0.0140642363580114
0.796875	0.9375	0.0150684694892905
0.8046875	0.9296875	0.0136958427222914
0.796875	0.9375	0.0150684694892905
0.78125	0.9375	0.016127821038202
0.7890625	0.9296875	0.0146354900172186
0.796875	0.921875	0.0129455929269488
0.796875	0.9375	0.0150684694892905
0.7890625	0.9296875	0.0146354900172186
0.765625	0.921875	0.0146739835945773
0.78125	0.9375	0.016127821038202
0.765625	0.9375	0.0169678943528509
0.765625	0.9375	0.0169678943528509
0.75	0.9375	0.017977756443885
0.7578125	0.9296875	0.0164415950565092
0.765625	0.921875	0.0146739835945773
0.765625	0.9375	0.0169678943528509
0.7578125	0.9296875	0.0164415950565092
0.78125	0.921875	0.0137303646068375
0.765625	0.921875	0.0146739835945773
0.7734375	0.9140625	0.0135250484267322
0.78125	0.90625	0.0119344011519962
0.78125	0.921875	0.0137303646068375
0.7734375	0.9140625	0.0135250484267322
0.78125	0.9375	0.016127821038202
0.765625	0.921875	0.0146739835945773
0.78125	0.921875	0.0137303646068375
0.765625	0.828125	0.00577482433180661
0.78125	0.8125	0.00474308627391539
0.78125	0.828125	0.00533374045726071
0.78125	0.84375	0.00639243205670561
0.765625	0.828125	0.00577482433180661
0.78125	0.828125	0.00533374045726071
0.765625	0.828125	0.00577482433180661
0.75	0.8125	0.00524866752834126
0.765625	0.8125	0.00489013186030418
0.78125	0.8125	0.00474308627391539
0.765625	0.828125	0.00577482433180661
0.765625	0.8125	0.00489013186030418
0.78125	0.8125	0.00474308627391539
0.8125	0.8125	0.00404090519765226
0.796875	0.828125	0.0053598663995663
0.796875	0.828125	0.0053598663995663
0.78125	0.84375	0.00639243205670561
0.78125	0.828125	0.00533374045726071
0.78125	0.8125	0.00474308627391539
0.796875	0.828125	0.0053598663995663
0.78125	0.828125	0.00533374045726071
0.765625	0.859375	0.00808274515509954
0.75	0.84375	0.00707141141053091
0.765625	0.84375	0.00658849773371829
0.78125	0.84375	0.00639243205670561
0.765625	0.859375	0.00808274515509954
0.765625	0.84375	0.00658849773371829
0.75	0.875	0.00970099426611849
0.75	0.84375	0.00707141141053091
0.765625	0.859375	0.00808274515509954
0.765625	0.828125	0.00577482433180661
0.75	0.84375	0.00707141141053091
0.75	0.828125	0.0059355507954149
0.75	0.8125	0.00524866752834126
0.765625	0.828125	0.00577482433180661
0.75	0.828125	0.0059355507954149
0.765625	0.828125	0.00577482433180661
0.78125	0.84375	0.00639243205670561
0.765625	0.84375	0.00658849773371829
0.75	0.84375	0.00707141141053091
0.765625	0.828125	0.00577482433180661
0.765625	0.84375	0.00658849773371829
0.75	0.78125	0.00375601555987851
0.78125	0.78125	0.00347692635151399
0.765625	0.796875	0.00452476447466936
0.765625	0.796875	0.00452476447466936
0.75	0.8125	0.00524866752834126
0.75	0.796875	0.00438326489908485
0.75	0.78125	0.00375601555987851
0.765625	0.796875	0.00452476447466936
0.75	0.796875	0.00438326489908485
0.75	0.75	0.00290063271189521
0.78125	0.78125	0.00347692635151399
0.75	0.78125	0.00375601555987851
0.78125	0.8125	0.00474308627391539
0.78125	0.78125	0.00347692635151399
0.796875	0.796875	0.00411227894203462
0.8125	0.8125	0.00404090519765226
0.78125	0.8125	0.00474308627391539
0.796875	0.796875	0.00411227894203462
0.765625	0.796875	0.00452476447466936
0.78125	0.8125	0.00474308627391539
0.765625	0.8125	0.00489013186030418
0.75	0.8125	0.00524866752834126
0.765625	0.796875	0.00452476447466936
0.765625	0.8125	0.00489013186030418
0.78125	0.78125	0.00347692635151399
0.78125	0.8125	0.00474308627391539
0.765625	0.796875	0.00452476447466936
0.8125	0.84375	0.00549961099064011
0.84375	0.84375	0.00475718113986093
0.828125	0.859375	0.00632172893148643
0.8125	0.875	0.00771445169784322
0.8125	0.84375	0.00549961099064011
0.828125	0.859375	0.00632172893148643
0.8125	0.84375	0.00549961099064011
0.8125	0.8125	0.00404090519765226
0.828125	0.828125	0.00467235189085653
0.84375	0.84375	0.00475718113986093
0.8125	0.84375	0.00549961099064011
0.828125	0.828125	0.00467235189085653
0.859375	0.859375	0.00529377899794446
0.84375	0.875	0.00666082096010018
0.84375	0.859375	0.00554923259445203
0.84375	0.84375	0.00475718113986093
0.859375	0.859375	0.00529377899794446
0.84375	0.859375	0.00554923259445203
0.859375	0.859375	0.00529377899794446
0.875	0.875	0.00535684580330545
0.859375	0.875	0.00584277619322976
0.84375	0.875	0.00666082096010018
0.859375	0.859375	0.00529377899794446
0.859375	0.875	0.00584277619322976
0.828125	0.859375	0.00632172893148643
0.84375	0.875	0.00666082096010018
0.828125	0.875	0.00708193751232784
0.8125	0.875	0.00771445169784322
0.828125	0.859375	0.00632172893148643
0.828125	0.875	0.00708193751232784
0.828125	0.859375	0.00632172893148643
0.84375	0.84375	0.00475718113986093
0.84375	0.859375	0.00554923259445203
0.84375	0.875	0.00666082096010018
0.828125	0.859375	0.00632172893148643
0.84375	0.859375	0.00554923259445203
0.796875	0.859375	0.00726877131525799
0.78125	0.875	0.0088089657769932
0.78125	0.859375	0.0074047295221389
0.78125	0.84375	0.00639243205670561
0.796875	0.859375	0.00726877131525799
0.78125	0.859375	0.0074047295221389
0.796875	0.859375	0.00726877131525799
0.8125	0.875	0.00771445169784322
0.796875	0.875	0.00816766935647047
0.78125	0.875	0.0088089657769932
0.796875	0.859375	0.00726877131525799
0.796875	0.875	0.00816766935647047
0.765625	0.859375	0.00808274515509954
0.78125	0.875	0.0088089657769932
0.765625	0.875	0.00915289890310704
0.75	0.875	0.00970099426611849
0.765625	0.859375	0.00808274515509954
0.765625	0.875	0.00915289890310704
0.765625	0.859375	0.00808274515509954
0.78125	0.84375	0.00639243205670561
0.78125	0.859375	0.0074047295221389
0.78125	0.875	0.0088089657769932
0.765625	0.859375	0.00808274515509954
0.78125	0.859375	0.0074047295221389
0.8125	0.84375	0.00549961099064011
0.78125	0.84375	0.00639243205670561
0.796875	0.828125	0.0053598663995663
0.8125	0.8125	0.00404090519765226
0.8125	0.84375	0.00549961099064011
0.796875	0.828125	0.0053598663995663
0.8125	0.84375	0.00549961099064011
0.8125	0.875	0.00771445169784322
0.796875	0.859375	0.00726877131525799
0.78125	0.84375	0.00639243205670561
0.8125	0.84375	0.00549961099064011
0.796875	0.859375	0.00726877131525799
0.890625	0.953125	0.00992658175117848
0.90625	0.9375	0.00732342802675874
0.90625	0.953125	0.0084772513241271
0.90625	0.953125	0.0084772513241271
0.90625	0.96875	0.0101239546555055
0.8984375	0.9609375	0.0103090169226003
0.890625	0.953125	0.00992658175117848
0.90625	0.953125	0.0084772513241271
0.8984375	0.9609375	0.0103090169226003
0.890625	0.9375	0.00827421716243689
0.890625	0.953125	0.00992658175117848
0.8828125	0.9453125	0.00990599595923236
0.875	0.9375	0.00958504784893303
0.890625	0.9375	0.00827421716243689
0.8828125	0.9453125	0.00990599595923236
0.90625	0.9375	0.00732342802675874
0.890625	0.953125	0.00992658175117848
0.890625	0.9375	0.00827421716243689
0.921875	0.953125	0.00722630405821996
0.90625	0.9375	0.00732342802675874
0.921875	0.9375	0.00596508127158435
0.9375	0.9375	0.00488774271911957
0.921875	0.953125	0.00722630405821996
0.921875	0.9375	0.00596508127158435
0.90625	0.953125	0.0084772513241271
0.921875	0.953125	0.00722630405821996
0.9140625	0.9609375	0.00862911569085604
0.90625	0.96875	0.0101239546555055
0.90625	0.953125	0.0084772513241271
0.9140625	0.9609375	0.00862911569085604
0.90625	0.9375	0.00732342802675874
0.921875	0.953125	0.00722630405821996
0.90625	0.953125	0.0084772513241271
0.890625	0.96875	0.0117141367170891
0.890625	0.984375	0.0138412850614051
0.8828125	0.9765625	0.0137956412917164
0.875	0.96875	0.0133468702741364
0.890625	0.96875	0.0117141367170891
0.8828125	0.9765625	0.0137956412917164
0.890625	0.96875	0.0117141367170891
0.90625	0.96875	0.0101239546555055
0.8984375	0.9765625	0.0119874232108211
0.890625	0.984375	0.0138412850614051
0.890625	0.96875	0.0117141367170891
0.8984375	0.9765625	0.0119874232108211
0.8828125	0.9921875	0.0161329012751118
0.875	0.984375	0.0157462483131329
0.8828125	0.984375	0.0147622425242764
0.890625	0.984375	0.0138412850614051
0.8828125	0.9921875	0.0161329012751118
0.8828125	0.984375	0.0147622425242764
0.875	0.9921875	0.0171200297729114
0.8828125	0.9921875	0.0161329012751118
0.87890625	0.99609375	0.0174787746629632
0.875	1	0.0189410444923205
0.875	0.9921875	0.0171200297729114
0.87890625	0.99609375	0.0174787746629632
0.875	0.984375	0.0157462483131329
0.8828125	0.9921875	0.0161329012751118
0.875	0.9921875	0.0171200297729114
0.8828125	0.9765625	0.0137956412917164
0.875	0.984375	0.0157462483131329
0.875	0.9765625	0.0144529887699746
0.875	0.96875	0.0133468702741364
0.8828125	0.9765625	0.0137956412917164
0.875	0.9765625	0.0144529887699746
0.8828125	0.9765625	0.0137956412917164
0.890625	0.984375	0.0138412850614051
0.8828125	0.984375	0.0147622425242764
0.875	0.984375	0.0157462483131329
0.8828125	0.9765625	0.0137956412917164
0.8828125	0.984375	0.0147622425242764
0.875	0.953125	0.0111770449791637
0.890625	0.953125	0.00992658175117848
0.8828125	0.9609375	0.0116934592674894
0.875	0.96875	0.0133468702741364
0.875	0.953125	0.0111770449791637
0.8828125	0.9609375	0.0116934592674894
0.875	0.953125	0.0111770449791637
0.875	0.9375	0.00958504784893303
0.8828125	0.9453125	0.00990599595923236
0.890625	0.953125	0.00992658175117848
0.875	0.953125	0.0111770449791637
0.8828125	0.9453125	0.00990599595923236
0.890625	0.96875	0.0117141367170891
0.890625	0.953125	0.00992658175117848
0.8984375	0.9609375	0.0103090169226003
0.90625	0.96875	0.0101239546555055
0.890625	0.96875	0.0117141367170891
0.8984375	0.9609375	0.0103090169226003
0.890625	0.96875	0.0117141367170891
0.875	0.96875	0.0133468702741364
0.8828125	0.9609375	0.0116934592674894
0.890625	0.953125	0.00992658175117848
0.890625	0.96875	0.0117141367170891
0.8828125	0.9609375	0.0116934592674894
0.890625	0.921875	0.00724980002308847
0.875	0.90625	0.00724107258658174
0.890625	0.90625	0.00611273013953209
0.90625	0.90625	0.00532743664910961
0.890625	0.921875	0.00724980002308847
0.890625	0.90625	0.00611273013953209
0.890625	0.921875	0.00724980002308847
0.875	0.9375	0.00958504784893303
0.875	0.921875	0.00801909379846619
0.875	0.90625	0.00724107258658174
0.890625	0.921875	0.00724980002308847
0.875	0.921875	0.00801909379846619
0.890625	0.890625	0.0054533535894261
0.875	0.90625	0.00724107258658174
0.875	0.890625	0.0060814562110027
0.875	0.890625	0.0060814562110027
0.875	0.875	0.00535684580330545
0.8828125	0.8828125	0.00558668090100411
0.890625	0.890625	0.0054533535894261
0.875	0.890625	0.0060814562110027
0.8828125	0.8828125	0.00558668090100411
0.890625	0.90625	0.00611273013953209
0.890625	0.890625	0.0054533535894261
0.8984375	0.8984375	0.00550213114874817
0.90625	0.90625	0.00532743664910961
0.890625	0.90625	0.00611273013953209
0.8984375	0.8984375	0.00550213114874817
0.875	0.90625	0.00724107258658174
0.890625	0.890625	0.0054533535894261
0.890625	0.90625	0.00611273013953209
0.921875	0.921875	0.00527110970019867
0.90625	0.9375	0.00732342802675874
0.90625	0.921875	0.0060211894385446
0.90625	0.90625	0.00532743664910961
0.921875	0.921875	0.00527110970019867
0.90625	0.921875	0.0060211894385446
0.921875	0.921875	0.00527110970019867
0.9375	0.9375	0.00488774271911957
0.921875	0.9375	0.00596508127158435
0.90625	0.9375	0.00732342802675874
0.921875	0.921875	0.00527110970019867
0.921875	0.9375	0.00596508127158435
0.890625	0.921875	0.00724980002308847
0.90625	0.9375	0.00732342802675874
0.890625	0.9375	0.00827421716243689
0.875	0.9375	0.00958504784893303
0.890625	0.921875	0.00724980002308847
0.890625	0.9375	0.00827421716243689
0.890625	0.921875	0.00724980002308847
0.90625	0.90625	0.00532743664910961
0.90625	0.921875	0.0060211894385446
0.90625	0.9375	0.00732342802675874
0.890625	0.921875	0.00724980002308847
0.90625	0.921875	0.0060211894385446
0.953125	0.96875	0.00501455463101614
0.953125	0.984375	0.00604951518122272
0.9453125	0.9765625	0.00652463434339044
0.9375	0.96875	0.0067827048076877
0.953125	0.96875	0.00501455463101614
0.9453125	0.9765625	0.00652463434339044
0.953125	0.96875	0.00501455463101614
0.96875	0.96875	0.00333020434808619
0.9609375	0.9765625	0.00466579086562351
0.953125	0.984375	0.00604951518122272
0.953125	0.96875	0.00501455463101614
0.9609375	0.9765625	0.00466579086562351
0.9453125	0.9921875	0.0077446466227022
0.9375	0.984375	0.00803719414742125
0.9453125	0.984375	0.00702742871576232
0.953125	0.984375	0.00604951518122272
0.9453125	0.9921875	0.0077446466227022
0.9453125	0.984375	0.00702742871576232
0.9453125	0.9921875	0.0077446466227022
0.9375	1	0.00963930211353954
0.9375	0.9921875	0.00880346521234439
0.9375	0.984375	0.00803719414742125
0.9453125	0.9921875	0.0077446466227022
0.9375	0.9921875	0.00880346521234439
0.9453125	0.9765625	0.00652463434339044
0.9375	0.984375	0.00803719414742125
0.9375	0.9765625	0.00733918590012182
0.9375	0.96875	0.0067827048076877
0.9453125	0.9765625	0.00652463434339044
0.9375	0.9765625	0.00733918590012182
0.9453125	0.9765625	0.00652463434339044
0.953125	0.984375	0.00604951518122272
0.9453125	0.984375	0.00702742871576232
0.9375	0.984375	0.00803719414742125
0.9453125	0.9765625	0.00652463434339044
0.9453125	0.984375	0.00702742871576232
0.9375	0.953125	0.00576309130524663
0.953125	0.953125	0.00437953266538994
0.9453125	0.9609375	0.00550227350417517
0.9375	0.96875	0.0067827048076877
0.9375	0.953125	0.00576309130524663
0.9453125	0.9609375	0.00550227350417517
0.9375	0.953125	0.00576309130524663
0.9375	0.9375	0.00488774271911957
0.9453125	0.9453125	0.00480783981049059
0.953125	0.953125	0.00437953266538994
0.9375	0.953125	0.00576309130524663
0.9453125	0.9453125	0.00480783981049059
0.953125	0.96875	0.00501455463101614
0.953125	0.953125	0.00437953266538994
0.9609375	0.9609375	0.00395475339231933
0.96875	0.96875	0.00333020434808619
0.953125	0.96875	0.00501455463101614
0.9609375	0.9609375	0.00395475339231933
0.953125	0.96875	0.00501455463101614
0.9375	0.96875	0.0067827048076877
0.9453125	0.9609375	0.00550227350417517
0.953125	0.953125	0.00437953266538994
0.953125	0.96875	0.00501455463101614
0.9453125	0.9609375	0.00550227350417517
0.9765625	0.9921875	0.00333340112248454
0.96875	0.984375	0.00408791041527371
0.9765625	0.984375	0.00307332127759662
0.984375	0.984375	0.00201584026979748
0.9765625	0.9921875	0.00333340112248454
0.9765625	0.984375	0.00307332127759662
0.96875	1	0.00484597374771199
0.96875	0.984375	0.00408791041527371
0.9765625	0.9921875	0.00333340112248454
0.9765625	0.9765625	0.00290563568057702
0.96875	0.984375	0.00408791041527371
0.96875	0.9765625	0.00369038545257172
0.96875	0.96875	0.00333020434808619
0.9765625	0.9765625	0.00290563568057702
0.96875	0.9765625	0.00369038545257172
0.9765625	0.9765625	0.00290563568057702
0.984375	0.984375	0.00201584026979748
0.9765625	0.984375	0.00307332127759662
0.96875	0.984375	0.00408791041527371
0.9765625	0.9765625	0.00290563568057702
0.9765625	0.984375	0.00307332127759662
0.984375	1	0.00245645340139504
0.984375	0.984375	0.00201584026979748
0.9921875	0.9921875	0.0011861323567017
1	1	0
0.984375	1	0.00245645340139504
0.9921875	0.9921875	0.0011861323567017
0.984375	1	0.00245645340139504
0.96875	1	0.00484597374771199
0.9765625	0.9921875	0.00333340112248454
0.984375	0.984375	0.00201584026979748
0.984375	1	0.00245645340139504
0.9765625	0.9921875	0.00333340112248454
0.953125	1	0.00725723348621996
0.953125	0.984375	0.00604951518122272
0.9609375	0.9921875	0.00561603010641134
0.96875	1	0.00484597374771199
0.953125	1	0.00725723348621996
0.9609375	0.9921875	0.00561603010641134
0.953125	1	0.00725723348621996
0.9375	1	0.00963930211353954
0.9453125	0.9921875	0.0077446466227022
0.953125	0.984375	0.00604951518122272
0.953125	1	0.00725723348621996
0.9453125	0.9921875	0.0077446466227022
0.96875	0.984375	0.00408791041527371
0.953125	0.984375	0.00604951518122272
0.9609375	0.9765625	0.00466579086562351
0.9609375	0.9765625	0.00466579086562351
0.96875	0.96875	0.00333020434808619
0.96875	0.9765625	0.00369038545257172
0.96875	0.984375	0.00408791041527371
0.9609375	0.9765625	0.00466579086562351
0.96875	0.9765625	0.00369038545257172
0.96875	0.984375	0.00408791041527371
0.96875	1	0.00484597374771199
0.9609375	0.9921875	0.00561603010641134
0.953125	0.984375	0.00604951518122272
0.96875	0.984375	0.00408791041527371
0.9609375	0.9921875	0.00561603010641134
0.9140625	0.9921875	0.0119791457847139
0.90625	0.984375	0.0119491684105387
0.9140625	0.984375	0.0109506432129843
0.921875	0.984375	0.00999045442272159
0.9140625	0.9921875	0.0119791457847139
0.9140625	0.984375	0.0109506432129843
0.90625	0.9921875	0.0130113485348174
0.9140625	0.9921875	0.0119791457847139
0.91015625	0.99609375	0.0131322563685739
0.90625	1	0.0144171343684355
0.90625	0.9921875	0.0130113485348174
0.91015625	0.99609375	0.0131322563685739
0.90625	0.984375	0.0119491684105387
0.9140625	0.9921875	0.0119791457847139
0.90625	0.9921875	0.0130113485348174
0.9140625	0.9765625	0.0102234122154705
0.90625	0.984375	0.0119491684105387
0.90625	0.9765625	0.0109584402284869
0.90625	0.96875	0.0101239546555055
0.9140625	0.9765625	0.0102234122154705
0.90625	0.9765625	0.0109584402284869
0.9140625	0.9765625	0.0102234122154705
0.921875	0.984375	0.00999045442272159
0.9140625	0.984375	0.0109506432129843
0.90625	0.984375	0.0119491684105387
0.9140625	0.9765625	0.0102234122154705
0.9140625	0.984375	0.0109506432129843
0.921875	0.9921875	0.0109080866033816
0.9296875	0.9921875	0.00993779447200033
0.92578125	0.99609375	0.0109131563412962
0.921875	1	0.0120615564064902
0.921875	0.9921875	0.0109080866033816
0.92578125	0.99609375	0.0109131563412962
0.921875	0.984375	0.00999045442272159
0.9296875	0.9921875	0.00993779447200033
0.921875	0.9921875	0.0109080866033816
0.9296875	1	0.0108362933451541
0.9296875	0.9921875	0.00993779447200033
0.93359375	0.99609375	0.00985157363400635
0.9375	1	0.00963930211353954
0.9296875	1	0.0108362933451541
0.93359375	0.99609375	0.00985157363400635
0.9296875	1	0.0108362933451541
0.921875	1	0.0120615564064902
0.92578125	0.99609375	0.0109131563412962
0.9296875	0.9921875	0.00993779447200033
0.9296875	1	0.0108362933451541
0.92578125	0.99609375	0.0109131563412962
0.9140625	1	0.0132352518489102
0.9140625	0.9921875	0.0119791457847139
0.91796875	0.99609375	0.0120916356218059
0.921875	1	0.0120615564064902
0.9140625	1	0.0132352518489102
0.91796875	0.99609375	0.0120916356218059
0.9140625	1	0.0132352518489102
0.90625	1	0.0144171343684355
0.91015625	0.99609375	0.0131322563685739
0.9140625	0.9921875	0.0119791457847139
0.9140625	1	0.0132352518489102
0.91015625	0.99609375	0.0131322563685739
0.9140625	0.9921875	0.0119791457847139
0.921875	0.984375	0.00999045442272159
0.921875	0.9921875	0.0109080866033816
0.921875	0.9921875	0.0109080866033816
0.921875	1	0.0120615564064902
0.91796875	0.99609375	0.0120916356218059
0.9140625	0.9921875	0.0119791457847139
0.921875	0.9921875	0.0109080866033816
0.91796875	0.99609375	0.0120916356218059
0.890625	0.9921875	0.0150900383829643
0.8984375	0.9921875	0.0141597609794606
0.89453125	0.99609375	0.0153569430914752
0.890625	1	0.0166996149368407
0.890625	0.9921875	0.0150900383829643
0.89453125	0.99609375	0.0153569430914752
0.890625	0.984375	0.0138412850614051
0.8984375	0.9921875	0.0141597609794606
0.890625	0.9921875	0.0150900383829643
0.8984375	1	0.0155390424642405
0.8984375	0.9921875	0.0141597609794606
0.90234375	0.99609375	0.0143438998892434
0.90625	1	0.0144171343684355
0.8984375	1	0.0155390424642405
0.90234375	0.99609375	0.0143438998892434
0.8984375	1	0.0155390424642405
0.890625	1	0.0166996149368407
0.89453125	0.99609375	0.0153569430914752
0.8984375	0.9921875	0.0141597609794606
0.8984375	1	0.0155390424642405
0.89453125	0.99609375	0.0153569430914752
0.8828125	1	0.0178101455455947
0.8828125	0.9921875	0.0161329012751118
0.88671875	0.99609375	0.016483007173104
0.890625	1	0.0166996149368407
0.8828125	1	0.0178101455455947
0.88671875	0.99609375	0.016483007173104
0.8828125	1	0.0178101455455947
0.875	1	0.0189410444923205
0.87890625	0.99609375	0.0174787746629632
0.8828125	0.9921875	0.0161329012751118
0.8828125	1	0.0178101455455947
0.87890625	0.99609375	0.0174787746629632
0.8828125	0.9921875	0.0161329012751118
0.890625	0.984375	0.0138412850614051
0.890625	0.9921875	0.0150900383829643
0.890625	0.9921875	0.0150900383829643
0.890625	1	0.0166996149368407
0.88671875	0.99609375	0.016483007173104
0.8828125	0.9921875	0.0161329012751118
0.890625	0.9921875	0.0150900383829643
0.88671875	0.99609375	0.016483007173104
0.90625	0.984375	0.0119491684105387
0.890625	0.984375	0.0138412850614051
0.8984375	0.9765625	0.0119874232108211
0.8984375	0.9765625	0.0119874232108211
0.90625	0.96875	0.0101239546555055
0.90625	0.9765625	0.0109584402284869
0.90625	0.984375	0.0119491684105387
0.8984375	0.9765625	0.0119874232108211
0.90625	0.9765625	0.0109584402284869
0.8984375	0.9921875	0.0141597609794606
0.90625	0.984375	0.0119491684105387
0.90625	0.9921875	0.0130113485348174
0.90625	0.9921875	0.0130113485348174
0.90625	1	0.0144171343684355
0.90234375	0.99609375	0.0143438998892434
0.8984375	0.9921875	0.0141597609794606
0.90625	0.9921875	0.0130113485348174
0.90234375	0.99609375	0.0143438998892434
0.890625	0.984375	0.0138412850614051
0.90625	0.984375	0.0119491684105387
0.8984375	0.9921875	0.0141597609794606
0.921875	0.96875	0.00842062476310611
0.921875	0.953125	0.00722630405821996
0.9296875	0.9609375	0.00722997825773898
0.9375	0.96875	0.0067827048076877
0.921875	0.96875	0.00842062476310611
0.9296875	0.9609375	0.00722997825773898
0.921875	0.96875	0.00842062476310611
0.90625	0.96875	0.0101239546555055
0.9140625	0.9609375	0.00862911569085604
0.921875	0.953125	0.00722630405821996
0.921875	0.96875	0.00842062476310611
0.9140625	0.9609375	0.00862911569085604
0.921875	0.953125	0.00722630405821996
0.9375	0.9375	0.00488774271911957
0.9375	0.953125	0.00576309130524663
0.9375	0.953125	0.00576309130524663
0.9375	0.96875	0.0067827048076877
0.9296875	0.9609375	0.00722997825773898
0.921875	0.953125	0.00722630405821996
0.9375	0.953125	0.00576309130524663
0.9296875	0.9609375	0.00722997825773898
0.9375	0.984375	0.00803719414742125
0.921875	0.984375	0.00999045442272159
0.9296875	0.9765625	0.00834048604698218
0.9296875	0.9765625	0.00834048604698218
0.9375	0.96875	0.0067827048076877
0.9375	0.9765625	0.00733918590012182
0.9375	0.984375	0.00803719414742125
0.9296875	0.9765625	0.00834048604698218
0.9375	0.9765625	0.00733918590012182
0.9296875	0.9921875	0.00993779447200033
0.9375	0.984375	0.00803719414742125
0.9375	0.9921875	0.00880346521234439
0.9375	0.9921875	0.00880346521234439
0.9375	1	0.00963930211353954
0.93359375	0.99609375	0.00985157363400635
0.9296875	0.9921875	0.00993779447200033
0.9375	0.9921875	0.00880346521234439
0.93359375	0.99609375	0.00985157363400635
0.921875	0.984375	0.00999045442272159
0.9375	0.984375	0.00803719414742125
0.9296875	0.9921875	0.00993779447200033
0.921875	0.96875	0.00842062476310611
0.921875	0.984375	0.00999045442272159
0.9140625	0.9765625	0.0102234122154705
0.90625	0.96875	0.0101239546555055
0.921875	0.96875	0.00842062476310611
0.9140625	0.9765625	0.0102234122154705
0.921875	0.96875	0.00842062476310611
0.9375	0.96875	0.0067827048076877
0.9296875	0.9765625	0.00834048604698218
0.921875	0.984375	0.00999045442272159
0.921875	0.96875	0.00842062476310611
0.9296875	0.9765625	0.00834048604698218
0.828125	0.96875	0.0177667363343462
0.828125	0.984375	0.0210884831958459
0.8203125	0.9765625	0.020372482584592
0.8125	0.96875	0.0192784986632015
0.828125	0.96875	0.0177667363343462
0.8203125	0.9765625	0.020372482584592
0.828125	0.96875	0.0177667363343462
0.84375	0.96875	0.0163711495322822
0.8359375	0.9765625	0.0187792294673143
0.828125	0.984375	0.0210884831958459
0.828125	0.96875	0.0177667363343462
0.8359375	0.9765625	0.0187792294673143
0.8203125	0.9921875	0.0239129825924222
0.8125	0.984375	0.0227828441984269
0.8203125	0.984375	0.0218383075117468
0.828125	0.984375	0.0210884831958459
0.8203125	0.9921875	0.0239129825924222
0.8203125	0.984375	0.0218383075117468
0.8125	0.9921875	0.024730078613239
0.8203125	0.9921875	0.0239129825924222
0.81640625	0.99609375	0.025545232957352
0.8125	1	0.0272887426845504
0.8125	0.9921875	0.024730078613239
0.81640625	0.99609375	0.025545232957352
0.8125	0.984375	0.0227828441984269
0.8203125	0.9921875	0.0239129825924222
0.8125	0.9921875	0.024730078613239
0.8203125	0.9765625	0.020372482584592
0.8125	0.984375	0.0227828441984269
0.8125	0.9765625	0.0208874290026222
0.8125	0.96875	0.0192784986632015
0.8203125	0.9765625	0.020372482584592
0.8125	0.9765625	0.0208874290026222
0.8203125	0.9765625	0.020372482584592
0.828125	0.984375	0.0210884831958459
0.8203125	0.984375	0.0218383075117468
0.8125	0.984375	0.0227828441984269
0.8203125	0.9765625	0.020372482584592
0.8203125	0.984375	0.0218383075117468
0.8125	0.953125	0.0163183070947142
0.828125	0.953125	0.0151351358048008
0.8203125	0.9609375	0.0173610995659932
0.8125	0.96875	0.0192784986632015
0.8125	0.953125	0.0163183070947142
0.8203125	0.9609375	0.0173610995659932
0.8125	0.953125	0.0163183070947142
0.8125	0.9375	0.0140642363580114
0.8203125	0.9453125	0.0148268009096619
0.828125	0.953125	0.0151351358048008
0.8125	0.953125	0.0163183070947142
0.8203125	0.9453125	0.0148268009096619
0.828125	0.96875	0.0177667363343462
0.828125	0.953125	0.0151351358048008
0.8359375	0.9609375	0.0159965738714665
0.84375	0.96875	0.0163711495322822
0.828125	0.96875	0.0177667363343462
0.8359375	0.9609375	0.0159965738714665
0.828125	0.96875	0.0177667363343462
0.8125	0.96875	0.0192784986632015
0.8203125	0.9609375	0.0173610995659932
0.828125	0.953125	0.0151351358048008
0.828125	0.96875	0.0177667363343462
0.8203125	0.9609375	0.0173610995659932
0.8515625	0.9921875	0.0201372544012533
0.84375	0.984375	0.019405544078602
0.8515625	0.984375	0.0183920765223646
0.859375	0.984375	0.0175165410263367
0.8515625	0.9921875	0.0201372544012533
0.8515625	0.984375	0.0183920765223646
0.84375	0.9921875	0.0210323349941321
0.8515625	0.9921875	0.0201372544012533
0.84765625	0.99609375	0.0216122242815394
0.84375	1	0.0231965342356915
0.84375	0.9921875	0.0210323349941321
0.84765625	0.99609375	0.0216122242815394
0.84375	0.984375	0.019405544078602
0.8515625	0.9921875	0.0201372544012533
0.84375	0.9921875	0.0210323349941321
0.8515625	0.9765625	0.0171618756910004
0.84375	0.984375	0.019405544078602
0.84375	0.9765625	0.0177590232205113
0.84375	0.96875	0.0163711495322822
0.8515625	0.9765625	0.0171618756910004
0.84375	0.9765625	0.0177590232205113
0.8515625	0.9765625	0.0171618756910004
0.859375	0.984375	0.0175165410263367
0.8515625	0.984375	0.0183920765223646
0.84375	0.984375	0.019405544078602
0.8515625	0.9765625	0.0171618756910004
0.8515625	0.984375	0.0183920765223646
0.859375	0.9921875	0.0191039599839353
0.8671875	0.9921875	0.0182362567909698
0.86328125	0.99609375	0.0196176853148367
0.859375	1	0.0211232052094661
0.859375	0.9921875	0.0191039599839353
0.86328125	0.99609375	0.0196176853148367
0.859375	0.984375	0.0175165410263367
0.8671875	0.9921875	0.0182362567909698
0.859375	0.9921875	0.0191039599839353
0.8671875	1	0.0200113972639634
0.8671875	0.9921875	0.0182362567909698
0.87109375	0.99609375	0.0186451706855922
0.875	1	0.0189410444923205
0.8671875	1	0.0200113972639634
0.87109375	0.99609375	0.0186451706855922
0.8671875	1	0.0200113972639634
0.859375	1	0.0211232052094661
0.86328125	0.99609375	0.0196176853148367
0.8671875	0.9921875	0.0182362567909698
0.8671875	1	0.0200113972639634
0.86328125	0.99609375	0.0196176853148367
0.8515625	1	0.0221435767965966
0.8515625	0.9921875	0.0201372544012533
0.85546875	0.99609375	0.0206946304338287
0.859375	1	0.0211232052094661
0.8515625	1	0.0221435767965966
0.85546875	0.99609375	0.0206946304338287
0.8515625	1	0.0221435767965966
0.84375	1	0.0231965342356915
0.84765625	0.99609375	0.0216122242815394
0.8515625	0.9921875	0.0201372544012533
0.8515625	1	0.0221435767965966
0.84765625	0.99609375	0.0216122242815394
0.8515625	0.9921875	0.0201372544012533
0.859375	0.984375	0.0175165410263367
0.859375	0.9921875	0.0191039599839353
0.859375	0.9921875	0.0191039599839353
0.859375	1	0.0211232052094661
0.85546875	0.99609375	0.0206946304338287
0.8515625	0.9921875	0.0201372544012533
0.859375	0.9921875	0.0191039599839353
0.85546875	0.99609375	0.0206946304338287
0.828125	0.9921875	0.0229427659236861
0.8359375	0.9921875	0.0220535293584134
0.83203125	0.99609375	0.023601943602788
0.828125	1	0.0252395211735615
0.828125	0.9921875	0.0229427659236861
0.83203125	0.99609375	0.023601943602788
0.828125	0.9921875	0.0229427659236861
0.828125	0.984375	0.0210884831958459
0.83203125	0.98828125	0.021657652061756
0.8359375	0.9921875	0.0220535293584134
0.828125	0.9921875	0.0229427659236861
0.83203125	0.98828125	0.021657652061756
0.8359375	1	0.0242019955091542
0.8359375	0.9921875	0.0220535293584134
0.83984375	0.99609375	0.0226857205219063
0.84375	1	0.0231965342356915
0.8359375	1	0.0242019955091542
0.83984375	0.99609375	0.0226857205219063
0.8359375	1	0.0242019955091542
0.828125	1	0.0252395211735615
0.83203125	0.99609375	0.023601943602788
0.8359375	0.9921875	0.0220535293584134
0.8359375	1	0.0242019955091542
0.83203125	0.99609375	0.023601943602788
0.8203125	1	0.0262448319316584
0.8203125	0.9921875	0.0239129825924222
0.82421875	0.99609375	0.0246477628304034
0.828125	1	0.0252395211735615
0.8203125	1	0.0262448319316584
0.82421875	0.99609375	0.0246477628304034
0.8203125	1	0.0262448319316584
0.8125	1	0.0272887426845504
0.81640625	0.99609375	0.025545232957352
0.8203125	0.9921875	0.0239129825924222
0.8203125	1	0.0262448319316584
0.81640625	0.99609375	0.025545232957352
0.8203125	0.9921875	0.0239129825924222
0.828125	0.984375	0.0210884831958459
0.828125	0.9921875	0.0229427659236861
0.828125	0.9921875	0.0229427659236861
0.828125	1	0.0252395211735615
0.82421875	0.99609375	0.0246477628304034
0.8203125	0.9921875	0.0239129825924222
0.828125	0.9921875	0.0229427659236861
0.82421875	0.99609375	0.0246477628304034
0.8359375	0.9765625	0.0187792294673143
0.84375	0.984375	0.019405544078602
0.8359375	0.984375	0.0201630926278364
0.828125	0.984375	0.0210884831958459
0.8359375	0.9765625	0.0187792294673143
0.8359375	0.984375	0.0201630926278364
0.8359375	0.9765625	0.0187792294673143
0.84375	0.96875	0.0163711495322822
0.84375	0.9765625	0.0177590232205113
0.84375	0.984375	0.019405544078602
0.8359375	0.9765625	0.0187792294673143
0.84375	0.9765625	0.0177590232205113
0.8359375	0.9921875	0.0220535293584134
0.84375	0.984375	0.019405544078602
0.84375	0.9921875	0.0210323349941321
0.84375	0.9921875	0.0210323349941321
0.84375	1	0.0231965342356915
0.83984375	0.99609375	0.0226857205219063
0.8359375	0.9921875	0.0220535293584134
0.84375	0.9921875	0.0210323349941321
0.83984375	0.99609375	0.0226857205219063
0.8359375	0.984375	0.0201630926278364
0.8359375	0.9921875	0.0220535293584134
0.83203125	0.98828125	0.021657652061756
0.828125	0.984375	0.0210884831958459
0.8359375	0.984375	0.0201630926278364
0.83203125	0.98828125	0.021657652061756
0.84375	0.984375	0.019405544078602
0.8359375	0.9921875	0.0220535293584134
0.8359375	0.984375	0.0201630926278364
0.78125	0.984375	0.0257853179312431
0.796875	0.984375	0.0242696474340036
0.7890625	0.9921875	0.0274647164053576
0.78125	0.9921875	0.0282017527791095
0.7890625	0.9921875	0.0274647164053576
0.78515625	0.99609375	0.029355739375453
0.78125	1	0.0313302124164485
0.78125	0.9921875	0.0282017527791095
0.78515625	0.99609375	0.029355739375453
0.78125	0.984375	0.0257853179312431
0.7890625	0.9921875	0.0274647164053576
0.78125	0.9921875	0.0282017527791095
0.78125	0.984375	0.0257853179312431
0.78125	0.96875	0.0219537684081221
0.7890625	0.9765625	0.0234570636112403
0.796875	0.984375	0.0242696474340036
0.78125	0.984375	0.0257853179312431
0.7890625	0.9765625	0.0234570636112403
0.796875	0.9921875	0.0265115798295497
0.8046875	0.9921875	0.0256792703095336
0.80078125	0.99609375	0.0274557711522831
0.796875	1	0.0293336453227187
0.796875	0.9921875	0.0265115798295497
0.80078125	0.99609375	0.0274557711522831
0.796875	0.9921875	0.0265115798295497
0.796875	0.984375	0.0242696474340036
0.80078125	0.98828125	0.0250583459517845
0.8046875	0.9921875	0.0256792703095336
0.796875	0.9921875	0.0265115798295497
0.80078125	0.98828125	0.0250583459517845
0.8046875	1	0.0282896392679148
0.8046875	0.9921875	0.0256792703095336
0.80859375	0.99609375	0.0265531372998384
0.8125	1	0.0272887426845504
0.8046875	1	0.0282896392679148
0.80859375	0.99609375	0.0265531372998384
0.8046875	1	0.0282896392679148
0.796875	1	0.0293336453227187
0.80078125	0.99609375	0.0274557711522831
0.8046875	0.9921875	0.0256792703095336
0.8046875	1	0.0282896392679148
0.80078125	0.99609375	0.0274557711522831
0.7890625	1	0.0303190350196179
0.7890625	0.9921875	0.0274647164053576
0.79296875	0.99609375	0.0284841996205224
0.796875	1	0.0293336453227187
0.7890625	1	0.0303190350196179
0.79296875	0.99609375	0.0284841996205224
0.7890625	1	0.0303190350196179
0.78125	1	0.0313302124164485
0.78515625	0.99609375	0.029355739375453
0.7890625	0.9921875	0.0274647164053576
0.7890625	1	0.0303190350196179
0.78515625	0.99609375	0.029355739375453
0.7890625	0.9921875	0.0274647164053576
0.796875	0.984375	0.0242696474340036
0.796875	0.9921875	0.0265115798295497
0.796875	0.9921875	0.0265115798295497
0.796875	1	0.0293336453227187
0.79296875	0.99609375	0.0284841996205224
0.7890625	0.9921875	0.0274647164053576
0.796875	0.9921875	0.0265115798295497
0.79296875	0.99609375	0.0284841996205224
0.765625	0.9921875	0.0298615018894902
0.7734375	0.9921875	0.0291795109309966
0.76953125	0.99609375	0.0311130699758066
0.765625	1	0.0331287906116793
0.765625	0.9921875	0.0298615018894902
0.76953125	0.99609375	0.0311130699758066
0.765625	0.984375	0.0273079081040746
0.7734375	0.9921875	0.0291795109309966
0.765625	0.9921875	0.0298615018894902
0.7734375	1	0.0322029727682519
0.7734375	0.9921875	0.0291795109309966
0.77734375	0.99609375	0.0303181071907305
0.78125	1	0.0313302124164485
0.7734375	1	0.0322029727682519
0.77734375	0.99609375	0.0303181071907305
0.7734375	1	0.0322029727682519
0.765625	1	0.0331287906116793
0.76953125	0.99609375	0.0311130699758066
0.7734375	0.9921875	0.0291795109309966
0.7734375	1	0.0322029727682519
0.76953125	0.99609375	0.0311130699758066
0.7578125	1	0.0339794865426654
0.7578125	0.9921875	0.0307253525387353
0.76171875	0.99609375	0.031992753940398
0.765625	1	0.0331287906116793
0.7578125	1	0.0339794865426654
0.76171875	0.99609375	0.031992753940398
0.7578125	1	0.0339794865426654
0.75	1	0.0348693939711377
0.75390625	0.99609375	0.0327728622701872
0.7578125	0.9921875	0.0307253525387353
0.7578125	1	0.0339794865426654
0.75390625	0.99609375	0.0327728622701872
0.7578125	0.9921875	0.0307253525387353
0.765625	0.984375	0.0273079081040746
0.765625	0.9921875	0.0298615018894902
0.765625	0.9921875	0.0298615018894902
0.765625	1	0.0331287906116793
0.76171875	0.99609375	0.031992753940398
0.7578125	0.9921875	0.0307253525387353
0.765625	0.9921875	0.0298615018894902
0.76171875	0.99609375	0.031992753940398
0.78125	0.984375	0.0257853179312431
0.765625	0.984375	0.0273079081040746
0.7734375	0.9765625	0.024761098406556
0.78125	0.96875	0.0219537684081221
0.78125	0.984375	0.0257853179312431
0.7734375	0.9765625	0.024761098406556
0.7734375	0.9921875	0.0291795109309966
0.78125	0.984375	0.0257853179312431
0.78125	0.9921875	0.0282017527791095
0.78125	0.9921875	0.0282017527791095
0.78125	1	0.0313302124164485
0.77734375	0.99609375	0.0303181071907305
0.7734375	0.9921875	0.0291795109309966
0.78125	0.9921875	0.0282017527791095
0.77734375	0.99609375	0.0303181071907305
0.765625	0.984375	0.0273079081040746
0.78125	0.984375	0.0257853179312431
0.7734375	0.9921875	0.0291795109309966
0.8046875	0.9609375	0.018566334498221
0.796875	0.96875	0.0206520903230741
0.796875	0.9609375	0.0189533169605157
0.796875	0.953125	0.0176163883641361
0.8046875	0.9609375	0.018566334498221
0.796875	0.9609375	0.0189533169605157
0.8046875	0.9609375	0.018566334498221
0.8125	0.96875	0.0192784986632015
0.8046875	0.96875	0.0198708888384861
0.796875	0.96875	0.0206520903230741
0.8046875	0.9609375	0.018566334498221
0.8046875	0.96875	0.0198708888384861
0.796875	0.96875	0.0206520903230741
0.78125	0.96875	0.0219537684081221
0.7890625	0.9609375	0.0198156297214843
0.7890625	0.9609375	0.0198156297214843
0.796875	0.953125	0.0176163883641361
0.796875	0.9609375	0.0189533169605157
0.796875	0.96875	0.0206520903230741
0.7890625	0.9609375	0.0198156297214843
0.796875	0.9609375	0.0189533169605157
0.8125	0.953125	0.0163183070947142
0.796875	0.953125	0.0176163883641361
0.8046875	0.9453125	0.0160374422654232
0.8125	0.9375	0.0140642363580114
0.8125	0.953125	0.0163183070947142
0.8046875	0.9453125	0.0160374422654232
0.8125	0.953125	0.0163183070947142
0.8125	0.96875	0.0192784986632015
0.8046875	0.9609375	0.018566334498221
0.796875	0.953125	0.0176163883641361
0.8125	0.953125	0.0163183070947142
0.8046875	0.9609375	0.018566334498221
0.8046875	0.9765625	0.0217783685159974
0.8125	0.984375	0.0227828441984269
0.8046875	0.984375	0.0234461759513351
0.796875	0.984375	0.0242696474340036
0.8046875	0.9765625	0.0217783685159974
0.8046875	0.984375	0.0234461759513351
0.8046875	0.9765625	0.0217783685159974
0.8125	0.96875	0.0192784986632015
0.8125	0.9765625	0.0208874290026222
0.8125	0.984375	0.0227828441984269
0.8046875	0.9765625	0.0217783685159974
0.8125	0.9765625	0.0208874290026222
0.8046875	0.9921875	0.0256792703095336
0.8125	0.984375	0.0227828441984269
0.8125	0.9921875	0.024730078613239
0.8125	0.9921875	0.024730078613239
0.8125	1	0.0272887426845504
0.80859375	0.99609375	0.0265531372998384
0.8046875	0.9921875	0.0256792703095336
0.8125	0.9921875	0.024730078613239
0.80859375	0.99609375	0.0265531372998384
0.8046875	0.984375	0.0234461759513351
0.8046875	0.9921875	0.0256792703095336
0.80078125	0.98828125	0.0250583459517845
0.796875	0.984375	0.0242696474340036
0.8046875	0.984375	0.0234461759513351
0.80078125	0.98828125	0.0250583459517845
0.8125	0.984375	0.0227828441984269
0.8046875	0.9921875	0.0256792703095336
0.8046875	0.984375	0.0234461759513351
0.796875	0.96875	0.0206520903230741
0.796875	0.984375	0.0242696474340036
0.7890625	0.9765625	0.0234570636112403
0.78125	0.96875	0.0219537684081221
0.796875	0.96875	0.0206520903230741
0.7890625	0.9765625	0.0234570636112403
0.8046875	0.9765625	0.0217783685159974
0.796875	0.96875	0.0206520903230741
0.8046875	0.96875	0.0198708888384861
0.8125	0.96875	0.0192784986632015
0.8046875	0.9765625	0.0217783685159974
0.8046875	0.96875	0.0198708888384861
0.796875	0.984375	0.0242696474340036
0.796875	0.96875	0.0206520903230741
0.8046875	0.9765625	0.0217783685159974
0.859375	0.921875	0.00926805344332475
0.84375	0.9375	0.0118296150551166
0.84375	0.921875	0.0100850075941009
0.84375	0.921875	0.0100850075941009
0.84375	0.90625	0.00881846454795698
0.8515625	0.9140625	0.00929520513915171
0.859375	0.921875	0.00926805344332475
0.84375	0.921875	0.0100850075941009
0.8515625	0.9140625	0.00929520513915171
0.859375	0.921875	0.00926805344332475
0.875	0.9375	0.00958504784893303
0.859375	0.9375	0.0105091869398821
0.84375	0.9375	0.0118296150551166
0.859375	0.921875	0.00926805344332475
0.859375	0.9375	0.0105091869398821
0.828125	0.9375	0.0129742010645421
0.828125	0.921875	0.0111670642344824
0.8359375	0.9296875	0.0117332682717019
0.84375	0.9375	0.0118296150551166
0.828125	0.9375	0.0129742010645421
0.8359375	0.9296875	0.0117332682717019
0.828125	0.9375	0.0129742010645421
0.8125	0.9375	0.0140642363580114
0.8203125	0.9296875	0.0127649759201131
0.828125	0.921875	0.0111670642344824
0.828125	0.9375	0.0129742010645421
0.8203125	0.9296875	0.0127649759201131
0.828125	0.921875	0.0111670642344824
0.84375	0.90625	0.00881846454795698
0.84375	0.921875	0.0100850075941009
0.84375	0.921875	0.0100850075941009
0.84375	0.9375	0.0118296150551166
0.8359375	0.9296875	0.0117332682717019
0.828125	0.921875	0.0111670642344824
0.84375	0.921875	0.0100850075941009
0.8359375	0.9296875	0.0117332682717019
0.859375	0.890625	0.00701673280408655
0.875	0.90625	0.00724107258658174
0.859375	0.90625	0.00785349844445167
0.84375	0.90625	0.00881846454795698
0.859375	0.890625	0.00701673280408655
0.859375	0.90625	0.00785349844445167
0.859375	0.890625	0.00701673280408655
0.875	0.875	0.00535684580330545
0.875	0.890625	0.0060814562110027
0.875	0.90625	0.00724107258658174
0.859375	0.890625	0.00701673280408655
0.875	0.890625	0.0060814562110027
0.875	0.921875	0.00801909379846619
0.859375	0.921875	0.00926805344332475
0.8671875	0.9140625	0.00819068924887411
0.875	0.90625	0.00724107258658174
0.875	0.921875	0.00801909379846619
0.8671875	0.9140625	0.00819068924887411
0.875	0.9375	0.00958504784893303
0.859375	0.921875	0.00926805344332475
0.875	0.921875	0.00801909379846619
0.859375	0.90625	0.00785349844445167
0.859375	0.921875	0.00926805344332475
0.8515625	0.9140625	0.00929520513915171
0.84375	0.90625	0.00881846454795698
0.859375	0.90625	0.00785349844445167
0.8515625	0.9140625	0.00929520513915171
0.859375	0.90625	0.00785349844445167
0.875	0.90625	0.00724107258658174
0.8671875	0.9140625	0.00819068924887411
0.859375	0.921875	0.00926805344332475
0.859375	0.90625	0.00785349844445167
0.8671875	0.9140625	0.00819068924887411
0.859375	0.96875	0.0149052356312076
0.859375	0.953125	0.0125870154531211
0.8671875	0.9609375	0.0133048442704911
0.875	0.96875	0.0133468702741364
0.859375	0.96875	0.0149052356312076
0.8671875	0.9609375	0.0133048442704911
0.859375	0.96875	0.0149052356312076
0.84375	0.96875	0.0163711495322822
0.8515625	0.9609375	0.0146448124953117
0.859375	0.953125	0.0125870154531211
0.859375	0.96875	0.0149052356312076
0.8515625	0.9609375	0.0146448124953117
0.859375	0.953125	0.0125870154531211
0.875	0.9375	0.00958504784893303
0.875	0.953125	0.0111770449791637
0.875	0.953125	0.0111770449791637
0.875	0.96875	0.0133468702741364
0.8671875	0.9609375	0.0133048442704911
0.859375	0.953125	0.0125870154531211
0.875	0.953125	0.0111770449791637
0.8671875	0.9609375	0.0133048442704911
0.875	0.984375	0.0157462483131329
0.859375	0.984375	0.0175165410263367
0.8671875	0.9765625	0.0155129821094334
0.8671875	0.9765625	0.0155129821094334
0.875	0.96875	0.0133468702741364
0.875	0.9765625	0.0144529887699746
0.875	0.984375	0.0157462483131329
0.8671875	0.9765625	0.0155129821094334
0.875	0.9765625	0.0144529887699746
0.8671875	0.9921875	0.0182362567909698
0.875	0.984375	0.0157462483131329
0.875	0.9921875	0.0171200297729114
0.875	0.9921875	0.0171200297729114
0.875	1	0.0189410444923205
0.87109375	0.99609375	0.0186451706855922
0.8671875	0.9921875	0.0182362567909698
0.875	0.9921875	0.0171200297729114
0.87109375	0.99609375	0.0186451706855922
0.859375	0.984375	0.0175165410263367
0.875	0.984375	0.0157462483131329
0.8671875	0.9921875	0.0182362567909698
0.859375	0.96875	0.0149052356312076
0.859375	0.984375	0.0175165410263367
0.8515625	0.9765625	0.0171618756910004
0.84375	0.96875	0.0163711495322822
0.859375	0.96875	0.0149052356312076
0.8515625	0.9765625	0.0171618756910004
0.859375	0.96875	0.0149052356312076
0.875	0.96875	0.0133468702741364
0.8671875	0.9765625	0.0155129821094334
0.859375	0.984375	0.0175165410263367
0.859375	0.96875	0.0149052356312076
0.8671875	0.9765625	0.0155129821094334
0.84375	0.953125	0.0138652428967396
0.828125	0.953125	0.0151351358048008
0.8359375	0.9453125	0.0136420010285763
0.84375	0.9375	0.0118296150551166
0.84375	0.953125	0.0138652428967396
0.8359375	0.9453125	0.0136420010285763
0.84375	0.953125	0.0138652428967396
0.84375	0.96875	0.0163711495322822
0.8359375	0.9609375	0.0159965738714665
0.828125	0.953125	0.0151351358048008
0.84375	0.953125	0.0138652428967396
0.8359375	0.9609375	0.0159965738714665
0.828125	0.9375	0.0129742010645421
0.828125	0.953125	0.0151351358048008
0.8203125	0.9453125	0.0148268009096619
0.8125	0.9375	0.0140642363580114
0.828125	0.9375	0.0129742010645421
0.8203125	0.9453125	0.0148268009096619
0.828125	0.9375	0.0129742010645421
0.84375	0.9375	0.0118296150551166
0.8359375	0.9453125	0.0136420010285763
0.828125	0.953125	0.0151351358048008
0.828125	0.9375	0.0129742010645421
0.8359375	0.9453125	0.0136420010285763
0.859375	0.9375	0.0105091869398821
0.859375	0.953125	0.0125870154531211
0.8515625	0.9453125	0.0124177705905366
0.84375	0.9375	0.0118296150551166
0.859375	0.9375	0.0105091869398821
0.8515625	0.9453125	0.0124177705905366
0.875	0.9375	0.00958504784893303
0.859375	0.953125	0.0125870154531211
0.859375	0.9375	0.0105091869398821
0.84375	0.953125	0.0138652428967396
0.859375	0.953125	0.0125870154531211
0.8515625	0.9609375	0.0146448124953117
0.84375	0.96875	0.0163711495322822
0.84375	0.953125	0.0138652428967396
0.8515625	0.9609375	0.0146448124953117
0.84375	0.953125	0.0138652428967396
0.84375	0.9375	0.0118296150551166
0.8515625	0.9453125	0.0124177705905366
0.859375	0.953125	0.0125870154531211
0.84375	0.953125	0.0138652428967396
0.8515625	0.9453125	0.0124177705905366
0.6484375	0.9453125	0.0248263267283142
0.65625	0.953125	0.0263580389174641
0.6484375	0.953125	0.0265000577595077
0.640625	0.953125	0.0270334002702083
0.6484375	0.9453125	0.0248263267283142
0.6484375	0.953125	0.0265000577595077
0.6484375	0.9453125	0.0248263267283142
0.65625	0.9375	0.0224652930048245
0.65625	0.9453125	0.0242173255752971
0.65625	0.953125	0.0263580389174641
0.6484375	0.9453125	0.0248263267283142
0.65625	0.9453125	0.0242173255752971
0.6484375	0.9609375	0.0287938476628943
0.65625	0.953125	0.0263580389174641
0.65625	0.9609375	0.0281585612877041
0.65625	0.96875	0.0306001424710951
0.6484375	0.9609375	0.0287938476628943
0.65625	0.9609375	0.0281585612877041
0.6484375	0.9609375	0.0287938476628943
0.640625	0.953125	0.0270334002702083
0.6484375	0.953125	0.0265000577595077
0.65625	0.953125	0.0263580389174641
0.6484375	0.9609375	0.0287938476628943
0.6484375	0.953125	0.0265000577595077
0.6328125	0.9453125	0.025129949193089
0.640625	0.9375	0.0228391393771649
0.640625	0.9453125	0.0246692269825826
0.640625	0.953125	0.0270334002702083
0.6328125	0.9453125	0.025129949193089
0.640625	0.9453125	0.0246692269825826
0.6328125	0.9453125	0.025129949193089
0.625	0.9375	0.0234064197477533
0.6328125	0.9375	0.0230551498272045
0.640625	0.9375	0.0228391393771649
0.6328125	0.9453125	0.025129949193089
0.6328125	0.9375	0.0230551498272045
0.640625	0.9375	0.0228391393771649
0.65625	0.9375	0.0224652930048245
0.6484375	0.9453125	0.0248263267283142
0.6484375	0.9453125	0.0248263267283142
0.640625	0.953125	0.0270334002702083
0.640625	0.9453125	0.0246692269825826
0.640625	0.9375	0.0228391393771649
0.6484375	0.9453125	0.0248263267283142
0.640625	0.9453125	0.0246692269825826
0.671875	0.9375	0.0216062647746737
0.671875	0.953125	0.0255577359039071
0.6640625	0.9453125	0.0243626948680557
0.65625	0.9375	0.0224652930048245
0.671875	0.9375	0.0216062647746737
0.6640625	0.9453125	0.0243626948680557
0.671875	0.9375	0.0216062647746737
0.6875	0.9375	0.0211441063039191
0.6796875	0.9453125	0.0234866503370737
0.671875	0.953125	0.0255577359039071
0.671875	0.9375	0.0216062647746737
0.6796875	0.9453125	0.0234866503370737
0.65625	0.953125	0.0263580389174641
0.671875	0.953125	0.0255577359039071
0.6640625	0.9609375	0.0282903909566742
0.6640625	0.9609375	0.0282903909566742
0.65625	0.96875	0.0306001424710951
0.65625	0.9609375	0.0281585612877041
0.65625	0.953125	0.0263580389174641
0.6640625	0.9609375	0.0282903909566742
0.65625	0.9609375	0.0281585612877041
0.6640625	0.9453125	0.0243626948680557
0.65625	0.953125	0.0263580389174641
0.65625	0.9453125	0.0242173255752971
0.65625	0.9375	0.0224652930048245
0.6640625	0.9453125	0.0243626948680557
0.65625	0.9453125	0.0242173255752971
0.671875	0.953125	0.0255577359039071
0.65625	0.953125	0.0263580389174641
0.6640625	0.9453125	0.0243626948680557
0.640625	0.9765625	0.0337673351028243
0.6328125	0.9765625	0.0344656324187195
0.63671875	0.97265625	0.0329553001910992
0.640625	0.96875	0.0314848699552086
0.640625	0.9765625	0.0337673351028243
0.63671875	0.97265625	0.0329553001910992
0.640625	0.984375	0.0368941905051768
0.6328125	0.9765625	0.0344656324187195
0.640625	0.9765625	0.0337673351028243
0.6328125	0.96875	0.0316182813907292
0.6328125	0.9765625	0.0344656324187195
0.62890625	0.97265625	0.0333834527909888
0.625	0.96875	0.0321709023138744
0.6328125	0.96875	0.0316182813907292
0.62890625	0.97265625	0.0333834527909888
0.6328125	0.96875	0.0316182813907292
0.640625	0.96875	0.0314848699552086
0.63671875	0.97265625	0.0329553001910992
0.6328125	0.9765625	0.0344656324187195
0.6328125	0.96875	0.0316182813907292
0.63671875	0.97265625	0.0329553001910992
0.6484375	0.9765625	0.0336820727641584
0.640625	0.96875	0.0314848699552086
0.6484375	0.96875	0.0308534236952113
0.65625	0.96875	0.0306001424710951
0.6484375	0.9765625	0.0336820727641584
0.6484375	0.96875	0.0308534236952113
0.6484375	0.9765625	0.0336820727641584
0.640625	0.984375	0.0368941905051768
0.640625	0.9765625	0.0337673351028243
0.640625	0.96875	0.0314848699552086
0.6484375	0.9765625	0.0336820727641584
0.640625	0.9765625	0.0337673351028243
0.625	0.984375	0.0376639695550084
0.640625	0.984375	0.0368941905051768
0.6328125	0.9921875	0.0409717818886073
0.625	1	0.0450347583764596
0.625	0.984375	0.0376639695550084
0.6328125	0.9921875	0.0409717818886073
0.6328125	0.9765625	0.0344656324187195
0.625	0.984375	0.0376639695550084
0.625	0.9765625	0.0346081844330735
0.625	0.9765625	0.0346081844330735
0.625	0.96875	0.0321709023138744
0.62890625	0.97265625	0.0333834527909888
0.6328125	0.9765625	0.0344656324187195
0.625	0.9765625	0.0346081844330735
0.62890625	0.97265625	0.0333834527909888
0.640625	0.984375	0.0368941905051768
0.625	0.984375	0.0376639695550084
0.6328125	0.9765625	0.0344656324187195
0.6328125	0.9609375	0.0295386432918895
0.625	0.953125	0.0275519084928033
0.6328125	0.953125	0.0270294995572195
0.640625	0.953125	0.0270334002702083
0.6328125	0.9609375	0.0295386432918895
0.6328125	0.953125	0.0270294995572195
0.6328125	0.9609375	0.0295386432918895
0.625	0.96875	0.0321709023138744
0.625	0.9609375	0.0295477521201652
0.625	0.953125	0.0275519084928033
0.6328125	0.9609375	0.0295386432918895
0.625	0.9609375	0.0295477521201652
0.6328125	0.9453125	0.025129949193089
0.625	0.953125	0.0275519084928033
0.625	0.9453125	0.0252053154277431
0.625	0.9375	0.0234064197477533
0.6328125	0.9453125	0.025129949193089
0.625	0.9453125	0.0252053154277431
0.6328125	0.9453125	0.025129949193089
0.640625	0.953125	0.0270334002702083
0.6328125	0.953125	0.0270294995572195
0.625	0.953125	0.0275519084928033
0.6328125	0.9453125	0.025129949193089
0.6328125	0.953125	0.0270294995572195
0.6484375	0.9609375	0.0287938476628943
0.640625	0.96875	0.0314848699552086
0.640625	0.9609375	0.0289079793122931
0.640625	0.953125	0.0270334002702083
0.6484375	0.9609375	0.0287938476628943
0.640625	0.9609375	0.0289079793122931
0.6484375	0.9609375	0.0287938476628943
0.65625	0.96875	0.0306001424710951
0.6484375	0.96875	0.0308534236952113
0.640625	0.96875	0.0314848699552086
0.6484375	0.9609375	0.0287938476628943
0.6484375	0.96875	0.0308534236952113
0.6328125	0.9609375	0.0295386432918895
0.640625	0.96875	0.0314848699552086
0.6328125	0.96875	0.0316182813907292
0.625	0.96875	0.0321709023138744
0.6328125	0.9609375	0.0295386432918895
0.6328125	0.96875	0.0316182813907292
0.6328125	0.9609375	0.0295386432918895
0.640625	0.953125	0.0270334002702083
0.640625	0.9609375	0.0289079793122931
0.640625	0.96875	0.0314848699552086
0.6328125	0.9609375	0.0295386432918895
0.640625	0.9609375	0.0289079793122931
0.640625	0.90625	0.0168624126852214
0.640625	0.921875	0.0196420428387757
0.6328125	0.9140625	0.0187215396263075
0.625	0.90625	0.0173669889678324
0.640625	0.90625	0.0168624126852214
0.6328125	0.9140625	0.0187215396263075
0.65625	0.90625	0.0166059795641199
0.640625	0.921875	0.0196420428387757
0.640625	0.90625	0.0168624126852214
0.625	0.921875	0.02000055282697
0.640625	0.921875	0.0196420428387757
0.6328125	0.9296875	0.0216583748541866
0.625	0.9375	0.0234064197477533
0.625	0.921875	0.02000055282697
0.6328125	0.9296875	0.0216583748541866
0.625	0.921875	0.02000055282697
0.625	0.90625	0.0173669889678324
0.6328125	0.9140625	0.0187215396263075
0.640625	0.921875	0.0196420428387757
0.625	0.921875	0.02000055282697
0.6328125	0.9140625	0.0187215396263075
0.625	0.890625	0.0149947306932165
0.640625	0.890625	0.0146982102473076
0.6328125	0.8984375	0.0161561445048818
0.6328125	0.8984375	0.0161561445048818
0.625	0.90625	0.0173669889678324
0.625	0.8984375	0.0160463953046533
0.625	0.890625	0.0149947306932165
0.6328125	0.8984375	0.0161561445048818
0.625	0.8984375	0.0160463953046533
0.6328125	0.8828125	0.0141275189161269
0.625	0.890625	0.0149947306932165
0.625	0.8828125	0.0138882339226403
0.625	0.875	0.0129403188679124
0.6328125	0.8828125	0.0141275189161269
0.625	0.8828125	0.0138882339226403
0.640625	0.890625	0.0146982102473076
0.625	0.890625	0.0149947306932165
0.6328125	0.8828125	0.0141275189161269
0.640625	0.90625	0.0168624126852214
0.640625	0.890625	0.0146982102473076
0.6484375	0.8984375	0.0161099988188933
0.65625	0.90625	0.0166059795641199
0.640625	0.90625	0.0168624126852214
0.6484375	0.8984375	0.0161099988188933
0.640625	0.90625	0.0168624126852214
0.625	0.90625	0.0173669889678324
0.6328125	0.8984375	0.0161561445048818
0.640625	0.890625	0.0146982102473076
0.640625	0.90625	0.0168624126852214
0.6328125	0.8984375	0.0161561445048818
0.671875	0.921875	0.0186830426468356
0.65625	0.9375	0.0224652930048245
0.65625	0.921875	0.0187645247809732
0.65625	0.90625	0.0166059795641199
0.671875	0.921875	0.0186830426468356
0.65625	0.921875	0.0187645247809732
0.671875	0.921875	0.0186830426468356
0.6875	0.9375	0.0211441063039191
0.671875	0.9375	0.0216062647746737
0.65625	0.9375	0.0224652930048245
0.671875	0.921875	0.0186830426468356
0.671875	0.9375	0.0216062647746737
0.640625	0.921875	0.0196420428387757
0.65625	0.9375	0.0224652930048245
0.640625	0.9375	0.0228391393771649
0.6328125	0.9296875	0.0216583748541866
0.640625	0.9375	0.0228391393771649
0.6328125	0.9375	0.0230551498272045
0.625	0.9375	0.0234064197477533
0.6328125	0.9296875	0.0216583748541866
0.6328125	0.9375	0.0230551498272045
0.640625	0.921875	0.0196420428387757
0.640625	0.9375	0.0228391393771649
0.6328125	0.9296875	0.0216583748541866
0.640625	0.921875	0.0196420428387757
0.65625	0.90625	0.0166059795641199
0.65625	0.921875	0.0187645247809732
0.65625	0.9375	0.0224652930048245
0.640625	0.921875	0.0196420428387757
0.65625	0.921875	0.0187645247809732
0.6953125	0.9765625	0.0306700547247945
0.703125	0.96875	0.0279002434866962
0.703125	0.9765625	0.0299213659572015
0.703125	0.984375	0.0327091941638966
0.6953125	0.9765625	0.0306700547247945
0.703125	0.9765625	0.0299213659572015
0.6953125	0.9765625	0.0306700547247945
0.6875	0.96875	0.0288728509534129
0.6953125	0.96875	0.0281572011408076
0.703125	0.96875	0.0279002434866962
0.6953125	0.9765625	0.0306700547247945
0.6953125	0.96875	0.0281572011408076
0.7109375	0.9765625	0.0296755842175479
0.703125	0.96875	0.0279002434866962
0.7109375	0.96875	0.0271790303532272
0.71875	0.96875	0.0266831403586753
0.7109375	0.9765625	0.0296755842175479
0.7109375	0.96875	0.0271790303532272
0.7109375	0.9765625	0.0296755842175479
0.703125	0.984375	0.0327091941638966
0.703125	0.9765625	0.0299213659572015
0.703125	0.96875	0.0279002434866962
0.7109375	0.9765625	0.0296755842175479
0.703125	0.9765625	0.0299213659572015
0.6953125	0.9921875	0.0366069514007905
0.6875	0.984375	0.0339359719360308
0.6953125	0.984375	0.0332189084370802
0.703125	0.984375	0.0327091941638966
0.6953125	0.9921875	0.0366069514007905
0.6953125	0.984375	0.0332189084370802
0.6953125	0.9921875	0.0366069514007905
0.6875	1	0.0407683231365361
0.6875	0.9921875	0.0370982459140095
0.6875	0.984375	0.0339359719360308
0.6953125	0.9921875	0.0366069514007905
0.6875	0.9921875	0.0370982459140095
0.6953125	0.9765625	0.0306700547247945
0.6875	0.984375	0.0339359719360308
0.6875	0.9765625	0.0309985892583653
0.6875	0.96875	0.0288728509534129
0.6953125	0.9765625	0.0306700547247945
0.6875	0.9765625	0.0309985892583653
0.6953125	0.9765625	0.0306700547247945
0.703125	0.984375	0.0327091941638966
0.6953125	0.984375	0.0332189084370802
0.6875	0.984375	0.0339359719360308
0.6953125	0.9765625	0.0306700547247945
0.6953125	0.984375	0.0332189084370802
0.6953125	0.9609375	0.0263066562618462
0.6875	0.953125	0.024780691590862
0.6953125	0.953125	0.024152622146599
0.703125	0.953125	0.0237690134905241
0.6953125	0.9609375	0.0263066562618462
0.6953125	0.953125	0.024152622146599
0.6953125	0.9609375	0.0263066562618462
0.6875	0.96875	0.0288728509534129
0.6875	0.9609375	0.0264998082517548
0.6875	0.953125	0.024780691590862
0.6953125	0.9609375	0.0263066562618462
0.6875	0.9609375	0.0264998082517548
0.6953125	0.9453125	0.0226963650773075
0.6875	0.953125	0.024780691590862
0.6875	0.9453125	0.0228140147202135
0.6875	0.9375	0.0211441063039191
0.6953125	0.9453125	0.0226963650773075
0.6875	0.9453125	0.0228140147202135
0.6953125	0.9453125	0.0226963650773075
0.703125	0.953125	0.0237690134905241
0.6953125	0.953125	0.024152622146599
0.6875	0.953125	0.024780691590862
0.6953125	0.9453125	0.0226963650773075
0.6953125	0.953125	0.024152622146599
0.7109375	0.9609375	0.0254735513054614
0.703125	0.96875	0.0279002434866962
0.703125	0.9609375	0.0255983815759402
0.703125	0.953125	0.0237690134905241
0.7109375	0.9609375	0.0254735513054614
0.703125	0.9609375	0.0255983815759402
0.7109375	0.9609375	0.0254735513054614
0.71875	0.96875	0.0266831403586753
0.7109375	0.96875	0.0271790303532272
0.703125	0.96875	0.0279002434866962
0.7109375	0.9609375	0.0254735513054614
0.7109375	0.96875	0.0271790303532272
0.6953125	0.9609375	0.0263066562618462
0.703125	0.96875	0.0279002434866962
0.6953125	0.96875	0.0281572011408076
0.6875	0.96875	0.0288728509534129
0.6953125	0.9609375	0.0263066562618462
0.6953125	0.96875	0.0281572011408076
0.6953125	0.9609375	0.0263066562618462
0.703125	0.953125	0.0237690134905241
0.703125	0.9609375	0.0255983815759402
0.703125	0.96875	0.0279002434866962
0.6953125	0.9609375	0.0263066562618462
0.703125	0.9609375	0.0255983815759402
0.7265625	0.9921875	0.0337763633489519
0.71875	0.984375	0.0315773736700886
0.7265625	0.984375	0.0307853108857284
0.734375	0.984375	0.0302021559597832
0.7265625	0.9921875	0.0337763633489519
0.7265625	0.984375	0.0307853108857284
0.71875	0.9921875	0.0344749800408728
0.7265625	0.9921875	0.0337763633489519
0.72265625	0.99609375	0.035886371521305
0.71875	1	0.0379895290547289
0.71875	0.9921875	0.0344749800408728
0.72265625	0.99609375	0.035886371521305
0.71875	0.984375	0.0315773736700886
0.7265625	0.9921875	0.0337763633489519
0.71875	0.9921875	0.0344749800408728
0.7265625	0.9765625	0.0285979274528927
0.71875	0.984375	0.0315773736700886
0.71875	0.9765625	0.0288287295698343
0.71875	0.96875	0.0266831403586753
0.7265625	0.9765625	0.0285979274528927
0.71875	0.9765625	0.0288287295698343
0.7265625	0.9765625	0.0285979274528927
0.734375	0.984375	0.0302021559597832
0.7265625	0.984375	0.0307853108857284
0.71875	0.984375	0.0315773736700886
0.7265625	0.9765625	0.0285979274528927
0.7265625	0.984375	0.0307853108857284
0.734375	0.9921875	0.0330069368064936
0.7421875	0.9921875	0.0324536662973834
0.73828125	0.99609375	0.0344336960020919
0.734375	1	0.0364873772064243
0.734375	0.9921875	0.0330069368064936
0.73828125	0.99609375	0.0344336960020919
0.734375	0.984375	0.0302021559597832
0.7421875	0.9921875	0.0324536662973834
0.734375	0.9921875	0.0330069368064936
0.7421875	1	0.0356435914022142
0.7421875	0.9921875	0.0324536662973834
0.74609375	0.99609375	0.0337135248464922
0.75	1	0.0348693939711377
0.7421875	1	0.0356435914022142
0.74609375	0.99609375	0.0337135248464922
0.7421875	1	0.0356435914022142
0.734375	1	0.0364873772064243
0.73828125	0.99609375	0.0344336960020919
0.7421875	0.9921875	0.0324536662973834
0.7421875	1	0.0356435914022142
0.73828125	0.99609375	0.0344336960020919
0.7265625	1	0.0372292034774304
0.7265625	0.9921875	0.0337763633489519
0.73046875	0.99609375	0.0351985949757667
0.734375	1	0.0364873772064243
0.7265625	1	0.0372292034774304
0.73046875	0.99609375	0.0351985949757667
0.7265625	1	0.0372292034774304
0.71875	1	0.0379895290547289
0.72265625	0.99609375	0.035886371521305
0.7265625	0.9921875	0.0337763633489519
0.7265625	1	0.0372292034774304
0.72265625	0.99609375	0.035886371521305
0.7265625	0.9921875	0.0337763633489519
0.734375	0.984375	0.0302021559597832
0.734375	0.9921875	0.0330069368064936
0.734375	0.9921875	0.0330069368064936
0.734375	1	0.0364873772064243
0.73046875	0.99609375	0.0351985949757667
0.7265625	0.9921875	0.0337763633489519
0.734375	0.9921875	0.0330069368064936
0.73046875	0.99609375	0.0351985949757667
0.703125	1	0.0392635874101622
0.703125	0.984375	0.0327091941638966
0.7109375	0.9921875	0.0354442100591757
0.71875	1	0.0379895290547289
0.703125	1	0.0392635874101622
0.7109375	0.9921875	0.0354442100591757
0.703125	1	0.0392635874101622
0.6875	1	0.0407683231365361
0.6953125	0.9921875	0.0366069514007905
0.703125	0.984375	0.0327091941638966
0.703125	1	0.0392635874101622
0.6953125	0.9921875	0.0366069514007905
0.71875	0.984375	0.0315773736700886
0.703125	0.984375	0.0327091941638966
0.7109375	0.9765625	0.0296755842175479
0.7109375	0.9765625	0.0296755842175479
0.71875	0.96875	0.0266831403586753
0.71875	0.9765625	0.0288287295698343
0.71875	0.984375	0.0315773736700886
0.7109375	0.9765625	0.0296755842175479
0.71875	0.9765625	0.0288287295698343
0.7109375	0.9921875	0.0354442100591757
0.71875	0.984375	0.0315773736700886
0.71875	0.9921875	0.0344749800408728
0.71875	1	0.0379895290547289
0.7109375	0.9921875	0.0354442100591757
0.71875	0.9921875	0.0344749800408728
0.703125	0.984375	0.0327091941638966
0.71875	0.984375	0.0315773736700886
0.7109375	0.9921875	0.0354442100591757
0.6640625	0.9921875	0.0388231725968516
0.65625	0.984375	0.0360836889552501
0.6640625	0.984375	0.0354520456900941
0.671875	0.984375	0.0350673784081163
0.6640625	0.9921875	0.0388231725968516
0.6640625	0.984375	0.0354520456900941
0.6640625	0.9921875	0.0388231725968516
0.65625	1	0.0432546856484119
0.65625	0.9921875	0.0392916229572143
0.65625	0.984375	0.0360836889552501
0.6640625	0.9921875	0.0388231725968516
0.65625	0.9921875	0.0392916229572143
0.6640625	0.9765625	0.0328034158856457
0.65625	0.984375	0.0360836889552501
0.65625	0.9765625	0.0329315351078595
0.65625	0.96875	0.0306001424710951
0.6640625	0.9765625	0.0328034158856457
0.65625	0.9765625	0.0329315351078595
0.6640625	0.9765625	0.0328034158856457
0.671875	0.984375	0.0350673784081163
0.6640625	0.984375	0.0354520456900941
0.65625	0.984375	0.0360836889552501
0.6640625	0.9765625	0.0328034158856457
0.6640625	0.984375	0.0354520456900941
0.671875	0.9921875	0.0382021236722428
0.6796875	0.9921875	0.0378818442349492
0.67578125	0.99609375	0.0399588996510037
0.671875	1	0.0421394194988947
0.671875	0.9921875	0.0382021236722428
0.67578125	0.99609375	0.0399588996510037
0.671875	0.984375	0.0350673784081163
0.6796875	0.9921875	0.0378818442349492
0.671875	0.9921875	0.0382021236722428
0.6796875	1	0.0413721862382858
0.6796875	0.9921875	0.0378818442349492
0.68359375	0.99609375	0.0393916684665935
0.6875	1	0.0407683231365361
0.6796875	1	0.0413721862382858
0.68359375	0.99609375	0.0393916684665935
0.6796875	1	0.0413721862382858
0.671875	1	0.0421394194988947
0.67578125	0.99609375	0.0399588996510037
0.6796875	0.9921875	0.0378818442349492
0.6796875	1	0.0413721862382858
0.67578125	0.99609375	0.0399588996510037
0.671875	1	0.0421394194988947
0.65625	1	0.0432546856484119
0.6640625	0.9921875	0.0388231725968516
0.6640625	0.9921875	0.0388231725968516
0.671875	0.984375	0.0350673784081163
0.671875	0.9921875	0.0382021236722428
0.671875	1	0.0421394194988947
0.6640625	0.9921875	0.0388231725968516
0.671875	0.9921875	0.0382021236722428
0.640625	0.9921875	0.0402995820858522
0.6484375	0.9921875	0.0399949268360389
0.64453125	0.99609375	0.0421625620064523
0.640625	1	0.0443098102424377
0.640625	0.9921875	0.0402995820858522
0.64453125	0.99609375	0.0421625620064523
0.640625	0.984375	0.0368941905051768
0.6484375	0.9921875	0.0399949268360389
0.640625	0.9921875	0.0402995820858522
0.6484375	1	0.0437049084462532
0.6484375	0.9921875	0.0399949268360389
0.65234375	0.99609375	0.0416434652996186
0.65625	1	0.0432546856484119
0.6484375	1	0.0437049084462532
0.65234375	0.99609375	0.0416434652996186
0.6484375	1	0.0437049084462532
0.640625	1	0.0443098102424377
0.64453125	0.99609375	0.0421625620064523
0.6484375	0.9921875	0.0399949268360389
0.6484375	1	0.0437049084462532
0.64453125	0.99609375	0.0421625620064523
0.640625	1	0.0443098102424377
0.625	1	0.0450347583764596
0.6328125	0.9921875	0.0409717818886073
0.6328125	0.9921875	0.0409717818886073
0.640625	0.984375	0.0368941905051768
0.640625	0.9921875	0.0402995820858522
0.640625	1	0.0443098102424377
0.6328125	0.9921875	0.0409717818886073
0.640625	0.9921875	0.0402995820858522
0.65625	0.984375	0.0360836889552501
0.640625	0.984375	0.0368941905051768
0.6484375	0.9765625	0.0336820727641584
0.6484375	0.9765625	0.0336820727641584
0.65625	0.96875	0.0306001424710951
0.65625	0.9765625	0.0329315351078595
0.65625	0.984375	0.0360836889552501
0.6484375	0.9765625	0.0336820727641584
0.65625	0.9765625	0.0329315351078595
0.6484375	0.9921875	0.0399949268360389
0.65625	0.984375	0.0360836889552501
0.65625	0.9921875	0.0392916229572143
0.65625	0.9921875	0.0392916229572143
0.65625	1	0.0432546856484119
0.65234375	0.99609375	0.0416434652996186
0.6484375	0.9921875	0.0399949268360389
0.65625	0.9921875	0.0392916229572143
0.65234375	0.99609375	0.0416434652996186
0.640625	0.984375	0.0368941905051768
0.65625	0.984375	0.0360836889552501
0.6484375	0.9921875	0.0399949268360389
0.6796875	0.9609375	0.0271884913680885
0.671875	0.96875	0.0297467799723855
0.671875	0.9609375	0.027367172359168
0.671875	0.953125	0.0255577359039071
0.6796875	0.9609375	0.0271884913680885
0.671875	0.9609375	0.027367172359168
0.6796875	0.9609375	0.0271884913680885
0.6875	0.96875	0.0288728509534129
0.6796875	0.96875	0.0291570930592882
0.671875	0.96875	0.0297467799723855
0.6796875	0.9609375	0.0271884913680885
0.6796875	0.96875	0.0291570930592882
0.671875	0.96875	0.0297467799723855
0.65625	0.96875	0.0306001424710951
0.6640625	0.9609375	0.0282903909566742
0.6640625	0.9609375	0.0282903909566742
0.671875	0.953125	0.0255577359039071
0.671875	0.9609375	0.027367172359168
0.671875	0.96875	0.0297467799723855
0.6640625	0.9609375	0.0282903909566742
0.671875	0.9609375	0.027367172359168
0.6796875	0.9453125	0.0234866503370737
0.6875	0.953125	0.024780691590862
0.6796875	0.953125	0.0249766339138345
0.671875	0.953125	0.0255577359039071
0.6796875	0.9453125	0.0234866503370737
0.6796875	0.953125	0.0249766339138345
0.6796875	0.9453125	0.0234866503370737
0.6875	0.9375	0.0211441063039191
0.6875	0.9453125	0.0228140147202135
0.6875	0.953125	0.024780691590862
0.6796875	0.9453125	0.0234866503370737
0.6875	0.9453125	0.0228140147202135
0.6796875	0.9609375	0.0271884913680885
0.6875	0.953125	0.024780691590862
0.6875	0.9609375	0.0264998082517548
0.6875	0.96875	0.0288728509534129
0.6796875	0.9609375	0.0271884913680885
0.6875	0.9609375	0.0264998082517548
0.6796875	0.9609375	0.0271884913680885
0.671875	0.953125	0.0255577359039071
0.6796875	0.953125	0.0249766339138345
0.6875	0.953125	0.024780691590862
0.6796875	0.9609375	0.0271884913680885
0.6796875	0.953125	0.0249766339138345
0.6875	0.984375	0.0339359719360308
0.671875	0.984375	0.0350673784081163
0.6796875	0.9765625	0.0318481452372245
0.6796875	0.9765625	0.0318481452372245
0.6875	0.96875	0.0288728509534129
0.6875	0.9765625	0.0309985892583653
0.6875	0.984375	0.0339359719360308
0.6796875	0.9765625	0.0318481452372245
0.6875	0.9765625	0.0309985892583653
0.6796875	0.9921875	0.0378818442349492
0.6875	0.984375	0.0339359719360308
0.6875	0.9921875	0.0370982459140095
0.6875	0.9921875	0.0370982459140095
0.6875	1	0.0407683231365361
0.68359375	0.99609375	0.0393916684665935
0.6796875	0.9921875	0.0378818442349492
0.6875	0.9921875	0.0370982459140095
0.68359375	0.99609375	0.0393916684665935
0.671875	0.984375	0.0350673784081163
0.6875	0.984375	0.0339359719360308
0.6796875	0.9921875	0.0378818442349492
0.6640625	0.9765625	0.0328034158856457
0.671875	0.96875	0.0297467799723855
0.671875	0.9765625	0.0320121278325587
0.671875	0.984375	0.0350673784081163
0.6640625	0.9765625	0.0328034158856457
0.671875	0.9765625	0.0320121278325587
0.65625	0.96875	0.0306001424710951
0.671875	0.96875	0.0297467799723855
0.6640625	0.9765625	0.0328034158856457
0.6796875	0.9765625	0.0318481452372245
0.671875	0.96875	0.0297467799723855
0.6796875	0.96875	0.0291570930592882
0.6875	0.96875	0.0288728509534129
0.6796875	0.9765625	0.0318481452372245
0.6796875	0.96875	0.0291570930592882
0.6796875	0.9765625	0.0318481452372245
0.671875	0.984375	0.0350673784081163
0.671875	0.9765625	0.0320121278325587
0.671875	0.96875	0.0297467799723855
0.6796875	0.9765625	0.0318481452372245
0.671875	0.9765625	0.0320121278325587
0.5703125	0.9765625	0.036821026311483
0.578125	0.96875	0.0337626763070467
0.578125	0.9765625	0.0363722078160696
0.578125	0.984375	0.0398046371309448
0.5703125	0.9765625	0.036821026311483
0.578125	0.9765625	0.0363722078160696
0.5703125	0.9765625	0.036821026311483
0.5625	0.96875	0.0341095129111014
0.5703125	0.96875	0.0337379774812618
0.578125	0.96875	0.0337626763070467
0.5703125	0.9765625	0.036821026311483
0.5703125	0.96875	0.0337379774812618
0.578125	0.96875	0.0337626763070467
0.59375	0.96875	0.0332881111421535
0.5859375	0.9765625	0.0365764897478791
0.5859375	0.9765625	0.0365764897478791
0.578125	0.984375	0.0398046371309448
0.578125	0.9765625	0.0363722078160696
0.578125	0.96875	0.0337626763070467
0.5859375	0.9765625	0.0365764897478791
0.578125	0.9765625	0.0363722078160696
0.5703125	0.9921875	0.0438693272825801
0.5625	0.984375	0.0402380018846291
0.5703125	0.984375	0.0399266880578501
0.578125	0.984375	0.0398046371309448
0.5703125	0.9921875	0.0438693272825801
0.5703125	0.984375	0.0399266880578501
0.5625	1	0.0477655924237175
0.5625	0.984375	0.0402380018846291
0.5703125	0.9921875	0.0438693272825801
0.5703125	0.9765625	0.036821026311483
0.5625	0.984375	0.0402380018846291
0.5625	0.9765625	0.0367983317922102
0.5625	0.96875	0.0341095129111014
0.5703125	0.9765625	0.036821026311483
0.5625	0.9765625	0.0367983317922102
0.5703125	0.9765625	0.036821026311483
0.578125	0.984375	0.0398046371309448
0.5703125	0.984375	0.0399266880578501
0.5625	0.984375	0.0402380018846291
0.5703125	0.9765625	0.036821026311483
0.5703125	0.984375	0.0399266880578501
0.5703125	0.9609375	0.0314103133577365
0.5625	0.953125	0.0292406208337322
0.5703125	0.953125	0.0288791522711077
0.578125	0.953125	0.0288660076988954
0.5703125	0.9609375	0.0314103133577365
0.5703125	0.953125	0.0288791522711077
0.5703125	0.9609375	0.0314103133577365
0.5625	0.96875	0.0341095129111014
0.5625	0.9609375	0.0313727240189056
0.5625	0.953125	0.0292406208337322
0.5703125	0.9609375	0.0314103133577365
0.5625	0.9609375	0.0313727240189056
0.5625	0.9453125	0.0268179708101055
0.5703125	0.9453125	0.0269000719733424
0.56640625	0.94921875	0.0281031282940408
0.5625	0.953125	0.0292406208337322
0.5625	0.9453125	0.0268179708101055
0.56640625	0.94921875	0.0281031282940408
0.5625	0.9453125	0.0268179708101055
0.5625	0.9375	0.0250359138893233
0.56640625	0.94140625	0.0260219291952125
0.5703125	0.9453125	0.0269000719733424
0.5625	0.9453125	0.0268179708101055
0.56640625	0.94140625	0.0260219291952125
0.5703125	0.953125	0.0288791522711077
0.5703125	0.9453125	0.0269000719733424
0.57421875	0.94921875	0.0279924931351386
0.578125	0.953125	0.0288660076988954
0.5703125	0.953125	0.0288791522711077
0.57421875	0.94921875	0.0279924931351386
0.5703125	0.953125	0.0288791522711077
0.5625	0.953125	0.0292406208337322
0.56640625	0.94921875	0.0281031282940408
0.5703125	0.9453125	0.0269000719733424
0.5703125	0.953125	0.0288791522711077
0.56640625	0.94921875	0.0281031282940408
0.5859375	0.9609375	0.0312638706976956
0.578125	0.96875	0.0337626763070467
0.578125	0.9609375	0.0309580593634253
0.578125	0.953125	0.0288660076988954
0.5859375	0.9609375	0.0312638706976956
0.578125	0.9609375	0.0309580593634253
0.59375	0.96875	0.0332881111421535
0.578125	0.96875	0.0337626763070467
0.5859375	0.9609375	0.0312638706976956
0.5703125	0.9609375	0.0314103133577365
0.578125	0.96875	0.0337626763070467
0.5703125	0.96875	0.0337379774812618
0.5625	0.96875	0.0341095129111014
0.5703125	0.9609375	0.0314103133577365
0.5703125	0.96875	0.0337379774812618
0.5703125	0.9609375	0.0314103133577365
0.578125	0.953125	0.0288660076988954
0.578125	0.9609375	0.0309580593634253
0.578125	0.96875	0.0337626763070467
0.5703125	0.9609375	0.0314103133577365
0.578125	0.9609375	0.0309580593634253
0.6015625	0.9921875	0.0425943541781648
0.59375	0.984375	0.0392236909255152
0.6015625	0.984375	0.0387599679912273
0.609375	0.984375	0.0384078154311878
0.6015625	0.9921875	0.0425943541781648
0.6015625	0.984375	0.0387599679912273
0.59375	1	0.0465260745710801
0.59375	0.984375	0.0392236909255152
0.6015625	0.9921875	0.0425943541781648
0.6015625	0.9765625	0.0359334304160058
0.59375	0.984375	0.0392236909255152
0.59375	0.9765625	0.0359115540267439
0.59375	0.96875	0.0332881111421535
0.6015625	0.9765625	0.0359334304160058
0.59375	0.9765625	0.0359115540267439
0.6015625	0.9765625	0.0359334304160058
0.609375	0.984375	0.0384078154311878
0.6015625	0.984375	0.0387599679912273
0.59375	0.984375	0.0392236909255152
0.6015625	0.9765625	0.0359334304160058
0.6015625	0.984375	0.0387599679912273
0.609375	1	0.0458294910165658
0.609375	0.984375	0.0384078154311878
0.6171875	0.9921875	0.0419036878395823
0.625	1	0.0450347583764596
0.609375	1	0.0458294910165658
0.6171875	0.9921875	0.0419036878395823
0.609375	1	0.0458294910165658
0.59375	1	0.0465260745710801
0.6015625	0.9921875	0.0425943541781648
0.609375	0.984375	0.0384078154311878
0.609375	1	0.0458294910165658
0.6015625	0.9921875	0.0425943541781648
0.578125	1	0.0471897595357093
0.578125	0.984375	0.0398046371309448
0.5859375	0.9921875	0.0433847921641592
0.59375	1	0.0465260745710801
0.578125	1	0.0471897595357093
0.5859375	0.9921875	0.0433847921641592
0.578125	1	0.0471897595357093
0.5625	1	0.0477655924237175
0.5703125	0.9921875	0.0438693272825801
0.578125	0.984375	0.0398046371309448
0.578125	1	0.0471897595357093
0.5703125	0.9921875	0.0438693272825801
0.59375	0.984375	0.0392236909255152
0.578125	0.984375	0.0398046371309448
0.5859375	0.9765625	0.0365764897478791
0.5859375	0.9765625	0.0365764897478791
0.59375	0.96875	0.0332881111421535
0.59375	0.9765625	0.0359115540267439
0.59375	0.984375	0.0392236909255152
0.5859375	0.9765625	0.0365764897478791
0.59375	0.9765625	0.0359115540267439
0.59375	0.984375	0.0392236909255152
0.59375	1	0.0465260745710801
0.5859375	0.9921875	0.0433847921641592
0.578125	0.984375	0.0398046371309448
0.59375	0.984375	0.0392236909255152
0.5859375	0.9921875	0.0433847921641592
0.53125	0.984375	0.0407541703270245
0.546875	0.984375	0.0404739174371504
0.5390625	0.9921875	0.0447068211929458
0.53125	1	0.0485569657859527
0.53125	0.984375	0.0407541703270245
0.5390625	0.9921875	0.0447068211929458
0.53125	0.984375	0.0407541703270245
0.53125	0.96875	0.0344343867459216
0.5390625	0.9765625	0.0378570356180388
0.546875	0.984375	0.0404739174371504
0.53125	0.984375	0.0407541703270245
0.5390625	0.9765625	0.0378570356180388
0.546875	1	0.0482779974642201
0.546875	0.984375	0.0404739174371504
0.5546875	0.9921875	0.0443856250084373
0.5625	1	0.0477655924237175
0.546875	1	0.0482779974642201
0.5546875	0.9921875	0.0443856250084373
0.546875	1	0.0482779974642201
0.53125	1	0.0485569657859527
0.5390625	0.9921875	0.0447068211929458
0.546875	0.984375	0.0404739174371504
0.546875	1	0.0482779974642201
0.5390625	0.9921875	0.0447068211929458
0.515625	1	0.0486966063447835
0.515625	0.984375	0.0409739029229894
0.5234375	0.9921875	0.0448993188427334
0.53125	1	0.0485569657859527
0.515625	1	0.0486966063447835
0.5234375	0.9921875	0.0448993188427334
0.515625	1	0.0486966063447835
0.5	1	0.0488083355631414
0.5078125	0.9921875	0.0450110437617228
0.515625	0.984375	0.0409739029229894
0.515625	1	0.0486966063447835
0.5078125	0.9921875	0.0450110437617228
0.53125	0.984375	0.0407541703270245
0.515625	0.984375	0.0409739029229894
0.5234375	0.9765625	0.0379569819958671
0.53125	0.96875	0.0344343867459216
0.53125	0.984375	0.0407541703270245
0.5234375	0.9765625	0.0379569819958671
0.53125	0.984375	0.0407541703270245
0.53125	1	0.0485569657859527
0.5234375	0.9921875	0.0448993188427334
0.515625	0.984375	0.0409739029229894
0.53125	0.984375	0.0407541703270245
0.5234375	0.9921875	0.0448993188427334
0.546875	0.96875	0.0342077845575677
0.546875	0.953125	0.0293927081264403
0.5546875	0.9609375	0.0320531046120107
0.5625	0.96875	0.0341095129111014
0.546875	0.96875	0.0342077845575677
0.5546875	0.9609375	0.0320531046120107
0.546875	0.96875	0.0342077845575677
0.53125	0.96875	0.0344343867459216
0.5390625	0.9609375	0.0322652941649907
0.546875	0.953125	0.0293927081264403
0.546875	0.96875	0.0342077845575677
0.5390625	0.9609375	0.0322652941649907
0.5625	0.953125	0.0292406208337322
0.546875	0.953125	0.0293927081264403
0.5546875	0.9453125	0.0274622576975819
0.5546875	0.9453125	0.0274622576975819
0.5625	0.9375	0.0250359138893233
0.5625	0.9453125	0.0268179708101055
0.5625	0.953125	0.0292406208337322
0.5546875	0.9453125	0.0274622576975819
0.5625	0.9453125	0.0268179708101055
0.5546875	0.9609375	0.0320531046120107
0.5625	0.953125	0.0292406208337322
0.5625	0.9609375	0.0313727240189056
0.5625	0.96875	0.0341095129111014
0.5546875	0.9609375	0.0320531046120107
0.5625	0.9609375	0.0313727240189056
0.546875	0.953125	0.0293927081264403
0.5625	0.953125	0.0292406208337322
0.5546875	0.9609375	0.0320531046120107
0.5625	0.984375	0.0402380018846291
0.546875	0.984375	0.0404739174371504
0.5546875	0.9765625	0.0374738682046225
0.5546875	0.9765625	0.0374738682046225
0.5625	0.96875	0.0341095129111014
0.5625	0.9765625	0.0367983317922102
0.5625	0.984375	0.0402380018846291
0.5546875	0.9765625	0.0374738682046225
0.5625	0.9765625	0.0367983317922102
0.5625	0.984375	0.0402380018846291
0.5625	1	0.0477655924237175
0.5546875	0.9921875	0.0443856250084373
0.546875	0.984375	0.0404739174371504
0.5625	0.984375	0.0402380018846291
0.5546875	0.9921875	0.0443856250084373
0.546875	0.96875	0.0342077845575677
0.546875	0.984375	0.0404739174371504
0.5390625	0.9765625	0.0378570356180388
0.53125	0.96875	0.0344343867459216
0.546875	0.96875	0.0342077845575677
0.5390625	0.9765625	0.0378570356180388
0.546875	0.96875	0.0342077845575677
0.5625	0.96875	0.0341095129111014
0.5546875	0.9765625	0.0374738682046225
0.546875	0.984375	0.0404739174371504
0.546875	0.96875	0.0342077845575677
0.5546875	0.9765625	0.0374738682046225
0.59375	0.921875	0.0207231178014163
0.609375	0.921875	0.0204704395593827
0.6015625	0.9296875	0.022425944400159
0.59375	0.9375	0.0242238365766387
0.59375	0.921875	0.0207231178014163
0.6015625	0.9296875	0.022425944400159
0.59375	0.921875	0.0207231178014163
0.59375	0.90625	0.0178928232753745
0.6015625	0.9140625	0.0194225962675769
0.609375	0.921875	0.0204704395593827
0.59375	0.921875	0.0207231178014163
0.6015625	0.9140625	0.0194225962675769
0.6171875	0.9296875	0.0221084898388467
0.609375	0.9375	0.0238873364216784
0.609375	0.9296875	0.0220007769583176
0.609375	0.921875	0.0204704395593827
0.6171875	0.9296875	0.0221084898388467
0.609375	0.9296875	0.0220007769583176
0.625	0.9375	0.0234064197477533
0.609375	0.9375	0.0238873364216784
0.6171875	0.9296875	0.0221084898388467
0.6015625	0.9296875	0.022425944400159
0.609375	0.9375	0.0238873364216784
0.6015625	0.9375	0.0239341182752964
0.59375	0.9375	0.0242238365766387
0.6015625	0.9296875	0.022425944400159
0.6015625	0.9375	0.0239341182752964
0.6015625	0.9296875	0.022425944400159
0.609375	0.921875	0.0204704395593827
0.609375	0.9296875	0.0220007769583176
0.609375	0.9375	0.0238873364216784
0.6015625	0.9296875	0.022425944400159
0.609375	0.9296875	0.0220007769583176
0.578125	0.9375	0.0245687871777308
0.578125	0.921875	0.0210687543661247
0.5859375	0.9296875	0.0229420575222241
0.59375	0.9375	0.0242238365766387
0.578125	0.9375	0.0245687871777308
0.5859375	0.9296875	0.0229420575222241
0.5703125	0.9296875	0.0230349915650347
0.578125	0.9375	0.0245687871777308
0.5703125	0.9375	0.0246174727027687
0.5625	0.9375	0.0250359138893233
0.5703125	0.9296875	0.0230349915650347
0.5703125	0.9375	0.0246174727027687
0.578125	0.921875	0.0210687543661247
0.578125	0.9375	0.0245687871777308
0.5703125	0.9296875	0.0230349915650347
0.59375	0.921875	0.0207231178014163
0.578125	0.921875	0.0210687543661247
0.5859375	0.9140625	0.0196445123791714
0.59375	0.90625	0.0178928232753745
0.59375	0.921875	0.0207231178014163
0.5859375	0.9140625	0.0196445123791714
0.59375	0.921875	0.0207231178014163
0.59375	0.9375	0.0242238365766387
0.5859375	0.9296875	0.0229420575222241
0.578125	0.921875	0.0210687543661247
0.59375	0.921875	0.0207231178014163
0.5859375	0.9296875	0.0229420575222241
0.609375	0.90625	0.0175859405825521
0.609375	0.890625	0.0152744504636047
0.6171875	0.8984375	0.0164444947101138
0.625	0.90625	0.0173669889678324
0.609375	0.90625	0.0175859405825521
0.6171875	0.8984375	0.0164444947101138
0.609375	0.90625	0.0175859405825521
0.59375	0.90625	0.0178928232753745
0.6015625	0.8984375	0.0166825689011044
0.609375	0.890625	0.0152744504636047
0.609375	0.90625	0.0175859405825521
0.6015625	0.8984375	0.0166825689011044
0.6171875	0.8828125	0.014213979088532
0.625	0.890625	0.0149947306932165
0.6171875	0.890625	0.0150427213638776
0.609375	0.890625	0.0152744504636047
0.6171875	0.8828125	0.014213979088532
0.6171875	0.890625	0.0150427213638776
0.6171875	0.8828125	0.014213979088532
0.625	0.875	0.0129403188679124
0.625	0.8828125	0.0138882339226403
0.625	0.890625	0.0149947306932165
0.6171875	0.8828125	0.014213979088532
0.625	0.8828125	0.0138882339226403
0.6171875	0.8984375	0.0164444947101138
0.625	0.890625	0.0149947306932165
0.625	0.8984375	0.0160463953046533
0.625	0.90625	0.0173669889678324
0.6171875	0.8984375	0.0164444947101138
0.625	0.8984375	0.0160463953046533
0.6171875	0.8984375	0.0164444947101138
0.609375	0.890625	0.0152744504636047
0.6171875	0.890625	0.0150427213638776
0.625	0.890625	0.0149947306932165
0.6171875	0.8984375	0.0164444947101138
0.6171875	0.890625	0.0150427213638776
0.625	0.921875	0.02000055282697
0.609375	0.921875	0.0204704395593827
0.6171875	0.9140625	0.0190969431814853
0.625	0.90625	0.0173669889678324
0.625	0.921875	0.02000055282697
0.6171875	0.9140625	0.0190969431814853
0.625	0.921875	0.02000055282697
0.625	0.9375	0.0234064197477533
0.6171875	0.9296875	0.0221084898388467
0.609375	0.921875	0.0204704395593827
0.625	0.921875	0.02000055282697
0.6171875	0.9296875	0.0221084898388467
0.609375	0.90625	0.0175859405825521
0.609375	0.921875	0.0204704395593827
0.6015625	0.9140625	0.0194225962675769
0.59375	0.90625	0.0178928232753745
0.609375	0.90625	0.0175859405825521
0.6015625	0.9140625	0.0194225962675769
0.609375	0.90625	0.0175859405825521
0.625	0.90625	0.0173669889678324
0.6171875	0.9140625	0.0190969431814853
0.609375	0.921875	0.0204704395593827
0.609375	0.90625	0.0175859405825521
0.6171875	0.9140625	0.0190969431814853
0.609375	0.9609375	0.0301294820010191
0.6171875	0.9609375	0.030033096450364
0.61328125	0.96484375	0.0314657352024765
0.609375	0.96875	0.0326305587188589
0.609375	0.9609375	0.0301294820010191
0.61328125	0.96484375	0.0314657352024765
0.609375	0.953125	0.028036923939861
0.6171875	0.9609375	0.030033096450364
0.609375	0.9609375	0.0301294820010191
0.6171875	0.96875	0.0322985976490466
0.6171875	0.9609375	0.030033096450364
0.62109375	0.96484375	0.0311975922147691
0.625	0.96875	0.0321709023138744
0.6171875	0.96875	0.0322985976490466
0.62109375	0.96484375	0.0311975922147691
0.6171875	0.96875	0.0322985976490466
0.609375	0.96875	0.0326305587188589
0.61328125	0.96484375	0.0314657352024765
0.6171875	0.9609375	0.030033096450364
0.6171875	0.96875	0.0322985976490466
0.61328125	0.96484375	0.0314657352024765
0.6015625	0.96875	0.0327721482219356
0.6015625	0.9609375	0.030495761273084
0.60546875	0.96484375	0.031647421986465
0.609375	0.96875	0.0326305587188589
0.6015625	0.96875	0.0327721482219356
0.60546875	0.96484375	0.031647421986465
0.59375	0.96875	0.0332881111421535
0.6015625	0.9609375	0.030495761273084
0.6015625	0.96875	0.0327721482219356
0.609375	0.9609375	0.0301294820010191
0.6015625	0.9609375	0.030495761273084
0.60546875	0.95703125	0.0293779010977637
0.609375	0.953125	0.028036923939861
0.609375	0.9609375	0.0301294820010191
0.60546875	0.95703125	0.0293779010977637
0.609375	0.9609375	0.0301294820010191
0.609375	0.96875	0.0326305587188589
0.60546875	0.96484375	0.031647421986465
0.6015625	0.9609375	0.030495761273084
0.609375	0.9609375	0.0301294820010191
0.60546875	0.96484375	0.031647421986465
0.6171875	0.9453125	0.0257882243217863
0.625	0.953125	0.0275519084928033
0.6171875	0.953125	0.0275880387560069
0.609375	0.953125	0.028036923939861
0.6171875	0.9453125	0.0257882243217863
0.6171875	0.953125	0.0275880387560069
0.6171875	0.9453125	0.0257882243217863
0.625	0.9375	0.0234064197477533
0.625	0.9453125	0.0252053154277431
0.625	0.953125	0.0275519084928033
0.6171875	0.9453125	0.0257882243217863
0.625	0.9453125	0.0252053154277431
0.625	0.9609375	0.0295477521201652
0.6171875	0.9609375	0.030033096450364
0.62109375	0.95703125	0.0287947264892375
0.625	0.953125	0.0275519084928033
0.625	0.9609375	0.0295477521201652
0.62109375	0.95703125	0.0287947264892375
0.625	0.9609375	0.0295477521201652
0.625	0.96875	0.0321709023138744
0.62109375	0.96484375	0.0311975922147691
0.6171875	0.9609375	0.030033096450364
0.625	0.9609375	0.0295477521201652
0.62109375	0.96484375	0.0311975922147691
0.6171875	0.9609375	0.030033096450364
0.609375	0.953125	0.028036923939861
0.6171875	0.953125	0.0275880387560069
0.6171875	0.953125	0.0275880387560069
0.625	0.953125	0.0275519084928033
0.62109375	0.95703125	0.0287947264892375
0.6171875	0.9609375	0.030033096450364
0.6171875	0.953125	0.0275880387560069
0.62109375	0.95703125	0.0287947264892375
0.625	0.984375	0.0376639695550084
0.609375	0.984375	0.0384078154311878
0.6171875	0.9765625	0.0353446055314676
0.6171875	0.9765625	0.0353446055314676
0.625	0.96875	0.0321709023138744
0.625	0.9765625	0.0346081844330735
0.625	0.984375	0.0376639695550084
0.6171875	0.9765625	0.0353446055314676
0.625	0.9765625	0.0346081844330735
0.625	0.984375	0.0376639695550084
0.625	1	0.0450347583764596
0.6171875	0.9921875	0.0419036878395823
0.609375	0.984375	0.0384078154311878
0.625	0.984375	0.0376639695550084
0.6171875	0.9921875	0.0419036878395823
0.609375	0.96875	0.0326305587188589
0.609375	0.984375	0.0384078154311878
0.6015625	0.9765625	0.0359334304160058
0.6015625	0.9765625	0.0359334304160058
0.59375	0.96875	0.0332881111421535
0.6015625	0.96875	0.0327721482219356
0.609375	0.96875	0.0326305587188589
0.6015625	0.9765625	0.0359334304160058
0.6015625	0.96875	0.0327721482219356
0.6171875	0.9765625	0.0353446055314676
0.609375	0.96875	0.0326305587188589
0.6171875	0.96875	0.0322985976490466
0.625	0.96875	0.0321709023138744
0.6171875	0.9765625	0.0353446055314676
0.6171875	0.96875	0.0322985976490466
0.609375	0.984375	0.0384078154311878
0.609375	0.96875	0.0326305587188589
0.6171875	0.9765625	0.0353446055314676
0.59375	0.953125	0.0283574965417992
0.578125	0.953125	0.0288660076988954
0.5859375	0.9453125	0.0268522403247647
0.59375	0.9375	0.0242238365766387
0.59375	0.953125	0.0283574965417992
0.5859375	0.9453125	0.0268522403247647
0.5859375	0.9609375	0.0312638706976956
0.59375	0.953125	0.0283574965417992
0.59375	0.9609375	0.0305425197499665
0.59375	0.96875	0.0332881111421535
0.5859375	0.9609375	0.0312638706976956
0.59375	0.9609375	0.0305425197499665
0.578125	0.953125	0.0288660076988954
0.59375	0.953125	0.0283574965417992
0.5859375	0.9609375	0.0312638706976956
0.5703125	0.9453125	0.0269000719733424
0.578125	0.9375	0.0245687871777308
0.578125	0.9453125	0.0265064706248145
0.578125	0.9453125	0.0265064706248145
0.578125	0.953125	0.0288660076988954
0.57421875	0.94921875	0.0279924931351386
0.5703125	0.9453125	0.0269000719733424
0.578125	0.9453125	0.0265064706248145
0.57421875	0.94921875	0.0279924931351386
0.5703125	0.9375	0.0246174727027687
0.5703125	0.9453125	0.0269000719733424
0.56640625	0.94140625	0.0260219291952125
0.5625	0.9375	0.0250359138893233
0.5703125	0.9375	0.0246174727027687
0.56640625	0.94140625	0.0260219291952125
0.578125	0.9375	0.0245687871777308
0.5703125	0.9453125	0.0269000719733424
0.5703125	0.9375	0.0246174727027687
0.578125	0.9375	0.0245687871777308
0.59375	0.9375	0.0242238365766387
0.5859375	0.9453125	0.0268522403247647
0.5859375	0.9453125	0.0268522403247647
0.578125	0.953125	0.0288660076988954
0.578125	0.9453125	0.0265064706248145
0.578125	0.9375	0.0245687871777308
0.5859375	0.9453125	0.0268522403247647
0.578125	0.9453125	0.0265064706248145
0.6015625	0.9453125	0.0261993800889398
0.609375	0.9375	0.0238873364216784
0.609375	0.9453125	0.0257224686248769
0.609375	0.953125	0.028036923939861
0.6015625	0.9453125	0.0261993800889398
0.609375	0.9453125	0.0257224686248769
0.6015625	0.9453125	0.0261993800889398
0.59375	0.9375	0.0242238365766387
0.6015625	0.9375	0.0239341182752964
0.609375	0.9375	0.0238873364216784
0.6015625	0.9453125	0.0261993800889398
0.6015625	0.9375	0.0239341182752964
0.609375	0.9375	0.0238873364216784
0.625	0.9375	0.0234064197477533
0.6171875	0.9453125	0.0257882243217863
0.6171875	0.9453125	0.0257882243217863
0.609375	0.953125	0.028036923939861
0.609375	0.9453125	0.0257224686248769
0.609375	0.9375	0.0238873364216784
0.6171875	0.9453125	0.0257882243217863
0.609375	0.9453125	0.0257224686248769
0.6015625	0.953125	0.0280811615160933
0.6015625	0.9609375	0.030495761273084
0.59765625	0.95703125	0.0295960776336286
0.59375	0.953125	0.0283574965417992
0.6015625	0.953125	0.0280811615160933
0.59765625	0.95703125	0.0295960776336286
0.6015625	0.953125	0.0280811615160933
0.609375	0.953125	0.028036923939861
0.60546875	0.95703125	0.0293779010977637
0.6015625	0.9609375	0.030495761273084
0.6015625	0.953125	0.0280811615160933
0.60546875	0.95703125	0.0293779010977637
0.6015625	0.9609375	0.030495761273084
0.59375	0.96875	0.0332881111421535
0.59375	0.9609375	0.0305425197499665
0.59375	0.9609375	0.0305425197499665
0.59375	0.953125	0.0283574965417992
0.59765625	0.95703125	0.0295960776336286
0.6015625	0.9609375	0.030495761273084
0.59375	0.9609375	0.0305425197499665
0.59765625	0.95703125	0.0295960776336286
0.59375	0.953125	0.0283574965417992
0.59375	0.9375	0.0242238365766387
0.6015625	0.9453125	0.0261993800889398
0.6015625	0.9453125	0.0261993800889398
0.609375	0.953125	0.028036923939861
0.6015625	0.953125	0.0280811615160933
0.59375	0.953125	0.0283574965417992
0.6015625	0.9453125	0.0261993800889398
0.6015625	0.953125	0.0280811615160933
0.6875	0.84375	0.00829251245842979
0.71875	0.84375	0.00767450873984098
0.703125	0.859375	0.00985827057869937
0.6875	0.875	0.0115358434020819
0.6875	0.84375	0.00829251245842979
0.703125	0.859375	0.00985827057869937
0.703125	0.828125	0.00713560409078041
0.6875	0.84375	0.00829251245842979
0.6875	0.828125	0.00691540827745623
0.6875	0.8125	0.00602923173895392
0.703125	0.828125	0.00713560409078041
0.6875	0.828125	0.00691540827745623
0.71875	0.84375	0.00767450873984098
0.6875	0.84375	0.00829251245842979
0.703125	0.828125	0.00713560409078041
0.734375	0.859375	0.00905139250118443
0.71875	0.875	0.010815281574443
0.71875	0.859375	0.00904630164713895
0.71875	0.84375	0.00767450873984098
0.734375	0.859375	0.00905139250118443
0.71875	0.859375	0.00904630164713895
0.734375	0.859375	0.00905139250118443
0.75	0.875	0.00970099426611849
0.734375	0.875	0.0100620850310683
0.71875	0.875	0.010815281574443
0.734375	0.859375	0.00905139250118443
0.734375	0.875	0.0100620850310683
0.703125	0.859375	0.00985827057869937
0.71875	0.875	0.010815281574443
0.703125	0.875	0.0110547689597551
0.6875	0.875	0.0115358434020819
0.703125	0.859375	0.00985827057869937
0.703125	0.875	0.0110547689597551
0.703125	0.859375	0.00985827057869937
0.71875	0.84375	0.00767450873984098
0.71875	0.859375	0.00904630164713895
0.71875	0.875	0.010815281574443
0.703125	0.859375	0.00985827057869937
0.71875	0.859375	0.00904630164713895
0.671875	0.859375	0.0103651709284632
0.65625	0.875	0.012382301838491
0.65625	0.859375	0.0103501665279008
0.65625	0.84375	0.00887401814386337
0.671875	0.859375	0.0103651709284632
0.65625	0.859375	0.0103501665279008
0.671875	0.859375	0.0103651709284632
0.6875	0.875	0.0115358434020819
0.671875	0.875	0.0118165386448096
0.65625	0.875	0.012382301838491
0.671875	0.859375	0.0103651709284632
0.671875	0.875	0.0118165386448096
0.640625	0.859375	0.0110652975381489
0.65625	0.875	0.012382301838491
0.640625	0.875	0.0125649667424162
0.625	0.875	0.0129403188679124
0.640625	0.859375	0.0110652975381489
0.640625	0.875	0.0125649667424162
0.640625	0.859375	0.0110652975381489
0.65625	0.84375	0.00887401814386337
0.65625	0.859375	0.0103501665279008
0.65625	0.875	0.012382301838491
0.640625	0.859375	0.0110652975381489
0.65625	0.859375	0.0103501665279008
0.671875	0.84375	0.00847286394435731
0.671875	0.828125	0.00739090549810198
0.6796875	0.8359375	0.00791964365880145
0.6875	0.84375	0.00829251245842979
0.671875	0.84375	0.00847286394435731
0.6796875	0.8359375	0.00791964365880145
0.671875	0.84375	0.00847286394435731
0.65625	0.84375	0.00887401814386337
0.6640625	0.8359375	0.00812098785619937
0.671875	0.828125	0.00739090549810198
0.671875	0.84375	0.00847286394435731
0.6640625	0.8359375	0.00812098785619937
0.671875	0.828125	0.00739090549810198
0.6875	0.8125	0.00602923173895392
0.6875	0.828125	0.00691540827745623
0.6875	0.828125	0.00691540827745623
0.6875	0.84375	0.00829251245842979
0.6796875	0.8359375	0.00791964365880145
0.671875	0.828125	0.00739090549810198
0.6875	0.828125	0.00691540827745623
0.6796875	0.8359375	0.00791964365880145
0.6875	0.84375	0.00829251245842979
0.6875	0.875	0.0115358434020819
0.671875	0.859375	0.0103651709284632
0.671875	0.859375	0.0103651709284632
0.65625	0.84375	0.00887401814386337
0.671875	0.84375	0.00847286394435731
0.6875	0.84375	0.00829251245842979
0.671875	0.859375	0.0103651709284632
0.671875	0.84375	0.00847286394435731
0.71875	0.8125	0.00552158714552795
0.71875	0.78125	0.00425619647730717
0.734375	0.796875	0.00485435777199236
0.75	0.8125	0.00524866752834126
0.71875	0.8125	0.00552158714552795
0.734375	0.796875	0.00485435777199236
0.71875	0.8125	0.00552158714552795
0.6875	0.8125	0.00602923173895392
0.703125	0.796875	0.00538445810799639
0.71875	0.78125	0.00425619647730717
0.71875	0.8125	0.00552158714552795
0.703125	0.796875	0.00538445810799639
0.734375	0.765625	0.00370525069229465
0.75	0.78125	0.00375601555987851
0.734375	0.78125	0.00395763165606463
0.71875	0.78125	0.00425619647730717
0.734375	0.765625	0.00370525069229465
0.734375	0.78125	0.00395763165606463
0.75	0.75	0.00290063271189521
0.75	0.78125	0.00375601555987851
0.734375	0.765625	0.00370525069229465
0.734375	0.796875	0.00485435777199236
0.75	0.78125	0.00375601555987851
0.75	0.796875	0.00438326489908485
0.75	0.8125	0.00524866752834126
0.734375	0.796875	0.00485435777199236
0.75	0.796875	0.00438326489908485
0.734375	0.796875	0.00485435777199236
0.71875	0.78125	0.00425619647730717
0.734375	0.78125	0.00395763165606463
0.75	0.78125	0.00375601555987851
0.734375	0.796875	0.00485435777199236
0.734375	0.78125	0.00395763165606463
0.75	0.84375	0.00707141141053091
0.71875	0.84375	0.00767450873984098
0.734375	0.828125	0.00665987582448906
0.734375	0.828125	0.00665987582448906
0.75	0.8125	0.00524866752834126
0.75	0.828125	0.0059355507954149
0.75	0.84375	0.00707141141053091
0.734375	0.828125	0.00665987582448906
0.75	0.828125	0.0059355507954149
0.75	0.84375	0.00707141141053091
0.75	0.875	0.00970099426611849
0.734375	0.859375	0.00905139250118443
0.71875	0.84375	0.00767450873984098
0.75	0.84375	0.00707141141053091
0.734375	0.859375	0.00905139250118443
0.71875	0.8125	0.00552158714552795
0.71875	0.84375	0.00767450873984098
0.703125	0.828125	0.00713560409078041
0.6875	0.8125	0.00602923173895392
0.71875	0.8125	0.00552158714552795
0.703125	0.828125	0.00713560409078041
0.71875	0.8125	0.00552158714552795
0.75	0.8125	0.00524866752834126
0.734375	0.828125	0.00665987582448906
0.71875	0.84375	0.00767450873984098
0.71875	0.8125	0.00552158714552795
0.734375	0.828125	0.00665987582448906
0.71875	0.921875	0.0169102138662169
0.734375	0.921875	0.0162105662110443
0.7265625	0.9296875	0.0181337844359151
0.71875	0.9375	0.019668736213802
0.71875	0.921875	0.0169102138662169
0.7265625	0.9296875	0.0181337844359151
0.71875	0.921875	0.0169102138662169
0.71875	0.90625	0.0145768997323231
0.7265625	0.9140625	0.0156851069607701
0.734375	0.921875	0.0162105662110443
0.71875	0.921875	0.0169102138662169
0.7265625	0.9140625	0.0156851069607701
0.734375	0.9375	0.01882504389538
0.734375	0.921875	0.0162105662110443
0.7421875	0.9296875	0.0173193404469189
0.75	0.9375	0.017977756443885
0.734375	0.9375	0.01882504389538
0.7421875	0.9296875	0.0173193404469189
0.734375	0.9375	0.01882504389538
0.71875	0.9375	0.019668736213802
0.7265625	0.9296875	0.0181337844359151
0.734375	0.921875	0.0162105662110443
0.734375	0.9375	0.01882504389538
0.7265625	0.9296875	0.0181337844359151
0.703125	0.9375	0.0203719427420584
0.703125	0.921875	0.0175694249969632
0.7109375	0.9296875	0.0188654621965948
0.71875	0.9375	0.019668736213802
0.703125	0.9375	0.0203719427420584
0.7109375	0.9296875	0.0188654621965948
0.703125	0.9375	0.0203719427420584
0.6875	0.9375	0.0211441063039191
0.6953125	0.9296875	0.0194422731795859
0.703125	0.921875	0.0175694249969632
0.703125	0.9375	0.0203719427420584
0.6953125	0.9296875	0.0194422731795859
0.71875	0.921875	0.0169102138662169
0.703125	0.921875	0.0175694249969632
0.7109375	0.9140625	0.0163241767159092
0.71875	0.90625	0.0145768997323231
0.71875	0.921875	0.0169102138662169
0.7109375	0.9140625	0.0163241767159092
0.71875	0.921875	0.0169102138662169
0.71875	0.9375	0.019668736213802
0.7109375	0.9296875	0.0188654621965948
0.703125	0.921875	0.0175694249969632
0.71875	0.921875	0.0169102138662169
0.7109375	0.9296875	0.0188654621965948
0.734375	0.90625	0.0139979524340471
0.734375	0.890625	0.0120133848486737
0.7421875	0.8984375	0.0129632381121151
0.75	0.90625	0.0133486872194477
0.734375	0.90625	0.0139979524340471
0.7421875	0.8984375	0.0129632381121151
0.734375	0.90625	0.0139979524340471
0.71875	0.90625	0.0145768997323231
0.7265625	0.8984375	0.0135366952957764
0.734375	0.890625	0.0120133848486737
0.734375	0.90625	0.0139979524340471
0.7265625	0.8984375	0.0135366952957764
0.75	0.890625	0.0113986093128033
0.734375	0.890625	0.0120133848486737
0.7421875	0.8828125	0.010961403129701
0.75	0.875	0.00970099426611849
0.75	0.890625	0.0113986093128033
0.7421875	0.8828125	0.010961403129701
0.75	0.890625	0.0113986093128033
0.75	0.90625	0.0133486872194477
0.7421875	0.8984375	0.0129632381121151
0.734375	0.890625	0.0120133848486737
0.75	0.890625	0.0113986093128033
0.7421875	0.8984375	0.0129632381121151
0.75	0.921875	0.0154443945923657
0.734375	0.921875	0.0162105662110443
0.7421875	0.9140625	0.0150095434261157
0.75	0.90625	0.0133486872194477
0.75	0.921875	0.0154443945923657
0.7421875	0.9140625	0.0150095434261157
0.75	0.921875	0.0154443945923657
0.75	0.9375	0.017977756443885
0.7421875	0.9296875	0.0173193404469189
0.734375	0.921875	0.0162105662110443
0.75	0.921875	0.0154443945923657
0.7421875	0.9296875	0.0173193404469189
0.734375	0.90625	0.0139979524340471
0.734375	0.921875	0.0162105662110443
0.7265625	0.9140625	0.0156851069607701
0.71875	0.90625	0.0145768997323231
0.734375	0.90625	0.0139979524340471
0.7265625	0.9140625	0.0156851069607701
0.734375	0.90625	0.0139979524340471
0.75	0.90625	0.0133486872194477
0.7421875	0.9140625	0.0150095434261157
0.734375	0.921875	0.0162105662110443
0.734375	0.90625	0.0139979524340471
0.7421875	0.9140625	0.0150095434261157
0.734375	0.96875	0.025405576301443
0.734375	0.953125	0.0219083947745742
0.7421875	0.9609375	0.0233013983048595
0.75	0.96875	0.0244069293166682
0.734375	0.96875	0.025405576301443
0.7421875	0.9609375	0.0233013983048595
0.734375	0.96875	0.025405576301443
0.71875	0.96875	0.0266831403586753
0.7265625	0.9609375	0.0246024067888309
0.734375	0.953125	0.0219083947745742
0.734375	0.96875	0.025405576301443
0.7265625	0.9609375	0.0246024067888309
0.7421875	0.9453125	0.0200932955008464
0.75	0.953125	0.0210242657175597
0.7421875	0.953125	0.0213476839023647
0.734375	0.953125	0.0219083947745742
0.7421875	0.9453125	0.0200932955008464
0.7421875	0.953125	0.0213476839023647
0.7421875	0.9453125	0.0200932955008464
0.75	0.9375	0.017977756443885
0.75	0.9453125	0.0193696732468104
0.75	0.953125	0.0210242657175597
0.7421875	0.9453125	0.0200932955008464
0.75	0.9453125	0.0193696732468104
0.7421875	0.9609375	0.0233013983048595
0.75	0.953125	0.0210242657175597
0.75	0.9609375	0.0224595698685998
0.75	0.96875	0.0244069293166682
0.7421875	0.9609375	0.0233013983048595
0.75	0.9609375	0.0224595698685998
0.7421875	0.9609375	0.0233013983048595
0.734375	0.953125	0.0219083947745742
0.7421875	0.953125	0.0213476839023647
0.75	0.953125	0.0210242657175597
0.7421875	0.9609375	0.0233013983048595
0.7421875	0.953125	0.0213476839023647
0.75	0.984375	0.0288329795901387
0.734375	0.984375	0.0302021559597832
0.7421875	0.9765625	0.0274438211744581
0.7421875	0.9765625	0.0274438211744581
0.75	0.96875	0.0244069293166682
0.75	0.9765625	0.026418929952406
0.75	0.984375	0.0288329795901387
0.7421875	0.9765625	0.0274438211744581
0.75	0.9765625	0.026418929952406
0.7421875	0.9921875	0.0324536662973834
0.75	0.984375	0.0288329795901387
0.75	0.9921875	0.0314762199420888
0.75	0.9921875	0.0314762199420888
0.75	1	0.0348693939711377
0.74609375	0.99609375	0.0337135248464922
0.7421875	0.9921875	0.0324536662973834
0.75	0.9921875	0.0314762199420888
0.74609375	0.99609375	0.0337135248464922
0.734375	0.984375	0.0302021559597832
0.75	0.984375	0.0288329795901387
0.7421875	0.9921875	0.0324536662973834
0.734375	0.96875	0.025405576301443
0.734375	0.984375	0.0302021559597832
0.7265625	0.9765625	0.0285979274528927
0.71875	0.96875	0.0266831403586753
0.734375	0.96875	0.025405576301443
0.7265625	0.9765625	0.0285979274528927
0.734375	0.96875	0.025405576301443
0.75	0.96875	0.0244069293166682
0.7421875	0.9765625	0.0274438211744581
0.734375	0.984375	0.0302021559597832
0.734375	0.96875	0.025405576301443
0.7421875	0.9765625	0.0274438211744581
0.71875	0.953125	0.022767895864112
0.703125	0.953125	0.0237690134905241
0.7109375	0.9453125	0.0219797622261359
0.71875	0.9375	0.019668736213802
0.71875	0.953125	0.022767895864112
0.7109375	0.9453125	0.0219797622261359
0.71875	0.953125	0.022767895864112
0.71875	0.96875	0.0266831403586753
0.7109375	0.9609375	0.0254735513054614
0.703125	0.953125	0.0237690134905241
0.71875	0.953125	0.022767895864112
0.7109375	0.9609375	0.0254735513054614
0.703125	0.9375	0.0203719427420584
0.703125	0.953125	0.0237690134905241
0.6953125	0.9453125	0.0226963650773075
0.6875	0.9375	0.0211441063039191
0.703125	0.9375	0.0203719427420584
0.6953125	0.9453125	0.0226963650773075
0.703125	0.9375	0.0203719427420584
0.71875	0.9375	0.019668736213802
0.7109375	0.9453125	0.0219797622261359
0.703125	0.953125	0.0237690134905241
0.703125	0.9375	0.0203719427420584
0.7109375	0.9453125	0.0219797622261359
0.734375	0.9375	0.01882504389538
0.734375	0.953125	0.0219083947745742
0.7265625	0.9453125	0.0211061669721188
0.71875	0.9375	0.019668736213802
0.734375	0.9375	0.01882504389538
0.7265625	0.9453125	0.0211061669721188
0.734375	0.9375	0.01882504389538
0.75	0.9375	0.017977756443885
0.7421875	0.9453125	0.0200932955008464
0.734375	0.953125	0.0219083947745742
0.734375	0.9375	0.01882504389538
0.7421875	0.9453125	0.0200932955008464
0.71875	0.953125	0.022767895864112
0.734375	0.953125	0.0219083947745742
0.7265625	0.9609375	0.0246024067888309
0.71875	0.96875	0.0266831403586753
0.71875	0.953125	0.022767895864112
0.7265625	0.9609375	0.0246024067888309
0.71875	0.953125	0.022767895864112
0.71875	0.9375	0.019668736213802
0.7265625	0.9453125	0.0211061669721188
0.734375	0.953125	0.0219083947745742
0.71875	0.953125	0.022767895864112
0.7265625	0.9453125	0.0211061669721188
0.671875	0.90625	0.0160128892483971
0.671875	0.890625	0.0140214935085542
0.6796875	0.8984375	0.0150479441546999
0.6875	0.90625	0.015704650959323
0.671875	0.90625	0.0160128892483971
0.6796875	0.8984375	0.0150479441546999
0.671875	0.90625	0.0160128892483971
0.65625	0.90625	0.0166059795641199
0.6640625	0.8984375	0.0155985502602378
0.671875	0.890625	0.0140214935085542
0.671875	0.90625	0.0160128892483971
0.6640625	0.8984375	0.0155985502602378
0.6875	0.890625	0.0134289934519516
0.671875	0.890625	0.0140214935085542
0.6796875	0.8828125	0.0130200229784123
0.6875	0.875	0.0115358434020819
0.6875	0.890625	0.0134289934519516
0.6796875	0.8828125	0.0130200229784123
0.6875	0.890625	0.0134289934519516
0.6875	0.90625	0.015704650959323
0.6796875	0.8984375	0.0150479441546999
0.671875	0.890625	0.0140214935085542
0.6875	0.890625	0.0134289934519516
0.6796875	0.8984375	0.0150479441546999
0.6875	0.921875	0.0180138700447875
0.671875	0.921875	0.0186830426468356
0.6796875	0.9140625	0.0173631551498558
0.6796875	0.9140625	0.0173631551498558
0.6875	0.90625	0.015704650959323
0.6875	0.9140625	0.016750327432887
0.6875	0.921875	0.0180138700447875
0.6796875	0.9140625	0.0173631551498558
0.6875	0.9140625	0.016750327432887
0.6875	0.9375	0.0211441063039191
0.671875	0.921875	0.0186830426468356
0.6875	0.921875	0.0180138700447875
0.671875	0.921875	0.0186830426468356
0.65625	0.90625	0.0166059795641199
0.671875	0.90625	0.0160128892483971
0.671875	0.90625	0.0160128892483971
0.6875	0.90625	0.015704650959323
0.6796875	0.9140625	0.0173631551498558
0.671875	0.921875	0.0186830426468356
0.671875	0.90625	0.0160128892483971
0.6796875	0.9140625	0.0173631551498558
0.65625	0.890625	0.0144871187170378
0.640625	0.890625	0.0146982102473076
0.6484375	0.8828125	0.0137454639019387
0.6484375	0.8828125	0.0137454639019387
0.65625	0.875	0.012382301838491
0.65625	0.8828125	0.0133258349133283
0.65625	0.890625	0.0144871187170378
0.6484375	0.8828125	0.0137454639019387
0.65625	0.8828125	0.0133258349133283
0.65625	0.890625	0.0144871187170378
0.65625	0.90625	0.0166059795641199
0.6484375	0.8984375	0.0161099988188933
0.640625	0.890625	0.0146982102473076
0.65625	0.890625	0.0144871187170378
0.6484375	0.8984375	0.0161099988188933
0.640625	0.875	0.0125649667424162
0.640625	0.890625	0.0146982102473076
0.6328125	0.8828125	0.0141275189161269
0.625	0.875	0.0129403188679124
0.640625	0.875	0.0125649667424162
0.6328125	0.8828125	0.0141275189161269
0.640625	0.875	0.0125649667424162
0.65625	0.875	0.012382301838491
0.6484375	0.8828125	0.0137454639019387
0.640625	0.890625	0.0146982102473076
0.640625	0.875	0.0125649667424162
0.6484375	0.8828125	0.0137454639019387
0.671875	0.875	0.0118165386448096
0.671875	0.890625	0.0140214935085542
0.6640625	0.8828125	0.0133607852365356
0.65625	0.875	0.012382301838491
0.671875	0.875	0.0118165386448096
0.6640625	0.8828125	0.0133607852365356
0.671875	0.875	0.0118165386448096
0.6875	0.875	0.0115358434020819
0.6796875	0.8828125	0.0130200229784123
0.671875	0.890625	0.0140214935085542
0.671875	0.875	0.0118165386448096
0.6796875	0.8828125	0.0130200229784123
0.6640625	0.8984375	0.0155985502602378
0.65625	0.890625	0.0144871187170378
0.6640625	0.890625	0.0141792084820373
0.671875	0.890625	0.0140214935085542
0.6640625	0.8984375	0.0155985502602378
0.6640625	0.890625	0.0141792084820373
0.65625	0.90625	0.0166059795641199
0.65625	0.890625	0.0144871187170378
0.6640625	0.8984375	0.0155985502602378
0.6640625	0.8828125	0.0133607852365356
0.65625	0.890625	0.0144871187170378
0.65625	0.8828125	0.0133258349133283
0.65625	0.875	0.012382301838491
0.6640625	0.8828125	0.0133607852365356
0.65625	0.8828125	0.0133258349133283
0.6640625	0.8828125	0.0133607852365356
0.671875	0.890625	0.0140214935085542
0.6640625	0.890625	0.0141792084820373
0.65625	0.890625	0.0144871187170378
0.6640625	0.8828125	0.0133607852365356
0.6640625	0.890625	0.0141792084820373
0.71875	0.890625	0.0123859722855343
0.703125	0.890625	0.0130140810336095
0.7109375	0.8828125	0.012047973757239
0.71875	0.875	0.010815281574443
0.71875	0.890625	0.0123859722855343
0.7109375	0.8828125	0.012047973757239
0.71875	0.890625	0.0123859722855343
0.71875	0.90625	0.0145768997323231
0.7109375	0.8984375	0.0139905769554549
0.703125	0.890625	0.0130140810336095
0.71875	0.890625	0.0123859722855343
0.7109375	0.8984375	0.0139905769554549
0.703125	0.875	0.0110547689597551
0.703125	0.890625	0.0130140810336095
0.6953125	0.8828125	0.0125475090361478
0.6875	0.875	0.0115358434020819
0.703125	0.875	0.0110547689597551
0.6953125	0.8828125	0.0125475090361478
0.703125	0.875	0.0110547689597551
0.71875	0.875	0.010815281574443
0.7109375	0.8828125	0.012047973757239
0.703125	0.890625	0.0130140810336095
0.703125	0.875	0.0110547689597551
0.7109375	0.8828125	0.012047973757239
0.734375	0.890625	0.0120133848486737
0.71875	0.875	0.010815281574443
0.734375	0.875	0.0100620850310683
0.734375	0.875	0.0100620850310683
0.75	0.875	0.00970099426611849
0.7421875	0.8828125	0.010961403129701
0.734375	0.890625	0.0120133848486737
0.734375	0.875	0.0100620850310683
0.7421875	0.8828125	0.010961403129701
0.71875	0.890625	0.0123859722855343
0.734375	0.890625	0.0120133848486737
0.7265625	0.8984375	0.0135366952957764
0.71875	0.90625	0.0145768997323231
0.71875	0.890625	0.0123859722855343
0.7265625	0.8984375	0.0135366952957764
0.71875	0.875	0.010815281574443
0.734375	0.890625	0.0120133848486737
0.71875	0.890625	0.0123859722855343
0.703125	0.90625	0.0150524974002286
0.703125	0.921875	0.0175694249969632
0.6953125	0.9140625	0.0167483894313415
0.6875	0.90625	0.015704650959323
0.703125	0.90625	0.0150524974002286
0.6953125	0.9140625	0.0167483894313415
0.703125	0.90625	0.0150524974002286
0.71875	0.90625	0.0145768997323231
0.7109375	0.9140625	0.0163241767159092
0.703125	0.921875	0.0175694249969632
0.703125	0.90625	0.0150524974002286
0.7109375	0.9140625	0.0163241767159092
0.6953125	0.9296875	0.0194422731795859
0.6875	0.921875	0.0180138700447875
0.6953125	0.921875	0.0177723131129366
0.703125	0.921875	0.0175694249969632
0.6953125	0.9296875	0.0194422731795859
0.6953125	0.921875	0.0177723131129366
0.6875	0.9375	0.0211441063039191
0.6875	0.921875	0.0180138700447875
0.6953125	0.9296875	0.0194422731795859
0.6953125	0.9140625	0.0167483894313415
0.6875	0.921875	0.0180138700447875
0.6875	0.9140625	0.016750327432887
0.6875	0.90625	0.015704650959323
0.6953125	0.9140625	0.0167483894313415
0.6875	0.9140625	0.016750327432887
0.6953125	0.9140625	0.0167483894313415
0.703125	0.921875	0.0175694249969632
0.6953125	0.921875	0.0177723131129366
0.6875	0.921875	0.0180138700447875
0.6953125	0.9140625	0.0167483894313415
0.6953125	0.921875	0.0177723131129366
0.6875	0.890625	0.0134289934519516
0.703125	0.890625	0.0130140810336095
0.6953125	0.8984375	0.0145511395124806
0.6875	0.90625	0.015704650959323
0.6875	0.890625	0.0134289934519516
0.6953125	0.8984375	0.0145511395124806
0.6875	0.890625	0.0134289934519516
0.6875	0.875	0.0115358434020819
0.6953125	0.8828125	0.0125475090361478
0.703125	0.890625	0.0130140810336095
0.6875	0.890625	0.0134289934519516
0.6953125	0.8828125	0.0125475090361478
0.703125	0.90625	0.0150524974002286
0.703125	0.890625	0.0130140810336095
0.7109375	0.8984375	0.0139905769554549
0.71875	0.90625	0.0145768997323231
0.703125	0.90625	0.0150524974002286
0.7109375	0.8984375	0.0139905769554549
0.703125	0.90625	0.0150524974002286
0.6875	0.90625	0.015704650959323
0.6953125	0.8984375	0.0145511395124806
0.703125	0.890625	0.0130140810336095
0.703125	0.90625	0.0150524974002286
0.6953125	0.8984375	0.0145511395124806
0.296875	0.90625	0.0151294436843913
0.296875	0.890625	0.0129833965913453
0.3046875	0.8984375	0.0145119290456472
0.3125	0.90625	0.0157116447262124
0.296875	0.90625	0.0151294436843913
0.3046875	0.8984375	0.0145119290456472
0.296875	0.90625	0.0151294436843913
0.28125	0.90625	0.0146470468252219
0.2890625	0.8984375	0.0139196744045391
0.296875	0.890625	0.0129833965913453
0.296875	0.90625	0.0151294436843913
0.2890625	0.8984375	0.0139196744045391
0.3125	0.890625	0.0133487830297171
0.296875	0.890625	0.0129833965913453
0.3046875	0.8828125	0.0124598495942653
0.3125	0.875	0.0114173073725105
0.3125	0.890625	0.0133487830297171
0.3046875	0.8828125	0.0124598495942653
0.3125	0.890625	0.0133487830297171
0.3125	0.90625	0.0157116447262124
0.3046875	0.8984375	0.0145119290456472
0.296875	0.890625	0.0129833965913453
0.3125	0.890625	0.0133487830297171
0.3046875	0.8984375	0.0145119290456472
0.3046875	0.9140625	0.016875412045151
0.3125	0.921875	0.0183280727243533
0.3046875	0.921875	0.0179016331736933
0.296875	0.921875	0.0176337485844888
0.3046875	0.9140625	0.016875412045151
0.3046875	0.921875	0.0179016331736933
0.3046875	0.9140625	0.016875412045151
0.3125	0.90625	0.0157116447262124
0.3125	0.9140625	0.0168886450811241
0.3125	0.921875	0.0183280727243533
0.3046875	0.9140625	0.016875412045151
0.3125	0.9140625	0.0168886450811241
0.3046875	0.9296875	0.0195265472901536
0.3125	0.921875	0.0183280727243533
0.3125	0.9296875	0.019598258829985
0.3125	0.9375	0.0212000858284332
0.3046875	0.9296875	0.0195265472901536
0.3125	0.9296875	0.019598258829985
0.3046875	0.9296875	0.0195265472901536
0.296875	0.921875	0.0176337485844888
0.3046875	0.921875	0.0179016331736933
0.3125	0.921875	0.0183280727243533
0.3046875	0.9296875	0.0195265472901536
0.3046875	0.921875	0.0179016331736933
0.296875	0.90625	0.0151294436843913
0.296875	0.921875	0.0176337485844888
0.2890625	0.9140625	0.0163997093737835
0.28125	0.90625	0.0146470468252219
0.296875	0.90625	0.0151294436843913
0.2890625	0.9140625	0.0163997093737835
0.296875	0.90625	0.0151294436843913
0.3125	0.90625	0.0157116447262124
0.3046875	0.9140625	0.016875412045151
0.296875	0.921875	0.0176337485844888
0.296875	0.90625	0.0151294436843913
0.3046875	0.9140625	0.016875412045151
0.265625	0.890625	0.0119825118004089
0.28125	0.875	0.0106947539570909
0.28125	0.890625	0.0124095358384128
0.2734375	0.8984375	0.0135146848292028
0.28125	0.890625	0.0124095358384128
0.28125	0.8984375	0.0134418788720317
0.28125	0.90625	0.0146470468252219
0.2734375	0.8984375	0.0135146848292028
0.28125	0.8984375	0.0134418788720317
0.265625	0.890625	0.0119825118004089
0.28125	0.890625	0.0124095358384128
0.2734375	0.8984375	0.0135146848292028
0.265625	0.875	0.00999628396498097
0.265625	0.890625	0.0119825118004089
0.2578125	0.8828125	0.0109083558461002
0.25	0.875	0.00964268391372671
0.265625	0.875	0.00999628396498097
0.2578125	0.8828125	0.0109083558461002
0.28125	0.875	0.0106947539570909
0.265625	0.890625	0.0119825118004089
0.265625	0.875	0.00999628396498097
0.296875	0.875	0.0109324405135617
0.296875	0.890625	0.0129833965913453
0.2890625	0.8828125	0.0119222201347899
0.28125	0.875	0.0106947539570909
0.296875	0.875	0.0109324405135617
0.2890625	0.8828125	0.0119222201347899
0.296875	0.875	0.0109324405135617
0.3125	0.875	0.0114173073725105
0.3046875	0.8828125	0.0124598495942653
0.296875	0.890625	0.0129833965913453
0.296875	0.875	0.0109324405135617
0.3046875	0.8828125	0.0124598495942653
0.2890625	0.8984375	0.0139196744045391
0.28125	0.890625	0.0124095358384128
0.2890625	0.890625	0.0126567660604811
0.296875	0.890625	0.0129833965913453
0.2890625	0.8984375	0.0139196744045391
0.2890625	0.890625	0.0126567660604811
0.2890625	0.8984375	0.0139196744045391
0.28125	0.90625	0.0146470468252219
0.28125	0.8984375	0.0134418788720317
0.28125	0.890625	0.0124095358384128
0.2890625	0.8984375	0.0139196744045391
0.28125	0.8984375	0.0134418788720317
0.28125	0.890625	0.0124095358384128
0.28125	0.875	0.0106947539570909
0.2890625	0.8828125	0.0119222201347899
0.2890625	0.8828125	0.0119222201347899
0.296875	0.890625	0.0129833965913453
0.2890625	0.890625	0.0126567660604811
0.28125	0.890625	0.0124095358384128
0.2890625	0.8828125	0.0119222201347899
0.2890625	0.890625	0.0126567660604811
0.3359375	0.8828125	0.0131933675838313
0.34375	0.890625	0.0142682669274896
0.3359375	0.890625	0.01403182184568
0.328125	0.890625	0.0138900918663504
0.3359375	0.8828125	0.0131933675838313
0.3359375	0.890625	0.01403182184568
0.3359375	0.8828125	0.0131933675838313
0.34375	0.875	0.0121990336610431
0.34375	0.8828125	0.0131347967437017
0.34375	0.890625	0.0142682669274896
0.3359375	0.8828125	0.0131933675838313
0.34375	0.8828125	0.0131347967437017
0.34375	0.890625	0.0142682669274896
0.34375	0.90625	0.0166132452804289
0.3359375	0.8984375	0.0154578216352852
0.3359375	0.8984375	0.0154578216352852
0.328125	0.890625	0.0138900918663504
0.3359375	0.890625	0.01403182184568
0.34375	0.890625	0.0142682669274896
0.3359375	0.8984375	0.0154578216352852
0.3359375	0.890625	0.01403182184568
0.328125	0.875	0.0117023541094115
0.328125	0.890625	0.0138900918663504
0.3203125	0.8828125	0.0128801334496232
0.3125	0.875	0.0114173073725105
0.328125	0.875	0.0117023541094115
0.3203125	0.8828125	0.0128801334496232
0.328125	0.875	0.0117023541094115
0.34375	0.875	0.0121990336610431
0.3359375	0.8828125	0.0131933675838313
0.328125	0.890625	0.0138900918663504
0.328125	0.875	0.0117023541094115
0.3359375	0.8828125	0.0131933675838313
0.359375	0.875	0.0122604430423133
0.359375	0.890625	0.0145682883932212
0.3515625	0.8828125	0.0135222081908574
0.34375	0.875	0.0121990336610431
0.359375	0.875	0.0122604430423133
0.3515625	0.8828125	0.0135222081908574
0.359375	0.875	0.0122604430423133
0.375	0.875	0.0127527826009131
0.3671875	0.8828125	0.0138243591170647
0.359375	0.890625	0.0145682883932212
0.359375	0.875	0.0122604430423133
0.3671875	0.8828125	0.0138243591170647
0.34375	0.890625	0.0142682669274896
0.359375	0.890625	0.0145682883932212
0.3515625	0.8984375	0.0158659118359658
0.34375	0.90625	0.0166132452804289
0.34375	0.890625	0.0142682669274896
0.3515625	0.8984375	0.0158659118359658
0.3515625	0.8828125	0.0135222081908574
0.34375	0.890625	0.0142682669274896
0.34375	0.8828125	0.0131347967437017
0.34375	0.875	0.0121990336610431
0.3515625	0.8828125	0.0135222081908574
0.34375	0.8828125	0.0131347967437017
0.359375	0.890625	0.0145682883932212
0.34375	0.890625	0.0142682669274896
0.3515625	0.8828125	0.0135222081908574
0.328125	0.90625	0.016006252785572
0.328125	0.921875	0.0188316617611896
0.3203125	0.9140625	0.0173470784133681
0.3125	0.90625	0.0157116447262124
0.328125	0.90625	0.016006252785572
0.3203125	0.9140625	0.0173470784133681
0.34375	0.90625	0.0166132452804289
0.328125	0.921875	0.0188316617611896
0.328125	0.90625	0.016006252785572
0.3203125	0.9296875	0.0202109578414265
0.3125	0.921875	0.0183280727243533
0.3203125	0.921875	0.0184705322381717
0.328125	0.921875	0.0188316617611896
0.3203125	0.9296875	0.0202109578414265
0.3203125	0.921875	0.0184705322381717
0.3203125	0.9296875	0.0202109578414265
0.3125	0.9375	0.0212000858284332
0.3125	0.9296875	0.019598258829985
0.3125	0.921875	0.0183280727243533
0.3203125	0.9296875	0.0202109578414265
0.3125	0.9296875	0.019598258829985
0.3203125	0.9140625	0.0173470784133681
0.3125	0.921875	0.0183280727243533
0.3125	0.9140625	0.0168886450811241
0.3125	0.90625	0.0157116447262124
0.3203125	0.9140625	0.0173470784133681
0.3125	0.9140625	0.0168886450811241
0.3203125	0.9140625	0.0173470784133681
0.328125	0.921875	0.0188316617611896
0.3203125	0.921875	0.0184705322381717
0.3125	0.921875	0.0183280727243533
0.3203125	0.9140625	0.0173470784133681
0.3203125	0.921875	0.0184705322381717
0.3125	0.890625	0.0133487830297171
0.328125	0.890625	0.0138900918663504
0.3203125	0.8984375	0.014973034801188
0.3125	0.90625	0.0157116447262124
0.3125	0.890625	0.0133487830297171
0.3203125	0.8984375	0.014973034801188
0.3125	0.890625	0.0133487830297171
0.3125	0.875	0.0114173073725105
0.3203125	0.8828125	0.0128801334496232
0.328125	0.890625	0.0138900918663504
0.3125	0.890625	0.0133487830297171
0.3203125	0.8828125	0.0128801334496232
0.328125	0.90625	0.016006252785572
0.328125	0.890625	0.0138900918663504
0.3359375	0.8984375	0.0154578216352852
0.34375	0.90625	0.0166132452804289
0.328125	0.90625	0.016006252785572
0.3359375	0.8984375	0.0154578216352852
0.328125	0.90625	0.016006252785572
0.3125	0.90625	0.0157116447262124
0.3203125	0.8984375	0.014973034801188
0.328125	0.890625	0.0138900918663504
0.328125	0.90625	0.016006252785572
0.3203125	0.8984375	0.014973034801188
0.28125	0.953125	0.0228170429166857
0.265625	0.953125	0.021963234200783
0.2734375	0.9453125	0.0211492881199702
0.28125	0.9375	0.0196930652364376
0.28125	0.953125	0.0228170429166857
0.2734375	0.9453125	0.0211492881199702
0.28125	0.953125	0.0228170429166857
0.28125	0.96875	0.0267182669750819
0.2734375	0.9609375	0.0246346971796692
0.265625	0.953125	0.021963234200783
0.28125	0.953125	0.0228170429166857
0.2734375	0.9609375	0.0246346971796692
0.265625	0.9375	0.0188543218022823
0.265625	0.953125	0.021963234200783
0.2578125	0.9453125	0.0201449454511257
0.25	0.9375	0.0180204415805415
0.265625	0.9375	0.0188543218022823
0.2578125	0.9453125	0.0201449454511257
0.265625	0.9375	0.0188543218022823
0.28125	0.9375	0.0196930652364376
0.2734375	0.9453125	0.0211492881199702
0.265625	0.953125	0.021963234200783
0.265625	0.9375	0.0188543218022823
0.2734375	0.9453125	0.0211492881199702
0.296875	0.9375	0.020419715595812
0.296875	0.953125	0.0237805715269679
0.2890625	0.9453125	0.0220163838471443
0.28125	0.9375	0.0196930652364376
0.296875	0.9375	0.020419715595812
0.2890625	0.9453125	0.0220163838471443
0.296875	0.9375	0.020419715595812
0.3125	0.9375	0.0212000858284332
0.3046875	0.9453125	0.0226904658249538
0.296875	0.953125	0.0237805715269679
0.296875	0.9375	0.020419715595812
0.3046875	0.9453125	0.0226904658249538
0.28125	0.953125	0.0228170429166857
0.296875	0.953125	0.0237805715269679
0.2890625	0.9609375	0.025482163245923
0.28125	0.96875	0.0267182669750819
0.28125	0.953125	0.0228170429166857
0.2890625	0.9609375	0.025482163245923
0.28125	0.953125	0.0228170429166857
0.28125	0.9375	0.0196930652364376
0.2890625	0.9453125	0.0220163838471443
0.296875	0.953125	0.0237805715269679
0.28125	0.953125	0.0228170429166857
0.2890625	0.9453125	0.0220163838471443
0.265625	0.96875	0.0254360058418334
0.265625	0.984375	0.0301637743312075
0.2578125	0.9765625	0.0274335997148775
0.25	0.96875	0.0244180112837578
0.265625	0.96875	0.0254360058418334
0.2578125	0.9765625	0.0274335997148775
0.265625	0.96875	0.0254360058418334
0.28125	0.96875	0.0267182669750819
0.2734375	0.9765625	0.0285892778716801
0.265625	0.984375	0.0301637743312075
0.265625	0.96875	0.0254360058418334
0.2734375	0.9765625	0.0285892778716801
0.25	0.984375	0.0288103977170948
0.265625	0.984375	0.0301637743312075
0.2578125	0.9921875	0.0323984501299348
0.25	0.9921875	0.031429804010818
0.2578125	0.9921875	0.0323984501299348
0.25390625	0.99609375	0.0336526232633001
0.25	1	0.0348037123285601
0.25	0.9921875	0.031429804010818
0.25390625	0.99609375	0.0336526232633001
0.25	0.984375	0.0288103977170948
0.2578125	0.9921875	0.0323984501299348
0.25	0.9921875	0.031429804010818
0.2578125	0.9765625	0.0274335997148775
0.25	0.984375	0.0288103977170948
0.25	0.9765625	0.026415375037851
0.25	0.96875	0.0244180112837578
0.2578125	0.9765625	0.0274335997148775
0.25	0.9765625	0.026415375037851
0.265625	0.984375	0.0301637743312075
0.25	0.984375	0.0288103977170948
0.2578125	0.9765625	0.0274335997148775
0.2578125	0.9609375	0.0233374902769294
0.25	0.953125	0.0210782154117257
0.2578125	0.953125	0.0213987647766312
0.265625	0.953125	0.021963234200783
0.2578125	0.9609375	0.0233374902769294
0.2578125	0.953125	0.0213987647766312
0.2578125	0.9609375	0.0233374902769294
0.25	0.96875	0.0244180112837578
0.25	0.9609375	0.0224935804099277
0.25	0.953125	0.0210782154117257
0.2578125	0.9609375	0.0233374902769294
0.25	0.9609375	0.0224935804099277
0.2578125	0.9453125	0.0201449454511257
0.25	0.953125	0.0210782154117257
0.25	0.9453125	0.019421984096963
0.25	0.9375	0.0180204415805415
0.2578125	0.9453125	0.0201449454511257
0.25	0.9453125	0.019421984096963
0.2578125	0.9453125	0.0201449454511257
0.265625	0.953125	0.021963234200783
0.2578125	0.953125	0.0213987647766312
0.25	0.953125	0.0210782154117257
0.2578125	0.9453125	0.0201449454511257
0.2578125	0.953125	0.0213987647766312
0.265625	0.96875	0.0254360058418334
0.265625	0.953125	0.021963234200783
0.2734375	0.9609375	0.0246346971796692
0.28125	0.96875	0.0267182669750819
0.265625	0.96875	0.0254360058418334
0.2734375	0.9609375	0.0246346971796692
0.265625	0.96875	0.0254360058418334
0.25	0.96875	0.0244180112837578
0.2578125	0.9609375	0.0233374902769294
0.265625	0.953125	0.021963234200783
0.265625	0.96875	0.0254360058418334
0.2578125	0.9609375	0.0233374902769294
0.265625	0.90625	0.0140266991811173
0.265625	0.921875	0.0162379009432867
0.2578125	0.9140625	0.0150390320780133
0.25	0.90625	0.013341435788053
0.265625	0.90625	0.0140266991811173
0.2578125	0.9140625	0.0150390320780133
0.265625	0.90625	0.0140266991811173
0.28125	0.90625	0.0146470468252219
0.2734375	0.9140625	0.0157263759832519
0.265625	0.921875	0.0162379009432867
0.265625	0.90625	0.0140266991811173
0.2734375	0.9140625	0.0157263759832519
0.25	0.921875	0.0154766638714638
0.265625	0.921875	0.0162379009432867
0.2578125	0.9296875	0.0173574896996229
0.25	0.9375	0.0180204415805415
0.25	0.921875	0.0154766638714638
0.2578125	0.9296875	0.0173574896996229
0.25	0.921875	0.0154766638714638
0.25	0.90625	0.013341435788053
0.2578125	0.9140625	0.0150390320780133
0.265625	0.921875	0.0162379009432867
0.25	0.921875	0.0154766638714638
0.2578125	0.9140625	0.0150390320780133
0.25	0.890625	0.0113627823619744
0.265625	0.890625	0.0119825118004089
0.2578125	0.8984375	0.0129616672765387
0.25	0.90625	0.013341435788053
0.25	0.890625	0.0113627823619744
0.2578125	0.8984375	0.0129616672765387
0.25	0.890625	0.0113627823619744
0.25	0.875	0.00964268391372671
0.2578125	0.8828125	0.0109083558461002
0.265625	0.890625	0.0119825118004089
0.25	0.890625	0.0113627823619744
0.2578125	0.8828125	0.0109083558461002
0.265625	0.90625	0.0140266991811173
0.265625	0.890625	0.0119825118004089
0.2734375	0.8984375	0.0135146848292028
0.28125	0.90625	0.0146470468252219
0.265625	0.90625	0.0140266991811173
0.2734375	0.8984375	0.0135146848292028
0.265625	0.90625	0.0140266991811173
0.25	0.90625	0.013341435788053
0.2578125	0.8984375	0.0129616672765387
0.265625	0.890625	0.0119825118004089
0.265625	0.90625	0.0140266991811173
0.2578125	0.8984375	0.0129616672765387
0.28125	0.921875	0.0169420688070006
0.296875	0.921875	0.0176337485844888
0.2890625	0.9296875	0.0189394734816702
0.28125	0.9375	0.0196930652364376
0.28125	0.921875	0.0169420688070006
0.2890625	0.9296875	0.0189394734816702
0.28125	0.921875	0.0169420688070006
0.28125	0.90625	0.0146470468252219
0.2890625	0.9140625	0.0163997093737835
0.296875	0.921875	0.0176337485844888
0.28125	0.921875	0.0169420688070006
0.2890625	0.9140625	0.0163997093737835
0.296875	0.9375	0.020419715595812
0.296875	0.921875	0.0176337485844888
0.3046875	0.9296875	0.0195265472901536
0.3125	0.9375	0.0212000858284332
0.296875	0.9375	0.020419715595812
0.3046875	0.9296875	0.0195265472901536
0.296875	0.9375	0.020419715595812
0.28125	0.9375	0.0196930652364376
0.2890625	0.9296875	0.0189394734816702
0.296875	0.921875	0.0176337485844888
0.296875	0.9375	0.020419715595812
0.2890625	0.9296875	0.0189394734816702
0.265625	0.9375	0.0188543218022823
0.265625	0.921875	0.0162379009432867
0.2734375	0.9296875	0.0181765749649724
0.28125	0.9375	0.0196930652364376
0.265625	0.9375	0.0188543218022823
0.2734375	0.9296875	0.0181765749649724
0.265625	0.9375	0.0188543218022823
0.25	0.9375	0.0180204415805415
0.2578125	0.9296875	0.0173574896996229
0.265625	0.921875	0.0162379009432867
0.265625	0.9375	0.0188543218022823
0.2578125	0.9296875	0.0173574896996229
0.28125	0.921875	0.0169420688070006
0.265625	0.921875	0.0162379009432867
0.2734375	0.9140625	0.0157263759832519
0.28125	0.90625	0.0146470468252219
0.28125	0.921875	0.0169420688070006
0.2734375	0.9140625	0.0157263759832519
0.28125	0.921875	0.0169420688070006
0.28125	0.9375	0.0196930652364376
0.2734375	0.9296875	0.0181765749649724
0.265625	0.921875	0.0162379009432867
0.28125	0.921875	0.0169420688070006
0.2734375	0.9296875	0.0181765749649724
0.28125	0.8125	0.00551558737749347
0.28125	0.84375	0.00765572748915004
0.265625	0.828125	0.00664059745628825
0.25	0.8125	0.00525170354622018
0.28125	0.8125	0.00551558737749347
0.265625	0.828125	0.00664059745628825
0.28125	0.8125	0.00551558737749347
0.3125	0.8125	0.00600815259236848
0.296875	0.828125	0.00720859159695944
0.28125	0.84375	0.00765572748915004
0.28125	0.8125	0.00551558737749347
0.296875	0.828125	0.00720859159695944
0.25	0.84375	0.00703691752348501
0.28125	0.84375	0.00765572748915004
0.265625	0.859375	0.00896290647102643
0.25	0.875	0.00964268391372671
0.25	0.84375	0.00703691752348501
0.265625	0.859375	0.00896290647102643
0.265625	0.828125	0.00664059745628825
0.25	0.84375	0.00703691752348501
0.25	0.828125	0.00593102799842153
0.25	0.8125	0.00525170354622018
0.265625	0.828125	0.00664059745628825
0.25	0.828125	0.00593102799842153
0.28125	0.84375	0.00765572748915004
0.25	0.84375	0.00703691752348501
0.265625	0.828125	0.00664059745628825
0.265625	0.796875	0.00484544424056298
0.25	0.78125	0.00373770614782564
0.265625	0.78125	0.00393914534565102
0.28125	0.78125	0.00424715498396309
0.265625	0.796875	0.00484544424056298
0.265625	0.78125	0.00393914534565102
0.265625	0.796875	0.00484544424056298
0.25	0.8125	0.00525170354622018
0.25	0.796875	0.00437342597723768
0.25	0.78125	0.00373770614782564
0.265625	0.796875	0.00484544424056298
0.25	0.796875	0.00437342597723768
0.25	0.78125	0.00373770614782564
0.25	0.75	0.00290388620935943
0.265625	0.765625	0.00371181058323677
0.265625	0.765625	0.00371181058323677
0.28125	0.78125	0.00424715498396309
0.265625	0.78125	0.00393914534565102
0.25	0.78125	0.00373770614782564
0.265625	0.765625	0.00371181058323677
0.265625	0.78125	0.00393914534565102
0.28125	0.8125	0.00551558737749347
0.28125	0.78125	0.00424715498396309
0.296875	0.796875	0.00541112356822142
0.3125	0.8125	0.00600815259236848
0.28125	0.8125	0.00551558737749347
0.296875	0.796875	0.00541112356822142
0.28125	0.8125	0.00551558737749347
0.25	0.8125	0.00525170354622018
0.265625	0.796875	0.00484544424056298
0.28125	0.78125	0.00424715498396309
0.28125	0.8125	0.00551558737749347
0.265625	0.796875	0.00484544424056298
0.3125	0.84375	0.00812585373682441
0.34375	0.84375	0.00873108750471691
0.328125	0.859375	0.0103333440901496
0.3125	0.875	0.0114173073725105
0.3125	0.84375	0.00812585373682441
0.328125	0.859375	0.0103333440901496
0.3125	0.84375	0.00812585373682441
0.3125	0.8125	0.00600815259236848
0.328125	0.828125	0.0077254435691133
0.34375	0.84375	0.00873108750471691
0.3125	0.84375	0.00812585373682441
0.328125	0.828125	0.0077254435691133
0.359375	0.859375	0.0109609376855343
0.34375	0.875	0.0121990336610431
0.34375	0.859375	0.010177102847376
0.34375	0.84375	0.00873108750471691
0.359375	0.859375	0.0109609376855343
0.34375	0.859375	0.010177102847376
0.359375	0.859375	0.0109609376855343
0.375	0.875	0.0127527826009131
0.359375	0.875	0.0122604430423133
0.34375	0.875	0.0121990336610431
0.359375	0.859375	0.0109609376855343
0.359375	0.875	0.0122604430423133
0.328125	0.859375	0.0103333440901496
0.34375	0.875	0.0121990336610431
0.328125	0.875	0.0117023541094115
0.3125	0.875	0.0114173073725105
0.328125	0.859375	0.0103333440901496
0.328125	0.875	0.0117023541094115
0.328125	0.859375	0.0103333440901496
0.34375	0.84375	0.00873108750471691
0.34375	0.859375	0.010177102847376
0.34375	0.875	0.0121990336610431
0.328125	0.859375	0.0103333440901496
0.34375	0.859375	0.010177102847376
0.296875	0.859375	0.00970233710325951
0.28125	0.875	0.0106947539570909
0.28125	0.859375	0.00894477554120692
0.28125	0.84375	0.00765572748915004
0.296875	0.859375	0.00970233710325951
0.28125	0.859375	0.00894477554120692
0.296875	0.859375	0.00970233710325951
0.3125	0.875	0.0114173073725105
0.296875	0.875	0.0109324405135617
0.28125	0.875	0.0106947539570909
0.296875	0.859375	0.00970233710325951
0.296875	0.875	0.0109324405135617
0.265625	0.859375	0.00896290647102643
0.28125	0.875	0.0106947539570909
0.265625	0.875	0.00999628396498097
0.25	0.875	0.00964268391372671
0.265625	0.859375	0.00896290647102643
0.265625	0.875	0.00999628396498097
0.265625	0.859375	0.00896290647102643
0.28125	0.84375	0.00765572748915004
0.28125	0.859375	0.00894477554120692
0.28125	0.875	0.0106947539570909
0.265625	0.859375	0.00896290647102643
0.28125	0.859375	0.00894477554120692
0.3125	0.84375	0.00812585373682441
0.28125	0.84375	0.00765572748915004
0.296875	0.828125	0.00720859159695944
0.3125	0.8125	0.00600815259236848
0.3125	0.84375	0.00812585373682441
0.296875	0.828125	0.00720859159695944
0.3125	0.84375	0.00812585373682441
0.3125	0.875	0.0114173073725105
0.296875	0.859375	0.00970233710325951
0.28125	0.84375	0.00765572748915004
0.3125	0.84375	0.00812585373682441
0.296875	0.859375	0.00970233710325951
0.3984375	0.9453125	0.026086453251719
0.40625	0.953125	0.0282515967961296
0.3984375	0.953125	0.0279262346828898
0.390625	0.953125	0.0279251015320061
0.3984375	0.9453125	0.026086453251719
0.3984375	0.953125	0.0279262346828898
0.3984375	0.9453125	0.026086453251719
0.40625	0.9375	0.0243951704991339
0.40625	0.9453125	0.026043077302932
0.40625	0.953125	0.0282515967961296
0.3984375	0.9453125	0.026086453251719
0.40625	0.9453125	0.026043077302932
0.3984375	0.9609375	0.0306064875462273
0.40625	0.953125	0.0282515967961296
0.40625	0.9609375	0.0304558484092398
0.40625	0.96875	0.0331759104397878
0.3984375	0.9609375	0.0306064875462273
0.40625	0.9609375	0.0304558484092398
0.3984375	0.9609375	0.0306064875462273
0.390625	0.953125	0.0279251015320061
0.3984375	0.953125	0.0279262346828898
0.40625	0.953125	0.0282515967961296
0.3984375	0.9609375	0.0306064875462273
0.3984375	0.953125	0.0279262346828898
0.3828125	0.9453125	0.0257272320166614
0.390625	0.9375	0.0238935820920268
0.390625	0.9453125	0.025602753059469
0.390625	0.953125	0.0279251015320061
0.3828125	0.9453125	0.0257272320166614
0.390625	0.9453125	0.025602753059469
0.375	0.9375	0.0234430470021423
0.390625	0.9375	0.0238935820920268
0.3828125	0.9453125	0.0257272320166614
0.3984375	0.9453125	0.026086453251719
0.390625	0.9375	0.0238935820920268
0.3984375	0.9375	0.0239738742314092
0.40625	0.9375	0.0243951704991339
0.3984375	0.9453125	0.026086453251719
0.3984375	0.9375	0.0239738742314092
0.3984375	0.9453125	0.026086453251719
0.390625	0.953125	0.0279251015320061
0.390625	0.9453125	0.025602753059469
0.390625	0.9375	0.0238935820920268
0.3984375	0.9453125	0.026086453251719
0.390625	0.9453125	0.025602753059469
0.421875	0.9375	0.0244810948315147
0.421875	0.953125	0.0286399119753494
0.4140625	0.9453125	0.0268045394728934
0.40625	0.9375	0.0243951704991339
0.421875	0.9375	0.0244810948315147
0.4140625	0.9453125	0.0268045394728934
0.421875	0.9375	0.0244810948315147
0.4375	0.9375	0.0249025990960203
0.4296875	0.9453125	0.0273204052122533
0.421875	0.953125	0.0286399119753494
0.421875	0.9375	0.0244810948315147
0.4296875	0.9453125	0.0273204052122533
0.40625	0.953125	0.0282515967961296
0.421875	0.953125	0.0286399119753494
0.4140625	0.9609375	0.0311329757869885
0.4140625	0.9609375	0.0311329757869885
0.40625	0.96875	0.0331759104397878
0.40625	0.9609375	0.0304558484092398
0.40625	0.953125	0.0282515967961296
0.4140625	0.9609375	0.0311329757869885
0.40625	0.9609375	0.0304558484092398
0.4140625	0.9453125	0.0268045394728934
0.40625	0.953125	0.0282515967961296
0.40625	0.9453125	0.026043077302932
0.40625	0.9375	0.0243951704991339
0.4140625	0.9453125	0.0268045394728934
0.40625	0.9453125	0.026043077302932
0.421875	0.953125	0.0286399119753494
0.40625	0.953125	0.0282515967961296
0.4140625	0.9453125	0.0268045394728934
0.390625	0.96875	0.0323431176038529
0.390625	0.984375	0.038547988122462
0.3828125	0.9765625	0.0352831257456576
0.375	0.96875	0.0319003031134674
0.390625	0.96875	0.0323431176038529
0.3828125	0.9765625	0.0352831257456576
0.390625	0.96875	0.0323431176038529
0.40625	0.96875	0.0331759104397878
0.3984375	0.9765625	0.0359467026610648
0.390625	0.984375	0.038547988122462
0.390625	0.96875	0.0323431176038529
0.3984375	0.9765625	0.0359467026610648
0.3828125	0.9921875	0.0419981231511092
0.375	0.984375	0.0377721187546718
0.3828125	0.984375	0.0381122660332645
0.390625	0.984375	0.038547988122462
0.3828125	0.9921875	0.0419981231511092
0.3828125	0.984375	0.0381122660332645
0.375	1	0.0451650110658581
0.375	0.984375	0.0377721187546718
0.3828125	0.9921875	0.0419981231511092
0.3828125	0.9765625	0.0352831257456576
0.375	0.984375	0.0377721187546718
0.375	0.9765625	0.0345691626364065
0.375	0.96875	0.0319003031134674
0.3828125	0.9765625	0.0352831257456576
0.375	0.9765625	0.0345691626364065
0.3828125	0.9765625	0.0352831257456576
0.390625	0.984375	0.038547988122462
0.3828125	0.984375	0.0381122660332645
0.375	0.984375	0.0377721187546718
0.3828125	0.9765625	0.0352831257456576
0.3828125	0.984375	0.0381122660332645
0.3828125	0.9609375	0.0300723605188779
0.375	0.953125	0.0275206135437124
0.3828125	0.953125	0.0275126595593789
0.390625	0.953125	0.0279251015320061
0.3828125	0.9609375	0.0300723605188779
0.3828125	0.953125	0.0275126595593789
0.3828125	0.9609375	0.0300723605188779
0.375	0.96875	0.0319003031134674
0.375	0.9609375	0.0294099641920192
0.375	0.953125	0.0275206135437124
0.3828125	0.9609375	0.0300723605188779
0.375	0.9609375	0.0294099641920192
0.3828125	0.9453125	0.0257272320166614
0.375	0.953125	0.0275206135437124
0.375	0.9453125	0.0251748664403661
0.375	0.9375	0.0234430470021423
0.3828125	0.9453125	0.0257272320166614
0.375	0.9453125	0.0251748664403661
0.3828125	0.9453125	0.0257272320166614
0.390625	0.953125	0.0279251015320061
0.3828125	0.953125	0.0275126595593789
0.375	0.953125	0.0275206135437124
0.3828125	0.9453125	0.0257272320166614
0.3828125	0.953125	0.0275126595593789
0.390625	0.96875	0.0323431176038529
0.390625	0.953125	0.0279251015320061
0.3984375	0.9609375	0.0306064875462273
0.40625	0.96875	0.0331759104397878
0.390625	0.96875	0.0323431176038529
0.3984375	0.9609375	0.0306064875462273
0.390625	0.96875	0.0323431176038529
0.375	0.96875	0.0319003031134674
0.3828125	0.9609375	0.0300723605188779
0.390625	0.953125	0.0279251015320061
0.390625	0.96875	0.0323431176038529
0.3828125	0.9609375	0.0300723605188779
0.390625	0.90625	0.0175452449246788
0.390625	0.921875	0.020566006143795
0.3828125	0.9140625	0.0192899036882029
0.375	0.90625	0.0174237323131144
0.390625	0.90625	0.0175452449246788
0.3828125	0.9140625	0.0192899036882029
0.390625	0.90625	0.0175452449246788
0.40625	0.90625	0.0179219610051124
0.3984375	0.9140625	0.0194148994662882
0.390625	0.921875	0.020566006143795
0.390625	0.90625	0.0175452449246788
0.3984375	0.9140625	0.0194148994662882
0.375	0.921875	0.0203393235647851
0.390625	0.921875	0.020566006143795
0.3828125	0.9296875	0.0223762707081083
0.375	0.9375	0.0234430470021423
0.375	0.921875	0.0203393235647851
0.3828125	0.9296875	0.0223762707081083
0.3828125	0.9140625	0.0192899036882029
0.375	0.921875	0.0203393235647851
0.375	0.9140625	0.0187720155787547
0.375	0.90625	0.0174237323131144
0.3828125	0.9140625	0.0192899036882029
0.375	0.9140625	0.0187720155787547
0.390625	0.921875	0.020566006143795
0.375	0.921875	0.0203393235647851
0.3828125	0.9140625	0.0192899036882029
0.390625	0.890625	0.0151655934362582
0.375	0.90625	0.0174237323131144
0.375	0.890625	0.014512201175385
0.375	0.875	0.0127527826009131
0.390625	0.890625	0.0151655934362582
0.375	0.890625	0.014512201175385
0.390625	0.90625	0.0175452449246788
0.390625	0.890625	0.0151655934362582
0.3984375	0.8984375	0.0167553997217138
0.40625	0.90625	0.0179219610051124
0.390625	0.90625	0.0175452449246788
0.3984375	0.8984375	0.0167553997217138
0.375	0.90625	0.0174237323131144
0.390625	0.890625	0.0151655934362582
0.390625	0.90625	0.0175452449246788
0.40625	0.921875	0.0206232478197747
0.421875	0.921875	0.0211439999179646
0.4140625	0.9296875	0.0231065068232889
0.40625	0.9375	0.0243951704991339
0.40625	0.921875	0.0206232478197747
0.4140625	0.9296875	0.0231065068232889
0.40625	0.90625	0.0179219610051124
0.421875	0.921875	0.0211439999179646
0.40625	0.921875	0.0206232478197747
0.421875	0.9375	0.0244810948315147
0.421875	0.921875	0.0211439999179646
0.4296875	0.9296875	0.0231539483189505
0.4375	0.9375	0.0249025990960203
0.421875	0.9375	0.0244810948315147
0.4296875	0.9296875	0.0231539483189505
0.421875	0.9375	0.0244810948315147
0.40625	0.9375	0.0243951704991339
0.4140625	0.9296875	0.0231065068232889
0.421875	0.921875	0.0211439999179646
0.421875	0.9375	0.0244810948315147
0.4140625	0.9296875	0.0231065068232889
0.390625	0.9375	0.0238935820920268
0.390625	0.921875	0.020566006143795
0.3984375	0.9296875	0.0225964501978037
0.3984375	0.9296875	0.0225964501978037
0.40625	0.9375	0.0243951704991339
0.3984375	0.9375	0.0239738742314092
0.390625	0.9375	0.0238935820920268
0.3984375	0.9296875	0.0225964501978037
0.3984375	0.9375	0.0239738742314092
0.390625	0.9375	0.0238935820920268
0.375	0.9375	0.0234430470021423
0.3828125	0.9296875	0.0223762707081083
0.390625	0.921875	0.020566006143795
0.390625	0.9375	0.0238935820920268
0.3828125	0.9296875	0.0223762707081083
0.40625	0.921875	0.0206232478197747
0.390625	0.921875	0.020566006143795
0.3984375	0.9140625	0.0194148994662882
0.40625	0.90625	0.0179219610051124
0.40625	0.921875	0.0206232478197747
0.3984375	0.9140625	0.0194148994662882
0.40625	0.921875	0.0206232478197747
0.40625	0.9375	0.0243951704991339
0.3984375	0.9296875	0.0225964501978037
0.390625	0.921875	0.020566006143795
0.40625	0.921875	0.0206232478197747
0.3984375	0.9296875	0.0225964501978037
0.453125	0.984375	0.0406010298676483
0.4375	0.96875	0.0338965883982277
0.453125	0.96875	0.033988337167537
0.46875	0.96875	0.0344853550513121
0.453125	0.984375	0.0406010298676483
0.453125	0.96875	0.033988337167537
0.4375	0.984375	0.0399629953646569
0.453125	0.984375	0.0406010298676483
0.4453125	0.9921875	0.0446213822191377
0.4375	1	0.0483505658423359
0.4375	0.984375	0.0399629953646569
0.4453125	0.9921875	0.0446213822191377
0.4375	0.96875	0.0338965883982277
0.453125	0.984375	0.0406010298676483
0.4375	0.984375	0.0399629953646569
0.4375	0.953125	0.0290277621081343
0.453125	0.953125	0.0293186746230903
0.4453125	0.9609375	0.0321609116122489
0.4375	0.96875	0.0338965883982277
0.4375	0.953125	0.0290277621081343
0.4453125	0.9609375	0.0321609116122489
0.4375	0.953125	0.0290277621081343
0.4375	0.9375	0.0249025990960203
0.4453125	0.9453125	0.0276236285866549
0.453125	0.953125	0.0293186746230903
0.4375	0.953125	0.0290277621081343
0.4453125	0.9453125	0.0276236285866549
0.453125	0.96875	0.033988337167537
0.453125	0.953125	0.0293186746230903
0.4609375	0.9609375	0.0323762127296929
0.46875	0.96875	0.0344853550513121
0.453125	0.96875	0.033988337167537
0.4609375	0.9609375	0.0323762127296929
0.453125	0.96875	0.033988337167537
0.4375	0.96875	0.0338965883982277
0.4453125	0.9609375	0.0321609116122489
0.453125	0.953125	0.0293186746230903
0.453125	0.96875	0.033988337167537
0.4453125	0.9609375	0.0321609116122489
0.46875	0.984375	0.0406846900725075
0.484375	0.984375	0.041024722037856
0.4765625	0.9921875	0.0449011202474348
0.46875	1	0.048829770359504
0.46875	0.984375	0.0406846900725075
0.4765625	0.9921875	0.0449011202474348
0.46875	0.984375	0.0406846900725075
0.46875	0.96875	0.0344853550513121
0.4765625	0.9765625	0.0379021652722701
0.484375	0.984375	0.041024722037856
0.46875	0.984375	0.0406846900725075
0.4765625	0.9765625	0.0379021652722701
0.484375	1	0.0487483510242633
0.484375	0.984375	0.041024722037856
0.4921875	0.9921875	0.045030854153522
0.5	1	0.0488083355631414
0.484375	1	0.0487483510242633
0.4921875	0.9921875	0.045030854153522
0.484375	1	0.0487483510242633
0.46875	1	0.048829770359504
0.4765625	0.9921875	0.0449011202474348
0.484375	0.984375	0.041024722037856
0.484375	1	0.0487483510242633
0.4765625	0.9921875	0.0449011202474348
0.453125	1	0.0486701222169714
0.453125	0.984375	0.0406010298676483
0.4609375	0.9921875	0.0449695751664359
0.46875	1	0.048829770359504
0.453125	1	0.0486701222169714
0.4609375	0.9921875	0.0449695751664359
0.453125	1	0.0486701222169714
0.4375	1	0.0483505658423359
0.4453125	0.9921875	0.0446213822191377
0.453125	0.984375	0.0406010298676483
0.453125	1	0.0486701222169714
0.4453125	0.9921875	0.0446213822191377
0.453125	0.984375	0.0406010298676483
0.46875	0.96875	0.0344853550513121
0.46875	0.984375	0.0406846900725075
0.46875	0.984375	0.0406846900725075
0.46875	1	0.048829770359504
0.4609375	0.9921875	0.0449695751664359
0.453125	0.984375	0.0406010298676483
0.46875	0.984375	0.0406846900725075
0.4609375	0.9921875	0.0449695751664359
0.40625	0.984375	0.0392282567018181
0.421875	0.984375	0.0397733851930333
0.4140625	0.9921875	0.0436011212444489
0.40625	1	0.0468893262620344
0.40625	0.984375	0.0392282567018181
0.4140625	0.9921875	0.0436011212444489
0.4140625	0.9765625	0.0365111524525333
0.40625	0.984375	0.0392282567018181
0.40625	0.9765625	0.0358894779545175
0.40625	0.96875	0.0331759104397878
0.4140625	0.9765625	0.0365111524525333
0.40625	0.9765625	0.0358894779545175
0.421875	0.984375	0.0397733851930333
0.40625	0.984375	0.0392282567018181
0.4140625	0.9765625	0.0365111524525333
0.421875	1	0.0476642283441543
0.421875	0.984375	0.0397733851930333
0.4296875	0.9921875	0.0441161499704371
0.4375	1	0.0483505658423359
0.421875	1	0.0476642283441543
0.4296875	0.9921875	0.0441161499704371
0.421875	1	0.0476642283441543
0.40625	1	0.0468893262620344
0.4140625	0.9921875	0.0436011212444489
0.421875	0.984375	0.0397733851930333
0.421875	1	0.0476642283441543
0.4140625	0.9921875	0.0436011212444489
0.390625	1	0.0460226462832832
0.390625	0.984375	0.038547988122462
0.3984375	0.9921875	0.0427913251660707
0.40625	1	0.0468893262620344
0.390625	1	0.0460226462832832
0.3984375	0.9921875	0.0427913251660707
0.390625	1	0.0460226462832832
0.375	1	0.0451650110658581
0.3828125	0.9921875	0.0419981231511092
0.390625	0.984375	0.038547988122462
0.390625	1	0.0460226462832832
0.3828125	0.9921875	0.0419981231511092
0.3984375	0.9765625	0.0359467026610648
0.40625	0.984375	0.0392282567018181
0.3984375	0.984375	0.0388526195954088
0.390625	0.984375	0.038547988122462
0.3984375	0.9765625	0.0359467026610648
0.3984375	0.984375	0.0388526195954088
0.3984375	0.9765625	0.0359467026610648
0.40625	0.96875	0.0331759104397878
0.40625	0.9765625	0.0358894779545175
0.40625	0.984375	0.0392282567018181
0.3984375	0.9765625	0.0359467026610648
0.40625	0.9765625	0.0358894779545175
0.40625	0.984375	0.0392282567018181
0.40625	1	0.0468893262620344
0.3984375	0.9921875	0.0427913251660707
0.3984375	0.9921875	0.0427913251660707
0.390625	0.984375	0.038547988122462
0.3984375	0.984375	0.0388526195954088
0.40625	0.984375	0.0392282567018181
0.3984375	0.9921875	0.0427913251660707
0.3984375	0.984375	0.0388526195954088
0.421875	0.96875	0.0333312099940693
0.421875	0.953125	0.0286399119753494
0.4296875	0.9609375	0.0318009041977724
0.4375	0.96875	0.0338965883982277
0.421875	0.96875	0.0333312099940693
0.4296875	0.9609375	0.0318009041977724
0.421875	0.96875	0.0333312099940693
0.40625	0.96875	0.0331759104397878
0.4140625	0.9609375	0.0311329757869885
0.421875	0.953125	0.0286399119753494
0.421875	0.96875	0.0333312099940693
0.4140625	0.9609375	0.0311329757869885
0.4375	0.953125	0.0290277621081343
0.421875	0.953125	0.0286399119753494
0.4296875	0.9453125	0.0273204052122533
0.4375	0.9375	0.0249025990960203
0.4375	0.953125	0.0290277621081343
0.4296875	0.9453125	0.0273204052122533
0.4375	0.953125	0.0290277621081343
0.4375	0.96875	0.0338965883982277
0.4296875	0.9609375	0.0318009041977724
0.421875	0.953125	0.0286399119753494
0.4375	0.953125	0.0290277621081343
0.4296875	0.9609375	0.0318009041977724
0.421875	0.984375	0.0397733851930333
0.4375	0.96875	0.0338965883982277
0.4375	0.984375	0.0399629953646569
0.4375	0.984375	0.0399629953646569
0.4375	1	0.0483505658423359
0.4296875	0.9921875	0.0441161499704371
0.421875	0.984375	0.0397733851930333
0.4375	0.984375	0.0399629953646569
0.4296875	0.9921875	0.0441161499704371
0.421875	0.96875	0.0333312099940693
0.421875	0.984375	0.0397733851930333
0.4140625	0.9765625	0.0365111524525333
0.40625	0.96875	0.0331759104397878
0.421875	0.96875	0.0333312099940693
0.4140625	0.9765625	0.0365111524525333
0.4375	0.96875	0.0338965883982277
0.421875	0.984375	0.0397733851930333
0.421875	0.96875	0.0333312099940693
0.3203125	0.9765625	0.0318128028230389
0.328125	0.96875	0.029703327153458
0.328125	0.9765625	0.0320069538276709
0.328125	0.984375	0.0350346392150919
0.3203125	0.9765625	0.0318128028230389
0.328125	0.9765625	0.0320069538276709
0.3203125	0.9765625	0.0318128028230389
0.3125	0.96875	0.0288665382126706
0.3203125	0.96875	0.0291179588975357
0.328125	0.96875	0.029703327153458
0.3203125	0.9765625	0.0318128028230389
0.3203125	0.96875	0.0291179588975357
0.328125	0.96875	0.029703327153458
0.34375	0.96875	0.0305275131590094
0.3359375	0.9765625	0.0328033576792953
0.3359375	0.9765625	0.0328033576792953
0.328125	0.984375	0.0350346392150919
0.328125	0.9765625	0.0320069538276709
0.328125	0.96875	0.029703327153458
0.3359375	0.9765625	0.0328033576792953
0.328125	0.9765625	0.0320069538276709
0.3125	0.984375	0.0338956854349963
0.328125	0.984375	0.0350346392150919
0.3203125	0.9921875	0.0378315968302149
0.3125	0.9921875	0.0370510801718432
0.3203125	0.9921875	0.0378315968302149
0.31640625	0.99609375	0.039344014644939
0.3125	1	0.0407319713633584
0.3125	0.9921875	0.0370510801718432
0.31640625	0.99609375	0.039344014644939
0.3125	0.984375	0.0338956854349963
0.3203125	0.9921875	0.0378315968302149
0.3125	0.9921875	0.0370510801718432
0.3203125	0.9765625	0.0318128028230389
0.3125	0.984375	0.0338956854349963
0.3125	0.9765625	0.0309859178760707
0.3125	0.96875	0.0288665382126706
0.3203125	0.9765625	0.0318128028230389
0.3125	0.9765625	0.0309859178760707
0.328125	0.984375	0.0350346392150919
0.3125	0.984375	0.0338956854349963
0.3203125	0.9765625	0.0318128028230389
0.3203125	0.9609375	0.027108917693548
0.3125	0.953125	0.0247541219332538
0.3203125	0.953125	0.0249687470493786
0.328125	0.953125	0.0254614690497387
0.3203125	0.9609375	0.027108917693548
0.3203125	0.953125	0.0249687470493786
0.3203125	0.9609375	0.027108917693548
0.3125	0.96875	0.0288665382126706
0.3125	0.9609375	0.0264965457892307
0.3125	0.953125	0.0247541219332538
0.3203125	0.9609375	0.027108917693548
0.3125	0.9609375	0.0264965457892307
0.3203125	0.9453125	0.0234968979271338
0.3125	0.953125	0.0247541219332538
0.3125	0.9453125	0.0228201611630533
0.3125	0.9375	0.0212000858284332
0.3203125	0.9453125	0.0234968979271338
0.3125	0.9453125	0.0228201611630533
0.3203125	0.9453125	0.0234968979271338
0.328125	0.953125	0.0254614690497387
0.3203125	0.953125	0.0249687470493786
0.3125	0.953125	0.0247541219332538
0.3203125	0.9453125	0.0234968979271338
0.3203125	0.953125	0.0249687470493786
0.3359375	0.9609375	0.0281056094499199
0.328125	0.96875	0.029703327153458
0.328125	0.9609375	0.0272866885744279
0.328125	0.953125	0.0254614690497387
0.3359375	0.9609375	0.0281056094499199
0.328125	0.9609375	0.0272866885744279
0.34375	0.96875	0.0305275131590094
0.328125	0.96875	0.029703327153458
0.3359375	0.9609375	0.0281056094499199
0.3203125	0.9609375	0.027108917693548
0.328125	0.96875	0.029703327153458
0.3203125	0.96875	0.0291179588975357
0.3125	0.96875	0.0288665382126706
0.3203125	0.9609375	0.027108917693548
0.3203125	0.96875	0.0291179588975357
0.3203125	0.9609375	0.027108917693548
0.328125	0.953125	0.0254614690497387
0.328125	0.9609375	0.0272866885744279
0.328125	0.96875	0.029703327153458
0.3203125	0.9609375	0.027108917693548
0.328125	0.9609375	0.0272866885744279
0.34375	0.984375	0.0360313423747656
0.359375	0.984375	0.0367873713317728
0.3515625	0.9921875	0.0399907772694661
0.34375	0.9921875	0.0392667403720603
0.3515625	0.9921875	0.0399907772694661
0.34765625	0.99609375	0.0416905222207936
0.34375	1	0.0433451446925351
0.34375	0.9921875	0.0392667403720603
0.34765625	0.99609375	0.0416905222207936
0.34375	0.984375	0.0360313423747656
0.3515625	0.9921875	0.0399907772694661
0.34375	0.9921875	0.0392667403720603
0.3515625	0.9765625	0.0337763765904437
0.34375	0.984375	0.0360313423747656
0.34375	0.9765625	0.0329777127803224
0.34375	0.96875	0.0305275131590094
0.3515625	0.9765625	0.0337763765904437
0.34375	0.9765625	0.0329777127803224
0.359375	0.984375	0.0367873713317728
0.34375	0.984375	0.0360313423747656
0.3515625	0.9765625	0.0337763765904437
0.3671875	0.9921875	0.0410766916694902
0.359375	1	0.0444746280982302
0.359375	0.9921875	0.0403188546712716
0.359375	0.984375	0.0367873713317728
0.3671875	0.9921875	0.0410766916694902
0.359375	0.9921875	0.0403188546712716
0.375	1	0.0451650110658581
0.359375	1	0.0444746280982302
0.3671875	0.9921875	0.0410766916694902
0.3515625	1	0.0438397471971066
0.3515625	0.9921875	0.0399907772694661
0.35546875	0.99609375	0.0422466618358524
0.359375	1	0.0444746280982302
0.3515625	1	0.0438397471971066
0.35546875	0.99609375	0.0422466618358524
0.3515625	1	0.0438397471971066
0.34375	1	0.0433451446925351
0.34765625	0.99609375	0.0416905222207936
0.3515625	0.9921875	0.0399907772694661
0.3515625	1	0.0438397471971066
0.34765625	0.99609375	0.0416905222207936
0.3515625	0.9921875	0.0399907772694661
0.359375	0.984375	0.0367873713317728
0.359375	0.9921875	0.0403188546712716
0.359375	0.9921875	0.0403188546712716
0.359375	1	0.0444746280982302
0.35546875	0.99609375	0.0422466618358524
0.3515625	0.9921875	0.0399907772694661
0.359375	0.9921875	0.0403188546712716
0.35546875	0.99609375	0.0422466618358524
0.3359375	0.9921875	0.0387888384047732
0.328125	1	0.0421444201379662
0.328125	0.9921875	0.0381672571447338
0.328125	0.984375	0.0350346392150919
0.3359375	0.9921875	0.0387888384047732
0.328125	0.9921875	0.0381672571447338
0.34375	1	0.0433451446925351
0.328125	1	0.0421444201379662
0.3359375	0.9921875	0.0387888384047732
0.3203125	1	0.0413550459224629
0.3203125	0.9921875	0.0378315968302149
0.32421875	0.99609375	0.0399284257638047
0.328125	1	0.0421444201379662
0.3203125	1	0.0413550459224629
0.32421875	0.99609375	0.0399284257638047
0.3203125	1	0.0413550459224629
0.3125	1	0.0407319713633584
0.31640625	0.99609375	0.039344014644939
0.3203125	0.9921875	0.0378315968302149
0.3203125	1	0.0413550459224629
0.31640625	0.99609375	0.039344014644939
0.3203125	0.9921875	0.0378315968302149
0.328125	0.984375	0.0350346392150919
0.328125	0.9921875	0.0381672571447338
0.328125	0.9921875	0.0381672571447338
0.328125	1	0.0421444201379662
0.32421875	0.99609375	0.0399284257638047
0.3203125	0.9921875	0.0378315968302149
0.328125	0.9921875	0.0381672571447338
0.32421875	0.99609375	0.0399284257638047
0.3359375	0.9765625	0.0328033576792953
0.34375	0.984375	0.0360313423747656
0.3359375	0.984375	0.0354419496691728
0.328125	0.984375	0.0350346392150919
0.3359375	0.9765625	0.0328033576792953
0.3359375	0.984375	0.0354419496691728
0.3359375	0.9765625	0.0328033576792953
0.34375	0.96875	0.0305275131590094
0.34375	0.9765625	0.0329777127803224
0.34375	0.984375	0.0360313423747656
0.3359375	0.9765625	0.0328033576792953
0.34375	0.9765625	0.0329777127803224
0.3359375	0.9921875	0.0387888384047732
0.34375	0.984375	0.0360313423747656
0.34375	0.9921875	0.0392667403720603
0.34375	1	0.0433451446925351
0.3359375	0.9921875	0.0387888384047732
0.34375	0.9921875	0.0392667403720603
0.3359375	0.9921875	0.0387888384047732
0.328125	0.984375	0.0350346392150919
0.3359375	0.984375	0.0354419496691728
0.34375	0.984375	0.0360313423747656
0.3359375	0.9921875	0.0387888384047732
0.3359375	0.984375	0.0354419496691728
0.28125	0.984375	0.03152837379445
0.296875	0.984375	0.0326582437240304
0.2890625	0.9921875	0.0353808632533789
0.2890625	0.9921875	0.0353808632533789
0.28125	1	0.0379281112429142
0.28125	0.9921875	0.0344178885423904
0.28125	0.984375	0.03152837379445
0.2890625	0.9921875	0.0353808632533789
0.28125	0.9921875	0.0344178885423904
0.2890625	0.9765625	0.0296496639750192
0.28125	0.984375	0.03152837379445
0.28125	0.9765625	0.0288244862968359
0.28125	0.96875	0.0267182669750819
0.2890625	0.9765625	0.0296496639750192
0.28125	0.9765625	0.0288244862968359
0.296875	0.984375	0.0326582437240304
0.28125	0.984375	0.03152837379445
0.2890625	0.9765625	0.0296496639750192
0.296875	1	0.0392078433627177
0.296875	0.984375	0.0326582437240304
0.3046875	0.9921875	0.0365591973209732
0.3125	1	0.0407319713633584
0.296875	1	0.0392078433627177
0.3046875	0.9921875	0.0365591973209732
0.296875	1	0.0392078433627177
0.28125	1	0.0379281112429142
0.2890625	0.9921875	0.0353808632533789
0.296875	0.984375	0.0326582437240304
0.296875	1	0.0392078433627177
0.2890625	0.9921875	0.0353808632533789
0.265625	0.9921875	0.0329538068543928
0.2734375	0.9921875	0.0337267769465576
0.26953125	0.99609375	0.0351400874910764
0.265625	1	0.0364232916816027
0.265625	0.9921875	0.0329538068543928
0.26953125	0.99609375	0.0351400874910764
0.265625	0.984375	0.0301637743312075
0.2734375	0.9921875	0.0337267769465576
0.265625	0.9921875	0.0329538068543928
0.2734375	1	0.0371651325591771
0.2734375	0.9921875	0.0337267769465576
0.27734375	0.99609375	0.0358304283680277
0.28125	1	0.0379281112429142
0.2734375	1	0.0371651325591771
0.27734375	0.99609375	0.0358304283680277
0.2734375	1	0.0371651325591771
0.265625	1	0.0364232916816027
0.26953125	0.99609375	0.0351400874910764
0.2734375	0.9921875	0.0337267769465576
0.2734375	1	0.0371651325591771
0.26953125	0.99609375	0.0351400874910764
0.2578125	1	0.035579093893666
0.2578125	0.9921875	0.0323984501299348
0.26171875	0.99609375	0.0343756273638322
0.265625	1	0.0364232916816027
0.2578125	1	0.035579093893666
0.26171875	0.99609375	0.0343756273638322
0.2578125	1	0.035579093893666
0.25	1	0.0348037123285601
0.25390625	0.99609375	0.0336526232633001
0.2578125	0.9921875	0.0323984501299348
0.2578125	1	0.035579093893666
0.25390625	0.99609375	0.0336526232633001
0.2578125	0.9921875	0.0323984501299348
0.265625	0.984375	0.0301637743312075
0.265625	0.9921875	0.0329538068543928
0.265625	0.9921875	0.0329538068543928
0.265625	1	0.0364232916816027
0.26171875	0.99609375	0.0343756273638322
0.2578125	0.9921875	0.0323984501299348
0.265625	0.9921875	0.0329538068543928
0.26171875	0.99609375	0.0343756273638322
0.2734375	0.9765625	0.0285892778716801
0.28125	0.984375	0.03152837379445
0.2734375	0.984375	0.030757849020665
0.265625	0.984375	0.0301637743312075
0.2734375	0.9765625	0.0285892778716801
0.2734375	0.984375	0.030757849020665
0.2734375	0.9765625	0.0285892778716801
0.28125	0.96875	0.0267182669750819
0.28125	0.9765625	0.0288244862968359
0.28125	0.984375	0.03152837379445
0.2734375	0.9765625	0.0285892778716801
0.28125	0.9765625	0.0288244862968359
0.2734375	0.9921875	0.0337267769465576
0.28125	0.984375	0.03152837379445
0.28125	0.9921875	0.0344178885423904
0.28125	0.9921875	0.0344178885423904
0.28125	1	0.0379281112429142
0.27734375	0.99609375	0.0358304283680277
0.2734375	0.9921875	0.0337267769465576
0.28125	0.9921875	0.0344178885423904
0.27734375	0.99609375	0.0358304283680277
0.2734375	0.9921875	0.0337267769465576
0.265625	0.984375	0.0301637743312075
0.2734375	0.984375	0.030757849020665
0.28125	0.984375	0.03152837379445
0.2734375	0.9921875	0.0337267769465576
0.2734375	0.984375	0.030757849020665
0.3046875	0.9609375	0.0262979284775336
0.296875	0.96875	0.0279250855919681
0.296875	0.9609375	0.0256268298791379
0.296875	0.953125	0.0237805715269679
0.3046875	0.9609375	0.0262979284775336
0.296875	0.9609375	0.0256268298791379
0.3046875	0.9609375	0.0262979284775336
0.3125	0.96875	0.0288665382126706
0.3046875	0.96875	0.0281571086047042
0.296875	0.96875	0.0279250855919681
0.3046875	0.9609375	0.0262979284775336
0.3046875	0.96875	0.0281571086047042
0.2890625	0.9609375	0.025482163245923
0.296875	0.96875	0.0279250855919681
0.2890625	0.96875	0.0271901146610431
0.28125	0.96875	0.0267182669750819
0.2890625	0.9609375	0.025482163245923
0.2890625	0.96875	0.0271901146610431
0.2890625	0.9609375	0.025482163245923
0.296875	0.953125	0.0237805715269679
0.296875	0.9609375	0.0256268298791379
0.296875	0.96875	0.0279250855919681
0.2890625	0.9609375	0.025482163245923
0.296875	0.9609375	0.0256268298791379
0.3046875	0.9453125	0.0226904658249538
0.3125	0.953125	0.0247541219332538
0.3046875	0.953125	0.0241609462013576
0.296875	0.953125	0.0237805715269679
0.3046875	0.9453125	0.0226904658249538
0.3046875	0.953125	0.0241609462013576
0.3046875	0.9453125	0.0226904658249538
0.3125	0.9375	0.0212000858284332
0.3125	0.9453125	0.0228201611630533
0.3125	0.953125	0.0247541219332538
0.3046875	0.9453125	0.0226904658249538
0.3125	0.9453125	0.0228201611630533
0.3046875	0.9609375	0.0262979284775336
0.3125	0.953125	0.0247541219332538
0.3125	0.9609375	0.0264965457892307
0.3125	0.96875	0.0288665382126706
0.3046875	0.9609375	0.0262979284775336
0.3125	0.9609375	0.0264965457892307
0.3046875	0.9609375	0.0262979284775336
0.296875	0.953125	0.0237805715269679
0.3046875	0.953125	0.0241609462013576
0.3125	0.953125	0.0247541219332538
0.3046875	0.9609375	0.0262979284775336
0.3046875	0.953125	0.0241609462013576
0.3046875	0.9765625	0.0306457986120896
0.3125	0.984375	0.0338956854349963
0.3046875	0.984375	0.0331917804663068
0.296875	0.984375	0.0326582437240304
0.3046875	0.9765625	0.0306457986120896
0.3046875	0.984375	0.0331917804663068
0.3046875	0.9765625	0.0306457986120896
0.3125	0.96875	0.0288665382126706
0.3125	0.9765625	0.0309859178760707
0.3125	0.984375	0.0338956854349963
0.3046875	0.9765625	0.0306457986120896
0.3125	0.9765625	0.0309859178760707
0.3046875	0.9921875	0.0365591973209732
0.3125	0.984375	0.0338956854349963
0.3125	0.9921875	0.0370510801718432
0.3125	1	0.0407319713633584
0.3046875	0.9921875	0.0365591973209732
0.3125	0.9921875	0.0370510801718432
0.3046875	0.9921875	0.0365591973209732
0.296875	0.984375	0.0326582437240304
0.3046875	0.984375	0.0331917804663068
0.3125	0.984375	0.0338956854349963
0.3046875	0.9921875	0.0365591973209732
0.3046875	0.984375	0.0331917804663068
0.2890625	0.9765625	0.0296496639750192
0.296875	0.96875	0.0279250855919681
0.296875	0.9765625	0.0299136297408081
0.296875	0.984375	0.0326582437240304
0.2890625	0.9765625	0.0296496639750192
0.296875	0.9765625	0.0299136297408081
0.2890625	0.9765625	0.0296496639750192
0.28125	0.96875	0.0267182669750819
0.2890625	0.96875	0.0271901146610431
0.296875	0.96875	0.0279250855919681
0.2890625	0.9765625	0.0296496639750192
0.2890625	0.96875	0.0271901146610431
0.3046875	0.9765625	0.0306457986120896
0.296875	0.96875	0.0279250855919681
0.3046875	0.96875	0.0281571086047042
0.3125	0.96875	0.0288665382126706
0.3046875	0.9765625	0.0306457986120896
0.3046875	0.96875	0.0281571086047042
0.3046875	0.9765625	0.0306457986120896
0.296875	0.984375	0.0326582437240304
0.296875	0.9765625	0.0299136297408081
0.296875	0.96875	0.0279250855919681
0.3046875	0.9765625	0.0306457986120896
0.296875	0.9765625	0.0299136297408081
0.3515625	0.9296875	0.0211679779975767
0.34375	0.921875	0.0191768812048119
0.3515625	0.921875	0.0194445182585194
0.359375	0.921875	0.0198878490033409
0.3515625	0.9296875	0.0211679779975767
0.3515625	0.921875	0.0194445182585194
0.3515625	0.9296875	0.0211679779975767
0.34375	0.9375	0.0226617673412861
0.34375	0.9296875	0.0207376638086816
0.34375	0.921875	0.0191768812048119
0.3515625	0.9296875	0.0211679779975767
0.34375	0.9296875	0.0207376638086816
0.34375	0.921875	0.0191768812048119
0.34375	0.90625	0.0166132452804289
0.3515625	0.9140625	0.018347523688132
0.3515625	0.9140625	0.018347523688132
0.359375	0.921875	0.0198878490033409
0.3515625	0.921875	0.0194445182585194
0.34375	0.921875	0.0191768812048119
0.3515625	0.9140625	0.018347523688132
0.3515625	0.921875	0.0194445182585194
0.3671875	0.9296875	0.0217198118189934
0.359375	0.9375	0.0231234688439631
0.359375	0.9296875	0.021307264673342
0.359375	0.921875	0.0198878490033409
0.3671875	0.9296875	0.0217198118189934
0.359375	0.9296875	0.021307264673342
0.3671875	0.9296875	0.0217198118189934
0.375	0.9375	0.0234430470021423
0.3671875	0.9375	0.0231265021250072
0.359375	0.9375	0.0231234688439631
0.3671875	0.9296875	0.0217198118189934
0.3671875	0.9375	0.0231265021250072
0.3515625	0.9296875	0.0211679779975767
0.359375	0.9375	0.0231234688439631
0.3515625	0.9375	0.0226961725781994
0.34375	0.9375	0.0226617673412861
0.3515625	0.9296875	0.0211679779975767
0.3515625	0.9375	0.0226961725781994
0.3515625	0.9296875	0.0211679779975767
0.359375	0.921875	0.0198878490033409
0.359375	0.9296875	0.021307264673342
0.359375	0.9375	0.0231234688439631
0.3515625	0.9296875	0.0211679779975767
0.359375	0.9296875	0.021307264673342
0.328125	0.9375	0.0218682708084147
0.328125	0.921875	0.0188316617611896
0.3359375	0.9296875	0.0209435890636416
0.34375	0.9375	0.0226617673412861
0.328125	0.9375	0.0218682708084147
0.3359375	0.9296875	0.0209435890636416
0.328125	0.9375	0.0218682708084147
0.3125	0.9375	0.0212000858284332
0.3203125	0.9296875	0.0202109578414265
0.328125	0.921875	0.0188316617611896
0.328125	0.9375	0.0218682708084147
0.3203125	0.9296875	0.0202109578414265
0.328125	0.921875	0.0188316617611896
0.34375	0.90625	0.0166132452804289
0.34375	0.921875	0.0191768812048119
0.3359375	0.9296875	0.0209435890636416
0.34375	0.921875	0.0191768812048119
0.34375	0.9296875	0.0207376638086816
0.34375	0.9375	0.0226617673412861
0.3359375	0.9296875	0.0209435890636416
0.34375	0.9296875	0.0207376638086816
0.328125	0.921875	0.0188316617611896
0.34375	0.921875	0.0191768812048119
0.3359375	0.9296875	0.0209435890636416
0.359375	0.90625	0.0168794201178353
0.359375	0.890625	0.0145682883932212
0.3671875	0.8984375	0.0160220474788374
0.375	0.90625	0.0174237323131144
0.359375	0.90625	0.0168794201178353
0.3671875	0.8984375	0.0160220474788374
0.359375	0.90625	0.0168794201178353
0.34375	0.90625	0.0166132452804289
0.3515625	0.8984375	0.0158659118359658
0.359375	0.890625	0.0145682883932212
0.359375	0.90625	0.0168794201178353
0.3515625	0.8984375	0.0158659118359658
0.375	0.890625	0.014512201175385
0.359375	0.890625	0.0145682883932212
0.3671875	0.8828125	0.0138243591170647
0.375	0.875	0.0127527826009131
0.375	0.890625	0.014512201175385
0.3671875	0.8828125	0.0138243591170647
0.375	0.890625	0.014512201175385
0.375	0.90625	0.0174237323131144
0.3671875	0.8984375	0.0160220474788374
0.359375	0.890625	0.0145682883932212
0.375	0.890625	0.014512201175385
0.3671875	0.8984375	0.0160220474788374
0.3671875	0.9140625	0.018872205775934
0.375	0.921875	0.0203393235647851
0.3671875	0.921875	0.0199934382923912
0.359375	0.921875	0.0198878490033409
0.3671875	0.9140625	0.018872205775934
0.3671875	0.921875	0.0199934382923912
0.3671875	0.9140625	0.018872205775934
0.375	0.90625	0.0174237323131144
0.375	0.9140625	0.0187720155787547
0.375	0.921875	0.0203393235647851
0.3671875	0.9140625	0.018872205775934
0.375	0.9140625	0.0187720155787547
0.375	0.921875	0.0203393235647851
0.375	0.9375	0.0234430470021423
0.3671875	0.9296875	0.0217198118189934
0.3671875	0.9296875	0.0217198118189934
0.359375	0.921875	0.0198878490033409
0.3671875	0.921875	0.0199934382923912
0.375	0.921875	0.0203393235647851
0.3671875	0.9296875	0.0217198118189934
0.3671875	0.921875	0.0199934382923912
0.359375	0.90625	0.0168794201178353
0.359375	0.921875	0.0198878490033409
0.3515625	0.9140625	0.018347523688132
0.34375	0.90625	0.0166132452804289
0.359375	0.90625	0.0168794201178353
0.3515625	0.9140625	0.018347523688132
0.359375	0.90625	0.0168794201178353
0.375	0.90625	0.0174237323131144
0.3671875	0.9140625	0.018872205775934
0.359375	0.921875	0.0198878490033409
0.359375	0.90625	0.0168794201178353
0.3671875	0.9140625	0.018872205775934
0.3671875	0.9609375	0.0294002145032048
0.359375	0.96875	0.031226575342802
0.359375	0.9609375	0.0287319667784897
0.359375	0.953125	0.0268703787896315
0.3671875	0.9609375	0.0294002145032048
0.359375	0.9609375	0.0287319667784897
0.375	0.96875	0.0319003031134674
0.359375	0.96875	0.031226575342802
0.3671875	0.9609375	0.0294002145032048
0.3515625	0.9609375	0.0285865632295494
0.359375	0.96875	0.031226575342802
0.3515625	0.96875	0.0307433417705801
0.34375	0.96875	0.0305275131590094
0.3515625	0.9609375	0.0285865632295494
0.3515625	0.96875	0.0307433417705801
0.3515625	0.9609375	0.0285865632295494
0.359375	0.953125	0.0268703787896315
0.359375	0.9609375	0.0287319667784897
0.359375	0.96875	0.031226575342802
0.3515625	0.9609375	0.0285865632295494
0.359375	0.9609375	0.0287319667784897
0.3671875	0.9453125	0.0251597476941143
0.375	0.953125	0.0275206135437124
0.3671875	0.953125	0.0269734730092982
0.359375	0.953125	0.0268703787896315
0.3671875	0.9453125	0.0251597476941143
0.3671875	0.953125	0.0269734730092982
0.3671875	0.9453125	0.0251597476941143
0.375	0.9375	0.0234430470021423
0.375	0.9453125	0.0251748664403661
0.375	0.953125	0.0275206135437124
0.3671875	0.9453125	0.0251597476941143
0.375	0.9453125	0.0251748664403661
0.3671875	0.9609375	0.0294002145032048
0.375	0.953125	0.0275206135437124
0.375	0.9609375	0.0294099641920192
0.375	0.96875	0.0319003031134674
0.3671875	0.9609375	0.0294002145032048
0.375	0.9609375	0.0294099641920192
0.3671875	0.9609375	0.0294002145032048
0.359375	0.953125	0.0268703787896315
0.3671875	0.953125	0.0269734730092982
0.375	0.953125	0.0275206135437124
0.3671875	0.9609375	0.0294002145032048
0.3671875	0.953125	0.0269734730092982
0.375	0.984375	0.0377721187546718
0.359375	0.984375	0.0367873713317728
0.3671875	0.9765625	0.03464852492214
0.3671875	0.9765625	0.03464852492214
0.375	0.96875	0.0319003031134674
0.375	0.9765625	0.0345691626364065
0.375	0.984375	0.0377721187546718
0.3671875	0.9765625	0.03464852492214
0.375	0.9765625	0.0345691626364065
0.375	0.984375	0.0377721187546718
0.375	1	0.0451650110658581
0.3671875	0.9921875	0.0410766916694902
0.359375	0.984375	0.0367873713317728
0.375	0.984375	0.0377721187546718
0.3671875	0.9921875	0.0410766916694902
0.359375	0.96875	0.031226575342802
0.359375	0.984375	0.0367873713317728
0.3515625	0.9765625	0.0337763765904437
0.3515625	0.9765625	0.0337763765904437
0.34375	0.96875	0.0305275131590094
0.3515625	0.96875	0.0307433417705801
0.359375	0.96875	0.031226575342802
0.3515625	0.9765625	0.0337763765904437
0.3515625	0.96875	0.0307433417705801
0.359375	0.96875	0.031226575342802
0.375	0.96875	0.0319003031134674
0.3671875	0.9765625	0.03464852492214
0.359375	0.984375	0.0367873713317728
0.359375	0.96875	0.031226575342802
0.3671875	0.9765625	0.03464852492214
0.34375	0.953125	0.0261883159131223
0.328125	0.953125	0.0254614690497387
0.3359375	0.9453125	0.0242951662734347
0.3359375	0.9453125	0.0242951662734347
0.34375	0.9375	0.0226617673412861
0.34375	0.9453125	0.0242147851238822
0.34375	0.953125	0.0261883159131223
0.3359375	0.9453125	0.0242951662734347
0.34375	0.9453125	0.0242147851238822
0.3359375	0.9609375	0.0281056094499199
0.34375	0.953125	0.0261883159131223
0.34375	0.9609375	0.0280153951380883
0.34375	0.96875	0.0305275131590094
0.3359375	0.9609375	0.0281056094499199
0.34375	0.9609375	0.0280153951380883
0.328125	0.953125	0.0254614690497387
0.34375	0.953125	0.0261883159131223
0.3359375	0.9609375	0.0281056094499199
0.328125	0.9375	0.0218682708084147
0.328125	0.953125	0.0254614690497387
0.3203125	0.9453125	0.0234968979271338
0.3125	0.9375	0.0212000858284332
0.328125	0.9375	0.0218682708084147
0.3203125	0.9453125	0.0234968979271338
0.328125	0.9375	0.0218682708084147
0.34375	0.9375	0.0226617673412861
0.3359375	0.9453125	0.0242951662734347
0.328125	0.953125	0.0254614690497387
0.328125	0.9375	0.0218682708084147
0.3359375	0.9453125	0.0242951662734347
0.3515625	0.9453125	0.0246835685574372
0.359375	0.9375	0.0231234688439631
0.359375	0.9453125	0.0247137116793039
0.359375	0.953125	0.0268703787896315
0.3515625	0.9453125	0.0246835685574372
0.359375	0.9453125	0.0247137116793039
0.3515625	0.9453125	0.0246835685574372
0.34375	0.9375	0.0226617673412861
0.3515625	0.9375	0.0226961725781994
0.359375	0.9375	0.0231234688439631
0.3515625	0.9453125	0.0246835685574372
0.3515625	0.9375	0.0226961725781994
0.3671875	0.9453125	0.0251597476941143
0.359375	0.9375	0.0231234688439631
0.3671875	0.9375	0.0231265021250072
0.375	0.9375	0.0234430470021423
0.3671875	0.9453125	0.0251597476941143
0.3671875	0.9375	0.0231265021250072
0.3671875	0.9453125	0.0251597476941143
0.359375	0.953125	0.0268703787896315
0.359375	0.9453125	0.0247137116793039
0.359375	0.9375	0.0231234688439631
0.3671875	0.9453125	0.0251597476941143
0.359375	0.9453125	0.0247137116793039
0.3515625	0.9609375	0.0285865632295494
0.34375	0.953125	0.0261883159131223
0.3515625	0.953125	0.0263384940352257
0.359375	0.953125	0.0268703787896315
0.3515625	0.9609375	0.0285865632295494
0.3515625	0.953125	0.0263384940352257
0.3515625	0.9609375	0.0285865632295494
0.34375	0.96875	0.0305275131590094
0.34375	0.9609375	0.0280153951380883
0.34375	0.953125	0.0261883159131223
0.3515625	0.9609375	0.0285865632295494
0.34375	0.9609375	0.0280153951380883
0.3515625	0.9453125	0.0246835685574372
0.34375	0.953125	0.0261883159131223
0.34375	0.9453125	0.0242147851238822
0.34375	0.9375	0.0226617673412861
0.3515625	0.9453125	0.0246835685574372
0.34375	0.9453125	0.0242147851238822
0.3515625	0.9453125	0.0246835685574372
0.359375	0.953125	0.0268703787896315
0.3515625	0.953125	0.0263384940352257
0.34375	0.953125	0.0261883159131223
0.3515625	0.9453125	0.0246835685574372
0.3515625	0.953125	0.0263384940352257
0.15625	0.953125	0.0138774823952558
0.140625	0.953125	0.0125975053840924
0.1484375	0.9453125	0.0124330195268397
0.15625	0.9375	0.0118474860364789
0.15625	0.953125	0.0138774823952558
0.1484375	0.9453125	0.0124330195268397
0.15625	0.953125	0.0138774823952558
0.15625	0.96875	0.0163718480236577
0.1484375	0.9609375	0.0146538111738803
0.140625	0.953125	0.0125975053840924
0.15625	0.953125	0.0138774823952558
0.1484375	0.9609375	0.0146538111738803
0.140625	0.953125	0.0125975053840924
0.125	0.9375	0.00959681503792512
0.140625	0.9375	0.0105226503268313
0.140625	0.9375	0.0105226503268313
0.15625	0.9375	0.0118474860364789
0.1484375	0.9453125	0.0124330195268397
0.140625	0.953125	0.0125975053840924
0.140625	0.9375	0.0105226503268313
0.1484375	0.9453125	0.0124330195268397
0.171875	0.9375	0.0129966827041194
0.171875	0.953125	0.0151492625163697
0.1640625	0.9453125	0.0136605326129718
0.15625	0.9375	0.0118474860364789
0.171875	0.9375	0.0129966827041194
0.1640625	0.9453125	0.0136605326129718
0.171875	0.9375	0.0129966827041194
0.1875	0.9375	0.0140888945703189
0.1796875	0.9453125	0.0148479471323348
0.171875	0.953125	0.0151492625163697
0.171875	0.9375	0.0129966827041194
0.1796875	0.9453125	0.0148479471323348
0.15625	0.953125	0.0138774823952558
0.171875	0.953125	0.0151492625163697
0.1640625	0.9609375	0.0160061917978011
0.15625	0.96875	0.0163718480236577
0.15625	0.953125	0.0138774823952558
0.1640625	0.9609375	0.0160061917978011
0.15625	0.953125	0.0138774823952558
0.15625	0.9375	0.0118474860364789
0.1640625	0.9453125	0.0136605326129718
0.171875	0.953125	0.0151492625163697
0.15625	0.953125	0.0138774823952558
0.1640625	0.9453125	0.0136605326129718
0.140625	0.96875	0.0149055388851004
0.140625	0.984375	0.0175082967111911
0.1328125	0.9765625	0.0155113764803417
0.125	0.96875	0.0133469537679577
0.140625	0.96875	0.0149055388851004
0.1328125	0.9765625	0.0155113764803417
0.140625	0.96875	0.0149055388851004
0.15625	0.96875	0.0163718480236577
0.1484375	0.9765625	0.017159258872209
0.140625	0.984375	0.0175082967111911
0.140625	0.96875	0.0149055388851004
0.1484375	0.9765625	0.017159258872209
0.125	0.984375	0.0157401997750661
0.140625	0.984375	0.0175082967111911
0.1328125	0.9921875	0.0182282445895009
0.125	0.9921875	0.0171117870880371
0.1328125	0.9921875	0.0182282445895009
0.12890625	0.99609375	0.0186369390843441
0.125	1	0.0189328831402965
0.125	0.9921875	0.0171117870880371
0.12890625	0.99609375	0.0186369390843441
0.125	0.984375	0.0157401997750661
0.1328125	0.9921875	0.0182282445895009
0.125	0.9921875	0.0171117870880371
0.1328125	0.9765625	0.0155113764803417
0.125	0.984375	0.0157401997750661
0.125	0.9765625	0.0144485679779016
0.125	0.96875	0.0133469537679577
0.1328125	0.9765625	0.0155113764803417
0.125	0.9765625	0.0144485679779016
0.140625	0.984375	0.0175082967111911
0.125	0.984375	0.0157401997750661
0.1328125	0.9765625	0.0155113764803417
0.125	0.953125	0.0111840607997172
0.140625	0.953125	0.0125975053840924
0.1328125	0.9609375	0.0133128652821033
0.125	0.96875	0.0133469537679577
0.125	0.953125	0.0111840607997172
0.1328125	0.9609375	0.0133128652821033
0.125	0.9375	0.00959681503792512
0.140625	0.953125	0.0125975053840924
0.125	0.953125	0.0111840607997172
0.140625	0.96875	0.0149055388851004
0.140625	0.953125	0.0125975053840924
0.1484375	0.9609375	0.0146538111738803
0.15625	0.96875	0.0163718480236577
0.140625	0.96875	0.0149055388851004
0.1484375	0.9609375	0.0146538111738803
0.140625	0.96875	0.0149055388851004
0.125	0.96875	0.0133469537679577
0.1328125	0.9609375	0.0133128652821033
0.140625	0.953125	0.0125975053840924
0.140625	0.96875	0.0149055388851004
0.1328125	0.9609375	0.0133128652821033
0.140625	0.90625	0.00784704809265614
0.140625	0.921875	0.00927575367055196
0.1328125	0.9140625	0.00819179850903373
0.125	0.90625	0.00723616798321415
0.140625	0.90625	0.00784704809265614
0.1328125	0.9140625	0.00819179850903373
0.140625	0.90625	0.00784704809265614
0.15625	0.90625	0.00881345836699639
0.1484375	0.9140625	0.0092973484084059
0.140625	0.921875	0.00927575367055196
0.140625	0.90625	0.00784704809265614
0.1484375	0.9140625	0.0092973484084059
0.140625	0.921875	0.00927575367055196
0.125	0.9375	0.00959681503792512
0.125	0.921875	0.00802441651764853
0.125	0.921875	0.00802441651764853
0.125	0.90625	0.00723616798321415
0.1328125	0.9140625	0.00819179850903373
0.140625	0.921875	0.00927575367055196
0.125	0.921875	0.00802441651764853
0.1328125	0.9140625	0.00819179850903373
0.140625	0.890625	0.00700393826160529
0.125	0.90625	0.00723616798321415
0.125	0.890625	0.00607034126870455
0.125	0.875	0.00534820125378616
0.140625	0.890625	0.00700393826160529
0.125	0.890625	0.00607034126870455
0.140625	0.890625	0.00700393826160529
0.15625	0.90625	0.00881345836699639
0.140625	0.90625	0.00784704809265614
0.125	0.90625	0.00723616798321415
0.140625	0.890625	0.00700393826160529
0.140625	0.90625	0.00784704809265614
0.15625	0.921875	0.010094288277696
0.171875	0.921875	0.0111810407875864
0.1640625	0.9296875	0.0117506834361723
0.15625	0.9375	0.0118474860364789
0.15625	0.921875	0.010094288277696
0.1640625	0.9296875	0.0117506834361723
0.15625	0.90625	0.00881345836699639
0.171875	0.921875	0.0111810407875864
0.15625	0.921875	0.010094288277696
0.171875	0.9375	0.0129966827041194
0.171875	0.921875	0.0111810407875864
0.1796875	0.9296875	0.0127879011682977
0.1875	0.9375	0.0140888945703189
0.171875	0.9375	0.0129966827041194
0.1796875	0.9296875	0.0127879011682977
0.171875	0.9375	0.0129966827041194
0.15625	0.9375	0.0118474860364789
0.1640625	0.9296875	0.0117506834361723
0.171875	0.921875	0.0111810407875864
0.171875	0.9375	0.0129966827041194
0.1640625	0.9296875	0.0117506834361723
0.140625	0.921875	0.00927575367055196
0.15625	0.9375	0.0118474860364789
0.140625	0.9375	0.0105226503268313
0.125	0.9375	0.00959681503792512
0.140625	0.921875	0.00927575367055196
0.140625	0.9375	0.0105226503268313
0.15625	0.921875	0.010094288277696
0.140625	0.921875	0.00927575367055196
0.1484375	0.9140625	0.0092973484084059
0.15625	0.90625	0.00881345836699639
0.15625	0.921875	0.010094288277696
0.1484375	0.9140625	0.0092973484084059
0.15625	0.9375	0.0118474860364789
0.140625	0.921875	0.00927575367055196
0.15625	0.921875	0.010094288277696
0.203125	0.96875	0.020654120706924
0.203125	0.984375	0.0242548914763128
0.1953125	0.9765625	0.0217737283949665
0.1953125	0.9765625	0.0217737283949665
0.1875	0.96875	0.0192785830363994
0.1953125	0.96875	0.019870625497671
0.203125	0.96875	0.020654120706924
0.1953125	0.9765625	0.0217737283949665
0.1953125	0.96875	0.019870625497671
0.203125	0.96875	0.020654120706924
0.21875	0.96875	0.0219606665155647
0.2109375	0.9765625	0.0234549146098733
0.203125	0.984375	0.0242548914763128
0.203125	0.96875	0.020654120706924
0.2109375	0.9765625	0.0234549146098733
0.1953125	0.9921875	0.0256561586627181
0.1875	0.984375	0.022770100923908
0.1953125	0.984375	0.0234308924427916
0.1953125	0.984375	0.0234308924427916
0.203125	0.984375	0.0242548914763128
0.19921875	0.98828125	0.0250395183350679
0.1953125	0.9921875	0.0256561586627181
0.1953125	0.984375	0.0234308924427916
0.19921875	0.98828125	0.0250395183350679
0.1875	0.9921875	0.0247080923675119
0.1953125	0.9921875	0.0256561586627181
0.19140625	0.99609375	0.0265269491562337
0.1875	1	0.0272603180612938
0.1875	0.9921875	0.0247080923675119
0.19140625	0.99609375	0.0265269491562337
0.1875	0.984375	0.022770100923908
0.1953125	0.9921875	0.0256561586627181
0.1875	0.9921875	0.0247080923675119
0.1953125	0.9765625	0.0217737283949665
0.1875	0.984375	0.022770100923908
0.1875	0.9765625	0.020880321857348
0.1875	0.96875	0.0192785830363994
0.1953125	0.9765625	0.0217737283949665
0.1875	0.9765625	0.020880321857348
0.1953125	0.9765625	0.0217737283949665
0.203125	0.984375	0.0242548914763128
0.1953125	0.984375	0.0234308924427916
0.1875	0.984375	0.022770100923908
0.1953125	0.9765625	0.0217737283949665
0.1953125	0.984375	0.0234308924427916
0.1875	0.953125	0.0163346121962833
0.203125	0.953125	0.0176252883494759
0.1953125	0.9609375	0.0185724049004305
0.1875	0.96875	0.0192785830363994
0.1875	0.953125	0.0163346121962833
0.1953125	0.9609375	0.0185724049004305
0.1875	0.953125	0.0163346121962833
0.1875	0.9375	0.0140888945703189
0.1953125	0.9453125	0.0160595258272846
0.203125	0.953125	0.0176252883494759
0.1875	0.953125	0.0163346121962833
0.1953125	0.9453125	0.0160595258272846
0.2109375	0.9609375	0.0198263030046519
0.203125	0.96875	0.020654120706924
0.203125	0.9609375	0.0189598156506784
0.203125	0.953125	0.0176252883494759
0.2109375	0.9609375	0.0198263030046519
0.203125	0.9609375	0.0189598156506784
0.21875	0.96875	0.0219606665155647
0.203125	0.96875	0.020654120706924
0.2109375	0.9609375	0.0198263030046519
0.1953125	0.9609375	0.0185724049004305
0.203125	0.96875	0.020654120706924
0.1953125	0.96875	0.019870625497671
0.1875	0.96875	0.0192785830363994
0.1953125	0.9609375	0.0185724049004305
0.1953125	0.96875	0.019870625497671
0.1953125	0.9609375	0.0185724049004305
0.203125	0.953125	0.0176252883494759
0.203125	0.9609375	0.0189598156506784
0.203125	0.96875	0.020654120706924
0.1953125	0.9609375	0.0185724049004305
0.203125	0.9609375	0.0189598156506784
0.21875	0.984375	0.0257683991631322
0.234375	0.984375	0.0272891007026776
0.2265625	0.9921875	0.0291450686218525
0.21875	0.9921875	0.0281694741389468
0.2265625	0.9921875	0.0291450686218525
0.22265625	0.99609375	0.0302776120479308
0.21875	1	0.0312852889989292
0.21875	0.9921875	0.0281694741389468
0.22265625	0.99609375	0.0302776120479308
0.21875	0.984375	0.0257683991631322
0.2265625	0.9921875	0.0291450686218525
0.21875	0.9921875	0.0281694741389468
0.21875	0.984375	0.0257683991631322
0.21875	0.96875	0.0219606665155647
0.2265625	0.9765625	0.0247583425282467
0.234375	0.984375	0.0272891007026776
0.21875	0.984375	0.0257683991631322
0.2265625	0.9765625	0.0247583425282467
0.234375	0.9921875	0.0298227035030587
0.2421875	0.9921875	0.0306830718571321
0.23828125	0.99609375	0.0319426404665283
0.234375	1	0.0330728183596516
0.234375	0.9921875	0.0298227035030587
0.23828125	0.99609375	0.0319426404665283
0.234375	0.984375	0.0272891007026776
0.2421875	0.9921875	0.0306830718571321
0.234375	0.9921875	0.0298227035030587
0.2421875	1	0.0339181776395584
0.2421875	0.9921875	0.0306830718571321
0.24609375	0.99609375	0.0327191685927568
0.25	1	0.0348037123285601
0.2421875	1	0.0339181776395584
0.24609375	0.99609375	0.0327191685927568
0.2421875	1	0.0339181776395584
0.234375	1	0.0330728183596516
0.23828125	0.99609375	0.0319426404665283
0.2421875	0.9921875	0.0306830718571321
0.2421875	1	0.0339181776395584
0.23828125	0.99609375	0.0319426404665283
0.2265625	1	0.0321523760527264
0.2265625	0.9921875	0.0291450686218525
0.23046875	0.99609375	0.031068668175283
0.234375	1	0.0330728183596516
0.2265625	1	0.0321523760527264
0.23046875	0.99609375	0.031068668175283
0.2265625	1	0.0321523760527264
0.21875	1	0.0312852889989292
0.22265625	0.99609375	0.0302776120479308
0.2265625	0.9921875	0.0291450686218525
0.2265625	1	0.0321523760527264
0.22265625	0.99609375	0.0302776120479308
0.2265625	0.9921875	0.0291450686218525
0.234375	0.984375	0.0272891007026776
0.234375	0.9921875	0.0298227035030587
0.234375	0.9921875	0.0298227035030587
0.234375	1	0.0330728183596516
0.23046875	0.99609375	0.031068668175283
0.2265625	0.9921875	0.0291450686218525
0.234375	0.9921875	0.0298227035030587
0.23046875	0.99609375	0.031068668175283
0.203125	0.9921875	0.0264850275005758
0.2109375	0.9921875	0.0274367526988453
0.20703125	0.99609375	0.0284519490798114
0.203125	1	0.0292977223682453
0.203125	0.9921875	0.0264850275005758
0.20703125	0.99609375	0.0284519490798114
0.203125	0.984375	0.0242548914763128
0.2109375	0.9921875	0.0274367526988453
0.203125	0.9921875	0.0264850275005758
0.2109375	1	0.0302786148783506
0.2109375	0.9921875	0.0274367526988453
0.21484375	0.99609375	0.0293199266152893
0.21875	1	0.0312852889989292
0.2109375	1	0.0302786148783506
0.21484375	0.99609375	0.0293199266152893
0.2109375	1	0.0302786148783506
0.203125	1	0.0292977223682453
0.20703125	0.99609375	0.0284519490798114
0.2109375	0.9921875	0.0274367526988453
0.2109375	1	0.0302786148783506
0.20703125	0.99609375	0.0284519490798114
0.1953125	1	0.0282571657880841
0.1953125	0.9921875	0.0256561586627181
0.19921875	0.99609375	0.0274263917195627
0.203125	1	0.0292977223682453
0.1953125	1	0.0282571657880841
0.19921875	0.99609375	0.0274263917195627
0.1953125	1	0.0282571657880841
0.1875	1	0.0272603180612938
0.19140625	0.99609375	0.0265269491562337
0.1953125	0.9921875	0.0256561586627181
0.1953125	1	0.0282571657880841
0.19140625	0.99609375	0.0265269491562337
0.203125	0.9921875	0.0264850275005758
0.1953125	0.9921875	0.0256561586627181
0.19921875	0.98828125	0.0250395183350679
0.203125	0.984375	0.0242548914763128
0.203125	0.9921875	0.0264850275005758
0.19921875	0.98828125	0.0250395183350679
0.203125	0.9921875	0.0264850275005758
0.203125	1	0.0292977223682453
0.19921875	0.99609375	0.0274263917195627
0.1953125	0.9921875	0.0256561586627181
0.203125	0.9921875	0.0264850275005758
0.19921875	0.99609375	0.0274263917195627
0.21875	0.984375	0.0257683991631322
0.203125	0.984375	0.0242548914763128
0.2109375	0.9765625	0.0234549146098733
0.21875	0.96875	0.0219606665155647
0.21875	0.984375	0.0257683991631322
0.2109375	0.9765625	0.0234549146098733
0.2109375	0.9921875	0.0274367526988453
0.21875	0.984375	0.0257683991631322
0.21875	0.9921875	0.0281694741389468
0.21875	0.9921875	0.0281694741389468
0.21875	1	0.0312852889989292
0.21484375	0.99609375	0.0293199266152893
0.2109375	0.9921875	0.0274367526988453
0.21875	0.9921875	0.0281694741389468
0.21484375	0.99609375	0.0293199266152893
0.203125	0.984375	0.0242548914763128
0.21875	0.984375	0.0257683991631322
0.2109375	0.9921875	0.0274367526988453
0.1640625	0.9921875	0.0220384664735321
0.15625	0.984375	0.0193966183661302
0.1640625	0.984375	0.0201516920263197
0.1640625	0.984375	0.0201516920263197
0.171875	0.984375	0.0210769693965751
0.16796875	0.98828125	0.0216447765341566
0.1640625	0.9921875	0.0220384664735321
0.1640625	0.984375	0.0201516920263197
0.16796875	0.98828125	0.0216447765341566
0.15625	0.9921875	0.0210180949627977
0.1640625	0.9921875	0.0220384664735321
0.16015625	0.99609375	0.0226695518513811
0.15625	1	0.0231796708413514
0.15625	0.9921875	0.0210180949627977
0.16015625	0.99609375	0.0226695518513811
0.15625	0.984375	0.0193966183661302
0.1640625	0.9921875	0.0220384664735321
0.15625	0.9921875	0.0210180949627977
0.1640625	0.9765625	0.0187757745308895
0.15625	0.984375	0.0193966183661302
0.15625	0.9765625	0.0177534630467451
0.15625	0.96875	0.0163718480236577
0.1640625	0.9765625	0.0187757745308895
0.15625	0.9765625	0.0177534630467451
0.1640625	0.9765625	0.0187757745308895
0.171875	0.984375	0.0210769693965751
0.1640625	0.984375	0.0201516920263197
0.15625	0.984375	0.0193966183661302
0.1640625	0.9765625	0.0187757745308895
0.1640625	0.984375	0.0201516920263197
0.171875	0.9921875	0.0229250137218411
0.1796875	0.9921875	0.0238941977789484
0.17578125	0.99609375	0.0246271844692917
0.171875	1	0.0252172937842161
0.171875	0.9921875	0.0229250137218411
0.17578125	0.99609375	0.0246271844692917
0.171875	0.984375	0.0210769693965751
0.1796875	0.9921875	0.0238941977789484
0.171875	0.9921875	0.0229250137218411
0.1796875	1	0.0262194239635529
0.1796875	0.9921875	0.0238941977789484
0.18359375	0.99609375	0.0255218412396936
0.1875	1	0.0272603180612938
0.1796875	1	0.0262194239635529
0.18359375	0.99609375	0.0255218412396936
0.1796875	1	0.0262194239635529
0.171875	1	0.0252172937842161
0.17578125	0.99609375	0.0246271844692917
0.1796875	0.9921875	0.0238941977789484
0.1796875	1	0.0262194239635529
0.17578125	0.99609375	0.0246271844692917
0.1640625	1	0.0241821724308723
0.1640625	0.9921875	0.0220384664735321
0.16796875	0.99609375	0.0235832226647122
0.171875	1	0.0252172937842161
0.1640625	1	0.0241821724308723
0.16796875	0.99609375	0.0235832226647122
0.1640625	1	0.0241821724308723
0.15625	1	0.0231796708413514
0.16015625	0.99609375	0.0226695518513811
0.1640625	0.9921875	0.0220384664735321
0.1640625	1	0.0241821724308723
0.16015625	0.99609375	0.0226695518513811
0.171875	0.9921875	0.0229250137218411
0.1640625	0.9921875	0.0220384664735321
0.16796875	0.98828125	0.0216447765341566
0.171875	0.984375	0.0210769693965751
0.171875	0.9921875	0.0229250137218411
0.16796875	0.98828125	0.0216447765341566
0.171875	0.9921875	0.0229250137218411
0.171875	1	0.0252172937842161
0.16796875	0.99609375	0.0235832226647122
0.1640625	0.9921875	0.0220384664735321
0.171875	0.9921875	0.0229250137218411
0.16796875	0.99609375	0.0235832226647122
0.140625	0.9921875	0.0190930081823941
0.1484375	0.9921875	0.0201255069705784
0.14453125	0.99609375	0.0206827516347357
0.140625	1	0.0211113636327481
0.140625	0.9921875	0.0190930081823941
0.14453125	0.99609375	0.0206827516347357
0.140625	0.984375	0.0175082967111911
0.1484375	0.9921875	0.0201255069705784
0.140625	0.9921875	0.0190930081823941
0.1484375	1	0.0221290363511831
0.1484375	0.9921875	0.0201255069705784
0.15234375	0.99609375	0.0215978664233062
0.15625	1	0.0231796708413514
0.1484375	1	0.0221290363511831
0.15234375	0.99609375	0.0215978664233062
0.1484375	1	0.0221290363511831
0.140625	1	0.0211113636327481
0.14453125	0.99609375	0.0206827516347357
0.1484375	0.9921875	0.0201255069705784
0.1484375	1	0.0221290363511831
0.14453125	0.99609375	0.0206827516347357
0.1328125	1	0.0200011261192598
0.1328125	0.9921875	0.0182282445895009
0.13671875	0.99609375	0.0196075543741523
0.140625	1	0.0211113636327481
0.1328125	1	0.0200011261192598
0.13671875	0.99609375	0.0196075543741523
0.1328125	1	0.0200011261192598
0.125	1	0.0189328831402965
0.12890625	0.99609375	0.0186369390843441
0.1328125	0.9921875	0.0182282445895009
0.1328125	1	0.0200011261192598
0.12890625	0.99609375	0.0186369390843441
0.1328125	0.9921875	0.0182282445895009
0.140625	0.984375	0.0175082967111911
0.140625	0.9921875	0.0190930081823941
0.140625	0.9921875	0.0190930081823941
0.140625	1	0.0211113636327481
0.13671875	0.99609375	0.0196075543741523
0.1328125	0.9921875	0.0182282445895009
0.140625	0.9921875	0.0190930081823941
0.13671875	0.99609375	0.0196075543741523
0.1484375	0.9765625	0.017159258872209
0.15625	0.984375	0.0193966183661302
0.1484375	0.984375	0.0183824726586307
0.140625	0.984375	0.0175082967111911
0.1484375	0.9765625	0.017159258872209
0.1484375	0.984375	0.0183824726586307
0.1484375	0.9765625	0.017159258872209
0.15625	0.96875	0.0163718480236577
0.15625	0.9765625	0.0177534630467451
0.15625	0.984375	0.0193966183661302
0.1484375	0.9765625	0.017159258872209
0.15625	0.9765625	0.0177534630467451
0.1484375	0.9921875	0.0201255069705784
0.15625	0.984375	0.0193966183661302
0.15625	0.9921875	0.0210180949627977
0.15625	0.9921875	0.0210180949627977
0.15625	1	0.0231796708413514
0.15234375	0.99609375	0.0215978664233062
0.1484375	0.9921875	0.0201255069705784
0.15625	0.9921875	0.0210180949627977
0.15234375	0.99609375	0.0215978664233062
0.1484375	0.9921875	0.0201255069705784
0.140625	0.984375	0.0175082967111911
0.1484375	0.984375	0.0183824726586307
0.15625	0.984375	0.0193966183661302
0.1484375	0.9921875	0.0201255069705784
0.1484375	0.984375	0.0183824726586307
0.171875	0.96875	0.0177673009225446
0.171875	0.953125	0.0151492625163697
0.1796875	0.9609375	0.0173710216638972
0.1875	0.96875	0.0192785830363994
0.171875	0.96875	0.0177673009225446
0.1796875	0.9609375	0.0173710216638972
0.171875	0.96875	0.0177673009225446
0.15625	0.96875	0.0163718480236577
0.1640625	0.9609375	0.0160061917978011
0.171875	0.953125	0.0151492625163697
0.171875	0.96875	0.0177673009225446
0.1640625	0.9609375	0.0160061917978011
0.1875	0.953125	0.0163346121962833
0.171875	0.953125	0.0151492625163697
0.1796875	0.9453125	0.0148479471323348
0.1875	0.9375	0.0140888945703189
0.1875	0.953125	0.0163346121962833
0.1796875	0.9453125	0.0148479471323348
0.1875	0.953125	0.0163346121962833
0.1875	0.96875	0.0192785830363994
0.1796875	0.9609375	0.0173710216638972
0.171875	0.953125	0.0151492625163697
0.1875	0.953125	0.0163346121962833
0.1796875	0.9609375	0.0173710216638972
0.1796875	0.9765625	0.0203679499096536
0.1875	0.984375	0.022770100923908
0.1796875	0.984375	0.0218245694381612
0.171875	0.984375	0.0210769693965751
0.1796875	0.9765625	0.0203679499096536
0.1796875	0.984375	0.0218245694381612
0.1796875	0.9765625	0.0203679499096536
0.1875	0.96875	0.0192785830363994
0.1875	0.9765625	0.020880321857348
0.1875	0.984375	0.022770100923908
0.1796875	0.9765625	0.0203679499096536
0.1875	0.9765625	0.020880321857348
0.1796875	0.9921875	0.0238941977789484
0.1875	0.984375	0.022770100923908
0.1875	0.9921875	0.0247080923675119
0.1875	0.9921875	0.0247080923675119
0.1875	1	0.0272603180612938
0.18359375	0.99609375	0.0255218412396936
0.1796875	0.9921875	0.0238941977789484
0.1875	0.9921875	0.0247080923675119
0.18359375	0.99609375	0.0255218412396936
0.1796875	0.9921875	0.0238941977789484
0.171875	0.984375	0.0210769693965751
0.1796875	0.984375	0.0218245694381612
0.1875	0.984375	0.022770100923908
0.1796875	0.9921875	0.0238941977789484
0.1796875	0.984375	0.0218245694381612
0.171875	0.96875	0.0177673009225446
0.171875	0.984375	0.0210769693965751
0.1640625	0.9765625	0.0187757745308895
0.15625	0.96875	0.0163718480236577
0.171875	0.96875	0.0177673009225446
0.1640625	0.9765625	0.0187757745308895
0.171875	0.96875	0.0177673009225446
0.1875	0.96875	0.0192785830363994
0.1796875	0.9765625	0.0203679499096536
0.171875	0.984375	0.0210769693965751
0.171875	0.96875	0.0177673009225446
0.1796875	0.9765625	0.0203679499096536
0.078125	0.96875	0.00841915198014347
0.078125	0.984375	0.0099875265113238
0.0703125	0.9765625	0.0083397362150498
0.0625	0.96875	0.0067815661430344
0.078125	0.96875	0.00841915198014347
0.0703125	0.9765625	0.0083397362150498
0.078125	0.96875	0.00841915198014347
0.09375	0.96875	0.0101231161843279
0.0859375	0.9765625	0.0102221023164109
0.078125	0.984375	0.0099875265113238
0.078125	0.96875	0.00841915198014347
0.0859375	0.9765625	0.0102221023164109
0.0625	0.984375	0.00803533202380268
0.078125	0.984375	0.0099875265113238
0.0703125	0.9921875	0.00993647460659617
0.0625	0.9921875	0.00880173431011224
0.0703125	0.9921875	0.00993647460659617
0.06640625	0.99609375	0.00985035332979868
0.0625	1	0.00963816538385992
0.0625	0.9921875	0.00880173431011224
0.06640625	0.99609375	0.00985035332979868
0.0625	0.984375	0.00803533202380268
0.0703125	0.9921875	0.00993647460659617
0.0625	0.9921875	0.00880173431011224
0.0703125	0.9765625	0.0083397362150498
0.0625	0.984375	0.00803533202380268
0.0625	0.9765625	0.00733678878778838
0.0625	0.96875	0.0067815661430344
0.0703125	0.9765625	0.0083397362150498
0.0625	0.9765625	0.00733678878778838
0.078125	0.984375	0.0099875265113238
0.0625	0.984375	0.00803533202380268
0.0703125	0.9765625	0.0083397362150498
0.0625	0.953125	0.00576458166699004
0.078125	0.953125	0.00722946966111905
0.0703125	0.9609375	0.00723235648873815
0.0625	0.96875	0.0067815661430344
0.0625	0.953125	0.00576458166699004
0.0703125	0.9609375	0.00723235648873815
0.0625	0.9375	0.00489211061942557
0.078125	0.953125	0.00722946966111905
0.0625	0.953125	0.00576458166699004
0.078125	0.96875	0.00841915198014347
0.078125	0.953125	0.00722946966111905
0.0859375	0.9609375	0.00863249609233286
0.09375	0.96875	0.0101231161843279
0.078125	0.96875	0.00841915198014347
0.0859375	0.9609375	0.00863249609233286
0.078125	0.96875	0.00841915198014347
0.0625	0.96875	0.0067815661430344
0.0703125	0.9609375	0.00723235648873815
0.078125	0.953125	0.00722946966111905
0.078125	0.96875	0.00841915198014347
0.0703125	0.9609375	0.00723235648873815
0.09375	0.984375	0.0119455820278153
0.109375	0.984375	0.0138362604867764
0.1015625	0.9921875	0.0141559994008969
0.09375	0.9921875	0.0130070442970285
0.1015625	0.9921875	0.0141559994008969
0.09765625	0.99609375	0.0143402930307703
0.09375	1	0.0144139034144611
0.09375	0.9921875	0.0130070442970285
0.09765625	0.99609375	0.0143402930307703
0.09375	0.984375	0.0119455820278153
0.1015625	0.9921875	0.0141559994008969
0.09375	0.9921875	0.0130070442970285
0.1015625	0.9765625	0.0119863714210178
0.09375	0.984375	0.0119455820278153
0.09375	0.9765625	0.0109550203680408
0.09375	0.96875	0.0101231161843279
0.1015625	0.9765625	0.0119863714210178
0.09375	0.9765625	0.0109550203680408
0.109375	0.984375	0.0138362604867764
0.09375	0.984375	0.0119455820278153
0.1015625	0.9765625	0.0119863714210178
0.109375	0.9921875	0.0150840431999089
0.1171875	0.9921875	0.0161262920904411
0.11328125	0.99609375	0.0164769971950337
0.109375	1	0.0166942017384059
0.109375	0.9921875	0.0150840431999089
0.11328125	0.99609375	0.0164769971950337
0.109375	0.984375	0.0138362604867764
0.1171875	0.9921875	0.0161262920904411
0.109375	0.9921875	0.0150840431999089
0.1171875	1	0.0178032051918352
0.1171875	0.9921875	0.0161262920904411
0.12109375	0.99609375	0.0174712087108203
0.125	1	0.0189328831402965
0.1171875	1	0.0178032051918352
0.12109375	0.99609375	0.0174712087108203
0.1171875	1	0.0178032051918352
0.109375	1	0.0166942017384059
0.11328125	0.99609375	0.0164769971950337
0.1171875	0.9921875	0.0161262920904411
0.1171875	1	0.0178032051918352
0.11328125	0.99609375	0.0164769971950337
0.1015625	1	0.0155344555543223
0.1015625	0.9921875	0.0141559994008969
0.10546875	0.99609375	0.0153519854470083
0.109375	1	0.0166942017384059
0.1015625	1	0.0155344555543223
0.10546875	0.99609375	0.0153519854470083
0.1015625	1	0.0155344555543223
0.09375	1	0.0144139034144611
0.09765625	0.99609375	0.0143402930307703
0.1015625	0.9921875	0.0141559994008969
0.1015625	1	0.0155344555543223
0.09765625	0.99609375	0.0143402930307703
0.1015625	0.9921875	0.0141559994008969
0.109375	0.984375	0.0138362604867764
0.109375	0.9921875	0.0150840431999089
0.109375	0.9921875	0.0150840431999089
0.109375	1	0.0166942017384059
0.10546875	0.99609375	0.0153519854470083
0.1015625	0.9921875	0.0141559994008969
0.109375	0.9921875	0.0150840431999089
0.10546875	0.99609375	0.0153519854470083
0.078125	0.9921875	0.0109051339071786
0.0859375	0.9921875	0.0119759440717939
0.08203125	0.99609375	0.0120891254120844
0.078125	1	0.0120596929837406
0.078125	0.9921875	0.0109051339071786
0.08203125	0.99609375	0.0120891254120844
0.078125	0.984375	0.0099875265113238
0.0859375	0.9921875	0.0119759440717939
0.078125	0.9921875	0.0109051339071786
0.0859375	1	0.0132325817320206
0.0859375	0.9921875	0.0119759440717939
0.08984375	0.99609375	0.0131287345311934
0.09375	1	0.0144139034144611
0.0859375	1	0.0132325817320206
0.08984375	0.99609375	0.0131287345311934
0.0859375	1	0.0132325817320206
0.078125	1	0.0120596929837406
0.08203125	0.99609375	0.0120891254120844
0.0859375	0.9921875	0.0119759440717939
0.0859375	1	0.0132325817320206
0.08203125	0.99609375	0.0120891254120844
0.0703125	1	0.0108346204011123
0.0703125	0.9921875	0.00993647460659617
0.07421875	0.99609375	0.0109110737982713
0.078125	1	0.0120596929837406
0.0703125	1	0.0108346204011123
0.07421875	0.99609375	0.0109110737982713
0.0703125	1	0.0108346204011123
0.0625	1	0.00963816538385992
0.06640625	0.99609375	0.00985035332979868
0.0703125	0.9921875	0.00993647460659617
0.0703125	1	0.0108346204011123
0.06640625	0.99609375	0.00985035332979868
0.0703125	0.9921875	0.00993647460659617
0.078125	0.984375	0.0099875265113238
0.078125	0.9921875	0.0109051339071786
0.078125	0.9921875	0.0109051339071786
0.078125	1	0.0120596929837406
0.07421875	0.99609375	0.0109110737982713
0.0703125	0.9921875	0.00993647460659617
0.078125	0.9921875	0.0109051339071786
0.07421875	0.99609375	0.0109110737982713
0.0859375	0.9765625	0.0102221023164109
0.09375	0.984375	0.0119455820278153
0.0859375	0.984375	0.0109467992076882
0.078125	0.984375	0.0099875265113238
0.0859375	0.9765625	0.0102221023164109
0.0859375	0.984375	0.0109467992076882
0.0859375	0.9765625	0.0102221023164109
0.09375	0.96875	0.0101231161843279
0.09375	0.9765625	0.0109550203680408
0.09375	0.984375	0.0119455820278153
0.0859375	0.9765625	0.0102221023164109
0.09375	0.9765625	0.0109550203680408
0.0859375	0.9921875	0.0119759440717939
0.09375	0.984375	0.0119455820278153
0.09375	0.9921875	0.0130070442970285
0.09375	0.9921875	0.0130070442970285
0.09375	1	0.0144139034144611
0.08984375	0.99609375	0.0131287345311934
0.0859375	0.9921875	0.0119759440717939
0.09375	0.9921875	0.0130070442970285
0.08984375	0.99609375	0.0131287345311934
0.0859375	0.9921875	0.0119759440717939
0.078125	0.984375	0.0099875265113238
0.0859375	0.984375	0.0109467992076882
0.09375	0.984375	0.0119455820278153
0.0859375	0.9921875	0.0119759440717939
0.0859375	0.984375	0.0109467992076882
0.03125	0.984375	0.004087294706115
0.046875	0.984375	0.0060482783062177
0.0390625	0.9921875	0.00561591230690445
0.03125	1	0.00484580206331576
0.03125	0.984375	0.004087294706115
0.0390625	0.9921875	0.00561591230690445
0.0390625	0.9765625	0.0046657261909614
0.03125	0.984375	0.004087294706115
0.03125	0.9765625	0.0036893877420227
0.03125	0.96875	0.00332961145529013
0.0390625	0.9765625	0.0046657261909614
0.03125	0.9765625	0.0036893877420227
0.046875	0.984375	0.0060482783062177
0.03125	0.984375	0.004087294706115
0.0390625	0.9765625	0.0046657261909614
0.046875	1	0.0072566492563826
0.046875	0.984375	0.0060482783062177
0.0546875	0.9921875	0.00774358270300245
0.0625	1	0.00963816538385992
0.046875	1	0.0072566492563826
0.0546875	0.9921875	0.00774358270300245
0.046875	1	0.0072566492563826
0.03125	1	0.00484580206331576
0.0390625	0.9921875	0.00561591230690445
0.046875	0.984375	0.0060482783062177
0.046875	1	0.0072566492563826
0.0390625	0.9921875	0.00561591230690445
0.015625	1	0.00245647872650137
0.015625	0.984375	0.00201550971431167
0.0234375	0.9921875	0.00333322523383296
0.03125	1	0.00484580206331576
0.015625	1	0.00245647872650137
0.0234375	0.9921875	0.00333322523383296
0.015625	1	0.00245647872650137
0	1	0
0.0078125	0.9921875	0.00118631009655363
0.015625	0.984375	0.00201550971431167
0.015625	1	0.00245647872650137
0.0078125	0.9921875	0.00118631009655363
0.0234375	0.9765625	0.00290561871851864
0.03125	0.984375	0.004087294706115
0.0234375	0.984375	0.00307275577485177
0.015625	0.984375	0.00201550971431167
0.0234375	0.9765625	0.00290561871851864
0.0234375	0.984375	0.00307275577485177
0.0234375	0.9765625	0.00290561871851864
0.03125	0.96875	0.00332961145529013
0.03125	0.9765625	0.0036893877420227
0.03125	0.984375	0.004087294706115
0.0234375	0.9765625	0.00290561871851864
0.03125	0.9765625	0.0036893877420227
0.03125	0.984375	0.004087294706115
0.03125	1	0.00484580206331576
0.0234375	0.9921875	0.00333322523383296
0.0234375	0.9921875	0.00333322523383296
0.015625	0.984375	0.00201550971431167
0.0234375	0.984375	0.00307275577485177
0.03125	0.984375	0.004087294706115
0.0234375	0.9921875	0.00333322523383296
0.0234375	0.984375	0.00307275577485177
0.046875	0.96875	0.00501291451759016
0.046875	0.953125	0.00438083703955213
0.0546875	0.9609375	0.00550355081319218
0.0625	0.96875	0.0067815661430344
0.046875	0.96875	0.00501291451759016
0.0546875	0.9609375	0.00550355081319218
0.046875	0.96875	0.00501291451759016
0.03125	0.96875	0.00332961145529013
0.0390625	0.9609375	0.00395513148221423
0.046875	0.953125	0.00438083703955213
0.046875	0.96875	0.00501291451759016
0.0390625	0.9609375	0.00395513148221423
0.0625	0.953125	0.00576458166699004
0.046875	0.953125	0.00438083703955213
0.0546875	0.9453125	0.00481078422754334
0.0625	0.9375	0.00489211061942557
0.0625	0.953125	0.00576458166699004
0.0546875	0.9453125	0.00481078422754334
0.0625	0.953125	0.00576458166699004
0.0625	0.96875	0.0067815661430344
0.0546875	0.9609375	0.00550355081319218
0.046875	0.953125	0.00438083703955213
0.0625	0.953125	0.00576458166699004
0.0546875	0.9609375	0.00550355081319218
0.0546875	0.9765625	0.00652367197653511
0.0625	0.984375	0.00803533202380268
0.0546875	0.984375	0.00702541125268637
0.046875	0.984375	0.0060482783062177
0.0546875	0.9765625	0.00652367197653511
0.0546875	0.984375	0.00702541125268637
0.0546875	0.9765625	0.00652367197653511
0.0625	0.96875	0.0067815661430344
0.0625	0.9765625	0.00733678878778838
0.0625	0.984375	0.00803533202380268
0.0546875	0.9765625	0.00652367197653511
0.0625	0.9765625	0.00733678878778838
0.0546875	0.9921875	0.00774358270300245
0.0625	0.984375	0.00803533202380268
0.0625	0.9921875	0.00880173431011224
0.0625	1	0.00963816538385992
0.0546875	0.9921875	0.00774358270300245
0.0625	0.9921875	0.00880173431011224
0.0546875	0.9921875	0.00774358270300245
0.046875	0.984375	0.0060482783062177
0.0546875	0.984375	0.00702541125268637
0.0625	0.984375	0.00803533202380268
0.0546875	0.9921875	0.00774358270300245
0.0546875	0.984375	0.00702541125268637
0.046875	0.96875	0.00501291451759016
0.046875	0.984375	0.0060482783062177
0.0390625	0.9765625	0.0046657261909614
0.03125	0.96875	0.00332961145529013
0.046875	0.96875	0.00501291451759016
0.0390625	0.9765625	0.0046657261909614
0.046875	0.96875	0.00501291451759016
0.0625	0.96875	0.0067815661430344
0.0546875	0.9765625	0.00652367197653511
0.046875	0.984375	0.0060482783062177
0.046875	0.96875	0.00501291451759016
0.0546875	0.9765625	0.00652367197653511
0.109375	0.921875	0.00725394656816758
0.09375	0.9375	0.00733097829866795
0.09375	0.921875	0.00602444289468899
0.09375	0.90625	0.00532341082788445
0.109375	0.921875	0.00725394656816758
0.09375	0.921875	0.00602444289468899
0.109375	0.921875	0.00725394656816758
0.125	0.9375	0.00959681503792512
0.109375	0.9375	0.00828309566013686
0.09375	0.9375	0.00733097829866795
0.109375	0.921875	0.00725394656816758
0.109375	0.9375	0.00828309566013686
0.078125	0.921875	0.0052737685420228
0.09375	0.9375	0.00733097829866795
0.078125	0.9375	0.0059706353276949
0.0625	0.9375	0.00489211061942557
0.078125	0.921875	0.0052737685420228
0.078125	0.9375	0.0059706353276949
0.078125	0.921875	0.0052737685420228
0.09375	0.90625	0.00532341082788445
0.09375	0.921875	0.00602444289468899
0.09375	0.9375	0.00733097829866795
0.078125	0.921875	0.0052737685420228
0.09375	0.921875	0.00602444289468899
0.109375	0.890625	0.0054448973447458
0.125	0.90625	0.00723616798321415
0.109375	0.90625	0.00610769709896667
0.109375	0.90625	0.00610769709896667
0.09375	0.90625	0.00532341082788445
0.1015625	0.8984375	0.00549584904970909
0.109375	0.890625	0.0054448973447458
0.109375	0.90625	0.00610769709896667
0.1015625	0.8984375	0.00549584904970909
0.125	0.890625	0.00607034126870455
0.109375	0.890625	0.0054448973447458
0.1171875	0.8828125	0.00557742370861776
0.125	0.875	0.00534820125378616
0.125	0.890625	0.00607034126870455
0.1171875	0.8828125	0.00557742370861776
0.125	0.90625	0.00723616798321415
0.109375	0.890625	0.0054448973447458
0.125	0.890625	0.00607034126870455
0.109375	0.921875	0.00725394656816758
0.125	0.90625	0.00723616798321415
0.125	0.921875	0.00802441651764853
0.125	0.9375	0.00959681503792512
0.109375	0.921875	0.00725394656816758
0.125	0.921875	0.00802441651764853
0.109375	0.921875	0.00725394656816758
0.09375	0.90625	0.00532341082788445
0.109375	0.90625	0.00610769709896667
0.125	0.90625	0.00723616798321415
0.109375	0.921875	0.00725394656816758
0.109375	0.90625	0.00610769709896667
0.109375	0.96875	0.0117128866706602
0.109375	0.953125	0.00993291034697964
0.1171875	0.9609375	0.0116992530229883
0.125	0.96875	0.0133469537679577
0.109375	0.96875	0.0117128866706602
0.1171875	0.9609375	0.0116992530229883
0.109375	0.96875	0.0117128866706602
0.09375	0.96875	0.0101231161843279
0.1015625	0.9609375	0.0103135764921504
0.109375	0.953125	0.00993291034697964
0.109375	0.96875	0.0117128866706602
0.1015625	0.9609375	0.0103135764921504
0.125	0.953125	0.0111840607997172
0.109375	0.953125	0.00993291034697964
0.1171875	0.9453125	0.00991549147325629
0.125	0.9375	0.00959681503792512
0.125	0.953125	0.0111840607997172
0.1171875	0.9453125	0.00991549147325629
0.125	0.953125	0.0111840607997172
0.125	0.96875	0.0133469537679577
0.1171875	0.9609375	0.0116992530229883
0.109375	0.953125	0.00993291034697964
0.125	0.953125	0.0111840607997172
0.1171875	0.9609375	0.0116992530229883
0.1171875	0.9765625	0.0137939225979504
0.125	0.984375	0.0157401997750661
0.1171875	0.984375	0.0147559828357532
0.109375	0.984375	0.0138362604867764
0.1171875	0.9765625	0.0137939225979504
0.1171875	0.984375	0.0147559828357532
0.1171875	0.9765625	0.0137939225979504
0.125	0.96875	0.0133469537679577
0.125	0.9765625	0.0144485679779016
0.125	0.984375	0.0157401997750661
0.1171875	0.9765625	0.0137939225979504
0.125	0.9765625	0.0144485679779016
0.1171875	0.9921875	0.0161262920904411
0.125	0.984375	0.0157401997750661
0.125	0.9921875	0.0171117870880371
0.125	0.9921875	0.0171117870880371
0.125	1	0.0189328831402965
0.12109375	0.99609375	0.0174712087108203
0.1171875	0.9921875	0.0161262920904411
0.125	0.9921875	0.0171117870880371
0.12109375	0.99609375	0.0174712087108203
0.1171875	0.9921875	0.0161262920904411
0.109375	0.984375	0.0138362604867764
0.1171875	0.984375	0.0147559828357532
0.125	0.984375	0.0157401997750661
0.1171875	0.9921875	0.0161262920904411
0.1171875	0.984375	0.0147559828357532
0.109375	0.96875	0.0117128866706602
0.109375	0.984375	0.0138362604867764
0.1015625	0.9765625	0.0119863714210178
0.09375	0.96875	0.0101231161843279
0.109375	0.96875	0.0117128866706602
0.1015625	0.9765625	0.0119863714210178
0.109375	0.96875	0.0117128866706602
0.125	0.96875	0.0133469537679577
0.1171875	0.9765625	0.0137939225979504
0.109375	0.984375	0.0138362604867764
0.109375	0.96875	0.0117128866706602
0.1171875	0.9765625	0.0137939225979504
0.078125	0.953125	0.00722946966111905
0.09375	0.9375	0.00733097829866795
0.09375	0.953125	0.00848078787267111
0.09375	0.953125	0.00848078787267111
0.09375	0.96875	0.0101231161843279
0.0859375	0.9609375	0.00863249609233286
0.078125	0.953125	0.00722946966111905
0.09375	0.953125	0.00848078787267111
0.0859375	0.9609375	0.00863249609233286
0.078125	0.953125	0.00722946966111905
0.0625	0.9375	0.00489211061942557
0.078125	0.9375	0.0059706353276949
0.09375	0.9375	0.00733097829866795
0.078125	0.953125	0.00722946966111905
0.078125	0.9375	0.0059706353276949
0.109375	0.953125	0.00993291034697964
0.09375	0.9375	0.00733097829866795
0.109375	0.9375	0.00828309566013686
0.109375	0.9375	0.00828309566013686
0.125	0.9375	0.00959681503792512
0.1171875	0.9453125	0.00991549147325629
0.109375	0.953125	0.00993291034697964
0.109375	0.9375	0.00828309566013686
0.1171875	0.9453125	0.00991549147325629
0.09375	0.953125	0.00848078787267111
0.109375	0.953125	0.00993291034697964
0.1015625	0.9609375	0.0103135764921504
0.09375	0.96875	0.0101231161843279
0.09375	0.953125	0.00848078787267111
0.1015625	0.9609375	0.0103135764921504
0.09375	0.9375	0.00733097829866795
0.109375	0.953125	0.00993291034697964
0.09375	0.953125	0.00848078787267111
0.1875	0.84375	0.00549304413940176
0.21875	0.84375	0.00637417148309192
0.203125	0.859375	0.0072412293276192
0.1875	0.875	0.00768654641745404
0.1875	0.84375	0.00549304413940176
0.203125	0.859375	0.0072412293276192
0.1875	0.84375	0.00549304413940176
0.1875	0.8125	0.00403638966401562
0.203125	0.828125	0.00534891511930834
0.21875	0.84375	0.00637417148309192
0.1875	0.84375	0.00549304413940176
0.203125	0.828125	0.00534891511930834
0.234375	0.859375	0.00803907143247257
0.21875	0.875	0.00877094724302578
0.21875	0.859375	0.00737881031752243
0.21875	0.84375	0.00637417148309192
0.234375	0.859375	0.00803907143247257
0.21875	0.859375	0.00737881031752243
0.234375	0.859375	0.00803907143247257
0.25	0.875	0.00964268391372671
0.234375	0.875	0.00911273794049607
0.21875	0.875	0.00877094724302578
0.234375	0.859375	0.00803907143247257
0.234375	0.875	0.00911273794049607
0.203125	0.859375	0.0072412293276192
0.21875	0.875	0.00877094724302578
0.203125	0.875	0.00813773876087089
0.1875	0.875	0.00768654641745404
0.203125	0.859375	0.0072412293276192
0.203125	0.875	0.00813773876087089
0.203125	0.859375	0.0072412293276192
0.21875	0.84375	0.00637417148309192
0.21875	0.859375	0.00737881031752243
0.21875	0.875	0.00877094724302578
0.203125	0.859375	0.0072412293276192
0.21875	0.859375	0.00737881031752243
0.171875	0.859375	0.00630529439191569
0.15625	0.875	0.00664507596371197
0.15625	0.859375	0.00554048657223331
0.15625	0.84375	0.00475149649520469
0.171875	0.859375	0.00630529439191569
0.15625	0.859375	0.00554048657223331
0.171875	0.859375	0.00630529439191569
0.1875	0.875	0.00768654641745404
0.171875	0.875	0.00706260301111243
0.15625	0.875	0.00664507596371197
0.171875	0.859375	0.00630529439191569
0.171875	0.875	0.00706260301111243
0.140625	0.859375	0.00528461305901988
0.15625	0.875	0.00664507596371197
0.140625	0.875	0.00583189503141239
0.125	0.875	0.00534820125378616
0.140625	0.859375	0.00528461305901988
0.140625	0.875	0.00583189503141239
0.140625	0.859375	0.00528461305901988
0.15625	0.84375	0.00475149649520469
0.15625	0.859375	0.00554048657223331
0.15625	0.875	0.00664507596371197
0.140625	0.859375	0.00528461305901988
0.15625	0.859375	0.00554048657223331
0.1875	0.84375	0.00549304413940176
0.15625	0.84375	0.00475149649520469
0.171875	0.828125	0.00466336131435791
0.1875	0.8125	0.00403638966401562
0.1875	0.84375	0.00549304413940176
0.171875	0.828125	0.00466336131435791
0.1875	0.84375	0.00549304413940176
0.1875	0.875	0.00768654641745404
0.171875	0.859375	0.00630529439191569
0.15625	0.84375	0.00475149649520469
0.1875	0.84375	0.00549304413940176
0.171875	0.859375	0.00630529439191569
0.21875	0.8125	0.00473924168880799
0.21875	0.78125	0.00346654400762577
0.234375	0.796875	0.0045199304635565
0.234375	0.796875	0.0045199304635565
0.25	0.8125	0.00525170354622018
0.234375	0.8125	0.00488802368841044
0.21875	0.8125	0.00473924168880799
0.234375	0.796875	0.0045199304635565
0.234375	0.8125	0.00488802368841044
0.21875	0.8125	0.00473924168880799
0.1875	0.8125	0.00403638966401562
0.203125	0.796875	0.00410676735352974
0.21875	0.78125	0.00346654400762577
0.21875	0.8125	0.00473924168880799
0.203125	0.796875	0.00410676735352974
0.21875	0.78125	0.00346654400762577
0.25	0.75	0.00290388620935943
0.25	0.78125	0.00373770614782564
0.234375	0.796875	0.0045199304635565
0.25	0.78125	0.00373770614782564
0.25	0.796875	0.00437342597723768
0.25	0.8125	0.00525170354622018
0.234375	0.796875	0.0045199304635565
0.25	0.796875	0.00437342597723768
0.21875	0.78125	0.00346654400762577
0.25	0.78125	0.00373770614782564
0.234375	0.796875	0.0045199304635565
0.234375	0.828125	0.00576528147246518
0.25	0.84375	0.00703691752348501
0.234375	0.84375	0.00656901432307263
0.21875	0.84375	0.00637417148309192
0.234375	0.828125	0.00576528147246518
0.234375	0.84375	0.00656901432307263
0.234375	0.828125	0.00576528147246518
0.25	0.8125	0.00525170354622018
0.25	0.828125	0.00593102799842153
0.25	0.84375	0.00703691752348501
0.234375	0.828125	0.00576528147246518
0.25	0.828125	0.00593102799842153
0.25	0.84375	0.00703691752348501
0.25	0.875	0.00964268391372671
0.234375	0.859375	0.00803907143247257
0.234375	0.859375	0.00803907143247257
0.21875	0.84375	0.00637417148309192
0.234375	0.84375	0.00656901432307263
0.25	0.84375	0.00703691752348501
0.234375	0.859375	0.00803907143247257
0.234375	0.84375	0.00656901432307263
0.203125	0.828125	0.00534891511930834
0.21875	0.8125	0.00473924168880799
0.21875	0.828125	0.00532988154904161
0.21875	0.84375	0.00637417148309192
0.203125	0.828125	0.00534891511930834
0.21875	0.828125	0.00532988154904161
0.1875	0.8125	0.00403638966401562
0.21875	0.8125	0.00473924168880799
0.203125	0.828125	0.00534891511930834
0.234375	0.828125	0.00576528147246518
0.21875	0.8125	0.00473924168880799
0.234375	0.8125	0.00488802368841044
0.25	0.8125	0.00525170354622018
0.234375	0.828125	0.00576528147246518
0.234375	0.8125	0.00488802368841044
0.234375	0.828125	0.00576528147246518
0.21875	0.84375	0.00637417148309192
0.21875	0.828125	0.00532988154904161
0.21875	0.8125	0.00473924168880799
0.234375	0.828125	0.00576528147246518
0.21875	0.828125	0.00532988154904161
0.21875	0.921875	0.0138302415220911
0.234375	0.921875	0.0146729914193537
0.2265625	0.9296875	0.0156158242034447
0.21875	0.9375	0.0161356448541167
0.21875	0.921875	0.0138302415220911
0.2265625	0.9296875	0.0156158242034447
0.21875	0.921875	0.0138302415220911
0.21875	0.90625	0.0119103503091686
0.2265625	0.9140625	0.0135052231146794
0.234375	0.921875	0.0146729914193537
0.21875	0.921875	0.0138302415220911
0.2265625	0.9140625	0.0135052231146794
0.234375	0.9375	0.0170835639057276
0.234375	0.921875	0.0146729914193537
0.2421875	0.9296875	0.0165026211226719
0.25	0.9375	0.0180204415805415
0.234375	0.9375	0.0170835639057276
0.2421875	0.9296875	0.0165026211226719
0.234375	0.9375	0.0170835639057276
0.21875	0.9375	0.0161356448541167
0.2265625	0.9296875	0.0156158242034447
0.234375	0.921875	0.0146729914193537
0.234375	0.9375	0.0170835639057276
0.2265625	0.9296875	0.0156158242034447
0.203125	0.9375	0.0151025574839508
0.203125	0.921875	0.0129751982734835
0.2109375	0.9296875	0.0146925790826407
0.21875	0.9375	0.0161356448541167
0.203125	0.9375	0.0151025574839508
0.2109375	0.9296875	0.0146925790826407
0.203125	0.9375	0.0151025574839508
0.1875	0.9375	0.0140888945703189
0.1953125	0.9296875	0.0137275207072299
0.203125	0.921875	0.0129751982734835
0.203125	0.9375	0.0151025574839508
0.1953125	0.9296875	0.0137275207072299
0.21875	0.921875	0.0138302415220911
0.203125	0.921875	0.0129751982734835
0.2109375	0.9140625	0.0127040983901809
0.21875	0.90625	0.0119103503091686
0.21875	0.921875	0.0138302415220911
0.2109375	0.9140625	0.0127040983901809
0.21875	0.921875	0.0138302415220911
0.21875	0.9375	0.0161356448541167
0.2109375	0.9296875	0.0146925790826407
0.203125	0.921875	0.0129751982734835
0.21875	0.921875	0.0138302415220911
0.2109375	0.9296875	0.0146925790826407
0.234375	0.90625	0.0126256696974508
0.234375	0.890625	0.0108102213246936
0.2421875	0.8984375	0.0122482811293768
0.25	0.90625	0.013341435788053
0.234375	0.90625	0.0126256696974508
0.2421875	0.8984375	0.0122482811293768
0.234375	0.90625	0.0126256696974508
0.21875	0.90625	0.0119103503091686
0.2265625	0.8984375	0.0116045074852348
0.234375	0.890625	0.0108102213246936
0.234375	0.90625	0.0126256696974508
0.2265625	0.8984375	0.0116045074852348
0.25	0.890625	0.0113627823619744
0.234375	0.890625	0.0108102213246936
0.2421875	0.8828125	0.0104755569926342
0.25	0.875	0.00964268391372671
0.25	0.890625	0.0113627823619744
0.2421875	0.8828125	0.0104755569926342
0.25	0.890625	0.0113627823619744
0.25	0.90625	0.013341435788053
0.2421875	0.8984375	0.0122482811293768
0.234375	0.890625	0.0108102213246936
0.25	0.890625	0.0113627823619744
0.2421875	0.8984375	0.0122482811293768
0.25	0.921875	0.0154766638714638
0.234375	0.921875	0.0146729914193537
0.2421875	0.9140625	0.0143053753004578
0.25	0.90625	0.013341435788053
0.25	0.921875	0.0154766638714638
0.2421875	0.9140625	0.0143053753004578
0.25	0.921875	0.0154766638714638
0.25	0.9375	0.0180204415805415
0.2421875	0.9296875	0.0165026211226719
0.234375	0.921875	0.0146729914193537
0.25	0.921875	0.0154766638714638
0.2421875	0.9296875	0.0165026211226719
0.234375	0.90625	0.0126256696974508
0.234375	0.921875	0.0146729914193537
0.2265625	0.9140625	0.0135052231146794
0.21875	0.90625	0.0119103503091686
0.234375	0.90625	0.0126256696974508
0.2265625	0.9140625	0.0135052231146794
0.234375	0.90625	0.0126256696974508
0.25	0.90625	0.013341435788053
0.2421875	0.9140625	0.0143053753004578
0.234375	0.921875	0.0146729914193537
0.234375	0.90625	0.0126256696974508
0.2421875	0.9140625	0.0143053753004578
0.2421875	0.9609375	0.0221924285292889
0.234375	0.96875	0.0232000744365771
0.234375	0.9609375	0.0213401091763119
0.234375	0.953125	0.0199589685626415
0.2421875	0.9609375	0.0221924285292889
0.234375	0.9609375	0.0213401091763119
0.25	0.96875	0.0244180112837578
0.234375	0.96875	0.0232000744365771
0.2421875	0.9609375	0.0221924285292889
0.2265625	0.9609375	0.0209276344015531
0.234375	0.96875	0.0232000744365771
0.2265625	0.96875	0.0224934245127652
0.21875	0.96875	0.0219606665155647
0.2265625	0.9609375	0.0209276344015531
0.2265625	0.96875	0.0224934245127652
0.2265625	0.9609375	0.0209276344015531
0.234375	0.953125	0.0199589685626415
0.234375	0.9609375	0.0213401091763119
0.234375	0.96875	0.0232000744365771
0.2265625	0.9609375	0.0209276344015531
0.234375	0.9609375	0.0213401091763119
0.2421875	0.9453125	0.0191880267288998
0.25	0.953125	0.0210782154117257
0.2421875	0.953125	0.0203975323524677
0.234375	0.953125	0.0199589685626415
0.2421875	0.9453125	0.0191880267288998
0.2421875	0.953125	0.0203975323524677
0.2421875	0.9453125	0.0191880267288998
0.25	0.9375	0.0180204415805415
0.25	0.9453125	0.019421984096963
0.25	0.953125	0.0210782154117257
0.2421875	0.9453125	0.0191880267288998
0.25	0.9453125	0.019421984096963
0.2421875	0.9609375	0.0221924285292889
0.25	0.953125	0.0210782154117257
0.25	0.9609375	0.0224935804099277
0.25	0.96875	0.0244180112837578
0.2421875	0.9609375	0.0221924285292889
0.25	0.9609375	0.0224935804099277
0.2421875	0.9609375	0.0221924285292889
0.234375	0.953125	0.0199589685626415
0.2421875	0.953125	0.0203975323524677
0.25	0.953125	0.0210782154117257
0.2421875	0.9609375	0.0221924285292889
0.2421875	0.953125	0.0203975323524677
0.2421875	0.9765625	0.0260477563568465
0.25	0.984375	0.0288103977170948
0.2421875	0.984375	0.0279911915288493
0.234375	0.984375	0.0272891007026776
0.2421875	0.9765625	0.0260477563568465
0.2421875	0.984375	0.0279911915288493
0.2421875	0.9765625	0.0260477563568465
0.25	0.96875	0.0244180112837578
0.25	0.9765625	0.026415375037851
0.25	0.984375	0.0288103977170948
0.2421875	0.9765625	0.0260477563568465
0.25	0.9765625	0.026415375037851
0.2421875	0.9921875	0.0306830718571321
0.25	0.984375	0.0288103977170948
0.25	0.9921875	0.031429804010818
0.25	0.9921875	0.031429804010818
0.25	1	0.0348037123285601
0.24609375	0.99609375	0.0327191685927568
0.2421875	0.9921875	0.0306830718571321
0.25	0.9921875	0.031429804010818
0.24609375	0.99609375	0.0327191685927568
0.2421875	0.9921875	0.0306830718571321
0.234375	0.984375	0.0272891007026776
0.2421875	0.984375	0.0279911915288493
0.25	0.984375	0.0288103977170948
0.2421875	0.9921875	0.0306830718571321
0.2421875	0.984375	0.0279911915288493
0.234375	0.96875	0.0232000744365771
0.234375	0.984375	0.0272891007026776
0.2265625	0.9765625	0.0247583425282467
0.2265625	0.9765625	0.0247583425282467
0.21875	0.96875	0.0219606665155647
0.2265625	0.96875	0.0224934245127652
0.234375	0.96875	0.0232000744365771
0.2265625	0.9765625	0.0247583425282467
0.2265625	0.96875	0.0224934245127652
0.234375	0.96875	0.0232000744365771
0.25	0.96875	0.0244180112837578
0.2421875	0.9765625	0.0260477563568465
0.234375	0.984375	0.0272891007026776
0.234375	0.96875	0.0232000744365771
0.2421875	0.9765625	0.0260477563568465
0.2109375	0.9453125	0.0170691981200424
0.21875	0.953125	0.018884217932364
0.2109375	0.953125	0.0181898603690427
0.203125	0.953125	0.0176252883494759
0.2109375	0.9453125	0.0170691981200424
0.2109375	0.953125	0.0181898603690427
0.2109375	0.9453125	0.0170691981200424
0.21875	0.9375	0.0161356448541167
0.21875	0.9453125	0.0174073008343811
0.21875	0.953125	0.018884217932364
0.2109375	0.9453125	0.0170691981200424
0.21875	0.9453125	0.0174073008343811
0.2109375	0.9609375	0.0198263030046519
0.21875	0.953125	0.018884217932364
0.21875	0.9609375	0.0201661560939956
0.21875	0.96875	0.0219606665155647
0.2109375	0.9609375	0.0198263030046519
0.21875	0.9609375	0.0201661560939956
0.2109375	0.9609375	0.0198263030046519
0.203125	0.953125	0.0176252883494759
0.2109375	0.953125	0.0181898603690427
0.21875	0.953125	0.018884217932364
0.2109375	0.9609375	0.0198263030046519
0.2109375	0.953125	0.0181898603690427
0.203125	0.9375	0.0151025574839508
0.203125	0.953125	0.0176252883494759
0.1953125	0.9453125	0.0160595258272846
0.1875	0.9375	0.0140888945703189
0.203125	0.9375	0.0151025574839508
0.1953125	0.9453125	0.0160595258272846
0.203125	0.9375	0.0151025574839508
0.21875	0.9375	0.0161356448541167
0.2109375	0.9453125	0.0170691981200424
0.203125	0.953125	0.0176252883494759
0.203125	0.9375	0.0151025574839508
0.2109375	0.9453125	0.0170691981200424
0.234375	0.9375	0.0170835639057276
0.234375	0.953125	0.0199589685626415
0.2265625	0.9453125	0.0181733471444906
0.21875	0.9375	0.0161356448541167
0.234375	0.9375	0.0170835639057276
0.2265625	0.9453125	0.0181733471444906
0.234375	0.9375	0.0170835639057276
0.25	0.9375	0.0180204415805415
0.2421875	0.9453125	0.0191880267288998
0.234375	0.953125	0.0199589685626415
0.234375	0.9375	0.0170835639057276
0.2421875	0.9453125	0.0191880267288998
0.2265625	0.9609375	0.0209276344015531
0.21875	0.953125	0.018884217932364
0.2265625	0.953125	0.0192845433849331
0.234375	0.953125	0.0199589685626415
0.2265625	0.9609375	0.0209276344015531
0.2265625	0.953125	0.0192845433849331
0.2265625	0.9609375	0.0209276344015531
0.21875	0.96875	0.0219606665155647
0.21875	0.9609375	0.0201661560939956
0.21875	0.953125	0.018884217932364
0.2265625	0.9609375	0.0209276344015531
0.21875	0.9609375	0.0201661560939956
0.2265625	0.9453125	0.0181733471444906
0.21875	0.953125	0.018884217932364
0.21875	0.9453125	0.0174073008343811
0.21875	0.9375	0.0161356448541167
0.2265625	0.9453125	0.0181733471444906
0.21875	0.9453125	0.0174073008343811
0.2265625	0.9453125	0.0181733471444906
0.234375	0.953125	0.0199589685626415
0.2265625	0.953125	0.0192845433849331
0.21875	0.953125	0.018884217932364
0.2265625	0.9453125	0.0181733471444906
0.2265625	0.953125	0.0192845433849331
0.171875	0.90625	0.00942431569342255
0.171875	0.890625	0.00832849128954277
0.1796875	0.8984375	0.0093785658929127
0.1875	0.90625	0.0103945493855436
0.171875	0.90625	0.00942431569342255
0.1796875	0.8984375	0.0093785658929127
0.171875	0.90625	0.00942431569342255
0.15625	0.90625	0.00881345836699639
0.1640625	0.8984375	0.00874264463504646
0.171875	0.890625	0.00832849128954277
0.171875	0.90625	0.00942431569342255
0.1640625	0.8984375	0.00874264463504646
0.1875	0.890625	0.00888383664006725
0.171875	0.890625	0.00832849128954277
0.1796875	0.8828125	0.00822440193376599
0.1875	0.875	0.00768654641745404
0.1875	0.890625	0.00888383664006725
0.1796875	0.8828125	0.00822440193376599
0.1875	0.890625	0.00888383664006725
0.1875	0.90625	0.0103945493855436
0.1796875	0.8984375	0.0093785658929127
0.171875	0.890625	0.00832849128954277
0.1875	0.890625	0.00888383664006725
0.1796875	0.8984375	0.0093785658929127
0.1875	0.921875	0.0120429874212954
0.171875	0.921875	0.0111810407875864
0.1796875	0.9140625	0.0109287951316945
0.1875	0.90625	0.0103945493855436
0.1875	0.921875	0.0120429874212954
0.1796875	0.9140625	0.0109287951316945
0.1875	0.921875	0.0120429874212954
0.1875	0.9375	0.0140888945703189
0.1796875	0.9296875	0.0127879011682977
0.171875	0.921875	0.0111810407875864
0.1875	0.921875	0.0120429874212954
0.1796875	0.9296875	0.0127879011682977
0.171875	0.921875	0.0111810407875864
0.15625	0.90625	0.00881345836699639
0.171875	0.90625	0.00942431569342255
0.171875	0.90625	0.00942431569342255
0.1875	0.90625	0.0103945493855436
0.1796875	0.9140625	0.0109287951316945
0.171875	0.921875	0.0111810407875864
0.171875	0.90625	0.00942431569342255
0.1796875	0.9140625	0.0109287951316945
0.140625	0.890625	0.00700393826160529
0.15625	0.875	0.00664507596371197
0.15625	0.890625	0.00746505630866498
0.15625	0.90625	0.00881345836699639
0.140625	0.890625	0.00700393826160529
0.15625	0.890625	0.00746505630866498
0.140625	0.890625	0.00700393826160529
0.125	0.875	0.00534820125378616
0.140625	0.875	0.00583189503141239
0.15625	0.875	0.00664507596371197
0.140625	0.890625	0.00700393826160529
0.140625	0.875	0.00583189503141239
0.171875	0.875	0.00706260301111243
0.171875	0.890625	0.00832849128954277
0.1640625	0.8828125	0.00747647859517988
0.15625	0.875	0.00664507596371197
0.171875	0.875	0.00706260301111243
0.1640625	0.8828125	0.00747647859517988
0.171875	0.875	0.00706260301111243
0.1875	0.875	0.00768654641745404
0.1796875	0.8828125	0.00822440193376599
0.171875	0.890625	0.00832849128954277
0.171875	0.875	0.00706260301111243
0.1796875	0.8828125	0.00822440193376599
0.15625	0.890625	0.00746505630866498
0.171875	0.890625	0.00832849128954277
0.1640625	0.8984375	0.00874264463504646
0.15625	0.90625	0.00881345836699639
0.15625	0.890625	0.00746505630866498
0.1640625	0.8984375	0.00874264463504646
0.15625	0.890625	0.00746505630866498
0.15625	0.875	0.00664507596371197
0.1640625	0.8828125	0.00747647859517988
0.171875	0.890625	0.00832849128954277
0.15625	0.890625	0.00746505630866498
0.1640625	0.8828125	0.00747647859517988
0.21875	0.890625	0.0101767813100392
0.203125	0.890625	0.00957407429929797
0.2109375	0.8828125	0.00938209303431884
0.21875	0.875	0.00877094724302578
0.21875	0.890625	0.0101767813100392
0.2109375	0.8828125	0.00938209303431884
0.21875	0.890625	0.0101767813100392
0.21875	0.90625	0.0119103503091686
0.2109375	0.8984375	0.0108806136533533
0.203125	0.890625	0.00957407429929797
0.21875	0.890625	0.0101767813100392
0.2109375	0.8984375	0.0108806136533533
0.203125	0.875	0.00813773876087089
0.203125	0.890625	0.00957407429929797
0.1953125	0.8828125	0.00872651220330374
0.1875	0.875	0.00768654641745404
0.203125	0.875	0.00813773876087089
0.1953125	0.8828125	0.00872651220330374
0.203125	0.875	0.00813773876087089
0.21875	0.875	0.00877094724302578
0.2109375	0.8828125	0.00938209303431884
0.203125	0.890625	0.00957407429929797
0.203125	0.875	0.00813773876087089
0.2109375	0.8828125	0.00938209303431884
0.234375	0.875	0.00911273794049607
0.234375	0.890625	0.0108102213246936
0.2265625	0.8828125	0.0099019057698386
0.21875	0.875	0.00877094724302578
0.234375	0.875	0.00911273794049607
0.2265625	0.8828125	0.0099019057698386
0.234375	0.875	0.00911273794049607
0.25	0.875	0.00964268391372671
0.2421875	0.8828125	0.0104755569926342
0.234375	0.890625	0.0108102213246936
0.234375	0.875	0.00911273794049607
0.2421875	0.8828125	0.0104755569926342
0.21875	0.890625	0.0101767813100392
0.234375	0.890625	0.0108102213246936
0.2265625	0.8984375	0.0116045074852348
0.21875	0.90625	0.0119103503091686
0.21875	0.890625	0.0101767813100392
0.2265625	0.8984375	0.0116045074852348
0.21875	0.890625	0.0101767813100392
0.21875	0.875	0.00877094724302578
0.2265625	0.8828125	0.0099019057698386
0.234375	0.890625	0.0108102213246936
0.21875	0.890625	0.0101767813100392
0.2265625	0.8828125	0.0099019057698386
0.203125	0.90625	0.0111484409897869
0.203125	0.921875	0.0129751982734835
0.1953125	0.9140625	0.0118449580875936
0.1875	0.90625	0.0103945493855436
0.203125	0.90625	0.0111484409897869
0.1953125	0.9140625	0.0118449580875936
0.203125	0.90625	0.0111484409897869
0.21875	0.90625	0.0119103503091686
0.2109375	0.9140625	0.0127040983901809
0.203125	0.921875	0.0129751982734835
0.203125	0.90625	0.0111484409897869
0.2109375	0.9140625	0.0127040983901809
0.1875	0.921875	0.0120429874212954
0.203125	0.921875	0.0129751982734835
0.1953125	0.9296875	0.0137275207072299
0.1875	0.9375	0.0140888945703189
0.1875	0.921875	0.0120429874212954
0.1953125	0.9296875	0.0137275207072299
0.1875	0.921875	0.0120429874212954
0.1875	0.90625	0.0103945493855436
0.1953125	0.9140625	0.0118449580875936
0.203125	0.921875	0.0129751982734835
0.1875	0.921875	0.0120429874212954
0.1953125	0.9140625	0.0118449580875936
0.1875	0.890625	0.00888383664006725
0.203125	0.890625	0.00957407429929797
0.1953125	0.8984375	0.0101819502824126
0.1875	0.90625	0.0103945493855436
0.1875	0.890625	0.00888383664006725
0.1953125	0.8984375	0.0101819502824126
0.1875	0.890625	0.00888383664006725
0.1875	0.875	0.00768654641745404
0.1953125	0.8828125	0.00872651220330374
0.203125	0.890625	0.00957407429929797
0.1875	0.890625	0.00888383664006725
0.1953125	0.8828125	0.00872651220330374
0.203125	0.90625	0.0111484409897869
0.203125	0.890625	0.00957407429929797
0.2109375	0.8984375	0.0108806136533533
0.21875	0.90625	0.0119103503091686
0.203125	0.90625	0.0111484409897869
0.2109375	0.8984375	0.0108806136533533
0.203125	0.90625	0.0111484409897869
0.1875	0.90625	0.0103945493855436
0.1953125	0.8984375	0.0101819502824126
0.203125	0.890625	0.00957407429929797
0.203125	0.90625	0.0111484409897869
0.1953125	0.8984375	0.0101819502824126
0.375	0.6875	0.00183435996033443
0.4375	0.6875	0.00192804722524589
0.40625	0.71875	0.0033019984273671
0.375	0.75	0.00377386976331657
0.375	0.6875	0.00183435996033443
0.40625	0.71875	0.0033019984273671
0.375	0.6875	0.00183435996033443
0.375	0.625	0.000847772822787207
0.40625	0.65625	0.00179222154074058
0.4375	0.6875	0.00192804722524589
0.375	0.6875	0.00183435996033443
0.40625	0.65625	0.00179222154074058
0.4375	0.75	0.00396850176340699
0.4375	0.6875	0.00192804722524589
0.46875	0.71875	0.00340546530230435
0.46875	0.71875	0.00340546530230435
0.5	0.75	0.00405898081037265
0.46875	0.75	0.00389897935960933
0.4375	0.75	0.00396850176340699
0.46875	0.71875	0.00340546530230435
0.46875	0.75	0.00389897935960933
0.40625	0.71875	0.0033019984273671
0.4375	0.75	0.00396850176340699
0.40625	0.75	0.00376654742996779
0.375	0.75	0.00377386976331657
0.40625	0.71875	0.0033019984273671
0.40625	0.75	0.00376654742996779
0.4375	0.6875	0.00192804722524589
0.4375	0.75	0.00396850176340699
0.40625	0.71875	0.0033019984273671
0.3125	0.75	0.00343707106606117
0.3125	0.6875	0.00167992341935698
0.34375	0.71875	0.00304278233271094
0.34375	0.71875	0.00304278233271094
0.375	0.75	0.00377386976331657
0.34375	0.75	0.00351603026985285
0.3125	0.75	0.00343707106606117
0.34375	0.71875	0.00304278233271094
0.34375	0.75	0.00351603026985285
0.28125	0.71875	0.00272905071656236
0.3125	0.75	0.00343707106606117
0.28125	0.75	0.0030492495237991
0.25	0.75	0.00290388620935943
0.28125	0.71875	0.00272905071656236
0.28125	0.75	0.0030492495237991
0.3125	0.6875	0.00167992341935698
0.3125	0.75	0.00343707106606117
0.28125	0.71875	0.00272905071656236
0.375	0.6875	0.00183435996033443
0.3125	0.6875	0.00167992341935698
0.34375	0.65625	0.00170177093800943
0.375	0.625	0.000847772822787207
0.375	0.6875	0.00183435996033443
0.34375	0.65625	0.00170177093800943
0.375	0.6875	0.00183435996033443
0.375	0.75	0.00377386976331657
0.34375	0.71875	0.00304278233271094
0.3125	0.6875	0.00167992341935698
0.375	0.6875	0.00183435996033443
0.34375	0.71875	0.00304278233271094
0.4375	0.5625	0.000951643918908078
0.5	0.625	0.000927985842268494
0.4375	0.625	0.000764428719445768
0.375	0.625	0.000847772822787207
0.4375	0.5625	0.000951643918908078
0.4375	0.625	0.000764428719445768
0.5	0.5	7.20412626240635e-05
0.5	0.625	0.000927985842268494
0.4375	0.5625	0.000951643918908078
0.5	0.6875	0.00193000225497453
0.4375	0.6875	0.00192804722524589
0.46875	0.65625	0.00187596500003882
0.5	0.625	0.000927985842268494
0.5	0.6875	0.00193000225497453
0.46875	0.65625	0.00187596500003882
0.5	0.6875	0.00193000225497453
0.5	0.75	0.00405898081037265
0.46875	0.71875	0.00340546530230435
0.4375	0.6875	0.00192804722524589
0.5	0.6875	0.00193000225497453
0.46875	0.71875	0.00340546530230435
0.4375	0.625	0.000764428719445768
0.4375	0.6875	0.00192804722524589
0.40625	0.65625	0.00179222154074058
0.375	0.625	0.000847772822787207
0.4375	0.625	0.000764428719445768
0.40625	0.65625	0.00179222154074058
0.4375	0.625	0.000764428719445768
0.5	0.625	0.000927985842268494
0.46875	0.65625	0.00187596500003882
0.4375	0.6875	0.00192804722524589
0.4375	0.625	0.000764428719445768
0.46875	0.65625	0.00187596500003882
0.453125	0.84375	0.0100308298511728
0.453125	0.859375	0.0118705829942455
0.4453125	0.8515625	0.0110538459774737
0.4375	0.84375	0.0101183437827232
0.453125	0.84375	0.0100308298511728
0.4453125	0.8515625	0.0110538459774737
0.453125	0.84375	0.0100308298511728
0.46875	0.84375	0.0103994795121115
0.4609375	0.8515625	0.0112690878353978
0.453125	0.859375	0.0118705829942455
0.453125	0.84375	0.0100308298511728
0.4609375	0.8515625	0.0112690878353978
0.4375	0.859375	0.0114074631167297
0.453125	0.859375	0.0118705829942455
0.4453125	0.8671875	0.0127913554515345
0.4375	0.875	0.0136441386340919
0.4375	0.859375	0.0114074631167297
0.4453125	0.8671875	0.0127913554515345
0.4375	0.859375	0.0114074631167297
0.4375	0.84375	0.0101183437827232
0.4453125	0.8515625	0.0110538459774737
0.453125	0.859375	0.0118705829942455
0.4375	0.859375	0.0114074631167297
0.4453125	0.8515625	0.0110538459774737
0.453125	0.828125	0.00888172718526612
0.4375	0.84375	0.0101183437827232
0.4375	0.828125	0.00851468731281977
0.4375	0.8125	0.0075192268906339
0.453125	0.828125	0.00888172718526612
0.4375	0.828125	0.00851468731281977
0.453125	0.828125	0.00888172718526612
0.46875	0.84375	0.0103994795121115
0.453125	0.84375	0.0100308298511728
0.4375	0.84375	0.0101183437827232
0.453125	0.828125	0.00888172718526612
0.453125	0.84375	0.0100308298511728
0.484375	0.859375	0.0120337082325412
0.46875	0.875	0.0138243233951987
0.46875	0.859375	0.0116867449758017
0.46875	0.859375	0.0116867449758017
0.46875	0.84375	0.0103994795121115
0.4765625	0.8515625	0.0113608900527514
0.484375	0.859375	0.0120337082325412
0.46875	0.859375	0.0116867449758017
0.4765625	0.8515625	0.0113608900527514
0.484375	0.859375	0.0120337082325412
0.5	0.875	0.0138731670411352
0.484375	0.875	0.0134342284832022
0.46875	0.875	0.0138243233951987
0.484375	0.859375	0.0120337082325412
0.484375	0.875	0.0134342284832022
0.453125	0.859375	0.0118705829942455
0.46875	0.875	0.0138243233951987
0.453125	0.875	0.0133199731568241
0.453125	0.875	0.0133199731568241
0.4375	0.875	0.0136441386340919
0.4453125	0.8671875	0.0127913554515345
0.453125	0.859375	0.0118705829942455
0.453125	0.875	0.0133199731568241
0.4453125	0.8671875	0.0127913554515345
0.46875	0.859375	0.0116867449758017
0.453125	0.859375	0.0118705829942455
0.4609375	0.8515625	0.0112690878353978
0.46875	0.84375	0.0103994795121115
0.46875	0.859375	0.0116867449758017
0.4609375	0.8515625	0.0112690878353978
0.46875	0.875	0.0138243233951987
0.453125	0.859375	0.0118705829942455
0.46875	0.859375	0.0116867449758017
0.421875	0.859375	0.0115693322383708
0.40625	0.875	0.0133046896613589
0.40625	0.859375	0.01106134481547
0.40625	0.84375	0.00970058246736621
0.421875	0.859375	0.0115693322383708
0.40625	0.859375	0.01106134481547
0.421875	0.859375	0.0115693322383708
0.4375	0.875	0.0136441386340919
0.421875	0.875	0.0131676733792322
0.40625	0.875	0.0133046896613589
0.421875	0.859375	0.0115693322383708
0.421875	0.875	0.0131676733792322
0.390625	0.859375	0.0114529118395948
0.40625	0.875	0.0133046896613589
0.390625	0.875	0.0126382624603175
0.375	0.875	0.0127527826009131
0.390625	0.859375	0.0114529118395948
0.390625	0.875	0.0126382624603175
0.390625	0.859375	0.0114529118395948
0.40625	0.84375	0.00970058246736621
0.40625	0.859375	0.01106134481547
0.40625	0.875	0.0133046896613589
0.390625	0.859375	0.0114529118395948
0.40625	0.859375	0.01106134481547
0.421875	0.828125	0.00857629890077752
0.4375	0.84375	0.0101183437827232
0.421875	0.84375	0.00967077039996341
0.421875	0.84375	0.00967077039996341
0.40625	0.84375	0.00970058246736621
0.4140625	0.8359375	0.00917381410511631
0.421875	0.828125	0.00857629890077752
0.421875	0.84375	0.00967077039996341
0.4140625	0.8359375	0.00917381410511631
0.4375	0.828125	0.00851468731281977
0.421875	0.828125	0.00857629890077752
0.4296875	0.8203125	0.0081493470539537
0.4375	0.8125	0.0075192268906339
0.4375	0.828125	0.00851468731281977
0.4296875	0.8203125	0.0081493470539537
0.4375	0.84375	0.0101183437827232
0.421875	0.828125	0.00857629890077752
0.4375	0.828125	0.00851468731281977
0.421875	0.859375	0.0115693322383708
0.4375	0.84375	0.0101183437827232
0.4375	0.859375	0.0114074631167297
0.4375	0.875	0.0136441386340919
0.421875	0.859375	0.0115693322383708
0.4375	0.859375	0.0114074631167297
0.421875	0.859375	0.0115693322383708
0.40625	0.84375	0.00970058246736621
0.421875	0.84375	0.00967077039996341
0.4375	0.84375	0.0101183437827232
0.421875	0.859375	0.0115693322383708
0.421875	0.84375	0.00967077039996341
0.484375	0.796875	0.00669912407534052
0.46875	0.8125	0.00753684710068477
0.46875	0.796875	0.00627360121147647
0.46875	0.78125	0.00548851571251538
0.484375	0.796875	0.00669912407534052
0.46875	0.796875	0.00627360121147647
0.5	0.8125	0.00732473240451353
0.46875	0.8125	0.00753684710068477
0.484375	0.796875	0.00669912407534052
0.453125	0.8125	0.00738116787725385
0.453125	0.796875	0.00649943277797145
0.4609375	0.8046875	0.00702149794912891
0.46875	0.8125	0.00753684710068477
0.453125	0.8125	0.00738116787725385
0.4609375	0.8046875	0.00702149794912891
0.453125	0.8125	0.00738116787725385
0.4375	0.8125	0.0075192268906339
0.4453125	0.8046875	0.00702364498232597
0.453125	0.796875	0.00649943277797145
0.453125	0.8125	0.00738116787725385
0.4453125	0.8046875	0.00702364498232597
0.453125	0.796875	0.00649943277797145
0.46875	0.78125	0.00548851571251538
0.46875	0.796875	0.00627360121147647
0.46875	0.796875	0.00627360121147647
0.46875	0.8125	0.00753684710068477
0.4609375	0.8046875	0.00702149794912891
0.453125	0.796875	0.00649943277797145
0.46875	0.796875	0.00627360121147647
0.4609375	0.8046875	0.00702149794912891
0.5	0.78125	0.00546788981116069
0.46875	0.78125	0.00548851571251538
0.484375	0.765625	0.00512311396002596
0.5	0.75	0.00405898081037265
0.5	0.78125	0.00546788981116069
0.484375	0.765625	0.00512311396002596
0.5	0.78125	0.00546788981116069
0.5	0.8125	0.00732473240451353
0.484375	0.796875	0.00669912407534052
0.46875	0.78125	0.00548851571251538
0.5	0.78125	0.00546788981116069
0.484375	0.796875	0.00669912407534052
0.484375	0.828125	0.00917577237819483
0.5	0.84375	0.0104653487833452
0.484375	0.84375	0.01023878675507
0.46875	0.84375	0.0103994795121115
0.484375	0.828125	0.00917577237819483
0.484375	0.84375	0.01023878675507
0.5	0.8125	0.00732473240451353
0.5	0.84375	0.0104653487833452
0.484375	0.828125	0.00917577237819483
0.5	0.859375	0.0117922721851825
0.484375	0.859375	0.0120337082325412
0.4921875	0.8515625	0.0114285984259021
0.5	0.84375	0.0104653487833452
0.5	0.859375	0.0117922721851825
0.4921875	0.8515625	0.0114285984259021
0.5	0.875	0.0138731670411352
0.484375	0.859375	0.0120337082325412
0.5	0.859375	0.0117922721851825
0.484375	0.84375	0.01023878675507
0.484375	0.859375	0.0120337082325412
0.4765625	0.8515625	0.0113608900527514
0.46875	0.84375	0.0103994795121115
0.484375	0.84375	0.01023878675507
0.4765625	0.8515625	0.0113608900527514
0.484375	0.84375	0.01023878675507
0.5	0.84375	0.0104653487833452
0.4921875	0.8515625	0.0114285984259021
0.484375	0.859375	0.0120337082325412
0.484375	0.84375	0.01023878675507
0.4921875	0.8515625	0.0114285984259021
0.453125	0.828125	0.00888172718526612
0.46875	0.8125	0.00753684710068477
0.46875	0.828125	0.00868505045637444
0.46875	0.84375	0.0103994795121115
0.453125	0.828125	0.00888172718526612
0.46875	0.828125	0.00868505045637444
0.453125	0.828125	0.00888172718526612
0.4375	0.8125	0.0075192268906339
0.453125	0.8125	0.00738116787725385
0.46875	0.8125	0.00753684710068477
0.453125	0.828125	0.00888172718526612
0.453125	0.8125	0.00738116787725385
0.46875	0.8125	0.00753684710068477
0.5	0.8125	0.00732473240451353
0.484375	0.828125	0.00917577237819483
0.484375	0.828125	0.00917577237819483
0.46875	0.84375	0.0103994795121115
0.46875	0.828125	0.00868505045637444
0.46875	0.8125	0.00753684710068477
0.484375	0.828125	0.00917577237819483
0.46875	0.828125	0.00868505045637444
0.484375	0.921875	0.0217174179724897
0.46875	0.9375	0.0253012583340918
0.46875	0.921875	0.0210475060752601
0.46875	0.90625	0.0186062590548304
0.484375	0.921875	0.0217174179724897
0.46875	0.921875	0.0210475060752601
0.484375	0.9375	0.0251816776881692
0.484375	0.921875	0.0217174179724897
0.4921875	0.9296875	0.0237553447183517
0.4921875	0.9296875	0.0237553447183517
0.5	0.9375	0.0254689450863937
0.4921875	0.9375	0.0252084524532248
0.484375	0.9375	0.0251816776881692
0.4921875	0.9296875	0.0237553447183517
0.4921875	0.9375	0.0252084524532248
0.46875	0.9375	0.0253012583340918
0.484375	0.921875	0.0217174179724897
0.484375	0.9375	0.0251816776881692
0.453125	0.921875	0.0215578722916527
0.46875	0.9375	0.0253012583340918
0.453125	0.9375	0.0247939701371612
0.4375	0.9375	0.0249025990960203
0.453125	0.921875	0.0215578722916527
0.453125	0.9375	0.0247939701371612
0.453125	0.921875	0.0215578722916527
0.46875	0.90625	0.0186062590548304
0.46875	0.921875	0.0210475060752601
0.46875	0.9375	0.0253012583340918
0.453125	0.921875	0.0215578722916527
0.46875	0.921875	0.0210475060752601
0.484375	0.890625	0.0160317442611446
0.5	0.90625	0.0185951546225408
0.484375	0.90625	0.0180687191879872
0.46875	0.90625	0.0186062590548304
0.484375	0.890625	0.0160317442611446
0.484375	0.90625	0.0180687191879872
0.484375	0.890625	0.0160317442611446
0.5	0.875	0.0138731670411352
0.5	0.890625	0.01554812389461
0.5	0.90625	0.0185951546225408
0.484375	0.890625	0.0160317442611446
0.5	0.890625	0.01554812389461
0.484375	0.921875	0.0217174179724897
0.5	0.90625	0.0185951546225408
0.5	0.921875	0.0213730287235143
0.5	0.921875	0.0213730287235143
0.5	0.9375	0.0254689450863937
0.4921875	0.9296875	0.0237553447183517
0.484375	0.921875	0.0217174179724897
0.5	0.921875	0.0213730287235143
0.4921875	0.9296875	0.0237553447183517
0.484375	0.921875	0.0217174179724897
0.46875	0.90625	0.0186062590548304
0.484375	0.90625	0.0180687191879872
0.5	0.90625	0.0185951546225408
0.484375	0.921875	0.0217174179724897
0.484375	0.90625	0.0180687191879872
0.4921875	0.9609375	0.0321706798040479
0.484375	0.96875	0.0347338632552819
0.484375	0.9609375	0.0319372761772639
0.484375	0.953125	0.0297870842301345
0.4921875	0.9609375	0.0321706798040479
0.484375	0.9609375	0.0319372761772639
0.4921875	0.9609375	0.0321706798040479
0.5	0.96875	0.0347751281490236
0.4921875	0.96875	0.0346147469472678
0.484375	0.96875	0.0347338632552819
0.4921875	0.9609375	0.0321706798040479
0.4921875	0.96875	0.0346147469472678
0.484375	0.96875	0.0347338632552819
0.46875	0.96875	0.0344853550513121
0.4765625	0.9609375	0.0324457110009586
0.4765625	0.9609375	0.0324457110009586
0.484375	0.953125	0.0297870842301345
0.484375	0.9609375	0.0319372761772639
0.484375	0.96875	0.0347338632552819
0.4765625	0.9609375	0.0324457110009586
0.484375	0.9609375	0.0319372761772639
0.4921875	0.953125	0.0296027443573156
0.4921875	0.9453125	0.0274536374730467
0.49609375	0.94921875	0.0287242838019515
0.5	0.953125	0.029715005847129
0.4921875	0.953125	0.0296027443573156
0.49609375	0.94921875	0.0287242838019515
0.4921875	0.953125	0.0296027443573156
0.484375	0.953125	0.0297870842301345
0.48828125	0.94921875	0.0287525550466601
0.4921875	0.9453125	0.0274536374730467
0.4921875	0.953125	0.0296027443573156
0.48828125	0.94921875	0.0287525550466601
0.5	0.9453125	0.0274076875922682
0.4921875	0.9453125	0.0274536374730467
0.49609375	0.94140625	0.0265196172183578
0.5	0.9375	0.0254689450863937
0.5	0.9453125	0.0274076875922682
0.49609375	0.94140625	0.0265196172183578
0.5	0.9453125	0.0274076875922682
0.5	0.953125	0.029715005847129
0.49609375	0.94921875	0.0287242838019515
0.4921875	0.9453125	0.0274536374730467
0.5	0.9453125	0.0274076875922682
0.49609375	0.94921875	0.0287242838019515
0.4921875	0.9609375	0.0321706798040479
0.5	0.953125	0.029715005847129
0.5	0.9609375	0.0319249595150897
0.5	0.96875	0.0347751281490236
0.4921875	0.9609375	0.0321706798040479
0.5	0.9609375	0.0319249595150897
0.4921875	0.9609375	0.0321706798040479
0.484375	0.953125	0.0297870842301345
0.4921875	0.953125	0.0296027443573156
0.5	0.953125	0.029715005847129
0.4921875	0.9609375	0.0321706798040479
0.4921875	0.953125	0.0296027443573156
0.5	0.984375	0.0409201132776569
0.484375	0.984375	0.041024722037856
0.4921875	0.9765625	0.0379819665860506
0.5	0.96875	0.0347751281490236
0.5	0.984375	0.0409201132776569
0.4921875	0.9765625	0.0379819665860506
0.5	0.984375	0.0409201132776569
0.5	1	0.0488083355631414
0.4921875	0.9921875	0.045030854153522
0.484375	0.984375	0.041024722037856
0.5	0.984375	0.0409201132776569
0.4921875	0.9921875	0.045030854153522
0.4765625	0.9765625	0.0379021652722701
0.484375	0.96875	0.0347338632552819
0.484375	0.9765625	0.0375914844757876
0.484375	0.984375	0.041024722037856
0.4765625	0.9765625	0.0379021652722701
0.484375	0.9765625	0.0375914844757876
0.46875	0.96875	0.0344853550513121
0.484375	0.96875	0.0347338632552819
0.4765625	0.9765625	0.0379021652722701
0.4921875	0.9765625	0.0379819665860506
0.484375	0.96875	0.0347338632552819
0.4921875	0.96875	0.0346147469472678
0.5	0.96875	0.0347751281490236
0.4921875	0.9765625	0.0379819665860506
0.4921875	0.96875	0.0346147469472678
0.4921875	0.9765625	0.0379819665860506
0.484375	0.984375	0.041024722037856
0.484375	0.9765625	0.0375914844757876
0.484375	0.96875	0.0347338632552819
0.4921875	0.9765625	0.0379819665860506
0.484375	0.9765625	0.0375914844757876
0.46875	0.953125	0.0294520495889029
0.453125	0.953125	0.0293186746230903
0.4609375	0.9453125	0.0278690172298694
0.46875	0.9375	0.0253012583340918
0.46875	0.953125	0.0294520495889029
0.4609375	0.9453125	0.0278690172298694
0.46875	0.953125	0.0294520495889029
0.46875	0.96875	0.0344853550513121
0.4609375	0.9609375	0.0323762127296929
0.453125	0.953125	0.0293186746230903
0.46875	0.953125	0.0294520495889029
0.4609375	0.9609375	0.0323762127296929
0.453125	0.9375	0.0247939701371612
0.453125	0.953125	0.0293186746230903
0.4453125	0.9453125	0.0276236285866549
0.4375	0.9375	0.0249025990960203
0.453125	0.9375	0.0247939701371612
0.4453125	0.9453125	0.0276236285866549
0.453125	0.9375	0.0247939701371612
0.46875	0.9375	0.0253012583340918
0.4609375	0.9453125	0.0278690172298694
0.453125	0.953125	0.0293186746230903
0.453125	0.9375	0.0247939701371612
0.4609375	0.9453125	0.0278690172298694
0.4765625	0.9453125	0.0279549560223699
0.484375	0.9375	0.0251816776881692
0.484375	0.9453125	0.0272525464978542
0.484375	0.953125	0.0297870842301345
0.4765625	0.9453125	0.0279549560223699
0.484375	0.9453125	0.0272525464978542
0.46875	0.9375	0.0253012583340918
0.484375	0.9375	0.0251816776881692
0.4765625	0.9453125	0.0279549560223699
0.4921875	0.9453125	0.0274536374730467
0.484375	0.9375	0.0251816776881692
0.4921875	0.9375	0.0252084524532248
0.4921875	0.9375	0.0252084524532248
0.5	0.9375	0.0254689450863937
0.49609375	0.94140625	0.0265196172183578
0.4921875	0.9453125	0.0274536374730467
0.4921875	0.9375	0.0252084524532248
0.49609375	0.94140625	0.0265196172183578
0.484375	0.9453125	0.0272525464978542
0.4921875	0.9453125	0.0274536374730467
0.48828125	0.94921875	0.0287525550466601
0.484375	0.953125	0.0297870842301345
0.484375	0.9453125	0.0272525464978542
0.48828125	0.94921875	0.0287525550466601
0.484375	0.9375	0.0251816776881692
0.4921875	0.9453125	0.0274536374730467
0.484375	0.9453125	0.0272525464978542
0.46875	0.953125	0.0294520495889029
0.484375	0.953125	0.0297870842301345
0.4765625	0.9609375	0.0324457110009586
0.46875	0.96875	0.0344853550513121
0.46875	0.953125	0.0294520495889029
0.4765625	0.9609375	0.0324457110009586
0.46875	0.953125	0.0294520495889029
0.46875	0.9375	0.0253012583340918
0.4765625	0.9453125	0.0279549560223699
0.484375	0.953125	0.0297870842301345
0.46875	0.953125	0.0294520495889029
0.4765625	0.9453125	0.0279549560223699
0.421875	0.890625	0.0156654720306568
0.4375	0.90625	0.0183863115177751
0.421875	0.90625	0.0177134852056835
0.421875	0.90625	0.0177134852056835
0.40625	0.90625	0.0179219610051124
0.4140625	0.8984375	0.0168264819529943
0.421875	0.890625	0.0156654720306568
0.421875	0.90625	0.0177134852056835
0.4140625	0.8984375	0.0168264819529943
0.4375	0.890625	0.0153932386772085
0.421875	0.890625	0.0156654720306568
0.4296875	0.8828125	0.0147954405778328
0.4375	0.875	0.0136441386340919
0.4375	0.890625	0.0153932386772085
0.4296875	0.8828125	0.0147954405778328
0.4375	0.90625	0.0183863115177751
0.421875	0.890625	0.0156654720306568
0.4375	0.890625	0.0153932386772085
0.4375	0.921875	0.0208556232406338
0.421875	0.921875	0.0211439999179646
0.4296875	0.9140625	0.0198261189730115
0.4375	0.90625	0.0183863115177751
0.4375	0.921875	0.0208556232406338
0.4296875	0.9140625	0.0198261189730115
0.4375	0.921875	0.0208556232406338
0.4375	0.9375	0.0249025990960203
0.4296875	0.9296875	0.0231539483189505
0.421875	0.921875	0.0211439999179646
0.4375	0.921875	0.0208556232406338
0.4296875	0.9296875	0.0231539483189505
0.421875	0.921875	0.0211439999179646
0.40625	0.90625	0.0179219610051124
0.421875	0.90625	0.0177134852056835
0.421875	0.90625	0.0177134852056835
0.4375	0.90625	0.0183863115177751
0.4296875	0.9140625	0.0198261189730115
0.421875	0.921875	0.0211439999179646
0.421875	0.90625	0.0177134852056835
0.4296875	0.9140625	0.0198261189730115
0.390625	0.890625	0.0151655934362582
0.40625	0.875	0.0133046896613589
0.40625	0.890625	0.0152600982857306
0.3984375	0.8984375	0.0167553997217138
0.40625	0.890625	0.0152600982857306
0.40625	0.8984375	0.016481248417441
0.40625	0.90625	0.0179219610051124
0.3984375	0.8984375	0.0167553997217138
0.40625	0.8984375	0.016481248417441
0.390625	0.890625	0.0151655934362582
0.40625	0.890625	0.0152600982857306
0.3984375	0.8984375	0.0167553997217138
0.390625	0.890625	0.0151655934362582
0.375	0.875	0.0127527826009131
0.390625	0.875	0.0126382624603175
0.40625	0.875	0.0133046896613589
0.390625	0.890625	0.0151655934362582
0.390625	0.875	0.0126382624603175
0.421875	0.875	0.0131676733792322
0.421875	0.890625	0.0156654720306568
0.4140625	0.8828125	0.0145612317369317
0.40625	0.875	0.0133046896613589
0.421875	0.875	0.0131676733792322
0.4140625	0.8828125	0.0145612317369317
0.421875	0.875	0.0131676733792322
0.4375	0.875	0.0136441386340919
0.4296875	0.8828125	0.0147954405778328
0.421875	0.890625	0.0156654720306568
0.421875	0.875	0.0131676733792322
0.4296875	0.8828125	0.0147954405778328
0.4140625	0.8984375	0.0168264819529943
0.40625	0.890625	0.0152600982857306
0.4140625	0.890625	0.0154034615272138
0.421875	0.890625	0.0156654720306568
0.4140625	0.8984375	0.0168264819529943
0.4140625	0.890625	0.0154034615272138
0.4140625	0.8984375	0.0168264819529943
0.40625	0.90625	0.0179219610051124
0.40625	0.8984375	0.016481248417441
0.40625	0.890625	0.0152600982857306
0.4140625	0.8984375	0.0168264819529943
0.40625	0.8984375	0.016481248417441
0.40625	0.890625	0.0152600982857306
0.40625	0.875	0.0133046896613589
0.4140625	0.8828125	0.0145612317369317
0.4140625	0.8828125	0.0145612317369317
0.421875	0.890625	0.0156654720306568
0.4140625	0.890625	0.0154034615272138
0.40625	0.890625	0.0152600982857306
0.4140625	0.8828125	0.0145612317369317
0.4140625	0.890625	0.0154034615272138
0.453125	0.890625	0.0159515851542695
0.46875	0.875	0.0138243233951987
0.46875	0.890625	0.0155345422482722
0.46875	0.90625	0.0186062590548304
0.453125	0.890625	0.0159515851542695
0.46875	0.890625	0.0155345422482722
0.453125	0.890625	0.0159515851542695
0.4375	0.875	0.0136441386340919
0.453125	0.875	0.0133199731568241
0.46875	0.875	0.0138243233951987
0.453125	0.890625	0.0159515851542695
0.453125	0.875	0.0133199731568241
0.484375	0.890625	0.0160317442611446
0.46875	0.875	0.0138243233951987
0.484375	0.875	0.0134342284832022
0.5	0.875	0.0138731670411352
0.484375	0.890625	0.0160317442611446
0.484375	0.875	0.0134342284832022
0.484375	0.890625	0.0160317442611446
0.46875	0.90625	0.0186062590548304
0.46875	0.890625	0.0155345422482722
0.46875	0.875	0.0138243233951987
0.484375	0.890625	0.0160317442611446
0.46875	0.890625	0.0155345422482722
0.453125	0.921875	0.0215578722916527
0.4375	0.90625	0.0183863115177751
0.453125	0.90625	0.0179772519894241
0.46875	0.90625	0.0186062590548304
0.453125	0.921875	0.0215578722916527
0.453125	0.90625	0.0179772519894241
0.453125	0.921875	0.0215578722916527
0.4375	0.9375	0.0249025990960203
0.4375	0.921875	0.0208556232406338
0.4375	0.90625	0.0183863115177751
0.453125	0.921875	0.0215578722916527
0.4375	0.921875	0.0208556232406338
0.453125	0.890625	0.0159515851542695
0.4375	0.90625	0.0183863115177751
0.4375	0.890625	0.0153932386772085
0.4375	0.875	0.0136441386340919
0.453125	0.890625	0.0159515851542695
0.4375	0.890625	0.0153932386772085
0.453125	0.890625	0.0159515851542695
0.46875	0.90625	0.0186062590548304
0.453125	0.90625	0.0179772519894241
0.4375	0.90625	0.0183863115177751
0.453125	0.890625	0.0159515851542695
0.453125	0.90625	0.0179772519894241
0.34375	0.8125	0.00637577890938593
0.34375	0.78125	0.00485441754085226
0.359375	0.796875	0.00615233607350276
0.375	0.8125	0.00677671444454675
0.34375	0.8125	0.00637577890938593
0.359375	0.796875	0.00615233607350276
0.34375	0.8125	0.00637577890938593
0.3125	0.8125	0.00600815259236848
0.328125	0.796875	0.00581422346820276
0.34375	0.78125	0.00485441754085226
0.34375	0.8125	0.00637577890938593
0.328125	0.796875	0.00581422346820276
0.375	0.78125	0.00508527545413413
0.34375	0.78125	0.00485441754085226
0.359375	0.765625	0.00472266678090808
0.375	0.75	0.00377386976331657
0.375	0.78125	0.00508527545413413
0.359375	0.765625	0.00472266678090808
0.375	0.78125	0.00508527545413413
0.375	0.8125	0.00677671444454675
0.359375	0.796875	0.00615233607350276
0.34375	0.78125	0.00485441754085226
0.375	0.78125	0.00508527545413413
0.359375	0.796875	0.00615233607350276
0.375	0.84375	0.00909150114411158
0.34375	0.84375	0.00873108750471691
0.359375	0.828125	0.00820364319412582
0.375	0.8125	0.00677671444454675
0.375	0.84375	0.00909150114411158
0.359375	0.828125	0.00820364319412582
0.375	0.84375	0.00909150114411158
0.375	0.875	0.0127527826009131
0.359375	0.859375	0.0109609376855343
0.34375	0.84375	0.00873108750471691
0.375	0.84375	0.00909150114411158
0.359375	0.859375	0.0109609376855343
0.34375	0.8125	0.00637577890938593
0.34375	0.84375	0.00873108750471691
0.328125	0.828125	0.0077254435691133
0.3125	0.8125	0.00600815259236848
0.34375	0.8125	0.00637577890938593
0.328125	0.828125	0.0077254435691133
0.34375	0.8125	0.00637577890938593
0.375	0.8125	0.00677671444454675
0.359375	0.828125	0.00820364319412582
0.34375	0.84375	0.00873108750471691
0.34375	0.8125	0.00637577890938593
0.359375	0.828125	0.00820364319412582
0.3125	0.78125	0.0045072360470976
0.28125	0.78125	0.00424715498396309
0.296875	0.765625	0.00418851565577506
0.3125	0.75	0.00343707106606117
0.3125	0.78125	0.0045072360470976
0.296875	0.765625	0.00418851565577506
0.3125	0.78125	0.0045072360470976
0.3125	0.8125	0.00600815259236848
0.296875	0.796875	0.00541112356822142
0.28125	0.78125	0.00424715498396309
0.3125	0.78125	0.0045072360470976
0.296875	0.796875	0.00541112356822142
0.28125	0.75	0.0030492495237991
0.28125	0.78125	0.00424715498396309
0.265625	0.765625	0.00371181058323677
0.25	0.75	0.00290388620935943
0.28125	0.75	0.0030492495237991
0.265625	0.765625	0.00371181058323677
0.28125	0.75	0.0030492495237991
0.3125	0.75	0.00343707106606117
0.296875	0.765625	0.00418851565577506
0.28125	0.78125	0.00424715498396309
0.28125	0.75	0.0030492495237991
0.296875	0.765625	0.00418851565577506
0.34375	0.75	0.00351603026985285
0.34375	0.78125	0.00485441754085226
0.328125	0.765625	0.00444867098052086
0.3125	0.75	0.00343707106606117
0.34375	0.75	0.00351603026985285
0.328125	0.765625	0.00444867098052086
0.34375	0.75	0.00351603026985285
0.375	0.75	0.00377386976331657
0.359375	0.765625	0.00472266678090808
0.34375	0.78125	0.00485441754085226
0.34375	0.75	0.00351603026985285
0.359375	0.765625	0.00472266678090808
0.3125	0.78125	0.0045072360470976
0.34375	0.78125	0.00485441754085226
0.328125	0.796875	0.00581422346820276
0.3125	0.8125	0.00600815259236848
0.3125	0.78125	0.0045072360470976
0.328125	0.796875	0.00581422346820276
0.3125	0.78125	0.0045072360470976
0.3125	0.75	0.00343707106606117
0.328125	0.765625	0.00444867098052086
0.34375	0.78125	0.00485441754085226
0.3125	0.78125	0.0045072360470976
0.328125	0.765625	0.00444867098052086
0.4375	0.78125	0.00536244564983409
0.40625	0.78125	0.005224924226769
0.421875	0.765625	0.00499768337374959
0.4375	0.75	0.00396850176340699
0.4375	0.78125	0.00536244564983409
0.421875	0.765625	0.00499768337374959
0.421875	0.796875	0.00646402958392571
0.4375	0.78125	0.00536244564983409
0.4375	0.796875	0.00621824693430961
0.4375	0.8125	0.0075192268906339
0.421875	0.796875	0.00646402958392571
0.4375	0.796875	0.00621824693430961
0.40625	0.78125	0.005224924226769
0.4375	0.78125	0.00536244564983409
0.421875	0.796875	0.00646402958392571
0.40625	0.75	0.00376654742996779
0.40625	0.78125	0.005224924226769
0.390625	0.765625	0.00483518221928351
0.375	0.75	0.00377386976331657
0.40625	0.75	0.00376654742996779
0.390625	0.765625	0.00483518221928351
0.40625	0.75	0.00376654742996779
0.4375	0.75	0.00396850176340699
0.421875	0.765625	0.00499768337374959
0.40625	0.78125	0.005224924226769
0.40625	0.75	0.00376654742996779
0.421875	0.765625	0.00499768337374959
0.46875	0.75	0.00389897935960933
0.46875	0.78125	0.00548851571251538
0.453125	0.765625	0.00508227699857056
0.4375	0.75	0.00396850176340699
0.46875	0.75	0.00389897935960933
0.453125	0.765625	0.00508227699857056
0.46875	0.75	0.00389897935960933
0.5	0.75	0.00405898081037265
0.484375	0.765625	0.00512311396002596
0.46875	0.78125	0.00548851571251538
0.46875	0.75	0.00389897935960933
0.484375	0.765625	0.00512311396002596
0.4375	0.78125	0.00536244564983409
0.46875	0.78125	0.00548851571251538
0.453125	0.796875	0.00649943277797145
0.4375	0.796875	0.00621824693430961
0.453125	0.796875	0.00649943277797145
0.4453125	0.8046875	0.00702364498232597
0.4375	0.8125	0.0075192268906339
0.4375	0.796875	0.00621824693430961
0.4453125	0.8046875	0.00702364498232597
0.4375	0.78125	0.00536244564983409
0.453125	0.796875	0.00649943277797145
0.4375	0.796875	0.00621824693430961
0.4375	0.78125	0.00536244564983409
0.4375	0.75	0.00396850176340699
0.453125	0.765625	0.00508227699857056
0.46875	0.78125	0.00548851571251538
0.4375	0.78125	0.00536244564983409
0.453125	0.765625	0.00508227699857056
0.390625	0.828125	0.00856811502594041
0.40625	0.8125	0.00720133814328624
0.40625	0.828125	0.0082196760400151
0.40625	0.84375	0.00970058246736621
0.390625	0.828125	0.00856811502594041
0.40625	0.828125	0.0082196760400151
0.375	0.8125	0.00677671444454675
0.40625	0.8125	0.00720133814328624
0.390625	0.828125	0.00856811502594041
0.421875	0.8125	0.00725637782224504
0.421875	0.828125	0.00857629890077752
0.4140625	0.8203125	0.0079895211792021
0.40625	0.8125	0.00720133814328624
0.421875	0.8125	0.00725637782224504
0.4140625	0.8203125	0.0079895211792021
0.421875	0.8125	0.00725637782224504
0.4375	0.8125	0.0075192268906339
0.4296875	0.8203125	0.0081493470539537
0.421875	0.828125	0.00857629890077752
0.421875	0.8125	0.00725637782224504
0.4296875	0.8203125	0.0081493470539537
0.40625	0.828125	0.0082196760400151
0.421875	0.828125	0.00857629890077752
0.4140625	0.8359375	0.00917381410511631
0.40625	0.84375	0.00970058246736621
0.40625	0.828125	0.0082196760400151
0.4140625	0.8359375	0.00917381410511631
0.40625	0.828125	0.0082196760400151
0.40625	0.8125	0.00720133814328624
0.4140625	0.8203125	0.0079895211792021
0.421875	0.828125	0.00857629890077752
0.40625	0.828125	0.0082196760400151
0.4140625	0.8203125	0.0079895211792021
0.375	0.84375	0.00909150114411158
0.40625	0.84375	0.00970058246736621
0.390625	0.859375	0.0114529118395948
0.375	0.875	0.0127527826009131
0.375	0.84375	0.00909150114411158
0.390625	0.859375	0.0114529118395948
0.375	0.84375	0.00909150114411158
0.375	0.8125	0.00677671444454675
0.390625	0.828125	0.00856811502594041
0.40625	0.84375	0.00970058246736621
0.375	0.84375	0.00909150114411158
0.390625	0.828125	0.00856811502594041
0.375	0.78125	0.00508527545413413
0.40625	0.78125	0.005224924226769
0.390625	0.796875	0.00645711250226197
0.375	0.8125	0.00677671444454675
0.375	0.78125	0.00508527545413413
0.390625	0.796875	0.00645711250226197
0.375	0.78125	0.00508527545413413
0.375	0.75	0.00377386976331657
0.390625	0.765625	0.00483518221928351
0.40625	0.78125	0.005224924226769
0.375	0.78125	0.00508527545413413
0.390625	0.765625	0.00483518221928351
0.40625	0.8125	0.00720133814328624
0.40625	0.78125	0.005224924226769
0.421875	0.796875	0.00646402958392571
0.421875	0.796875	0.00646402958392571
0.4375	0.8125	0.0075192268906339
0.421875	0.8125	0.00725637782224504
0.40625	0.8125	0.00720133814328624
0.421875	0.796875	0.00646402958392571
0.421875	0.8125	0.00725637782224504
0.40625	0.8125	0.00720133814328624
0.375	0.8125	0.00677671444454675
0.390625	0.796875	0.00645711250226197
0.40625	0.78125	0.005224924226769
0.40625	0.8125	0.00720133814328624
0.390625	0.796875	0.00645711250226197
0.1875	0.5625	0.000475223317031185
0.25	0.625	0.000729031276944559
0.1875	0.625	0.000484821540798442
0.125	0.625	0.000327223050488219
0.1875	0.5625	0.000475223317031185
0.1875	0.625	0.000484821540798442
0.1875	0.5625	0.000475223317031185
0.25	0.5	0.000101293228795671
0.25	0.5625	0.000214128713365513
0.25	0.625	0.000729031276944559
0.1875	0.5625	0.000475223317031185
0.25	0.5625	0.000214128713365513
0.25	0.6875	0.00143780540498998
0.1875	0.6875	0.00118533629368484
0.21875	0.65625	0.00127847071054829
0.25	0.625	0.000729031276944559
0.25	0.6875	0.00143780540498998
0.21875	0.65625	0.00127847071054829
0.25	0.6875	0.00143780540498998
0.25	0.75	0.00290388620935943
0.21875	0.71875	0.00223219884094394
0.1875	0.6875	0.00118533629368484
0.25	0.6875	0.00143780540498998
0.21875	0.71875	0.00223219884094394
0.1875	0.625	0.000484821540798442
0.1875	0.6875	0.00118533629368484
0.15625	0.65625	0.000829105324601919
0.125	0.625	0.000327223050488219
0.1875	0.625	0.000484821540798442
0.15625	0.65625	0.000829105324601919
0.1875	0.625	0.000484821540798442
0.25	0.625	0.000729031276944559
0.21875	0.65625	0.00127847071054829
0.1875	0.6875	0.00118533629368484
0.1875	0.625	0.000484821540798442
0.21875	0.65625	0.00127847071054829
0.125	0.5	1.08585876712314e-06
0.125	0.625	0.000327223050488219
0.0625	0.5625	0.000108956048714015
0	0.5	0
0.125	0.5	1.08585876712314e-06
0.0625	0.5625	0.000108956048714015
0.125	0.5	1.08585876712314e-06
0.25	0.5	0.000101293228795671
0.1875	0.5625	0.000475223317031185
0.125	0.625	0.000327223050488219
0.125	0.5	1.08585876712314e-06
0.1875	0.5625	0.000475223317031185
0.375	0.5	-2.56902236003166e-06
0.375	0.625	0.000847772822787207
0.3125	0.5625	0.000675775913915669
0.25	0.5	0.000101293228795671
0.375	0.5	-2.56902236003166e-06
0.3125	0.5625	0.000675775913915669
0.375	0.5	-2.56902236003166e-06
0.5	0.5	7.20412626240635e-05
0.4375	0.5625	0.000951643918908078
0.375	0.625	0.000847772822787207
0.375	0.5	-2.56902236003166e-06
0.4375	0.5625	0.000951643918908078
0.3125	0.625	0.000660686828638692
0.3125	0.6875	0.00167992341935698
0.28125	0.65625	0.00145600810457029
0.25	0.625	0.000729031276944559
0.3125	0.625	0.000660686828638692
0.28125	0.65625	0.00145600810457029
0.3125	0.625	0.000660686828638692
0.375	0.625	0.000847772822787207
0.34375	0.65625	0.00170177093800943
0.3125	0.6875	0.00167992341935698
0.3125	0.625	0.000660686828638692
0.34375	0.65625	0.00170177093800943
0.25	0.6875	0.00143780540498998
0.3125	0.6875	0.00167992341935698
0.28125	0.71875	0.00272905071656236
0.25	0.75	0.00290388620935943
0.25	0.6875	0.00143780540498998
0.28125	0.71875	0.00272905071656236
0.25	0.6875	0.00143780540498998
0.25	0.625	0.000729031276944559
0.28125	0.65625	0.00145600810457029
0.3125	0.6875	0.00167992341935698
0.25	0.6875	0.00143780540498998
0.28125	0.65625	0.00145600810457029
0.3125	0.5625	0.000675775913915669
0.25	0.625	0.000729031276944559
0.25	0.5625	0.000214128713365513
0.25	0.5	0.000101293228795671
0.3125	0.5625	0.000675775913915669
0.25	0.5625	0.000214128713365513
0.3125	0.5625	0.000675775913915669
0.375	0.625	0.000847772822787207
0.3125	0.625	0.000660686828638692
0.25	0.625	0.000729031276944559
0.3125	0.5625	0.000675775913915669
0.3125	0.625	0.000660686828638692
0.09375	0.8125	0.00208289085414763
0.09375	0.78125	0.00151547531761836
0.109375	0.796875	0.00212127331517838
0.109375	0.796875	0.00212127331517838
0.125	0.8125	0.00277533739308352
0.109375	0.8125	0.00239739039289292
0.09375	0.8125	0.00208289085414763
0.109375	0.796875	0.00212127331517838
0.109375	0.8125	0.00239739039289292
0.09375	0.8125	0.00208289085414763
0.0625	0.8125	0.00133804091568371
0.078125	0.796875	0.0015400082369038
0.09375	0.78125	0.00151547531761836
0.09375	0.8125	0.00208289085414763
0.078125	0.796875	0.0015400082369038
0.125	0.78125	0.00205700188675972
0.09375	0.78125	0.00151547531761836
0.109375	0.765625	0.00177647163107995
0.125	0.75	0.00159178133904686
0.125	0.78125	0.00205700188675972
0.109375	0.765625	0.00177647163107995
0.109375	0.796875	0.00212127331517838
0.125	0.78125	0.00205700188675972
0.125	0.796875	0.00233354235762304
0.125	0.8125	0.00277533739308352
0.109375	0.796875	0.00212127331517838
0.125	0.796875	0.00233354235762304
0.09375	0.78125	0.00151547531761836
0.125	0.78125	0.00205700188675972
0.109375	0.796875	0.00212127331517838
0.125	0.84375	0.00383830445439907
0.09375	0.84375	0.00300201432231328
0.109375	0.828125	0.00300805270582237
0.125	0.8125	0.00277533739308352
0.125	0.84375	0.00383830445439907
0.109375	0.828125	0.00300805270582237
0.125	0.84375	0.00383830445439907
0.125	0.875	0.00534820125378616
0.109375	0.859375	0.0042314274404268
0.09375	0.84375	0.00300201432231328
0.125	0.84375	0.00383830445439907
0.109375	0.859375	0.0042314274404268
0.078125	0.828125	0.0022245426164609
0.09375	0.8125	0.00208289085414763
0.09375	0.828125	0.00246490679957492
0.09375	0.84375	0.00300201432231328
0.078125	0.828125	0.0022245426164609
0.09375	0.828125	0.00246490679957492
0.0625	0.8125	0.00133804091568371
0.09375	0.8125	0.00208289085414763
0.078125	0.828125	0.0022245426164609
0.109375	0.828125	0.00300805270582237
0.09375	0.8125	0.00208289085414763
0.109375	0.8125	0.00239739039289292
0.125	0.8125	0.00277533739308352
0.109375	0.828125	0.00300805270582237
0.109375	0.8125	0.00239739039289292
0.109375	0.828125	0.00300805270582237
0.09375	0.84375	0.00300201432231328
0.09375	0.828125	0.00246490679957492
0.09375	0.8125	0.00208289085414763
0.109375	0.828125	0.00300805270582237
0.09375	0.828125	0.00246490679957492
0.03125	0.78125	0.000554324968987243
0.0625	0.75	0.000837157803781173
0.0625	0.78125	0.000944550803455346
0.0625	0.8125	0.00133804091568371
0.03125	0.78125	0.000554324968987243
0.0625	0.78125	0.000944550803455346
0	0.75	0
0.0625	0.75	0.000837157803781173
0.03125	0.78125	0.000554324968987243
0.09375	0.75	0.00115516399089516
0.09375	0.78125	0.00151547531761836
0.078125	0.765625	0.00117531768977319
0.0625	0.75	0.000837157803781173
0.09375	0.75	0.00115516399089516
0.078125	0.765625	0.00117531768977319
0.09375	0.75	0.00115516399089516
0.125	0.75	0.00159178133904686
0.109375	0.765625	0.00177647163107995
0.09375	0.78125	0.00151547531761836
0.09375	0.75	0.00115516399089516
0.109375	0.765625	0.00177647163107995
0.0625	0.78125	0.000944550803455346
0.09375	0.78125	0.00151547531761836
0.078125	0.796875	0.0015400082369038
0.0625	0.8125	0.00133804091568371
0.0625	0.78125	0.000944550803455346
0.078125	0.796875	0.0015400082369038
0.0625	0.78125	0.000944550803455346
0.0625	0.75	0.000837157803781173
0.078125	0.765625	0.00117531768977319
0.09375	0.78125	0.00151547531761836
0.0625	0.78125	0.000944550803455346
0.078125	0.765625	0.00117531768977319
0.171875	0.765625	0.00257036014474185
0.1875	0.78125	0.00300254070528847
0.171875	0.78125	0.00274693098663448
0.15625	0.78125	0.00257826677392009
0.171875	0.765625	0.00257036014474185
0.171875	0.78125	0.00274693098663448
0.171875	0.765625	0.00257036014474185
0.1875	0.75	0.00221699443129733
0.1875	0.765625	0.00253869686309023
0.1875	0.78125	0.00300254070528847
0.171875	0.765625	0.00257036014474185
0.1875	0.765625	0.00253869686309023
0.1875	0.78125	0.00300254070528847
0.1875	0.8125	0.00403638966401562
0.171875	0.796875	0.00339467846538252
0.171875	0.796875	0.00339467846538252
0.15625	0.78125	0.00257826677392009
0.171875	0.78125	0.00274693098663448
0.1875	0.78125	0.00300254070528847
0.171875	0.796875	0.00339467846538252
0.171875	0.78125	0.00274693098663448
0.15625	0.75	0.00183294266731939
0.15625	0.78125	0.00257826677392009
0.140625	0.765625	0.00211816152014145
0.125	0.75	0.00159178133904686
0.15625	0.75	0.00183294266731939
0.140625	0.765625	0.00211816152014145
0.15625	0.75	0.00183294266731939
0.1875	0.75	0.00221699443129733
0.171875	0.765625	0.00257036014474185
0.15625	0.78125	0.00257826677392009
0.15625	0.75	0.00183294266731939
0.171875	0.765625	0.00257036014474185
0.21875	0.75	0.00233690072008329
0.21875	0.78125	0.00346654400762577
0.203125	0.765625	0.00289934189524321
0.1875	0.75	0.00221699443129733
0.21875	0.75	0.00233690072008329
0.203125	0.765625	0.00289934189524321
0.25	0.75	0.00290388620935943
0.21875	0.78125	0.00346654400762577
0.21875	0.75	0.00233690072008329
0.1875	0.78125	0.00300254070528847
0.21875	0.78125	0.00346654400762577
0.203125	0.796875	0.00410676735352974
0.1875	0.8125	0.00403638966401562
0.1875	0.78125	0.00300254070528847
0.203125	0.796875	0.00410676735352974
0.203125	0.765625	0.00289934189524321
0.1875	0.78125	0.00300254070528847
0.1875	0.765625	0.00253869686309023
0.1875	0.75	0.00221699443129733
0.203125	0.765625	0.00289934189524321
0.1875	0.765625	0.00253869686309023
0.21875	0.78125	0.00346654400762577
0.1875	0.78125	0.00300254070528847
0.203125	0.765625	0.00289934189524321
0.15625	0.8125	0.00335087559392565
0.15625	0.84375	0.00475149649520469
0.140625	0.828125	0.00387534737267043
0.125	0.8125	0.00277533739308352
0.15625	0.8125	0.00335087559392565
0.140625	0.828125	0.00387534737267043
0.15625	0.8125	0.00335087559392565
0.1875	0.8125	0.00403638966401562
0.171875	0.828125	0.00466336131435791
0.15625	0.84375	0.00475149649520469
0.15625	0.8125	0.00335087559392565
0.171875	0.828125	0.00466336131435791
0.125	0.84375	0.00383830445439907
0.15625	0.84375	0.00475149649520469
0.140625	0.859375	0.00528461305901988
0.125	0.875	0.00534820125378616
0.125	0.84375	0.00383830445439907
0.140625	0.859375	0.00528461305901988
0.125	0.84375	0.00383830445439907
0.125	0.8125	0.00277533739308352
0.140625	0.828125	0.00387534737267043
0.15625	0.84375	0.00475149649520469
0.125	0.84375	0.00383830445439907
0.140625	0.828125	0.00387534737267043
0.140625	0.796875	0.00277898004612271
0.125	0.78125	0.00205700188675972
0.140625	0.78125	0.00225346319358291
0.15625	0.78125	0.00257826677392009
0.140625	0.796875	0.00277898004612271
0.140625	0.78125	0.00225346319358291
0.140625	0.796875	0.00277898004612271
0.125	0.8125	0.00277533739308352
0.125	0.796875	0.00233354235762304
0.125	0.78125	0.00205700188675972
0.140625	0.796875	0.00277898004612271
0.125	0.796875	0.00233354235762304
0.125	0.78125	0.00205700188675972
0.125	0.75	0.00159178133904686
0.140625	0.765625	0.00211816152014145
0.140625	0.765625	0.00211816152014145
0.15625	0.78125	0.00257826677392009
0.140625	0.78125	0.00225346319358291
0.125	0.78125	0.00205700188675972
0.140625	0.765625	0.00211816152014145
0.140625	0.78125	0.00225346319358291
0.15625	0.8125	0.00335087559392565
0.15625	0.78125	0.00257826677392009
0.171875	0.796875	0.00339467846538252
0.1875	0.8125	0.00403638966401562
0.15625	0.8125	0.00335087559392565
0.171875	0.796875	0.00339467846538252
0.15625	0.8125	0.00335087559392565
0.125	0.8125	0.00277533739308352
0.140625	0.796875	0.00277898004612271
0.15625	0.78125	0.00257826677392009
0.15625	0.8125	0.00335087559392565
0.140625	0.796875	0.00277898004612271
0.046875	0.890625	0.00235768724916647
0.0625	0.90625	0.0035403426736093
0.046875	0.90625	0.0025978628539162
0.03125	0.90625	0.00178299388633622
0.046875	0.890625	0.00235768724916647
0.046875	0.90625	0.0025978628539162
0.046875	0.890625	0.00235768724916647
0.0625	0.875	0.00280076376701155
0.0625	0.890625	0.00303302998222013
0.0625	0.90625	0.0035403426736093
0.046875	0.890625	0.00235768724916647
0.0625	0.890625	0.00303302998222013
0.046875	0.921875	0.00312548840776683
0.0625	0.90625	0.0035403426736093
0.0625	0.921875	0.00403787097694454
0.0625	0.9375	0.00489211061942557
0.046875	0.921875	0.00312548840776683
0.0625	0.921875	0.00403787097694454
0.046875	0.921875	0.00312548840776683
0.03125	0.90625	0.00178299388633622
0.046875	0.90625	0.0025978628539162
0.0625	0.90625	0.0035403426736093
0.046875	0.921875	0.00312548840776683
0.046875	0.90625	0.0025978628539162
0.015625	0.890625	0.000807844803967686
0.03125	0.875	0.00142315681186224
0.03125	0.890625	0.00152627551491314
0.03125	0.90625	0.00178299388633622
0.015625	0.890625	0.000807844803967686
0.03125	0.890625	0.00152627551491314
0.015625	0.890625	0.000807844803967686
0	0.875	0
0.015625	0.875	0.000711094355194836
0.03125	0.875	0.00142315681186224
0.015625	0.890625	0.000807844803967686
0.015625	0.875	0.000711094355194836
0.046875	0.890625	0.00235768724916647
0.03125	0.875	0.00142315681186224
0.046875	0.875	0.00202973692674975
0.0625	0.875	0.00280076376701155
0.046875	0.890625	0.00235768724916647
0.046875	0.875	0.00202973692674975
0.046875	0.890625	0.00235768724916647
0.03125	0.90625	0.00178299388633622
0.03125	0.890625	0.00152627551491314
0.03125	0.875	0.00142315681186224
0.046875	0.890625	0.00235768724916647
0.03125	0.890625	0.00152627551491314
0.078125	0.890625	0.00402529872669398
0.09375	0.875	0.00419057902833822
0.09375	0.890625	0.00457082177525597
0.09375	0.90625	0.00532341082788445
0.078125	0.890625	0.00402529872669398
0.09375	0.890625	0.00457082177525597
0.078125	0.890625	0.00402529872669398
0.0625	0.875	0.00280076376701155
0.078125	0.875	0.00340664790106585
0.09375	0.875	0.00419057902833822
0.078125	0.890625	0.00402529872669398
0.078125	0.875	0.00340664790106585
0.109375	0.875	0.00467549813970973
0.109375	0.890625	0.0054448973447458
0.1015625	0.8828125	0.00479281678840511
0.09375	0.875	0.00419057902833822
0.109375	0.875	0.00467549813970973
0.1015625	0.8828125	0.00479281678840511
0.109375	0.875	0.00467549813970973
0.125	0.875	0.00534820125378616
0.1171875	0.8828125	0.00557742370861776
0.109375	0.890625	0.0054448973447458
0.109375	0.875	0.00467549813970973
0.1171875	0.8828125	0.00557742370861776
0.09375	0.890625	0.00457082177525597
0.109375	0.890625	0.0054448973447458
0.1015625	0.8984375	0.00549584904970909
0.09375	0.90625	0.00532341082788445
0.09375	0.890625	0.00457082177525597
0.1015625	0.8984375	0.00549584904970909
0.09375	0.890625	0.00457082177525597
0.09375	0.875	0.00419057902833822
0.1015625	0.8828125	0.00479281678840511
0.109375	0.890625	0.0054448973447458
0.09375	0.890625	0.00457082177525597
0.1015625	0.8828125	0.00479281678840511
0.0625	0.90625	0.0035403426736093
0.09375	0.90625	0.00532341082788445
0.078125	0.921875	0.0052737685420228
0.078125	0.921875	0.0052737685420228
0.0625	0.9375	0.00489211061942557
0.0625	0.921875	0.00403787097694454
0.0625	0.90625	0.0035403426736093
0.078125	0.921875	0.0052737685420228
0.0625	0.921875	0.00403787097694454
0.078125	0.890625	0.00402529872669398
0.0625	0.90625	0.0035403426736093
0.0625	0.890625	0.00303302998222013
0.0625	0.875	0.00280076376701155
0.078125	0.890625	0.00402529872669398
0.0625	0.890625	0.00303302998222013
0.09375	0.90625	0.00532341082788445
0.0625	0.90625	0.0035403426736093
0.078125	0.890625	0.00402529872669398
0.015625	0.953125	0.00144431509951858
0.03125	0.9375	0.00253021940019338
0.03125	0.953125	0.0028201762747843
0.03125	0.96875	0.00332961145529013
0.015625	0.953125	0.00144431509951858
0.03125	0.953125	0.0028201762747843
0.015625	0.953125	0.00144431509951858
0	0.9375	0
0.015625	0.9375	0.00123460319617713
0.03125	0.9375	0.00253021940019338
0.015625	0.953125	0.00144431509951858
0.015625	0.9375	0.00123460319617713
0.046875	0.9375	0.00362144783257696
0.046875	0.953125	0.00438083703955213
0.0390625	0.9453125	0.00332051799328039
0.03125	0.9375	0.00253021940019338
0.046875	0.9375	0.00362144783257696
0.0390625	0.9453125	0.00332051799328039
0.046875	0.9375	0.00362144783257696
0.0625	0.9375	0.00489211061942557
0.0546875	0.9453125	0.00481078422754334
0.046875	0.953125	0.00438083703955213
0.046875	0.9375	0.00362144783257696
0.0546875	0.9453125	0.00481078422754334
0.03125	0.953125	0.0028201762747843
0.046875	0.953125	0.00438083703955213
0.0390625	0.9609375	0.00395513148221423
0.03125	0.96875	0.00332961145529013
0.03125	0.953125	0.0028201762747843
0.0390625	0.9609375	0.00395513148221423
0.03125	0.953125	0.0028201762747843
0.03125	0.9375	0.00253021940019338
0.0390625	0.9453125	0.00332051799328039
0.046875	0.953125	0.00438083703955213
0.03125	0.953125	0.0028201762747843
0.0390625	0.9453125	0.00332051799328039
0.015625	0.96875	0.00166763517798411
0.015625	0.984375	0.00201550971431167
0.0078125	0.9765625	0.000847358302435211
0	0.96875	0
0.015625	0.96875	0.00166763517798411
0.0078125	0.9765625	0.000847358302435211
0.015625	0.96875	0.00166763517798411
0.03125	0.96875	0.00332961145529013
0.0234375	0.9765625	0.00290561871851864
0.015625	0.984375	0.00201550971431167
0.015625	0.96875	0.00166763517798411
0.0234375	0.9765625	0.00290561871851864
0	0.984375	0
0.015625	0.984375	0.00201550971431167
0.0078125	0.9921875	0.00118631009655363
0	1	0
0	0.984375	0
0.0078125	0.9921875	0.00118631009655363
0	0.984375	0
0	0.96875	0
0.0078125	0.9765625	0.000847358302435211
0.015625	0.984375	0.00201550971431167
0	0.984375	0
0.0078125	0.9765625	0.000847358302435211
0.015625	0.953125	0.00144431509951858
0	0.96875	0
0	0.953125	0
0	0.9375	0
0.015625	0.953125	0.00144431509951858
0	0.953125	0
0.015625	0.953125	0.00144431509951858
0.03125	0.96875	0.00332961145529013
0.015625	0.96875	0.00166763517798411
0	0.96875	0
0.015625	0.953125	0.00144431509951858
0.015625	0.96875	0.00166763517798411
0	0.90625	0
0.03125	0.90625	0.00178299388633622
0.015625	0.921875	0.00107718364643285
0	0.9375	0
0	0.90625	0
0.015625	0.921875	0.00107718364643285
0	0.90625	0
0	0.875	0
0.015625	0.890625	0.000807844803967686
0.03125	0.90625	0.00178299388633622
0	0.90625	0
0.015625	0.890625	0.000807844803967686
0.046875	0.921875	0.00312548840776683
0.03125	0.9375	0.00253021940019338
0.03125	0.921875	0.0020310717102836
0.03125	0.90625	0.00178299388633622
0.046875	0.921875	0.00312548840776683
0.03125	0.921875	0.0020310717102836
0.046875	0.921875	0.00312548840776683
0.0625	0.9375	0.00489211061942557
0.046875	0.9375	0.00362144783257696
0.03125	0.9375	0.00253021940019338
0.046875	0.921875	0.00312548840776683
0.046875	0.9375	0.00362144783257696
0.015625	0.921875	0.00107718364643285
0.03125	0.9375	0.00253021940019338
0.015625	0.9375	0.00123460319617713
0	0.9375	0
0.015625	0.921875	0.00107718364643285
0.015625	0.9375	0.00123460319617713
0.015625	0.921875	0.00107718364643285
0.03125	0.90625	0.00178299388633622
0.03125	0.921875	0.0020310717102836
0.03125	0.9375	0.00253021940019338
0.015625	0.921875	0.00107718364643285
0.03125	0.921875	0.0020310717102836
0.03125	0.8125	0.000678518696495861
0.03125	0.84375	0.00103261355727447
0.015625	0.828125	0.000372717640052839
0	0.8125	0
0.03125	0.8125	0.000678518696495861
0.015625	0.828125	0.000372717640052839
0.03125	0.8125	0.000678518696495861
0.0625	0.8125	0.00133804091568371
0.046875	0.828125	0.00145565968692169
0.03125	0.84375	0.00103261355727447
0.03125	0.8125	0.000678518696495861
0.046875	0.828125	0.00145565968692169
0	0.84375	0
0.03125	0.84375	0.00103261355727447
0.015625	0.859375	0.000679527002205731
0	0.875	0
0	0.84375	0
0.015625	0.859375	0.000679527002205731
0	0.84375	0
0	0.8125	0
0.015625	0.828125	0.000372717640052839
0.03125	0.84375	0.00103261355727447
0	0.84375	0
0.015625	0.828125	0.000372717640052839
0	0.8125	0
0	0.75	0
0.03125	0.78125	0.000554324968987243
0.03125	0.78125	0.000554324968987243
0.0625	0.8125	0.00133804091568371
0.03125	0.8125	0.000678518696495861
0	0.8125	0
0.03125	0.78125	0.000554324968987243
0.03125	0.8125	0.000678518696495861
0.0625	0.84375	0.00208305549322691
0.09375	0.84375	0.00300201432231328
0.078125	0.859375	0.00309808241712873
0.0625	0.875	0.00280076376701155
0.0625	0.84375	0.00208305549322691
0.078125	0.859375	0.00309808241712873
0.0625	0.84375	0.00208305549322691
0.0625	0.8125	0.00133804091568371
0.078125	0.828125	0.0022245426164609
0.09375	0.84375	0.00300201432231328
0.0625	0.84375	0.00208305549322691
0.078125	0.828125	0.0022245426164609
0.109375	0.859375	0.0042314274404268
0.09375	0.875	0.00419057902833822
0.09375	0.859375	0.00350105975122288
0.09375	0.84375	0.00300201432231328
0.109375	0.859375	0.0042314274404268
0.09375	0.859375	0.00350105975122288
0.109375	0.859375	0.0042314274404268
0.125	0.875	0.00534820125378616
0.109375	0.875	0.00467549813970973
0.09375	0.875	0.00419057902833822
0.109375	0.859375	0.0042314274404268
0.109375	0.875	0.00467549813970973
0.078125	0.859375	0.00309808241712873
0.09375	0.875	0.00419057902833822
0.078125	0.875	0.00340664790106585
0.0625	0.875	0.00280076376701155
0.078125	0.859375	0.00309808241712873
0.078125	0.875	0.00340664790106585
0.078125	0.859375	0.00309808241712873
0.09375	0.84375	0.00300201432231328
0.09375	0.859375	0.00350105975122288
0.09375	0.875	0.00419057902833822
0.078125	0.859375	0.00309808241712873
0.09375	0.859375	0.00350105975122288
0.046875	0.859375	0.00188435309863875
0.03125	0.875	0.00142315681186224
0.03125	0.859375	0.00121138302261306
0.03125	0.84375	0.00103261355727447
0.046875	0.859375	0.00188435309863875
0.03125	0.859375	0.00121138302261306
0.046875	0.859375	0.00188435309863875
0.0625	0.875	0.00280076376701155
0.046875	0.875	0.00202973692674975
0.03125	0.875	0.00142315681186224
0.046875	0.859375	0.00188435309863875
0.046875	0.875	0.00202973692674975
0.015625	0.859375	0.000679527002205731
0.03125	0.875	0.00142315681186224
0.015625	0.875	0.000711094355194836
0	0.875	0
0.015625	0.859375	0.000679527002205731
0.015625	0.875	0.000711094355194836
0.015625	0.859375	0.000679527002205731
0.03125	0.84375	0.00103261355727447
0.03125	0.859375	0.00121138302261306
0.03125	0.875	0.00142315681186224
0.015625	0.859375	0.000679527002205731
0.03125	0.859375	0.00121138302261306
0.0625	0.84375	0.00208305549322691
0.03125	0.84375	0.00103261355727447
0.046875	0.828125	0.00145565968692169
0.0625	0.8125	0.00133804091568371
0.0625	0.84375	0.00208305549322691
0.046875	0.828125	0.00145565968692169
0.0625	0.84375	0.00208305549322691
0.0625	0.875	0.00280076376701155
0.046875	0.859375	0.00188435309863875
0.03125	0.84375	0.00103261355727447
0.0625	0.84375	0.00208305549322691
0.046875	0.859375	0.00188435309863875
0.0625	0.625	0.000152881345858865
0.0625	0.6875	0.000419318148354506
0.03125	0.65625	0.000150189581339109
0	0.625	0
0.0625	0.625	0.000152881345858865
0.03125	0.65625	0.000150189581339109
0.0625	0.625	0.000152881345858865
0.125	0.625	0.000327223050488219
0.09375	0.65625	0.000644810773267585
0.0625	0.6875	0.000419318148354506
0.0625	0.625	0.000152881345858865
0.09375	0.65625	0.000644810773267585
0	0.6875	0
0.0625	0.6875	0.000419318148354506
0.03125	0.71875	0.00041966270526093
0	0.75	0
0	0.6875	0
0.03125	0.71875	0.00041966270526093
0	0.6875	0
0	0.625	0
0.03125	0.65625	0.000150189581339109
0.0625	0.6875	0.000419318148354506
0	0.6875	0
0.03125	0.65625	0.000150189581339109
0	0.625	0
0	0.5	0
0.0625	0.5625	0.000108956048714015
0.0625	0.5625	0.000108956048714015
0.125	0.625	0.000327223050488219
0.0625	0.625	0.000152881345858865
0	0.625	0
0.0625	0.5625	0.000108956048714015
0.0625	0.625	0.000152881345858865
0.15625	0.71875	0.00155643906339316
0.125	0.6875	0.00085053681632579
0.15625	0.6875	0.00091926920193159
0.1875	0.6875	0.00118533629368484
0.15625	0.71875	0.00155643906339316
0.15625	0.6875	0.00091926920193159
0.15625	0.71875	0.00155643906339316
0.125	0.75	0.00159178133904686
0.125	0.71875	0.00111248618550078
0.125	0.6875	0.00085053681632579
0.15625	0.71875	0.00155643906339316
0.125	0.71875	0.00111248618550078
0.125	0.6875	0.00085053681632579
0.125	0.625	0.000327223050488219
0.15625	0.65625	0.000829105324601919
0.15625	0.65625	0.000829105324601919
0.1875	0.6875	0.00118533629368484
0.15625	0.6875	0.00091926920193159
0.125	0.6875	0.00085053681632579
0.15625	0.65625	0.000829105324601919
0.15625	0.6875	0.00091926920193159
0.1875	0.75	0.00221699443129733
0.1875	0.6875	0.00118533629368484
0.21875	0.71875	0.00223219884094394
0.21875	0.71875	0.00223219884094394
0.25	0.75	0.00290388620935943
0.21875	0.75	0.00233690072008329
0.1875	0.75	0.00221699443129733
0.21875	0.71875	0.00223219884094394
0.21875	0.75	0.00233690072008329
0.15625	0.71875	0.00155643906339316
0.1875	0.75	0.00221699443129733
0.15625	0.75	0.00183294266731939
0.125	0.75	0.00159178133904686
0.15625	0.71875	0.00155643906339316
0.15625	0.75	0.00183294266731939
0.1875	0.6875	0.00118533629368484
0.1875	0.75	0.00221699443129733
0.15625	0.71875	0.00155643906339316
0.0625	0.75	0.000837157803781173
0.0625	0.6875	0.000419318148354506
0.09375	0.71875	0.000984632139877578
0.09375	0.71875	0.000984632139877578
0.125	0.75	0.00159178133904686
0.09375	0.75	0.00115516399089516
0.0625	0.75	0.000837157803781173
0.09375	0.71875	0.000984632139877578
0.09375	0.75	0.00115516399089516
0.0625	0.75	0.000837157803781173
0	0.75	0
0.03125	0.71875	0.00041966270526093
0.0625	0.6875	0.000419318148354506
0.0625	0.75	0.000837157803781173
0.03125	0.71875	0.00041966270526093
0.125	0.6875	0.00085053681632579
0.0625	0.6875	0.000419318148354506
0.09375	0.65625	0.000644810773267585
0.125	0.625	0.000327223050488219
0.125	0.6875	0.00085053681632579
0.09375	0.65625	0.000644810773267585
0.09375	0.71875	0.000984632139877578
0.125	0.6875	0.00085053681632579
0.125	0.71875	0.00111248618550078
0.125	0.75	0.00159178133904686
0.09375	0.71875	0.000984632139877578
0.125	0.71875	0.00111248618550078
0.0625	0.6875	0.000419318148354506
0.125	0.6875	0.00085053681632579
0.09375	0.71875	0.000984632139877578
0	0.25	0
0.25	0.25	4.71091970401722e-05
0.125	0.375	0.000187241956984159
0	0.5	0
0	0.25	0
0.125	0.375	0.000187241956984159
0	0	0
0.25	0.25	4.71091970401722e-05
0	0.25	0
0.25	0.5	0.000101293228795671
0.25	0.25	4.71091970401722e-05
0.375	0.375	0.000343327541535687
0.375	0.375	0.000343327541535687
0.5	0.5	7.20412626240635e-05
0.375	0.5	-2.56902236003166e-06
0.25	0.5	0.000101293228795671
0.375	0.375	0.000343327541535687
0.375	0.5	-2.56902236003166e-06
0.125	0.375	0.000187241956984159
0.25	0.5	0.000101293228795671
0.125	0.5	1.08585876712314e-06
0	0.5	0
0.125	0.375	0.000187241956984159
0.125	0.5	1.08585876712314e-06
0.25	0.25	4.71091970401722e-05
0.25	0.5	0.000101293228795671
0.125	0.375	0.000187241956984159


==> figures/Example4Adap.dat <==
ndofs	errsqfL2	errsquL2	est	osc	nEls
24	0	0	9.89024690892547e-05	0.000423146358579797	4
51	8.26415120750952e-06	8.99196022200623e-08	0.00025011835552303	0.000344217754700889	11
101	1.25763104141914e-05	8.30360635425215e-08	0.000378473888494139	0.000177312941111305	25
153	1.71415500541718e-05	6.27917866827262e-08	0.000509317179471878	1.41738649773631e-05	41
205	2.29720303224111e-05	5.22800758339758e-08	0.000491412943435492	5.41941340567219e-06	57
257	2.70948579944379e-05	4.71310533834154e-08	0.000477584666705174	5.00087692992667e-06	73
343	2.92098690276013e-05	4.55031831391482e-08	0.000473572002151722	2.62592252485775e-06	99
475	3.0250746340272e-05	4.50366652920838e-08	0.000472829484048945	2.76787212550195e-07	139
733	3.01195950304445e-05	4.62389851884295e-08	0.000465544631599781	2.66108460298328e-07	217
1164	3.17759026633189e-05	4.78447692406604e-08	0.000458780687558266	2.02393061646467e-07	348
1860	3.34837699537158e-05	4.91336348441772e-08	0.000451343617764762	7.53680246736417e-08	560
3144	3.09335104564546e-05	3.10632743297579e-08	0.000431489269862428	4.21592252597569e-09	952
5306	2.72944332767306e-05	3.29773363261802e-08	0.000390681074679224	1.18588811713702e-09	1614
9107	2.72022714124193e-05	3.1239992124799e-08	0.000354584543906291	6.29291301198834e-11	2779
15553	2.60020330775298e-05	3.55117745254905e-08	0.000320924694240377	1.84134236565868e-11	4765
27505	2.43715150182432e-05	3.14779654192244e-08	0.000285092970152466	9.83189806599619e-13	8469
48756	2.2500614381557e-05	2.762329573587e-08	0.000239723863437265	2.8770973914708e-13	15088
86406	2.03786520104421e-05	2.53375046598242e-08	0.000190378627201704	1.53623407275688e-14	26914
155247	1.81940863912905e-05	2.41590022076351e-08	0.00014213489034334	4.49546467417501e-15	48691
277756	1.60683588595483e-05	2.37258834531721e-08	9.86436785006733e-05	2.40036573868441e-16	87788
509976	1.44780471709785e-05	2.3508619488104e-08	6.59063948351651e-05	7.02416355337107e-17	162260
964540	1.30307009819894e-05	2.33389898071888e-08	4.12948558749812e-05	3.7505714668135e-18	309028
1847744	1.21255650197074e-05	2.32643547531744e-08	2.59964334537898e-05	1.09752555524212e-18	595572
3584002	1.14792442642434e-05	2.32394616998724e-08	1.56397207671712e-05	5.86026791651672e-20	1160838


==> figures/Example4Unif.dat <==
ndofs	errsqfL2	errsquL2	est	osc	nEls
24	0	0	9.89024690892547e-05	0.000423146358579797	4
68	6.93782641969031e-06	5.25874092423331e-08	0.000248600221393036	0.000344217754700889	16
228	9.90922081163013e-06	4.28773399081122e-08	0.000367558100473937	0.000177312941111305	64
836	1.20581893057969e-05	2.86027749239668e-08	0.000482284936016688	1.40168031459317e-05	256
3204	1.44416431614658e-05	2.37944411938015e-08	0.00044276993349804	4.735732260876e-06	1024
12548	1.6435981546263e-05	2.38890735960155e-08	0.000399427811441294	2.57676088994206e-07	4096
49668	1.76555600671731e-05	2.44867305470669e-08	0.000346169174986202	7.54213775439613e-08	16384
197636	1.79476529145734e-05	2.43907263322408e-08	0.000286337322567892	4.02714544769049e-09	65536
788484	1.74277700170119e-05	2.39996991100489e-08	0.000224436027976367	1.17845909154673e-09	262144
3149828	1.63734250141204e-05	2.36706939444464e-08	0.000165471975740714	6.29241476201684e-11	1048576


==> figures/Example4_co1.dat <==
1	1
0	1
0.5	0.5
0.5	1
0	0.5
0.75	0.75
0.25	0.75
1	0.5
0.75	1
0.5	0.75
0	0.75
0.875	0.875
0.625	0.875
0.125	0.875
0.375	0.875
0.25	1
1	0.75
0.5	0.875
0.75	0.875
0.375	1
0.25	0.875
0.5625	0.9375
0.6875	0.9375
0.4375	0.9375
0.3125	0.9375
0.625	1
0.5	0.9375
0.625	0.9375
0.4375	1
0.375	0.9375
0.53125	0.96875
0.40625	0.96875
0.46875	0.96875
0.59375	0.96875
0.5625	1
0.5	0.96875
0.5625	0.96875
0.46875	1
0.4375	0.96875
0.515625	0.984375
0.453125	0.984375
0.484375	0.984375
0.546875	0.984375
0.53125	1
0.5	0.984375
0.578125	0.984375
0.59375	1
0.546875	1
0.53125	0.984375
0.484375	1
0.46875	0.984375
0.5625	0.984375
0.5078125	0.9921875
0.5546875	0.9921875
0.4765625	0.9921875
0.4921875	0.9921875
0.5390625	0.9921875
0.5234375	0.9921875
0.515625	1
0	0
1	0


==> figures/Example4_co2.dat <==
1	1
0	1
0.5	0.5
0.5	1
0	0.5
0.75	0.75
0.25	0.75
1	0.5
0.75	1
0.5	0.75
0	0.75
0.875	0.875
0.625	0.875
0.125	0.875
0.375	0.875
0.25	1
1	0.75
0.5	0.875
0.75	0.875
0.375	1
0.25	0.875
0.5625	0.9375
0.6875	0.9375
0.4375	0.9375
0.3125	0.9375
0.625	1
0.5	0.9375
0.625	0.9375
0.4375	1
0.375	0.9375
0.53125	0.96875
0.40625	0.96875
0.46875	0.96875
0.59375	0.96875
0.5625	1
0.5	0.96875
0.5625	0.96875
0.46875	1
0.4375	0.96875
0.515625	0.984375
0.453125	0.984375
0.484375	0.984375
0.546875	0.984375
0.53125	1
0.5	0.984375
0.578125	0.984375
0.59375	1
0.546875	1
0.53125	0.984375
0.484375	1
0.46875	0.984375
0.5625	0.984375
0.5078125	0.9921875
0.5546875	0.9921875
0.4765625	0.9921875
0.4921875	0.9921875
0.5390625	0.9921875
0.5234375	0.9921875
0.515625	1
0.5	0.9921875
0.53125	0.9921875
0.5234375	1
0.515625	0.9921875
0.4375	0.984375
0.46875	0.9921875
0.4921875	1
0.484375	0.9921875
0.4609375	0.9921875
0.421875	0.984375
0.50390625	0.99609375
0.52734375	0.99609375
0.48828125	0.99609375
0.47265625	0.99609375
0.48046875	0.99609375
0.4453125	0.9921875
0.49609375	0.99609375
0.51953125	0.99609375
0.51171875	0.99609375
0.40625	1
0.453125	1
0.4765625	1
0.5078125	1
0.5	0.99609375
0.875	1
0.65625	0.96875
0.6875	1
0.546875	0.9921875
0.515625	0.99609375
0.5234375	0.99609375
0.51171875	1
0.5078125	0.99609375
0.25	0.9375
0.484375	0.99609375
0.49609375	1
0.4921875	0.99609375
0.48046875	1
0.4765625	0.99609375
0.4609375	1
0.453125	0.9921875
0.46484375	0.99609375
0.34375	0.96875
0.75	0.9375
0.8125	0.9375
0.53515625	0.99609375
0.54296875	0.99609375
0.517578125	0.998046875
0.521484375	0.998046875
0.501953125	0.998046875
0.513671875	0.998046875
0.71875	0.96875
0.494140625	0.998046875
0.486328125	0.998046875
0.490234375	0.998046875
0.482421875	0.998046875
0.28125	0.96875
0.498046875	0.998046875
0.509765625	0.998046875
0.505859375	0.998046875
0.478515625	0.998046875
0.45703125	0.99609375
0.1875	0.9375
0.125	1
0.3125	1
0.5390625	1
0.48828125	1
0.51953125	1
0.50390625	1
0.5	0.998046875
0.625	0.96875
0.6875	0.96875
0.53125	0.99609375
0.5546875	1
0.5390625	0.99609375
0.515625	0.998046875
0.52734375	1
0.51953125	0.998046875
0.5078125	0.998046875
0.513671875	1
0.51171875	0.998046875
0.505859375	1
0.50390625	0.998046875
0.375	0.96875
0.4375	0.9921875
0.46875	0.99609375
0.484375	0.998046875
0.4921875	0.998046875
0.498046875	1
0.49609375	0.998046875
0.490234375	1
0.48828125	0.998046875
0.46484375	1
0.4609375	0.99609375
0.421875	1
0.4296875	0.9921875
0.34375	1
0.3125	0.96875
0.640625	0.984375
0.5625	0.9921875
0.5703125	0.9921875
0.55078125	0.99609375
0.533203125	0.998046875
0.525390625	0.998046875
0.5166015625	0.9990234375
0.5126953125	0.9990234375
0.5087890625	0.9990234375
0.5107421875	0.9990234375
0.5009765625	0.9990234375
0.5068359375	0.9990234375
0.5146484375	0.9990234375
0.529296875	0.998046875
0.55859375	0.99609375
0.4970703125	0.9990234375
0.4931640625	0.9990234375
0.4951171875	0.9990234375
0.4853515625	0.9990234375
0.4912109375	0.9990234375
0.470703125	0.998046875
0.462890625	0.998046875
0.44140625	0.99609375
0.466796875	0.998046875
0.359375	0.984375
0.4990234375	0.9990234375
0.671875	0.984375
0.537109375	0.998046875
0.5185546875	0.9990234375
0.5048828125	0.9990234375
0.5029296875	0.9990234375
0.4892578125	0.9990234375
0.4873046875	0.9990234375
0.474609375	0.998046875
0.44921875	0.99609375
0.328125	0.984375
0.578125	1
0.4453125	1
0.47265625	1
0.65625	1
0.53515625	1
0.494140625	1
0.509765625	1
0.486328125	1
0.517578125	1
0.501953125	1
0.5	0.9990234375
0.625	0.984375
0.65625	0.984375
0.59375	0.984375
0.53125	0.998046875
0.546875	0.99609375
0.5546875	0.99609375
0.541015625	0.998046875
0.54296875	1
0.53515625	0.998046875
0.5234375	0.998046875
0.529296875	1
0.52734375	0.998046875
0.5205078125	0.9990234375
0.521484375	1
0.5078125	0.9990234375
0.51171875	0.9990234375
0.513671875	0.9990234375
0.5107421875	1
0.509765625	0.9990234375
0.50390625	0.9990234375
0.5068359375	1
0.505859375	0.9990234375
0.5029296875	1
0.501953125	0.9990234375
0.609375	0.984375
0.46875	0.998046875
0.4921875	0.9990234375
0.49609375	0.9990234375
0.4990234375	1
0.498046875	0.9990234375
0.4951171875	1
0.494140625	0.9990234375
0.48828125	0.9990234375
0.4912109375	1
0.490234375	0.9990234375
0.4873046875	1
0.486328125	0.9990234375
0.4765625	0.998046875
0.482421875	1
0.48046875	0.998046875
0.474609375	1
0.47265625	0.998046875
0.4833984375	0.9990234375
0.453125	0.99609375
0.466796875	1
0.46484375	0.998046875
0.458984375	0.998046875
0.390625	0.984375
0.359375	1
0.34375	0.984375
0.6328125	0.9921875
0.609375	1
0.548828125	0.998046875
0.552734375	0.998046875
0.5322265625	0.9990234375
0.544921875	0.998046875
0.5283203125	0.9990234375
0.5244140625	0.9990234375
0.5263671875	0.9990234375
0.5224609375	0.9990234375
0.51220703125	0.99951171875
0.51318359375	0.99951171875
0.50830078125	0.99951171875
0.51123046875	0.99951171875
0.50634765625	0.99951171875
0.50439453125	0.99951171875
0.50537109375	0.99951171875
0.50048828125	0.99951171875
0.50341796875	0.99951171875
0.50732421875	0.99951171875
0.5302734375	0.9990234375
0.375	0.984375
0.49853515625	0.99951171875
0.49658203125	0.99951171875
0.49755859375	0.99951171875
0.49267578125	0.99951171875
0.49560546875	0.99951171875
0.49072265625	0.99951171875
0.48876953125	0.99951171875
0.48974609375	0.99951171875
0.48779296875	0.99951171875
0.49169921875	0.99951171875
0.4814453125	0.9990234375
0.4775390625	0.9990234375
0.4794921875	0.9990234375
0.4697265625	0.9990234375
0.4755859375	0.9990234375
0.4658203125	0.9990234375
0.455078125	0.998046875
0.4677734375	0.9990234375
0.40625	0.984375
0.3515625	0.9921875
0.3671875	0.9921875
0.49951171875	0.99951171875
0.6484375	0.9921875
0.5341796875	0.9990234375
0.51025390625	0.99951171875
0.50927734375	0.99951171875
0.50244140625	0.99951171875
0.50146484375	0.99951171875
0.49462890625	0.99951171875
0.49365234375	0.99951171875
0.48681640625	0.99951171875
0.4736328125	0.9990234375
0.4716796875	0.9990234375
0.390625	1
0.45703125	1
0.478515625	1
0.55078125	1
0.525390625	1
0.470703125	1
0.4970703125	1
0.5126953125	1
0.4892578125	1
0.5048828125	1
0.640625	1
0.533203125	1
0.4931640625	1
0.5087890625	1
0.5009765625	1
0.75	0.25
0.75	0.5
0.5	0.99951171875
0.5625	0.8125
0.625	0.625
0.6015625	0.9921875
0.5859375	0.9921875
0.578125	0.9921875
0.53125	0.9990234375
0.546875	0.998046875
0.55859375	1
0.5390625	0.998046875
0.544921875	1
0.54296875	0.998046875
0.5361328125	0.9990234375
0.537109375	1
0.515625	0.9990234375
0.5234375	0.9990234375
0.52734375	0.9990234375
0.5302734375	1
0.529296875	0.9990234375
0.5263671875	1
0.525390625	0.9990234375
0.51953125	0.9990234375
0.5224609375	1
0.521484375	0.9990234375
0.5185546875	1
0.517578125	0.9990234375
0.5078125	0.99951171875
0.5146484375	1
0.509765625	0.99951171875
0.50927734375	1
0.5087890625	0.99951171875
0.50390625	0.99951171875
0.505859375	0.99951171875
0.50732421875	1
0.5068359375	0.99951171875
0.50537109375	1
0.5048828125	0.99951171875
0.501953125	0.99951171875
0.50341796875	1
0.5029296875	0.99951171875
0.50146484375	1
0.5009765625	0.99951171875
0.6171875	0.9921875
0.4375	0.99609375
0.46875	0.9990234375
0.484375	0.9990234375
0.4921875	0.99951171875
0.49609375	0.99951171875
0.498046875	0.99951171875
0.49951171875	1
0.4990234375	0.99951171875
0.49755859375	1
0.4970703125	0.99951171875
0.494140625	0.99951171875
0.49560546875	1
0.4951171875	0.99951171875
0.49365234375	1
0.4931640625	0.99951171875
0.490234375	0.99951171875
0.49169921875	1
0.4912109375	0.99951171875
0.4765625	0.9990234375
0.48046875	0.9990234375
0.4833984375	1
0.482421875	0.9990234375
0.4794921875	1
0.478515625	0.9990234375
0.47265625	0.9990234375
0.4755859375	1
0.474609375	0.9990234375
0.4716796875	1
0.470703125	0.9990234375
0.453125	0.998046875
0.4609375	0.998046875
0.4638671875	0.9990234375
0.458984375	1
0.45703125	0.998046875
0.44921875	1
0.4453125	0.99609375
0.451171875	0.998046875
0.4140625	0.9921875
0.4296875	1
0.3828125	0.9921875
0.3984375	0.9921875
0.43359375	0.99609375
0.4375	0.875
0.375	0.75
0.5625	0.875
0.625	0.75
0.5625	0.99609375
0.6171875	1
0.609375	0.9921875
0.56640625	0.99609375
0.556640625	0.998046875
0.5439453125	0.9990234375
0.5400390625	0.9990234375
0.5380859375	0.9990234375
0.5458984375	0.9990234375
0.52978515625	0.99951171875
0.52783203125	0.99951171875
0.52880859375	0.99951171875
0.52392578125	0.99951171875
0.52685546875	0.99951171875
0.52197265625	0.99951171875
0.52001953125	0.99951171875
0.51611328125	0.99951171875
0.51904296875	0.99951171875
0.52294921875	0.99951171875
0.51416015625	0.99951171875
0.508056640625	0.999755859375
0.509521484375	0.999755859375
0.507080078125	0.999755859375
0.506103515625	0.999755859375
0.506591796875	0.999755859375
0.504150390625	0.999755859375
0.505615234375	0.999755859375
0.503173828125	0.999755859375
0.502197265625	0.999755859375
0.502685546875	0.999755859375
0.500244140625	0.999755859375
0.501708984375	0.999755859375
0.503662109375	0.999755859375
0.507568359375	0.999755859375
0.51513671875	0.99951171875
0.53076171875	0.99951171875
0.560546875	0.998046875
0.499267578125	0.999755859375
0.498291015625	0.999755859375
0.498779296875	0.999755859375
0.496337890625	0.999755859375
0.497802734375	0.999755859375
0.495361328125	0.999755859375
0.494384765625	0.999755859375
0.494873046875	0.999755859375
0.492431640625	0.999755859375
0.493896484375	0.999755859375
0.495849609375	0.999755859375
0.491455078125	0.999755859375
0.490478515625	0.999755859375
0.490966796875	0.999755859375
0.48486328125	0.99951171875
0.491943359375	0.999755859375
0.48291015625	0.99951171875
0.48095703125	0.99951171875
0.48193359375	0.99951171875
0.47705078125	0.99951171875
0.47998046875	0.99951171875
0.47509765625	0.99951171875
0.47314453125	0.99951171875
0.47412109375	0.99951171875
0.46923828125	0.99951171875
0.47216796875	0.99951171875
0.47607421875	0.99951171875
0.48388671875	0.99951171875
0.4619140625	0.9990234375
0.4541015625	0.9990234375
0.4599609375	0.9990234375
0.439453125	0.998046875
0.42578125	0.99609375
0.421875	0.9921875
0.3984375	1
0.390625	0.9921875
0.5	0.8125
0.499755859375	0.999755859375
0.4375	0.8125
0.375	0.625
0.25	0.5
0.25	0.25
0.57421875	0.99609375
0.5419921875	0.9990234375
0.52587890625	0.99951171875
0.52490234375	0.99951171875
0.52099609375	0.99951171875
0.51806640625	0.99951171875
0.51708984375	0.99951171875
0.509033203125	0.999755859375
0.508544921875	0.999755859375
0.505126953125	0.999755859375
0.504638671875	0.999755859375
0.501220703125	0.999755859375
0.500732421875	0.999755859375
0.497314453125	0.999755859375
0.496826171875	0.999755859375
0.493408203125	0.999755859375
0.492919921875	0.999755859375
0.48583984375	0.99951171875
0.47900390625	0.99951171875
0.47802734375	0.99951171875
0.47119140625	0.99951171875
0.47021484375	0.99951171875
0.4580078125	0.9990234375
0.4560546875	0.9990234375
0.447265625	0.998046875
0.443359375	0.998046875
0.5703125	1
0.44140625	1
0.462890625	1
0.4853515625	1
0.5166015625	1
0.6015625	1
0.3828125	1
0.541015625	1
0.4814453125	1
0.5205078125	1
0.455078125	1
0.4775390625	1
0.5283203125	1
0.4736328125	1
0.49853515625	1
0.49072265625	1
0.50634765625	1
0.49462890625	1
0.50244140625	1
0.5244140625	1
0.4697265625	1
0.49658203125	1
0.50439453125	1
0.49267578125	1
0.50830078125	1
0.50048828125	1
0.59375	0.90625
0.5	0.999755859375
0.5078125	0.9765625
0.515625	0.953125
0.53125	0.90625
0.875	0.9375
0.625	0.9921875
0.71875	1
0.6640625	0.9921875
0.671875	1
0.6484375	1
0.640625	0.9921875
0.578125	0.953125
0.59375	0.9921875
0.61328125	0.99609375
0.59765625	0.99609375
0.60546875	0.99609375
0.5859375	1
0.5859375	0.984375
0.5546875	0.998046875
0.552734375	1
0.55078125	0.998046875
0.5390625	0.9990234375
0.54296875	0.9990234375
0.5419921875	1
0.541015625	0.9990234375
0.53515625	0.9990234375
0.5380859375	1
0.537109375	0.9990234375
0.5341796875	1
0.533203125	0.9990234375
0.515625	0.99951171875
0.5234375	0.99951171875
0.525390625	0.99951171875
0.52490234375	1
0.5244140625	0.99951171875
0.51953125	0.99951171875
0.521484375	0.99951171875
0.52294921875	1
0.5224609375	0.99951171875
0.52099609375	1
0.5205078125	0.99951171875
0.517578125	0.99951171875
0.51904296875	1
0.5185546875	0.99951171875
0.51708984375	1
0.5166015625	0.99951171875
0.51171875	0.99951171875
0.513671875	0.99951171875
0.51513671875	1
0.5146484375	0.99951171875
0.51318359375	1
0.5126953125	0.99951171875
0.51123046875	1
0.5107421875	0.99951171875
0.50390625	0.999755859375
0.5048828125	0.999755859375
0.504638671875	1
0.50439453125	0.999755859375
0.501953125	0.999755859375
0.5029296875	0.999755859375
0.503662109375	1
0.50341796875	0.999755859375
0.502685546875	1
0.50244140625	0.999755859375
0.5009765625	0.999755859375
0.501708984375	1
0.50146484375	0.999755859375
0.500732421875	1
0.50048828125	0.999755859375
0.59375	0.9375
0.25	0.96875
0.375	0.9921875
0.40625	0.90625
0.453125	0.953125
0.4765625	0.9765625
0.484375	0.99951171875
0.49609375	0.999755859375
0.498046875	0.999755859375
0.4990234375	0.999755859375
0.499755859375	1
0.49951171875	0.999755859375
0.498779296875	1
0.49853515625	0.999755859375
0.4970703125	0.999755859375
0.497802734375	1
0.49755859375	0.999755859375
0.496826171875	1
0.49658203125	0.999755859375
0.4951171875	0.999755859375
0.495849609375	1
0.49560546875	0.999755859375
0.48828125	0.99951171875
0.48974609375	1
0.4892578125	0.99951171875
0.489990234375	0.999755859375
0.486328125	0.99951171875
0.48779296875	1
0.4873046875	0.99951171875
0.48583984375	1
0.4853515625	0.99951171875
0.4765625	0.99951171875
0.48046875	0.99951171875
0.482421875	0.99951171875
0.48388671875	1
0.4833984375	0.99951171875
0.48193359375	1
0.4814453125	0.99951171875
0.478515625	0.99951171875
0.47998046875	1
0.4794921875	0.99951171875
0.47802734375	1
0.4775390625	0.99951171875
0.474609375	0.99951171875
0.47607421875	1
0.4755859375	0.99951171875
0.4609375	0.9990234375
0.46484375	0.9990234375
0.4677734375	1
0.466796875	0.9990234375
0.4638671875	1
0.462890625	0.9990234375
0.45703125	0.9990234375
0.4599609375	1
0.458984375	0.9990234375
0.4453125	0.998046875
0.451171875	1
0.44921875	0.998046875
0.4521484375	0.9990234375
0.46826171875	0.99951171875
0.40625	0.9921875
0.4140625	0.9765625
0.41796875	0.99609375
0.39453125	0.99609375
0.37890625	0.99609375
0.38671875	0.99609375
0.421875	0.96875
0.3125	0.984375
0.34375	0.9921875
0.3671875	1
0.359375	0.9921875
0.3359375	0.9921875
0.1875	1
0.0625	0.9375
0.21875	0.96875
0.484375	0.96875
0.46875	0.9375
0.46875	0.90625
0	0.875
0.9375	0.9375
0.546875	0.953125
0.5234375	0.9765625
0.515625	0.96875
0.53125	0.9375
0.75	0.96875
0.78125	0.96875
0.84375	0.96875
0.6875	0.984375
0.703125	0.984375
0.65625	0.9921875
0.62890625	0.99609375
0.65234375	0.99609375
0.6796875	0.9921875
0.5859375	0.9765625
0.578125	0.96875
0.6171875	0.99609375
0.60546875	1
0.6015625	0.99609375
0.58203125	0.99609375
0.58984375	0.99609375
0.58984375	0.98828125
0.5478515625	0.9990234375
0.5537109375	0.9990234375
0.53955078125	0.99951171875
0.54248046875	0.99951171875
0.53759765625	0.99951171875
0.53564453125	0.99951171875
0.53173828125	0.99951171875
0.53466796875	0.99951171875
0.53857421875	0.99951171875
0.523681640625	0.999755859375
0.525146484375	0.999755859375
0.522705078125	0.999755859375
0.521728515625	0.999755859375
0.522216796875	0.999755859375
0.519775390625	0.999755859375
0.521240234375	0.999755859375
0.518798828125	0.999755859375
0.517822265625	0.999755859375
0.518310546875	0.999755859375
0.515869140625	0.999755859375
0.517333984375	0.999755859375
0.519287109375	0.999755859375
0.523193359375	0.999755859375
0.514892578125	0.999755859375
0.513916015625	0.999755859375
0.514404296875	0.999755859375
0.511962890625	0.999755859375
0.513427734375	0.999755859375
0.510986328125	0.999755859375
0.510009765625	0.999755859375
0.510498046875	0.999755859375
0.511474609375	0.999755859375
0.5040283203125	0.9998779296875
0.5047607421875	0.9998779296875
0.5035400390625	0.9998779296875
0.5030517578125	0.9998779296875
0.5032958984375	0.9998779296875
0.5020751953125	0.9998779296875
0.5028076171875	0.9998779296875
0.5015869140625	0.9998779296875
0.5010986328125	0.9998779296875
0.5013427734375	0.9998779296875
0.5001220703125	0.9998779296875
0.5008544921875	0.9998779296875
0.5018310546875	0.9998779296875
0.5037841796875	0.9998779296875
0.515380859375	0.999755859375
0.62109375	0.99609375
0.734375	0.984375
0.421875	0.953125
0.40625	0.9375
0.4996337890625	0.9998779296875
0.4991455078125	0.9998779296875
0.4993896484375	0.9998779296875
0.4981689453125	0.9998779296875
0.4989013671875	0.9998779296875
0.4976806640625	0.9998779296875
0.4971923828125	0.9998779296875
0.4974365234375	0.9998779296875
0.4962158203125	0.9998779296875
0.4969482421875	0.9998779296875
0.4979248046875	0.9998779296875
0.4957275390625	0.9998779296875
0.4952392578125	0.9998779296875
0.4954833984375	0.9998779296875
0.4959716796875	0.9998779296875
0.488525390625	0.999755859375
0.487548828125	0.999755859375
0.486572265625	0.999755859375
0.487060546875	0.999755859375
0.484619140625	0.999755859375
0.486083984375	0.999755859375
0.488037109375	0.999755859375
0.483642578125	0.999755859375
0.482666015625	0.999755859375
0.483154296875	0.999755859375
0.480712890625	0.999755859375
0.482177734375	0.999755859375
0.479736328125	0.999755859375
0.478759765625	0.999755859375
0.479248046875	0.999755859375
0.476806640625	0.999755859375
0.478271484375	0.999755859375
0.480224609375	0.999755859375
0.475830078125	0.999755859375
0.474853515625	0.999755859375
0.475341796875	0.999755859375
0.476318359375	0.999755859375
0.484130859375	0.999755859375
0.46728515625	0.99951171875
0.46533203125	0.99951171875
0.46630859375	0.99951171875
0.46142578125	0.99951171875
0.46435546875	0.99951171875
0.45947265625	0.99951171875
0.45751953125	0.99951171875
0.45849609375	0.99951171875
0.46044921875	0.99951171875
0.4501953125	0.9990234375
0.4462890625	0.9990234375
0.4482421875	0.9990234375
0.41015625	0.98828125
0.4140625	0.984375
0.41015625	0.99609375
0.40234375	1
0.3984375	0.99609375
0.38671875	1
0.3828125	0.99609375
0.40234375	0.99609375
0.36328125	0.99609375
0.34765625	0.99609375
0.35546875	0.99609375
0.3203125	0.9921875
0.265625	0.984375
0.37109375	0.99609375
0.125	0.9375
0.5	0.90625
0.5	0.953125
0.4998779296875	0.9998779296875
0.4921875	0.9765625
0.484375	0.953125
0.64453125	0.99609375
0.63671875	0.99609375
0.5517578125	0.9990234375
0.5498046875	0.9990234375
0.54150390625	0.99951171875
0.54052734375	0.99951171875
0.53662109375	0.99951171875
0.53369140625	0.99951171875
0.53271484375	0.99951171875
0.524658203125	0.999755859375
0.524169921875	0.999755859375
0.520751953125	0.999755859375
0.520263671875	0.999755859375
0.516845703125	0.999755859375
0.516357421875	0.999755859375
0.512939453125	0.999755859375
0.512451171875	0.999755859375
0.5045166015625	0.9998779296875
0.5042724609375	0.9998779296875
0.5025634765625	0.9998779296875
0.5023193359375	0.9998779296875
0.5006103515625	0.9998779296875
0.5003662109375	0.9998779296875
0.4986572265625	0.9998779296875
0.4984130859375	0.9998779296875
0.4967041015625	0.9998779296875
0.4964599609375	0.9998779296875
0.489501953125	0.999755859375
0.489013671875	0.999755859375
0.485595703125	0.999755859375
0.485107421875	0.999755859375
0.481689453125	0.999755859375
0.481201171875	0.999755859375
0.477783203125	0.999755859375
0.477294921875	0.999755859375
0.46337890625	0.99951171875
0.46240234375	0.99951171875
0.296875	0.984375
0.15625	0.96875
0.8125	1
0.28125	1
0.4140625	1
0.328125	1
0.3515625	1
0.4658203125	1
0.51025390625	1
0.48681640625	1
0.548828125	1
0.51220703125	1
0.48876953125	1
0.6328125	1
0.5322265625	1
0.447265625	1
0.51416015625	1
0.5361328125	1
0.51806640625	1
0.4619140625	1
0.48486328125	1
0.51611328125	1
0.61328125	1
0.39453125	1
0.48291015625	1
0.52197265625	1
0.4580078125	1
0.47900390625	1
0.47509765625	1
0.499267578125	1
0.495361328125	1
0.503173828125	1
0.497314453125	1
0.501220703125	1
0.59765625	1
0.5400390625	1
0.48095703125	1
0.52001953125	1
0.47705078125	1
0.498291015625	1
0.502197265625	1
0.52392578125	1
0.496337890625	1
0.504150390625	1
0.500244140625	1
1	0.875
0.875	0.625
0.9375	0.8125
0.875	0.75
0.6875	0.8125
0.53125	0.953125
0.5	0.9998779296875
0.8125	0.8125
0.9375	1
0.84375	1
0.8125	0.96875
0.625	0.99609375
0.65625	0.90625
0.734375	1
0.71875	0.984375
0.6796875	1
0.671875	0.9921875
0.640625	0.99609375
0.6484375	0.99609375
0.63671875	1
0.6328125	0.99609375
0.5703125	0.9765625
0.59375	0.99609375
0.609375	0.99609375
0.62109375	1
0.611328125	0.998046875
0.615234375	0.998046875
0.603515625	0.998046875
0.595703125	0.998046875
0.599609375	0.998046875
0.578125	0.99609375
0.58984375	1
0.5859375	0.99609375
0.57421875	1
0.5703125	0.99609375
0.53125	0.99951171875
0.53515625	0.98828125
0.5390625	0.9765625
0.546875	0.9990234375
0.55078125	0.98828125
0.560546875	1
0.55859375	0.998046875
0.55078125	0.9990234375
0.5498046875	1
0.548828125	0.9990234375
0.5458984375	1
0.544921875	0.9990234375
0.53515625	0.99951171875
0.537109375	0.99951171875
0.53662109375	1
0.5361328125	0.99951171875
0.533203125	0.99951171875
0.53466796875	1
0.5341796875	0.99951171875
0.53271484375	1
0.5322265625	0.99951171875
0.515625	0.999755859375
0.52734375	0.99951171875
0.529296875	0.99951171875
0.53076171875	1
0.5302734375	0.99951171875
0.52880859375	1
0.5283203125	0.99951171875
0.52685546875	1
0.5263671875	0.99951171875
0.51953125	0.999755859375
0.5205078125	0.999755859375
0.52099609375	0.999755859375
0.520263671875	1
0.52001953125	0.999755859375
0.517578125	0.999755859375
0.5185546875	0.999755859375
0.519287109375	1
0.51904296875	0.999755859375
0.518310546875	1
0.51806640625	0.999755859375
0.5166015625	0.999755859375
0.517333984375	1
0.51708984375	0.999755859375
0.516357421875	1
0.51611328125	0.999755859375
0.5078125	0.999755859375
0.51171875	0.999755859375
0.513671875	0.999755859375
0.5146484375	0.999755859375
0.515380859375	1
0.51513671875	0.999755859375
0.514404296875	1
0.51416015625	0.999755859375
0.5126953125	0.999755859375
0.513427734375	1
0.51318359375	0.999755859375
0.512451171875	1
0.51220703125	0.999755859375
0.509765625	0.999755859375
0.5107421875	0.999755859375
0.511474609375	1
0.51123046875	0.999755859375
0.510498046875	1
0.51025390625	0.999755859375
0.5087890625	0.999755859375
0.509521484375	1
0.50927734375	0.999755859375
0.508544921875	1
0.50830078125	0.999755859375
0.505859375	0.999755859375
0.5068359375	0.999755859375
0.507568359375	1
0.50732421875	0.999755859375
0.506591796875	1
0.50634765625	0.999755859375
0.505615234375	1
0.50537109375	0.999755859375
0.5009765625	0.9998779296875
0.50048828125	0.9998779296875
0.5008544921875	1
0.500732421875	0.9998779296875
0.5003662109375	1
0.500244140625	0.9998779296875
0.53125	0.9765625
0.5234375	0.984375
0.5625	0.953125
0.5546875	0.984375
0.546875	0.96875
0.6875	0.875
0.25	0.984375
0.28125	0.90625
0.3125	0.8125
0.375	0.99609375
0.4375	0.998046875
0.4453125	0.9765625
0.453125	0.96875
0.46875	0.99951171875
0.47265625	0.98828125
0.4765625	0.984375
0.484375	0.999755859375
0.4921875	0.999755859375
0.4990234375	0.9998779296875
0.49951171875	0.9998779296875
0.4998779296875	1
0.499755859375	0.9998779296875
0.4993896484375	1
0.499267578125	0.9998779296875
0.4989013671875	1
0.498779296875	0.9998779296875
0.494140625	0.999755859375
0.494873046875	1
0.49462890625	0.999755859375
0.4949951171875	0.9998779296875
0.4931640625	0.999755859375
0.493896484375	1
0.49365234375	0.999755859375
0.492919921875	1
0.49267578125	0.999755859375
0.48828125	0.999755859375
0.490234375	0.999755859375
0.4912109375	0.999755859375
0.491943359375	1
0.49169921875	0.999755859375
0.490966796875	1
0.49072265625	0.999755859375
0.4892578125	0.999755859375
0.489990234375	1
0.48974609375	0.999755859375
0.489013671875	1
0.48876953125	0.999755859375
0.486328125	0.999755859375
0.4873046875	0.999755859375
0.488037109375	1
0.48779296875	0.999755859375
0.487060546875	1
0.48681640625	0.999755859375
0.4853515625	0.999755859375
0.486083984375	1
0.48583984375	0.999755859375
0.485107421875	1
0.48486328125	0.999755859375
0.48046875	0.999755859375
0.482421875	0.999755859375
0.4833984375	0.999755859375
0.484130859375	1
0.48388671875	0.999755859375
0.483154296875	1
0.48291015625	0.999755859375
0.4814453125	0.999755859375
0.482177734375	1
0.48193359375	0.999755859375
0.481201171875	1
0.48095703125	0.999755859375
0.4794921875	0.999755859375
0.480224609375	1
0.47998046875	0.999755859375
0.479248046875	1
0.47900390625	0.999755859375
0.47265625	0.99951171875
0.47412109375	1
0.4736328125	0.99951171875
0.474365234375	0.999755859375
0.470703125	0.99951171875
0.47216796875	1
0.4716796875	0.99951171875
0.47021484375	1
0.4697265625	0.99951171875
0.453125	0.9990234375
0.45703125	0.98828125
0.46484375	0.99951171875
0.466796875	0.99951171875
0.46826171875	1
0.4677734375	0.99951171875
0.46630859375	1
0.4658203125	0.99951171875
0.462890625	0.99951171875
0.46435546875	1
0.4638671875	0.99951171875
0.4560546875	1
0.455078125	0.9990234375
0.45654296875	0.99951171875
0.44921875	0.9990234375
0.4521484375	1
0.451171875	0.9990234375
0.443359375	1
0.44140625	0.998046875
0.4443359375	0.9990234375
0.44921875	0.9921875
0.4609375	0.984375
0.40625	0.99609375
0.421875	0.99609375
0.43359375	1
0.4296875	0.99609375
0.41796875	1
0.4140625	0.99609375
0.390625	0.99609375
0.400390625	0.998046875
0.392578125	0.998046875
0.396484375	0.998046875
0.384765625	0.998046875
0.380859375	0.998046875
0.4375	0.953125
0.435546875	0.998046875
0.4296875	0.9765625
0.3125	0.9921875
0.359375	0.99609375
0.37109375	1
0.3671875	0.99609375
0.35546875	1
0.3515625	0.99609375
0.3359375	1
0.328125	0.9921875
0.33984375	0.99609375
0.296875	1
0.28125	0.984375
0.3046875	0.9921875
0.125	0.96875
0.21875	1
0.1875	0.96875
0.09375	0.96875
0.234375	0.984375
0.1875	0.875
0.46875	0.953125
0	0.9375
0.0625	0.8125
0.125	0.625
0.96875	0.96875
0.75	0.984375
0.8125	0.875
0.875	0.96875
0.90625	0.96875
0.765625	0.984375
0.859375	0.984375
0.6875	0.9921875
0.7265625	0.9921875
0.6953125	0.9921875
0.7109375	0.9921875
0.67578125	0.99609375
0.66015625	0.99609375
0.642578125	0.998046875
0.646484375	0.998046875
0.626953125	0.998046875
0.638671875	0.998046875
0.68359375	0.99609375
0.5625	0.998046875
0.5703125	0.984375
0.619140625	0.998046875
0.61328125	0.998046875
0.607421875	1
0.60546875	0.998046875
0.599609375	1
0.59765625	0.998046875
0.607421875	0.998046875
0.587890625	0.998046875
0.580078125	0.998046875
0.583984375	0.998046875
0.564453125	0.998046875
0.576171875	0.998046875
0.591796875	0.998046875
0.54296875	0.98828125
0.53515625	0.9921875
0.5390625	0.984375
0.55078125	0.9921875
0.5595703125	0.9990234375
0.5556640625	0.9990234375
0.5576171875	0.9990234375
0.54736328125	0.99951171875
0.55029296875	0.99951171875
0.54541015625	0.99951171875
0.54345703125	0.99951171875
0.54443359375	0.99951171875
0.535400390625	0.999755859375
0.536865234375	0.999755859375
0.534423828125	0.999755859375
0.533447265625	0.999755859375
0.533935546875	0.999755859375
0.531494140625	0.999755859375
0.532958984375	0.999755859375
0.534912109375	0.999755859375
0.546875	0.98828125
0.54638671875	0.99951171875
0.530517578125	0.999755859375
0.529541015625	0.999755859375
0.530029296875	0.999755859375
0.527587890625	0.999755859375
0.529052734375	0.999755859375
0.526611328125	0.999755859375
0.525634765625	0.999755859375
0.526123046875	0.999755859375
0.527099609375	0.999755859375
0.5206298828125	0.9998779296875
0.5208740234375	0.9998779296875
0.5196533203125	0.9998779296875
0.5203857421875	0.9998779296875
0.5191650390625	0.9998779296875
0.5186767578125	0.9998779296875
0.5189208984375	0.9998779296875
0.5177001953125	0.9998779296875
0.5184326171875	0.9998779296875
0.5172119140625	0.9998779296875
0.5167236328125	0.9998779296875
0.5169677734375	0.9998779296875
0.5157470703125	0.9998779296875
0.5164794921875	0.9998779296875
0.5174560546875	0.9998779296875
0.5194091796875	0.9998779296875
0.5152587890625	0.9998779296875
0.5147705078125	0.9998779296875
0.5150146484375	0.9998779296875
0.5137939453125	0.9998779296875
0.5145263671875	0.9998779296875
0.5133056640625	0.9998779296875
0.5128173828125	0.9998779296875
0.5130615234375	0.9998779296875
0.5118408203125	0.9998779296875
0.5125732421875	0.9998779296875
0.5135498046875	0.9998779296875
0.5113525390625	0.9998779296875
0.5108642578125	0.9998779296875
0.5111083984375	0.9998779296875
0.5098876953125	0.9998779296875
0.5106201171875	0.9998779296875
0.5093994140625	0.9998779296875
0.5089111328125	0.9998779296875
0.5091552734375	0.9998779296875
0.5079345703125	0.9998779296875
0.5086669921875	0.9998779296875
0.5096435546875	0.9998779296875
0.5115966796875	0.9998779296875
0.5074462890625	0.9998779296875
0.5069580078125	0.9998779296875
0.5072021484375	0.9998779296875
0.5059814453125	0.9998779296875
0.5067138671875	0.9998779296875
0.5054931640625	0.9998779296875
0.5050048828125	0.9998779296875
0.5052490234375	0.9998779296875
0.5057373046875	0.9998779296875
0.50079345703125	0.99993896484375
0.50054931640625	0.99993896484375
0.50067138671875	0.99993896484375
0.50006103515625	0.99993896484375
0.50042724609375	0.99993896484375
0.50091552734375	0.99993896484375
0.5076904296875	0.9998779296875
0.5155029296875	0.9998779296875
0.53125	0.98828125
0.531005859375	0.999755859375
0.52734375	0.98828125
0.5390625	0.9609375
0.5546875	0.9609375
0.5625	0.9765625
0.5615234375	0.9990234375
0.5546875	0.9765625
0.623046875	0.998046875
0.75	0.8125
0.7421875	0.9921875
0.71875	0.90625
0.34375	0.90625
0.3125	0.875
0.4609375	0.9765625
0.44921875	0.98828125
0.4453125	0.984375
0.4453125	0.9609375
0.49981689453125	0.99993896484375
0.49957275390625	0.99993896484375
0.49969482421875	0.99993896484375
0.49908447265625	0.99993896484375
0.49945068359375	0.99993896484375
0.49884033203125	0.99993896484375
0.49896240234375	0.99993896484375
0.4942626953125	0.9998779296875
0.4937744140625	0.9998779296875
0.4932861328125	0.9998779296875
0.4935302734375	0.9998779296875
0.4923095703125	0.9998779296875
0.4930419921875	0.9998779296875
0.4940185546875	0.9998779296875
0.4918212890625	0.9998779296875
0.4913330078125	0.9998779296875
0.4915771484375	0.9998779296875
0.4903564453125	0.9998779296875
0.4910888671875	0.9998779296875
0.4898681640625	0.9998779296875
0.4893798828125	0.9998779296875
0.4896240234375	0.9998779296875
0.4884033203125	0.9998779296875
0.4891357421875	0.9998779296875
0.4901123046875	0.9998779296875
0.4879150390625	0.9998779296875
0.4874267578125	0.9998779296875
0.4876708984375	0.9998779296875
0.4864501953125	0.9998779296875
0.4871826171875	0.9998779296875
0.4859619140625	0.9998779296875
0.4854736328125	0.9998779296875
0.4857177734375	0.9998779296875
0.4844970703125	0.9998779296875
0.4852294921875	0.9998779296875
0.4862060546875	0.9998779296875
0.4881591796875	0.9998779296875
0.4920654296875	0.9998779296875
0.4840087890625	0.9998779296875
0.4835205078125	0.9998779296875
0.4837646484375	0.9998779296875
0.4825439453125	0.9998779296875
0.4832763671875	0.9998779296875
0.4820556640625	0.9998779296875
0.4815673828125	0.9998779296875
0.4818115234375	0.9998779296875
0.4805908203125	0.9998779296875
0.4813232421875	0.9998779296875
0.4822998046875	0.9998779296875
0.4801025390625	0.9998779296875
0.4796142578125	0.9998779296875
0.4798583984375	0.9998779296875
0.4793701171875	0.9998779296875
0.4803466796875	0.9998779296875
0.472900390625	0.999755859375
0.471923828125	0.999755859375
0.470947265625	0.999755859375
0.471435546875	0.999755859375
0.468994140625	0.999755859375
0.470458984375	0.999755859375
0.472412109375	0.999755859375
0.4842529296875	0.9998779296875
0.468017578125	0.999755859375
0.467041015625	0.999755859375
0.467529296875	0.999755859375
0.465087890625	0.999755859375
0.466552734375	0.999755859375
0.464111328125	0.999755859375
0.463134765625	0.999755859375
0.463623046875	0.999755859375
0.464599609375	0.999755859375
0.45361328125	0.99951171875
0.45166015625	0.99951171875
0.44970703125	0.99951171875
0.45068359375	0.99951171875
0.4384765625	0.9990234375
0.453125	0.98828125
0.45263671875	0.99951171875
0.46875	0.9765625
0.46875	0.98828125
0.468505859375	0.999755859375
0.46484375	0.98828125
0.431640625	0.998046875
0.423828125	0.998046875
0.427734375	0.998046875
0.408203125	0.998046875
0.419921875	0.998046875
0.404296875	1
0.396484375	1
0.39453125	0.998046875
0.388671875	1
0.38671875	0.998046875
0.376953125	0.998046875
0.388671875	0.998046875
0.404296875	0.998046875
0.4375	0.9765625
0.369140625	0.998046875
0.361328125	0.998046875
0.365234375	0.998046875
0.357421875	0.998046875
0.31640625	0.99609375
0.2578125	0.9921875
0.373046875	0.998046875
0.203125	0.984375
0.140625	0.984375
0.171875	0.984375
0.03125	0.96875
0.25	0.8125
0.49993896484375	0.99993896484375
0.4609375	0.9609375
0.1875	0.8125
0.125	0.75
0.828125	0.984375
0.796875	0.984375
0.66796875	0.99609375
0.634765625	0.998046875
0.630859375	0.998046875
0.572265625	0.998046875
0.568359375	0.998046875
0.54931640625	0.99951171875
0.54833984375	0.99951171875
0.536376953125	0.999755859375
0.535888671875	0.999755859375
0.532470703125	0.999755859375
0.531982421875	0.999755859375
0.528564453125	0.999755859375
0.528076171875	0.999755859375
0.5201416015625	0.9998779296875
0.5198974609375	0.9998779296875
0.5181884765625	0.9998779296875
0.5179443359375	0.9998779296875
0.5162353515625	0.9998779296875
0.5159912109375	0.9998779296875
0.5142822265625	0.9998779296875
0.5140380859375	0.9998779296875
0.5123291015625	0.9998779296875
0.5120849609375	0.9998779296875
0.5103759765625	0.9998779296875
0.5101318359375	0.9998779296875
0.5084228515625	0.9998779296875
0.5081787109375	0.9998779296875
0.5064697265625	0.9998779296875
0.5062255859375	0.9998779296875
0.50030517578125	0.99993896484375
0.50018310546875	0.99993896484375
0.49932861328125	0.99993896484375
0.49920654296875	0.99993896484375
0.4947509765625	0.9998779296875
0.4945068359375	0.9998779296875
0.4927978515625	0.9998779296875
0.4925537109375	0.9998779296875
0.4908447265625	0.9998779296875
0.4906005859375	0.9998779296875
0.4888916015625	0.9998779296875
0.4886474609375	0.9998779296875
0.4869384765625	0.9998779296875
0.4866943359375	0.9998779296875
0.4849853515625	0.9998779296875
0.4847412109375	0.9998779296875
0.4830322265625	0.9998779296875
0.4827880859375	0.9998779296875
0.4810791015625	0.9998779296875
0.4808349609375	0.9998779296875
0.4791259765625	0.9998779296875
0.473876953125	0.999755859375
0.473388671875	0.999755859375
0.469970703125	0.999755859375
0.469482421875	0.999755859375
0.466064453125	0.999755859375
0.465576171875	0.999755859375
0.45556640625	0.99951171875
0.45458984375	0.99951171875
0.4423828125	0.9990234375
0.4404296875	0.9990234375
0.46484375	0.9921875
0.416015625	0.998046875
0.412109375	0.998046875
0.40234375	0.998046875
0.4296875	0.984375
0.353515625	0.998046875
0.33203125	0.99609375
0.32421875	0.99609375
0.2890625	0.9921875
0.2734375	0.9921875
0.0625	1
0.556640625	1
0.42578125	1
0.56640625	1
0.439453125	1
0.5439453125	1
0.52978515625	1
0.491455078125	1
0.507080078125	1
0.52587890625	1
0.47119140625	1
0.505126953125	1
0.493408203125	1
0.509033203125	1
0.37890625	1
0.4541015625	1
0.52783203125	1
0.47314453125	1
0.490478515625	1
0.506103515625	1
0.494384765625	1
0.46923828125	1
0.492431640625	1
0.508056640625	1
0.15625	1
0.703125	1
0.78125	1
0.265625	1
0.58203125	1
0.6640625	1
0.41015625	1
0.3203125	1
0.36328125	1
0.46728515625	1
0.510986328125	1
0.487548828125	1
0.512939453125	1
0.489501953125	1
0.64453125	1
0.53369140625	1
0.46533203125	1
0.510009765625	1
0.486572265625	1
0.5478515625	1
0.511962890625	1
0.488525390625	1
0.62890625	1
0.53173828125	1
0.4501953125	1
0.514892578125	1
0.518798828125	1
0.46337890625	1
0.485595703125	1
0.516845703125	1
0.400390625	1
0.483642578125	1
0.479736328125	1
0.4996337890625	1
0.603515625	1
0.481689453125	1
0.520751953125	1
0.5006103515625	1
0.513916015625	1
0.53564453125	1
0.517822265625	1
0.484619140625	1
0.515869140625	1
0.611328125	1
0.392578125	1
0.482666015625	1
0.4991455078125	1
0.595703125	1
0.480712890625	1
0.519775390625	1
0.5001220703125	1
1	0.9375
0	0
1	0
0.5	0


==> figures/Example4_el1.dat <==
59	60	2
2	60	7
5	7	16
16	0	11
5	16	11
2	7	5
9	5	12
17	12	21
26	21	30
35	30	39
44	39	52
3	44	52
35	39	44
26	30	35
17	21	26
9	12	17
2	5	9
11	8	18
5	11	18
0	8	11
22	25	27
12	22	27
8	25	22
36	33	45
45	34	51
36	45	51
21	33	36
33	25	46
46	34	45
33	46	45
48	42	56
43	48	56
30	42	48
47	42	53
34	47	53
47	43	56
42	47	56
58	39	57
43	58	57
58	3	52
39	58	52
39	30	48
48	43	57
39	48	57
30	21	36
42	36	51
51	34	53
42	51	53
30	36	42
21	12	27
27	25	33
21	27	33
12	5	18
18	8	22
12	18	22
20	14	24
15	20	24
6	14	20
29	23	31
19	29	31
14	23	29
38	32	40
28	38	40
23	32	38
50	41	54
37	50	54
32	41	50
49	41	55
3	49	55
49	37	54
41	49	54
37	28	40
40	32	50
37	40	50
28	19	31
31	23	38
28	31	38
19	15	24
24	14	29
19	24	29
15	1	13
13	6	20
15	13	20
6	2	9
14	9	17
23	17	26
32	26	35
41	35	44
44	3	55
41	44	55
32	35	41
23	26	32
14	17	23
6	9	14
4	2	6
10	6	13
1	10	13
4	6	10
59	2	4


==> figures/Example4_el2.dat <==
1581	2	492
1579	1581	492
1581	1580	323
2	1581	323
323	7	324
2	323	324
1580	7	323
920	16	922
5	920	922
7	16	920
919	11	921
16	919	921
694	919	1578
1578	0	1181
694	1578	1181
11	919	694
922	11	926
5	922	926
922	16	921
11	922	921
324	5	327
2	324	327
324	7	920
5	324	920
413	12	326
9	413	326
413	5	923
12	413	923
412	21	549
17	412	549
412	12	545
21	412	545
548	698	924
30	548	924
26	698	548
698	21	695
924	695	1304
30	924	1304
698	695	924
697	39	547
35	697	547
697	30	696
39	697	696
44	39	52
59	52	69
82	69	107
127	107	166
202	166	270
325	270	444
546	444	758
925	758	1296
3	925	1296
546	758	925
325	444	546
202	270	325
127	166	202
82	107	127
59	69	82
44	52	59
44	35	547
39	44	547
548	35	833
26	548	833
548	30	697
35	548	697
549	26	832
17	549	832
549	21	698
26	549	698
326	17	487
9	326	487
326	12	412
17	326	412
9	2	327
327	5	413
9	327	413
102	18	1183
11	102	1183
101	102	700
699	700	1186
1186	8	1182
699	1186	1182
101	700	699
18	102	101
926	18	1310
5	926	1310
926	11	1183
18	926	1183
550	694	1185
1185	83	1184
550	1185	1184
11	694	550
927	694	1181
0	927	1181
927	83	1185
694	927	1185
929	701	1431
876	929	1431
102	701	929
928	701	1187
83	928	1187
928	876	1431
701	928	1431
1529	700	1432
876	1529	1432
1529	8	1186
700	1529	1186
700	102	929
929	876	1432
700	929	1432
102	11	550
701	550	1184
1184	83	1187
701	1184	1187
102	550	701
27	22	84
128	84	156
203	156	253
551	253	705
930	705	1196
25	930	1196
551	705	930
203	253	551
128	156	203
27	84	128
27	12	931
22	27	931
129	109	703
702	703	1190
1190	85	1188
702	1190	1188
129	703	702
22	109	129
933	764	1189
552	933	1189
109	764	933
932	764	1311
8	932	1311
932	552	1189
764	932	1189
1528	703	1191
552	1528	1191
1528	85	1190
703	1528	1190
703	109	933
933	552	1191
703	933	1191
204	182	553
704	553	1193
195	704	1193
204	553	704
84	182	204
935	707	1192
554	935	1192
182	707	935
934	707	1198
85	934	1198
934	554	1192
707	934	1192
1532	553	1433
554	1532	1433
1532	195	1193
553	1532	1193
553	182	935
935	554	1433
553	935	1433
556	297	837
936	837	1194
318	936	1194
556	837	936
156	297	556
706	555	937
297	706	937
195	555	706
1541	837	1195
555	1541	1195
1541	318	1194
837	1541	1194
837	297	937
937	555	1195
837	937	1195
939	838	1434
887	939	1434
253	838	939
938	838	1197
318	938	1197
938	887	1434
838	938	1434
1549	705	1435
887	1549	1435
1549	25	1196
705	1549	1196
705	253	939
939	887	1435
705	939	1435
253	156	556
838	556	936
936	318	1197
838	936	1197
253	556	838
156	84	204
297	204	704
704	195	706
297	704	706
156	204	297
84	22	129
182	129	702
707	702	1188
1188	85	1198
707	1188	1198
182	702	707
84	129	182
709	45	940
36	709	940
709	33	708
45	709	708
158	51	1200
45	158	1200
157	158	417
414	417	1211
1211	34	1199
414	1211	1199
157	417	414
51	158	157
940	51	1306
36	940	1306
940	45	1200
51	940	1200
557	36	1040
21	557	1040
557	33	709
36	557	709
205	227	328
558	328	560
941	560	947
46	941	947
558	560	941
205	328	558
33	227	205
416	367	559
942	559	944
254	942	944
416	559	942
227	367	416
710	763	1201
415	710	1201
367	763	710
943	763	1309
25	943	1309
943	415	1201
763	943	1201
945	896	1202
559	945	1202
415	896	945
944	896	1570
254	944	1570
944	559	1202
896	944	1202
559	367	710
710	415	945
559	710	945
712	561	946
524	712	946
328	561	712
1207	711	1204
561	1207	1204
1207	254	1203
711	1207	1203
946	711	1561
524	946	1561
946	561	1204
711	946	1204
948	908	1206
560	948	1206
948	524	1205
908	948	1205
947	908	1574
46	947	1574
947	560	1206
908	947	1206
560	328	712
712	524	948
560	712	948
328	227	416
561	416	942
942	254	1207
561	942	1207
328	416	561
330	329	713
949	713	1209
192	949	1209
330	713	949
45	329	330
951	714	1208
562	951	1208
329	714	951
950	714	1213
46	950	1213
950	562	1208
714	950	1208
1531	713	1210
562	1531	1210
1531	192	1209
713	1531	1209
713	329	951
951	562	1210
713	951	1210
953	493	1436
519	953	1436
158	493	953
952	493	1212
192	952	1212
952	519	1436
493	952	1436
1506	417	1437
519	1506	1437
1506	34	1211
417	1506	1211
417	158	953
953	519	1437
417	953	1437
158	45	330
493	330	949
949	192	1212
493	949	1212
158	330	493
708	205	563
45	708	563
33	205	708
558	329	715
205	558	715
714	558	941
941	46	1213
714	941	1213
329	558	714
329	45	563
563	205	715
329	563	715
1216	56	955
48	1216	955
1216	42	1214
56	1216	1214
103	60	1215
56	103	1215
130	103	160
206	160	257
331	257	722
954	722	1231
43	954	1231
331	722	954
206	257	331
130	160	206
60	103	130
955	60	1301
48	955	1301
955	56	1215
60	955	1215
956	48	1038
30	956	1038
956	42	1216
48	956	1216
159	86	1217
53	159	1217
207	159	255
332	255	716
957	716	1221
47	957	1221
332	716	957
207	255	332
86	159	207
958	86	1234
42	958	1234
958	53	1217
86	958	1217
208	170	418
564	418	1219
131	564	1219
208	418	564
53	170	208
960	450	1218
333	960	1218
170	450	960
959	450	1307
34	959	1307
959	333	1218
450	959	1218
1504	418	1220
333	1504	1220
1504	131	1219
418	1504	1219
418	170	960
960	333	1220
418	960	1220
566	256	839
839	311	961
566	839	961
159	256	566
565	256	717
131	565	717
565	311	839
256	565	839
963	840	1438
884	963	1438
255	840	963
962	840	1222
311	962	1222
962	884	1438
840	962	1438
1546	716	1439
884	1546	1439
1546	47	1221
716	1546	1221
716	255	963
963	884	1439
716	963	1439
255	159	566
840	566	961
961	311	1222
840	961	1222
255	566	840
159	53	208
256	208	564
564	131	717
256	564	717
159	208	256
132	104	209
334	209	420
567	420	718
123	567	718
334	420	567
132	209	334
56	104	132
336	258	419
568	419	1224
210	568	1224
336	419	568
104	258	336
965	422	1223
335	965	1223
258	422	965
964	422	1235
47	964	1235
964	335	1223
422	964	1223
1508	419	1225
335	1508	1225
1508	210	1224
419	1508	1224
419	258	965
965	335	1225
419	965	1225
570	494	841
526	570	841
209	494	570
569	494	719
210	569	719
569	526	841
494	569	841
909	420	842
526	909	842
909	123	718
420	909	718
420	209	570
570	526	842
420	570	842
209	104	336
494	336	568
568	210	719
494	568	719
209	336	494
211	183	337
571	337	721
966	721	1226
196	966	1226
571	721	966
211	337	571
103	183	211
573	421	720
720	338	967
573	720	967
183	421	573
572	421	724
123	572	724
572	338	720
421	572	720
969	843	1440
891	969	1440
337	843	969
968	843	1227
338	968	1227
968	891	1440
843	968	1440
1566	721	1441
891	1566	1441
1566	196	1226
721	1566	1226
721	337	969
969	891	1441
721	969	1441
337	183	573
843	573	967
967	338	1227
843	967	1227
337	573	843
575	298	844
970	844	1229
319	970	1229
575	844	970
160	298	575
972	723	1228
574	972	1228
298	723	972
971	723	1233
196	971	1233
971	574	1228
723	971	1228
1542	844	1230
574	1542	1230
1542	319	1229
844	1542	1229
844	298	972
972	574	1230
844	972	1230
974	845	1442
888	974	1442
257	845	974
973	845	1232
319	973	1232
973	888	1442
845	973	1442
1550	722	1443
888	1550	1443
1550	43	1231
722	1550	1231
722	257	974
974	888	1443
722	974	1443
257	160	575
845	575	970
970	319	1232
845	970	1232
257	575	845
160	103	211
298	211	571
723	571	966
966	196	1233
723	966	1233
298	571	723
160	211	298
103	56	132
183	132	334
421	334	567
567	123	724
421	567	724
183	334	421
103	132	183
86	56	1214
1214	42	1234
86	1214	1234
104	86	207
258	207	332
422	332	957
957	47	1235
422	957	1235
258	332	422
104	207	258
56	86	104
62	57	76
87	76	105
133	105	162
339	162	430
576	430	735
975	735	1257
58	975	1257
576	735	975
339	430	576
133	162	339
87	105	133
62	76	87
39	57	62
88	70	161
212	161	260
340	260	426
577	426	725
61	577	725
340	426	577
212	260	340
88	161	212
57	70	88
214	169	259
341	259	424
976	424	1239
134	976	1239
341	424	976
214	259	341
70	169	214
343	273	423
977	423	1237
213	977	1237
343	423	977
169	273	343
979	449	1236
342	979	1236
273	449	979
978	449	1302
43	978	1302
978	342	1236
449	978	1236
1509	423	1238
342	1509	1238
1509	213	1237
423	1509	1237
423	273	979
979	342	1238
423	979	1238
981	425	1444
531	981	1444
259	425	981
980	425	1240
213	980	1240
980	531	1444
425	980	1444
1519	424	1445
531	1519	1445
1519	134	1239
424	1519	1239
424	259	981
981	531	1445
424	981	1445
259	169	343
425	343	977
977	213	1240
425	977	1240
259	343	425
345	261	495
578	495	1242
312	578	1242
345	495	578
161	261	345
983	427	1241
344	983	1241
261	427	983
982	427	1244
134	982	1244
982	344	1241
427	982	1241
1512	495	1243
344	1512	1243
1512	312	1242
495	1512	1242
495	261	983
983	344	1243
495	983	1243
580	496	846
538	580	846
260	496	580
579	496	726
312	579	726
579	538	846
496	579	846
915	426	847
538	915	847
915	61	725
426	915	725
426	260	580
580	538	847
426	580	847
260	161	345
496	345	578
578	312	726
496	578	726
260	345	496
161	70	214
261	214	341
427	341	976
976	134	1244
427	976	1244
261	341	427
161	214	261
135	106	215
346	215	429
581	429	730
984	730	1247
125	984	1247
581	730	984
346	429	581
135	215	346
76	106	135
348	262	428
582	428	728
216	582	728
348	428	582
106	262	348
584	432	727
347	584	727
262	432	584
583	432	738
61	583	738
583	347	727
432	583	727
899	428	729
347	899	729
899	216	728
428	899	728
428	262	584
584	347	729
428	584	729
586	497	848
985	848	1245
528	985	1245
586	848	985
215	497	586
731	585	986
497	731	986
216	585	731
1563	848	1246
585	1563	1246
1563	528	1245
848	1563	1245
848	497	986
986	585	1246
848	986	1246
988	849	1446
911	988	1446
429	849	988
987	849	1248
528	987	1248
987	911	1446
849	987	1446
1576	730	1447
911	1576	1447
1576	125	1247
730	1576	1247
730	429	988
988	911	1447
730	988	1447
429	215	586
849	586	985
985	528	1248
849	985	1248
429	586	849
215	106	348
497	348	582
582	216	731
497	582	731
215	348	497
350	184	498
587	498	733
989	733	1252
200	989	1252
587	733	989
350	498	587
105	184	350
589	431	732
990	732	1250
349	990	1250
589	732	990
184	431	589
992	737	1249
588	992	1249
431	737	992
991	737	1260
125	991	1260
991	588	1249
737	991	1249
1553	732	1251
588	1553	1251
1553	349	1250
732	1553	1250
732	431	992
992	588	1251
732	992	1251
994	734	1448
892	994	1448
498	734	994
993	734	1253
349	993	1253
993	892	1448
734	993	1448
1567	733	1449
892	1567	1449
1567	200	1252
733	1567	1252
733	498	994
994	892	1449
733	994	1449
498	184	589
734	589	990
990	349	1253
734	990	1253
498	589	734
591	499	850
995	850	1255
523	995	1255
591	850	995
162	499	591
997	736	1254
590	997	1254
499	736	997
996	736	1259
200	996	1259
996	590	1254
736	996	1254
1556	850	1256
590	1556	1256
1556	523	1255
850	1556	1255
850	499	997
997	590	1256
850	997	1256
999	851	1450
895	999	1450
430	851	999
998	851	1258
523	998	1258
998	895	1450
851	998	1450
1569	735	1451
895	1569	1451
1569	58	1257
735	1569	1257
735	430	999
999	895	1451
735	999	1451
430	162	591
851	591	995
995	523	1258
851	995	1258
430	591	851
162	105	350
499	350	587
736	587	989
989	200	1259
736	989	1259
499	587	736
162	350	499
105	76	135
184	135	346
431	346	581
737	581	984
984	125	1260
737	984	1260
431	581	737
184	346	431
105	135	184
76	57	88
106	88	212
262	212	340
432	340	577
577	61	738
432	577	738
262	340	432
106	212	262
76	88	106
90	77	116
136	116	164
217	164	265
351	265	434
1000	434	1280
81	1000	1280
351	434	1000
217	265	351
136	164	217
90	116	136
52	77	90
138	108	163
218	163	263
592	263	742
1001	742	1269
89	1001	1269
592	742	1001
218	263	592
138	163	218
77	108	138
219	168	433
593	433	740
1002	740	1264
137	1002	1264
593	740	1002
219	433	593
108	168	219
595	448	739
1003	739	1262
352	1003	1262
595	739	1003
168	448	595
1005	762	1261
594	1005	1261
448	762	1005
1004	762	1300
58	1004	1300
1004	594	1261
762	1004	1261
1552	739	1263
594	1552	1263
1552	352	1262
739	1552	1262
739	448	1005
1005	594	1263
739	1005	1263
1007	741	1452
890	1007	1452
433	741	1007
1006	741	1265
352	1006	1265
1006	890	1452
741	1006	1452
1565	740	1453
890	1565	1453
1565	137	1264
740	1565	1264
740	433	1007
1007	890	1453
740	1007	1453
433	168	595
741	595	1003
1003	352	1265
741	1003	1265
433	595	741
597	264	852
1008	852	1267
315	1008	1267
597	852	1008
163	264	597
1010	743	1266
596	1010	1266
264	743	1010
1009	743	1271
137	1009	1271
1009	596	1266
743	1009	1266
1539	852	1268
596	1539	1268
1539	315	1267
852	1539	1267
852	264	1010
1010	596	1268
852	1010	1268
1012	853	1454
885	1012	1454
263	853	1012
1011	853	1270
315	1011	1270
1011	885	1454
853	1011	1454
1547	742	1455
885	1547	1455
1547	89	1269
742	1547	1269
742	263	1012
1012	885	1455
742	1012	1455
263	163	597
853	597	1008
1008	315	1270
853	1008	1270
263	597	853
163	108	219
264	219	593
743	593	1002
1002	137	1271
743	1002	1271
264	593	743
163	219	264
221	165	299
353	299	745
1013	745	1275
198	1013	1275
353	745	1013
221	299	353
116	165	221
599	266	744
1014	744	1273
220	1014	1273
599	744	1014
165	266	599
1016	747	1272
598	1016	1272
266	747	1016
1015	747	1283
89	1015	1283
1015	598	1272
747	1015	1272
1537	744	1274
598	1537	1274
1537	220	1273
744	1537	1273
744	266	1016
1016	598	1274
744	1016	1274
1018	746	1456
882	1018	1456
299	746	1018
1017	746	1276
220	1017	1276
1017	882	1456
746	1017	1456
1544	745	1457
882	1544	1457
1544	198	1275
745	1544	1275
745	299	1018
1018	882	1457
745	1018	1457
299	165	599
746	599	1014
1014	220	1276
746	1014	1276
299	599	746
355	300	500
1019	500	1278
321	1019	1278
355	500	1019
164	300	355
1021	435	1277
354	1021	1277
300	435	1021
1020	435	1282
198	1020	1282
1020	354	1277
435	1020	1277
1516	500	1279
354	1516	1279
1516	321	1278
500	1516	1278
500	300	1021
1021	354	1279
500	1021	1279
1023	501	1458
543	1023	1458
265	501	1023
1022	501	1281
321	1022	1281
1022	543	1458
501	1022	1458
1526	434	1459
543	1526	1459
1526	81	1280
434	1526	1280
434	265	1023
1023	543	1459
434	1023	1459
265	164	355
501	355	1019
1019	321	1281
501	1019	1281
265	355	501
164	116	221
300	221	353
435	353	1013
1013	198	1282
435	1013	1282
300	353	435
164	221	300
116	77	138
165	138	218
266	218	592
747	592	1001
1001	89	1283
747	1001	1283
266	592	747
165	218	266
116	138	165
140	117	185
222	185	268
356	268	439
600	439	748
126	600	748
356	439	600
222	268	356
140	185	222
69	117	140
224	167	267
357	267	437
1024	437	1287
139	1024	1287
357	437	1024
224	267	357
117	167	224
359	272	436
1025	436	1285
223	1025	1285
359	436	1025
167	272	359
1027	447	1284
358	1027	1284
272	447	1027
1026	447	1299
81	1026	1299
1026	358	1284
447	1026	1284
1511	436	1286
358	1511	1286
1511	223	1285
436	1511	1285
436	272	1027
1027	358	1286
436	1027	1286
1029	438	1460
535	1029	1460
267	438	1029
1028	438	1288
223	1028	1288
1028	535	1460
438	1028	1460
1522	437	1461
535	1522	1461
1522	139	1287
437	1522	1287
437	267	1029
1029	535	1461
437	1029	1461
267	167	359
438	359	1025
1025	223	1288
438	1025	1288
267	359	438
361	269	502
601	502	1290
317	601	1290
361	502	601
185	269	361
1031	440	1289
360	1031	1289
269	440	1031
1030	440	1292
139	1030	1292
1030	360	1289
440	1030	1289
1514	502	1291
360	1514	1291
1514	317	1290
502	1514	1290
502	269	1031
1031	360	1291
502	1031	1291
603	503	854
541	603	854
268	503	603
602	503	749
317	602	749
602	541	854
503	602	854
917	439	855
541	917	855
917	126	748
439	917	748
439	268	603
603	541	855
439	603	855
268	185	361
503	361	601
601	317	749
503	601	749
268	361	503
185	117	224
269	224	357
440	357	1024
1024	139	1292
440	1024	1292
269	357	440
185	224	269
226	186	301
362	301	442
604	442	753
201	604	753
362	442	604
226	301	362
107	186	226
364	271	441
605	441	751
225	605	751
364	441	605
186	271	364
607	446	750
363	607	750
271	446	607
606	446	761
126	606	761
606	363	750
446	606	750
905	441	752
363	905	752
905	225	751
441	905	751
441	271	607
607	363	752
441	607	752
609	443	856
537	609	856
301	443	609
608	443	754
225	608	754
608	537	856
443	608	856
914	442	857
537	914	857
914	201	753
442	914	753
442	301	609
609	537	857
442	609	857
301	186	364
443	364	605
605	225	754
443	605	754
301	364	443
366	302	504
610	504	756
756	322	1032
610	756	1032
366	504	610
166	302	366
612	445	755
365	612	755
302	445	612
611	445	760
201	611	760
611	365	755
445	611	755
907	504	757
365	907	757
907	322	756
504	907	756
504	302	612
612	365	757
504	612	757
614	505	858
1033	858	1294
544	1033	1294
614	858	1033
270	505	614
1035	759	1293
613	1035	1293
505	759	1035
1034	759	1298
322	1034	1298
1034	613	1293
759	1034	1293
1564	858	1295
613	1564	1295
1564	544	1294
858	1564	1294
858	505	1035
1035	613	1295
858	1035	1295
1037	859	1462
918	1037	1462
444	859	1037
1036	859	1297
544	1036	1297
1036	918	1462
859	1036	1462
1577	758	1463
918	1577	1463
1577	3	1296
758	1577	1296
758	444	1037
1037	918	1463
758	1037	1463
444	270	614
859	614	1033
1033	544	1297
859	1033	1297
444	614	859
270	166	366
505	366	610
759	610	1032
1032	322	1298
759	1032	1298
505	610	759
270	366	505
166	107	226
302	226	362
445	362	604
604	201	760
445	604	760
302	362	445
166	226	302
107	69	140
186	140	222
271	222	356
446	356	600
600	126	761
446	600	761
271	356	446
186	222	271
107	140	186
69	52	90
117	90	136
167	136	217
272	217	351
447	351	1000
1000	81	1299
447	1000	1299
272	351	447
167	217	272
117	136	167
69	90	117
52	39	62
77	62	87
108	87	133
168	133	339
448	339	576
762	576	975
975	58	1300
762	975	1300
448	576	762
168	339	448
108	133	168
77	87	108
52	62	77
696	48	1039
39	696	1039
696	30	1038
48	696	1038
60	57	1303
1303	48	1301
60	1303	1301
70	60	130
169	130	206
273	206	331
449	331	954
954	43	1302
449	954	1302
273	331	449
169	206	273
70	130	169
57	60	70
57	39	1039
1039	48	1303
57	1039	1303
1042	695	1305
36	1042	1305
1042	30	1304
695	1042	1304
695	21	1040
1040	36	1305
695	1040	1305
1308	51	1041
42	1308	1041
1308	36	1306
51	1308	1306
53	51	157
170	157	414
450	414	1199
1199	34	1307
450	1199	1307
170	414	450
53	157	170
1041	53	958
42	1041	958
51	53	1041
1042	42	956
30	1042	956
1042	36	1308
42	1042	1308
545	27	615
21	545	615
12	27	545
33	27	128
227	128	203
367	203	551
763	551	930
930	25	1309
763	930	1309
367	551	763
227	203	367
33	128	227
615	33	557
21	615	557
27	33	615
923	18	1043
12	923	1043
923	5	1310
18	923	1310
101	22	1312
18	101	1312
109	101	699
764	699	1182
1182	8	1311
764	1182	1311
109	699	764
22	101	109
1043	22	931
12	1043	931
1043	18	1312
22	1043	1312
1314	24	1045
20	1314	1045
1314	14	1313
24	1314	1313
91	24	114
616	114	829
1044	829	1420
15	1044	1420
616	829	1044
91	114	616
91	20	1045
24	91	1045
1046	20	1426
6	1046	1426
1046	14	1314
20	1046	1314
31	29	766
766	23	765
31	766	765
141	31	250
274	250	407
617	407	679
1047	679	1411
19	1047	1411
617	679	1047
274	407	617
141	250	274
29	31	141
29	14	618
618	23	766
29	618	766
1050	40	1049
38	1050	1049
1050	32	1315
40	1050	1315
74	63	1317
1317	40	1316
74	1317	1316
142	74	178
368	178	482
1048	482	1394
28	1048	1394
368	482	1048
142	178	368
63	74	142
1049	63	1414
38	1049	1414
1049	40	1317
63	1049	1317
1156	619	1318
38	1156	1318
23	619	1156
1050	619	1428
32	1050	1428
1050	38	1318
619	1050	1318
1053	54	1052
50	1053	1052
41	54	1053
64	54	72
143	72	176
228	176	288
369	288	475
1051	475	1377
37	1051	1377
369	475	1051
228	288	369
143	176	228
64	72	143
1052	64	1398
50	1052	1398
54	64	1052
620	50	1397
32	620	1397
620	41	1053
50	620	1053
66	55	71
92	71	111
144	111	174
370	174	465
621	465	786
1054	786	1352
49	1054	1352
621	786	1054
370	465	621
144	174	370
92	111	144
66	71	92
41	55	66
94	75	110
145	110	172
229	172	278
371	278	459
1055	459	1330
65	1055	1330
371	459	1055
229	278	371
145	172	229
94	110	145
55	75	94
147	115	171
230	171	276
372	276	454
622	454	775
93	622	775
372	454	622
230	276	372
147	171	230
75	115	147
232	181	275
373	275	452
623	452	770
146	623	770
373	452	623
232	275	373
115	181	232
375	296	451
624	451	768
1056	768	1322
231	1056	1322
624	768	1056
375	451	624
181	296	375
626	488	767
1057	767	1320
374	1057	1320
626	767	1057
296	488	626
1059	834	1319
625	1059	1319
488	834	1059
1058	834	1427
3	1058	1427
1058	625	1319
834	1058	1319
1560	767	1321
625	1560	1321
1560	374	1320
767	1560	1320
767	488	1059
1059	625	1321
767	1059	1321
1061	769	1464
903	1061	1464
451	769	1061
1060	769	1323
374	1060	1323
1060	903	1464
769	1060	1464
1573	768	1465
903	1573	1465
1573	231	1322
768	1573	1322
768	451	1061
1061	903	1465
768	1061	1465
451	296	626
769	626	1057
1057	374	1323
769	1057	1323
451	626	769
628	453	860
533	628	860
275	453	628
1063	771	1324
627	1063	1324
453	771	1063
1062	771	1325
231	1062	1325
1062	627	1324
771	1062	1324
627	533	860
860	453	1063
627	860	1063
913	452	861
533	913	861
913	146	770
452	913	770
452	275	628
628	533	861
452	628	861
275	181	375
453	375	624
771	624	1056
1056	231	1325
771	1056	1325
453	624	771
275	375	453
377	277	506
629	506	773
314	629	773
377	506	629
171	277	377
631	455	772
376	631	772
277	455	631
630	455	777
146	630	777
630	376	772
455	630	772
906	506	774
376	906	774
906	314	773
506	906	773
506	277	631
631	376	774
506	631	774
633	507	862
540	633	862
276	507	633
632	507	776
314	632	776
632	540	862
507	632	862
916	454	863
540	916	863
916	93	775
454	916	775
454	276	633
633	540	863
454	633	863
276	171	377
507	377	629
629	314	776
507	629	776
276	377	507
171	115	232
277	232	373
455	373	623
623	146	777
455	623	777
277	373	455
171	232	277
234	173	303
378	303	457
1064	457	1326
197	1064	1326
378	457	1064
234	303	378
110	173	234
380	279	456
634	456	779
233	634	779
380	456	634
173	279	380
636	461	778
379	636	778
279	461	636
635	461	781
93	635	781
635	379	778
461	635	778
904	456	780
379	904	780
904	233	779
456	904	779
456	279	636
636	379	780
456	636	780
1066	458	1466
536	1066	1466
303	458	1066
1065	458	1067
233	1065	1067
1065	536	1466
458	1065	1466
1523	457	1467
536	1523	1467
1523	197	1326
457	1523	1326
457	303	1066
1066	536	1467
457	1066	1467
303	173	380
458	380	634
634	233	1067
458	634	1067
303	380	458
382	304	508
1068	508	1328
320	1068	1328
382	508	1068
172	304	382
1070	460	1327
381	1070	1327
304	460	1070
1069	460	1332
197	1069	1332
1069	381	1327
460	1069	1327
1515	508	1329
381	1515	1329
1515	320	1328
508	1515	1328
508	304	1070
1070	381	1329
508	1070	1329
1072	509	1468
542	1072	1468
278	509	1072
1071	509	1331
320	1071	1331
1071	542	1468
509	1071	1468
1525	459	1469
542	1525	1469
1525	65	1330
459	1525	1330
459	278	1072
1072	542	1469
459	1072	1469
278	172	382
509	382	1068
1068	320	1331
509	1068	1331
278	382	509
172	110	234
304	234	378
460	378	1064
1064	197	1332
460	1064	1332
304	378	460
172	234	304
110	75	147
173	147	230
279	230	372
461	372	622
622	93	781
461	622	781
279	372	461
173	230	279
110	147	173
149	112	187
235	187	281
637	281	782
1073	782	1341
124	1073	1341
637	782	1073
235	281	637
149	187	235
71	112	149
237	175	280
383	280	463
1074	463	1336
148	1074	1336
383	463	1074
237	280	383
112	175	237
385	284	462
1075	462	1334
236	1075	1334
385	462	1075
175	284	385
1077	466	1333
384	1077	1333
284	466	1077
1076	466	1356
65	1076	1356
1076	384	1333
466	1076	1333
1510	462	1335
384	1510	1335
1510	236	1334
462	1510	1334
462	284	1077
1077	384	1335
462	1077	1335
1079	464	1470
534	1079	1470
280	464	1079
1078	464	1337
236	1078	1337
1078	534	1470
464	1078	1470
1521	463	1471
534	1521	1471
1521	148	1336
463	1521	1336
463	280	1079
1079	534	1471
463	1079	1471
280	175	385
464	385	1075
1075	236	1337
464	1075	1337
280	385	464
639	282	864
1080	864	1339
316	1080	1339
639	864	1080
187	282	639
1082	640	1338
638	1082	1338
282	640	1082
1081	640	1343
148	1081	1343
1081	638	1338
640	1081	1338
1540	864	1340
638	1540	1340
1540	316	1339
864	1540	1339
864	282	1082
1082	638	1340
864	1082	1340
1084	865	1472
886	1084	1472
281	865	1084
1083	865	1342
316	1083	1342
1083	886	1472
865	1083	1472
1548	782	1473
886	1548	1473
1548	124	1341
782	1548	1341
782	281	1084
1084	886	1473
782	1084	1473
281	187	639
865	639	1080
1080	316	1342
865	1080	1342
281	639	865
187	112	237
282	237	383
640	383	1074
1074	148	1343
640	1074	1343
282	383	640
187	237	282
239	188	305
641	305	784
1085	784	1347
199	1085	1347
641	784	1085
239	305	641
111	188	239
643	283	783
1086	783	1345
238	1086	1345
643	783	1086
188	283	643
1088	788	1344
642	1088	1344
283	788	1088
1087	788	1355
124	1087	1355
1087	642	1344
788	1087	1344
1538	783	1346
642	1538	1346
1538	238	1345
783	1538	1345
783	283	1088
1088	642	1346
783	1088	1346
1090	785	1474
883	1090	1474
305	785	1090
1089	785	1348
238	1089	1348
1089	883	1474
785	1089	1474
1545	784	1475
883	1545	1475
1545	199	1347
784	1545	1347
784	305	1090
1090	883	1475
784	1090	1475
305	188	643
785	643	1086
1086	238	1348
785	1086	1348
305	643	785
645	510	866
1091	866	1350
522	1091	1350
645	866	1091
174	510	645
1093	787	1349
644	1093	1349
510	787	1093
1092	787	1354
199	1092	1354
1092	644	1349
787	1092	1349
1555	866	1351
644	1555	1351
1555	522	1350
866	1555	1350
866	510	1093
1093	644	1351
866	1093	1351
1095	867	1476
894	1095	1476
465	867	1095
1094	867	1353
522	1094	1353
1094	894	1476
867	1094	1476
1568	786	1477
894	1568	1477
1568	49	1352
786	1568	1352
786	465	1095
1095	894	1477
786	1095	1477
465	174	645
867	645	1091
1091	522	1353
867	1091	1353
465	645	867
174	111	239
510	239	641
787	641	1085
1085	199	1354
787	1085	1354
510	641	787
174	239	510
111	71	149
188	149	235
283	235	637
788	637	1073
1073	124	1355
788	1073	1355
283	637	788
188	235	283
111	149	188
71	55	94
112	94	145
175	145	229
284	229	371
466	371	1055
1055	65	1356
466	1055	1356
284	371	466
175	229	284
112	145	175
71	94	112
96	73	118
240	118	286
386	286	470
646	470	797
80	646	797
386	470	646
240	286	386
96	118	240
54	73	96
242	113	285
387	285	468
647	468	792
1096	792	1365
95	1096	1365
647	792	1096
387	468	647
242	285	387
73	113	242
389	245	467
648	467	790
1097	790	1360
241	1097	1360
648	790	1097
389	467	648
113	245	389
650	478	789
1098	789	1358
388	1098	1358
650	789	1098
245	478	650
1100	804	1357
649	1100	1357
478	804	1100
1099	804	1380
49	1099	1380
1099	649	1357
804	1099	1357
1558	789	1359
649	1558	1359
1558	388	1358
789	1558	1358
789	478	1100
1100	649	1359
789	1100	1359
1102	791	1478
898	1102	1478
467	791	1102
1101	791	1361
388	1101	1361
1101	898	1478
791	1101	1478
1572	790	1479
898	1572	1479
1572	241	1360
790	1572	1360
790	467	1102
1102	898	1479
790	1102	1479
467	245	650
791	650	1098
1098	388	1361
791	1098	1361
467	650	791
652	469	868
1103	868	1363
527	1103	1363
652	868	1103
285	469	652
1105	793	1362
651	1105	1362
469	793	1105
1104	793	1367
241	1104	1367
1104	651	1362
793	1104	1362
1562	868	1364
651	1562	1364
1562	527	1363
868	1562	1363
868	469	1105
1105	651	1364
868	1105	1364
1107	869	1480
910	1107	1480
468	869	1107
1106	869	1366
527	1106	1366
1106	910	1480
869	1106	1480
1575	792	1481
910	1575	1481
1575	95	1365
792	1575	1365
792	468	1107
1107	910	1481
792	1107	1481
468	285	652
869	652	1103
1103	527	1366
869	1103	1366
468	652	869
285	113	389
469	389	648
793	648	1097
1097	241	1367
793	1097	1367
469	648	793
285	389	469
391	287	511
653	511	795
310	653	795
391	511	653
118	287	391
655	471	794
1108	794	1369
390	1108	1369
655	794	1108
287	471	655
1110	799	1368
654	1110	1368
471	799	1110
1109	799	1372
95	1109	1372
1109	654	1368
799	1109	1368
1559	794	1370
654	1559	1370
1559	390	1369
794	1559	1369
794	471	1110
1110	654	1370
794	1110	1370
1112	796	1482
901	1112	1482
511	796	1112
1111	796	1371
390	1111	1371
1111	901	1482
796	1111	1482
901	310	795
795	511	1112
901	795	1112
511	287	655
796	655	1108
1108	390	1371
796	1108	1371
511	655	796
657	512	870
530	657	870
286	512	657
656	512	798
310	656	798
656	530	870
512	656	870
912	470	871
530	912	871
912	80	797
470	912	797
470	286	657
657	530	871
470	657	871
286	118	391
512	391	653
653	310	798
512	653	798
286	391	512
118	73	242
287	242	387
471	387	647
799	647	1096
1096	95	1372
799	1096	1372
471	647	799
287	387	471
118	242	287
244	189	306
392	306	473
1113	473	1373
194	1113	1373
392	473	1113
244	306	392
72	189	244
394	289	472
658	472	801
243	658	801
394	472	658
189	289	394
660	477	800
393	660	800
289	477	660
659	477	803
80	659	803
659	393	800
477	659	800
902	472	802
393	902	802
902	243	801
472	902	801
472	289	660
660	393	802
472	660	802
1115	474	1483
532	1115	1483
306	474	1115
1114	474	1116
243	1114	1116
1114	532	1483
474	1114	1483
1520	473	1484
532	1520	1484
1520	194	1373
473	1520	1373
473	306	1115
1115	532	1484
473	1115	1484
306	189	394
474	394	658
658	243	1116
474	658	1116
306	394	474
396	307	513
1117	513	1375
313	1117	1375
396	513	1117
176	307	396
1119	476	1374
395	1119	1374
307	476	1119
1118	476	1379
194	1118	1379
1118	395	1374
476	1118	1374
1513	513	1376
395	1513	1376
1513	313	1375
513	1513	1375
513	307	1119
1119	395	1376
513	1119	1376
1121	514	1485
539	1121	1485
288	514	1121
1120	514	1378
313	1120	1378
1120	539	1485
514	1120	1485
1524	475	1486
539	1524	1486
1524	37	1377
475	1524	1377
475	288	1121
1121	539	1486
475	1121	1486
288	176	396
514	396	1117
1117	313	1378
514	1117	1378
288	396	514
176	72	244
307	244	392
476	392	1113
1113	194	1379
476	1113	1379
307	392	476
176	244	307
72	54	96
189	96	240
289	240	386
477	386	646
646	80	803
477	646	803
289	386	477
189	240	289
72	96	189
54	41	66
73	66	92
113	92	144
245	144	370
478	370	621
804	621	1054
1054	49	1380
804	1054	1380
478	621	804
245	370	478
113	144	245
73	92	113
54	66	73
98	67	119
246	119	291
397	291	480
1122	480	1390
79	1122	1390
397	480	1122
246	291	397
98	119	246
1123	98	1395
40	1123	1395
67	98	1123
151	99	177
398	177	479
661	479	808
97	661	808
398	479	661
151	177	398
67	99	151
248	179	290
662	290	806
1124	806	1384
150	1124	1384
662	806	1124
248	290	662
99	179	248
664	292	805
1125	805	1382
247	1125	1382
664	805	1125
179	292	664
1127	674	1381
663	1127	1381
292	674	1127
1126	674	1399
37	1126	1399
1126	663	1381
674	1126	1381
1536	805	1383
663	1536	1383
1536	247	1382
805	1536	1382
805	292	1127
1127	663	1383
805	1127	1383
1129	807	1487
881	1129	1487
290	807	1129
1128	807	1385
247	1128	1385
1128	881	1487
807	1128	1487
1543	806	1488
881	1543	1488
1543	150	1384
806	1543	1384
806	290	1129
1129	881	1488
806	1129	1488
290	179	664
807	664	1125
1125	247	1385
807	1125	1385
290	664	807
666	399	872
1130	872	1387
521	1130	1387
666	872	1130
177	399	666
1132	809	1386
665	1132	1386
399	809	1132
1131	809	1389
150	1131	1389
1131	665	1386
809	1131	1386
1554	872	1388
665	1554	1388
1554	521	1387
872	1554	1387
872	399	1132
1132	665	1388
872	1132	1388
893	479	873
521	893	873
893	97	808
479	893	808
479	177	666
873	666	1130
521	873	1130
479	666	873
177	99	248
399	248	662
809	662	1124
1124	150	1389
809	1124	1389
399	662	809
177	248	399
401	249	515
667	515	811
309	667	811
401	515	667
119	249	401
669	481	810
400	669	810
249	481	669
668	481	813
97	668	813
668	400	810
481	668	810
900	515	812
400	900	812
900	309	811
515	900	811
515	249	669
669	400	812
515	669	812
1134	516	1489
529	1134	1489
291	516	1134
1133	516	1135
309	1133	1135
1133	529	1489
516	1133	1489
1518	480	1490
529	1518	1490
1518	79	1390
480	1518	1390
480	291	1134
1134	529	1490
480	1134	1490
291	119	401
516	401	667
667	309	1135
516	667	1135
291	401	516
119	67	151
249	151	398
481	398	661
661	97	813
481	661	813
249	398	481
119	151	249
403	190	517
670	517	815
193	670	815
403	517	670
74	190	403
672	404	814
1136	814	1392
402	1136	1392
672	814	1136
190	404	672
1138	673	1391
671	1138	1391
404	673	1138
1137	673	1396
79	1137	1396
1137	671	1391
673	1137	1391
1551	814	1393
671	1551	1393
1551	402	1392
814	1551	1392
814	404	1138
1138	671	1393
814	1138	1393
889	517	816
402	889	816
889	193	815
517	889	815
517	190	672
816	672	1136
402	816	1136
517	672	816
1140	518	1491
520	1140	1491
178	518	1140
1139	518	1141
193	1139	1141
1139	520	1491
518	1139	1491
1507	482	1492
520	1507	1492
1507	28	1394
482	1507	1394
482	178	1140
1140	520	1492
482	1140	1492
178	74	403
518	403	670
670	193	1141
518	670	1141
178	403	518
1316	98	1142
74	1316	1142
1316	40	1395
98	1316	1395
190	98	246
404	246	397
673	397	1122
1122	79	1396
673	1122	1396
404	397	673
190	246	404
190	74	1142
98	190	1142
1315	50	1143
40	1315	1143
1315	32	1397
50	1315	1397
1400	64	1493
67	1400	1493
1400	50	1398
64	1400	1398
99	64	143
179	143	228
292	228	369
674	369	1051
1051	37	1399
674	1051	1399
292	369	674
179	228	292
99	143	179
99	67	1493
64	99	1493
1143	67	1123
40	1143	1123
1143	50	1400
67	1143	1400
818	405	817
293	818	817
68	405	818
675	405	819
1144	819	1404
78	1144	1404
675	819	1144
675	293	817
405	675	817
293	31	676
676	68	818
293	676	818
484	153	483
1145	483	1402
152	1145	1402
484	483	1145
68	153	484
1147	409	1401
406	1147	1401
153	409	1147
1146	409	1157
28	1146	1157
1146	406	1401
409	1146	1401
1505	483	1403
406	1505	1403
1505	152	1402
483	1505	1402
483	153	1147
1147	406	1403
483	1147	1403
1149	677	1494
878	1149	1494
405	677	1149
1148	677	1405
152	1148	1405
1148	878	1494
677	1148	1494
1533	819	1495
878	1533	1495
1533	78	1404
819	1533	1404
819	405	1149
1149	878	1495
819	1149	1495
405	68	484
677	484	1145
1145	152	1405
677	1145	1405
405	484	677
486	408	678
1150	678	1152
308	1150	1152
486	678	1150
250	408	486
821	824	1151
485	821	1151
408	824	821
1413	820	1496
824	1413	1496
1413	78	1406
820	1413	1406
1151	820	1557
485	1151	1557
1151	824	1496
820	1151	1496
1153	897	1408
678	1153	1408
1153	485	1407
897	1153	1407
1152	897	1571
308	1152	1571
1152	678	1408
897	1152	1408
678	408	821
821	485	1153
678	821	1153
823	680	1154
525	823	1154
407	680	823
1412	822	1410
680	1412	1410
1412	308	1409
822	1412	1409
822	525	1154
1154	680	1410
822	1154	1410
1517	679	1155
525	1517	1155
1517	19	1411
679	1517	1411
679	407	823
823	525	1155
679	823	1155
407	250	486
680	486	1150
1150	308	1412
680	1150	1412
407	486	680
250	31	293
408	293	675
824	675	1144
1144	78	1413
824	1144	1413
408	675	824
250	293	408
765	38	681
31	765	681
765	23	1156
38	765	1156
1158	63	1497
68	1158	1497
1158	38	1414
63	1158	1414
153	63	142
409	142	368
1157	368	1048
28	1157	1048
409	368	1157
153	142	409
153	68	1497
63	153	1497
681	68	676
31	681	676
681	38	1158
68	681	1158
155	100	191
682	191	828
1159	828	1419
122	1159	1419
682	828	1159
155	191	682
24	100	155
252	180	294
683	294	826
154	683	826
252	294	683
100	180	252
685	295	825
1160	825	1416
251	1160	1416
685	825	1160
180	295	685
1162	830	1415
684	1162	1415
295	830	1162
1161	830	1421
19	1161	1421
1161	684	1415
830	1161	1415
1535	825	1417
684	1535	1417
1535	251	1416
825	1535	1416
825	295	1162
1162	684	1417
825	1162	1417
1164	827	1498
880	1164	1498
294	827	1164
1163	827	1418
251	1163	1418
1163	880	1498
827	1163	1498
880	154	826
826	294	1164
880	826	1164
294	180	685
827	685	1160
1160	251	1418
827	1160	1418
294	685	827
1166	686	1499
879	1166	1499
191	686	1166
1165	686	1167
154	1165	1167
1165	879	1499
686	1165	1499
1534	828	1500
879	1534	1500
1534	122	1419
828	1534	1419
828	191	1166
1166	879	1500
828	1166	1500
191	100	252
686	252	683
683	154	1167
686	683	1167
191	252	686
1169	874	1501
877	1169	1501
114	874	1169
1168	874	1170
122	1168	1170
1168	877	1501
874	1168	1501
1530	829	1502
877	1530	1502
1530	15	1420
829	1530	1420
829	114	1169
1169	877	1502
829	1169	1502
114	24	155
874	155	682
1170	682	1159
122	1170	1159
874	682	1170
114	155	874
29	24	1313
14	29	1313
100	29	141
180	141	274
295	274	617
830	617	1047
1047	19	1421
830	1047	1421
295	617	830
180	274	295
100	141	180
24	29	100
831	120	875
1171	875	1423
121	1171	1423
831	875	1171
13	120	831
1173	689	1422
687	1173	1422
120	689	1173
1172	689	1175
15	1172	1175
1172	687	1422
689	1172	1422
1527	875	1424
687	1527	1424
1527	121	1423
875	1527	1423
875	120	1173
1173	687	1424
875	1173	1424
1503	688	1174
121	1503	1174
1503	1	1425
688	1503	1425
688	13	831
1174	831	1171
121	1174	1171
688	831	1174
1429	20	1176
13	1429	1176
1429	6	1426
20	1429	1426
120	20	91
689	91	616
1175	616	1044
15	1175	1044
689	616	1175
120	91	689
120	13	1176
20	120	1176
490	9	411
6	490	411
2	9	490
489	17	410
14	489	410
489	9	487
17	489	487
692	26	691
23	692	691
692	17	832
26	692	832
836	35	690
32	836	690
836	26	833
35	836	833
44	41	835
35	44	835
55	44	59
75	59	82
115	82	127
181	127	202
296	202	325
488	325	546
834	546	925
925	3	1427
834	925	1427
488	546	834
296	325	488
181	202	296
115	127	181
75	82	115
55	59	75
41	44	55
690	41	620
32	690	620
690	35	835
41	690	835
619	691	1177
1177	32	1428
619	1177	1428
23	691	619
691	26	836
836	32	1177
691	836	1177
410	23	618
14	410	618
410	17	692
23	410	692
411	14	1046
6	411	1046
411	9	489
14	411	489
491	6	1180
4	491	1180
491	2	490
6	491	490
1430	13	1179
10	1430	1179
1430	6	1429
13	1430	1429
693	13	688
1178	688	1425
1	1178	1425
693	688	1178
693	10	1179
13	693	1179
10	4	1180
1180	6	1430
10	1180	1430
4	1579	492
492	2	491
4	492	491


==> figures/Example4_u1.dat <==
0	0	0
1	0	0
0.5	0.5	5.53628944808785e-05
0.5	0.5	5.53628944808785e-05
1	0	0
1	0.5	0
0.75	0.75	-4.94450289709247e-06
1	0.5	0
1	0.75	0
1	0.75	0
1	1	0
0.875	0.875	0.00026280892059852
0.75	0.75	-4.94450289709247e-06
1	0.75	0
0.875	0.875	0.00026280892059852
0.5	0.5	5.53628944808785e-05
1	0.5	0
0.75	0.75	-4.94450289709247e-06
0.5	0.75	-0.00021796398265194
0.75	0.75	-4.94450289709247e-06
0.625	0.875	0.00012514811019897
0.5	0.875	-0.00041672693359829
0.625	0.875	0.00012514811019897
0.5625	0.9375	0.000352479216335051
0.5	0.9375	-0.000167738196482421
0.5625	0.9375	0.000352479216335051
0.53125	0.96875	0.000924393749272709
0.5	0.96875	0.000608176839864899
0.53125	0.96875	0.000924393749272709
0.515625	0.984375	0.00179068032076146
0.5	0.984375	0.00161091281445323
0.515625	0.984375	0.00179068032076146
0.5078125	0.9921875	0.00275962147350197
0.5	1	0.00378678163033773
0.5	0.984375	0.00161091281445323
0.5078125	0.9921875	0.00275962147350197
0.5	0.96875	0.000608176839864899
0.515625	0.984375	0.00179068032076146
0.5	0.984375	0.00161091281445323
0.5	0.9375	-0.000167738196482421
0.53125	0.96875	0.000924393749272709
0.5	0.96875	0.000608176839864899
0.5	0.875	-0.00041672693359829
0.5625	0.9375	0.000352479216335051
0.5	0.9375	-0.000167738196482421
0.5	0.75	-0.00021796398265194
0.625	0.875	0.00012514811019897
0.5	0.875	-0.00041672693359829
0.5	0.5	5.53628944808785e-05
0.75	0.75	-4.94450289709247e-06
0.5	0.75	-0.00021796398265194
0.875	0.875	0.00026280892059852
0.75	1	0.000496129801236839
0.75	0.875	0.000233922855051975
0.75	0.75	-4.94450289709247e-06
0.875	0.875	0.00026280892059852
0.75	0.875	0.000233922855051975
1	1	0
0.75	1	0.000496129801236839
0.875	0.875	0.00026280892059852
0.6875	0.9375	0.000589731007920483
0.625	1	0.00114673652745287
0.625	0.9375	0.000646511828154391
0.625	0.875	0.00012514811019897
0.6875	0.9375	0.000589731007920483
0.625	0.9375	0.000646511828154391
0.75	1	0.000496129801236839
0.625	1	0.00114673652745287
0.6875	0.9375	0.000589731007920483
0.5625	0.96875	0.000976008040679323
0.59375	0.96875	0.0010970393997394
0.578125	0.984375	0.00141359470101068
0.578125	0.984375	0.00141359470101068
0.5625	1	0.00241485964058621
0.5625	0.984375	0.00167595392955023
0.5625	0.96875	0.000976008040679323
0.578125	0.984375	0.00141359470101068
0.5625	0.984375	0.00167595392955023
0.5625	0.9375	0.000352479216335051
0.59375	0.96875	0.0010970393997394
0.5625	0.96875	0.000976008040679323
0.59375	0.96875	0.0010970393997394
0.625	1	0.00114673652745287
0.59375	1	0.00170914468823605
0.59375	1	0.00170914468823605
0.5625	1	0.00241485964058621
0.578125	0.984375	0.00141359470101068
0.59375	0.96875	0.0010970393997394
0.59375	1	0.00170914468823605
0.578125	0.984375	0.00141359470101068
0.53125	0.984375	0.0017254288277228
0.546875	0.984375	0.00176116345374615
0.5390625	0.9921875	0.00238450341733626
0.53125	1	0.00333740925057977
0.53125	0.984375	0.0017254288277228
0.5390625	0.9921875	0.00238450341733626
0.53125	0.96875	0.000924393749272709
0.546875	0.984375	0.00176116345374615
0.53125	0.984375	0.0017254288277228
0.546875	1	0.00290660317756618
0.546875	0.984375	0.00176116345374615
0.5546875	0.9921875	0.00219015912264677
0.5625	1	0.00241485964058621
0.546875	1	0.00290660317756618
0.5546875	0.9921875	0.00219015912264677
0.546875	1	0.00290660317756618
0.53125	1	0.00333740925057977
0.5390625	0.9921875	0.00238450341733626
0.546875	0.984375	0.00176116345374615
0.546875	1	0.00290660317756618
0.5390625	0.9921875	0.00238450341733626
0.515625	1	0.00363354938106278
0.515625	0.984375	0.00179068032076146
0.5234375	0.9921875	0.00263591317805896
0.53125	1	0.00333740925057977
0.515625	1	0.00363354938106278
0.5234375	0.9921875	0.00263591317805896
0.515625	1	0.00363354938106278
0.5	1	0.00378678163033773
0.5078125	0.9921875	0.00275962147350197
0.515625	0.984375	0.00179068032076146
0.515625	1	0.00363354938106278
0.5078125	0.9921875	0.00275962147350197
0.515625	0.984375	0.00179068032076146
0.53125	0.96875	0.000924393749272709
0.53125	0.984375	0.0017254288277228
0.53125	0.984375	0.0017254288277228
0.53125	1	0.00333740925057977
0.5234375	0.9921875	0.00263591317805896
0.515625	0.984375	0.00179068032076146
0.53125	0.984375	0.0017254288277228
0.5234375	0.9921875	0.00263591317805896
0.53125	0.96875	0.000924393749272709
0.5625	0.9375	0.000352479216335051
0.5625	0.96875	0.000976008040679323
0.546875	0.984375	0.00176116345374615
0.5625	0.96875	0.000976008040679323
0.5625	0.984375	0.00167595392955023
0.5625	0.984375	0.00167595392955023
0.5625	1	0.00241485964058621
0.5546875	0.9921875	0.00219015912264677
0.546875	0.984375	0.00176116345374615
0.5625	0.984375	0.00167595392955023
0.5546875	0.9921875	0.00219015912264677
0.53125	0.96875	0.000924393749272709
0.5625	0.96875	0.000976008040679323
0.546875	0.984375	0.00176116345374615
0.5625	0.9375	0.000352479216335051
0.625	0.875	0.00012514811019897
0.625	0.9375	0.000646511828154391
0.625	0.9375	0.000646511828154391
0.625	1	0.00114673652745287
0.59375	0.96875	0.0010970393997394
0.5625	0.9375	0.000352479216335051
0.625	0.9375	0.000646511828154391
0.59375	0.96875	0.0010970393997394
0.625	0.875	0.00012514811019897
0.75	0.75	-4.94450289709247e-06
0.75	0.875	0.000233922855051975
0.75	0.875	0.000233922855051975
0.75	1	0.000496129801236839
0.6875	0.9375	0.000589731007920483
0.625	0.875	0.00012514811019897
0.75	0.875	0.000233922855051975
0.6875	0.9375	0.000589731007920483
0.25	0.875	0.00023318606268978
0.375	0.875	0.000121570699664378
0.3125	0.9375	0.000585962009851174
0.25	1	0.000503030117070731
0.25	0.875	0.00023318606268978
0.3125	0.9375	0.000585962009851174
0.25	0.75	-6.25064010149731e-06
0.375	0.875	0.000121570699664378
0.25	0.875	0.00023318606268978
0.375	0.9375	0.000639152347656818
0.4375	0.9375	0.000352081382263317
0.40625	0.96875	0.00106867653693192
0.375	1	0.0011855436216827
0.375	0.9375	0.000639152347656818
0.40625	0.96875	0.00106867653693192
0.375	0.875	0.000121570699664378
0.4375	0.9375	0.000352081382263317
0.375	0.9375	0.000639152347656818
0.4375	0.96875	0.00107776942193856
0.46875	0.96875	0.000962316220286025
0.453125	0.984375	0.0017898528827801
0.4375	1	0.00223464233774731
0.4375	0.96875	0.00107776942193856
0.453125	0.984375	0.0017898528827801
0.4375	0.9375	0.000352081382263317
0.46875	0.96875	0.000962316220286025
0.4375	0.96875	0.00107776942193856
0.46875	0.984375	0.00179372933918574
0.484375	0.984375	0.00182022379637681
0.4765625	0.9921875	0.00258347795438515
0.46875	1	0.00311596086394257
0.46875	0.984375	0.00179372933918574
0.4765625	0.9921875	0.00258347795438515
0.46875	0.96875	0.000962316220286025
0.484375	0.984375	0.00182022379637681
0.46875	0.984375	0.00179372933918574
0.484375	1	0.00353194090095269
0.484375	0.984375	0.00182022379637681
0.4921875	0.9921875	0.00274533817778128
0.5	1	0.00378678163033773
0.484375	1	0.00353194090095269
0.4921875	0.9921875	0.00274533817778128
0.484375	1	0.00353194090095269
0.46875	1	0.00311596086394257
0.4765625	0.9921875	0.00258347795438515
0.484375	0.984375	0.00182022379637681
0.484375	1	0.00353194090095269
0.4765625	0.9921875	0.00258347795438515
0.46875	1	0.00311596086394257
0.4375	1	0.00223464233774731
0.453125	0.984375	0.0017898528827801
0.453125	0.984375	0.0017898528827801
0.46875	0.96875	0.000962316220286025
0.46875	0.984375	0.00179372933918574
0.46875	1	0.00311596086394257
0.453125	0.984375	0.0017898528827801
0.46875	0.984375	0.00179372933918574
0.4375	1	0.00223464233774731
0.375	1	0.0011855436216827
0.40625	0.96875	0.00106867653693192
0.40625	0.96875	0.00106867653693192
0.4375	0.9375	0.000352081382263317
0.4375	0.96875	0.00107776942193856
0.4375	1	0.00223464233774731
0.40625	0.96875	0.00106867653693192
0.4375	0.96875	0.00107776942193856
0.375	1	0.0011855436216827
0.25	1	0.000503030117070731
0.3125	0.9375	0.000585962009851174
0.3125	0.9375	0.000585962009851174
0.375	0.875	0.000121570699664378
0.375	0.9375	0.000639152347656818
0.375	1	0.0011855436216827
0.3125	0.9375	0.000585962009851174
0.375	0.9375	0.000639152347656818
0.25	1	0.000503030117070731
0	1	0
0.125	0.875	0.000262015904227322
0.125	0.875	0.000262015904227322
0.25	0.75	-6.25064010149731e-06
0.25	0.875	0.00023318606268978
0.25	1	0.000503030117070731
0.125	0.875	0.000262015904227322
0.25	0.875	0.00023318606268978
0.25	0.75	-6.25064010149731e-06
0.5	0.5	5.53628944808785e-05
0.5	0.75	-0.00021796398265194
0.375	0.875	0.000121570699664378
0.5	0.75	-0.00021796398265194
0.5	0.875	-0.00041672693359829
0.4375	0.9375	0.000352081382263317
0.5	0.875	-0.00041672693359829
0.5	0.9375	-0.000167738196482421
0.46875	0.96875	0.000962316220286025
0.5	0.9375	-0.000167738196482421
0.5	0.96875	0.000608176839864899
0.484375	0.984375	0.00182022379637681
0.5	0.96875	0.000608176839864899
0.5	0.984375	0.00161091281445323
0.5	0.984375	0.00161091281445323
0.5	1	0.00378678163033773
0.4921875	0.9921875	0.00274533817778128
0.484375	0.984375	0.00182022379637681
0.5	0.984375	0.00161091281445323
0.4921875	0.9921875	0.00274533817778128
0.46875	0.96875	0.000962316220286025
0.5	0.96875	0.000608176839864899
0.484375	0.984375	0.00182022379637681
0.4375	0.9375	0.000352081382263317
0.5	0.9375	-0.000167738196482421
0.46875	0.96875	0.000962316220286025
0.375	0.875	0.000121570699664378
0.5	0.875	-0.00041672693359829
0.4375	0.9375	0.000352081382263317
0.25	0.75	-6.25064010149731e-06
0.5	0.75	-0.00021796398265194
0.375	0.875	0.000121570699664378
0	0.5	0
0.5	0.5	5.53628944808785e-05
0.25	0.75	-6.25064010149731e-06
0	0.75	0
0.25	0.75	-6.25064010149731e-06
0.125	0.875	0.000262015904227322
0	1	0
0	0.75	0
0.125	0.875	0.000262015904227322
0	0.5	0
0.25	0.75	-6.25064010149731e-06
0	0.75	0
0	0	0
0.5	0.5	5.53628944808785e-05
0	0.5	0


==> figures/Example4_u2.dat <==
0.5	0	3.0373349021194e-05
0.5	0.5	-2.22038599664815e-05
0.25	0.25	2.14507994522177e-05
0	0	0
0.5	0	3.0373349021194e-05
0.25	0.25	2.14507994522177e-05
0.5	0	3.0373349021194e-05
1	0	0
0.75	0.25	2.14507994297065e-05
0.5	0.5	-2.22038599664815e-05
0.5	0	3.0373349021194e-05
0.75	0.25	2.14507994297065e-05
0.75	0.25	2.14507994297065e-05
1	0.5	0
0.75	0.5	-1.41554054197432e-05
0.5	0.5	-2.22038599664815e-05
0.75	0.25	2.14507994297065e-05
0.75	0.5	-1.41554054197432e-05
1	0	0
1	0.5	0
0.75	0.25	2.14507994297065e-05
0.875	0.625	1.80015502890604e-05
1	0.75	0
0.875	0.75	-5.88403196224773e-05
0.75	0.75	-2.86873103077794e-05
0.875	0.625	1.80015502890604e-05
0.875	0.75	-5.88403196224773e-05
1	0.5	0
1	0.75	0
0.875	0.625	1.80015502890604e-05
1	0.875	0
0.875	0.875	0.000150026581060033
0.9375	0.8125	4.35792446277831e-06
1	0.75	0
1	0.875	0
0.9375	0.8125	4.35792446277831e-06
0.9375	0.9375	0.00018926416361894
1	0.875	0
1	0.9375	0
1	0.9375	0
1	1	0
0.96875	0.96875	5.87288716027447e-05
0.9375	0.9375	0.00018926416361894
1	0.9375	0
0.96875	0.96875	5.87288716027447e-05
0.875	0.875	0.000150026581060033
1	0.875	0
0.9375	0.9375	0.00018926416361894
0.875	0.75	-5.88403196224773e-05
0.875	0.875	0.000150026581060033
0.8125	0.8125	7.00297040391887e-05
0.75	0.75	-2.86873103077794e-05
0.875	0.75	-5.88403196224773e-05
0.8125	0.8125	7.00297040391887e-05
0.875	0.75	-5.88403196224773e-05
1	0.75	0
0.9375	0.8125	4.35792446277831e-06
0.875	0.875	0.000150026581060033
0.875	0.75	-5.88403196224773e-05
0.9375	0.8125	4.35792446277831e-06
0.75	0.5	-1.41554054197432e-05
0.75	0.75	-2.86873103077794e-05
0.625	0.625	6.87019569359311e-05
0.5	0.5	-2.22038599664815e-05
0.75	0.5	-1.41554054197432e-05
0.625	0.625	6.87019569359311e-05
0.75	0.5	-1.41554054197432e-05
1	0.5	0
0.875	0.625	1.80015502890604e-05
0.75	0.75	-2.86873103077794e-05
0.75	0.5	-1.41554054197432e-05
0.875	0.625	1.80015502890604e-05
0.625	0.75	-2.66811960739077e-05
0.625	0.875	0.000221891363352569
0.5625	0.8125	0.000182871485502735
0.5	0.75	2.41760270729313e-05
0.625	0.75	-2.66811960739077e-05
0.5625	0.8125	0.000182871485502735
0.625	0.75	-2.66811960739077e-05
0.75	0.75	-2.86873103077794e-05
0.6875	0.8125	0.000124896813929509
0.625	0.875	0.000221891363352569
0.625	0.75	-2.66811960739077e-05
0.6875	0.8125	0.000124896813929509
0.5625	0.875	0.000252345316201333
0.5625	0.9375	0.000412108448416958
0.53125	0.90625	0.000469978516055737
0.5	0.875	0.000306536012730352
0.5625	0.875	0.000252345316201333
0.53125	0.90625	0.000469978516055737
0.5625	0.875	0.000252345316201333
0.625	0.875	0.000221891363352569
0.59375	0.90625	0.000435117099545644
0.5625	0.9375	0.000412108448416958
0.5625	0.875	0.000252345316201333
0.59375	0.90625	0.000435117099545644
0.515625	0.953125	0.000467662714499069
0.53125	0.9375	0.000389880443552815
0.53125	0.953125	0.000269564570898363
0.53125	0.96875	0.000353702452726977
0.515625	0.953125	0.000467662714499069
0.53125	0.953125	0.000269564570898363
0.5	0.9375	0.000453204411992139
0.53125	0.9375	0.000389880443552815
0.515625	0.953125	0.000467662714499069
0.53125	0.9375	0.000389880443552815
0.5625	0.9375	0.000412108448416958
0.546875	0.953125	0.000477960551473156
0.53125	0.953125	0.000269564570898363
0.546875	0.953125	0.000477960551473156
0.5390625	0.9609375	0.000431204181907597
0.53125	0.96875	0.000353702452726977
0.53125	0.953125	0.000269564570898363
0.5390625	0.9609375	0.000431204181907597
0.53125	0.9375	0.000389880443552815
0.546875	0.953125	0.000477960551473156
0.53125	0.953125	0.000269564570898363
0.515625	0.96875	0.000215808508300121
0.515625	0.984375	0.000451678772178688
0.5078125	0.9765625	0.000513161726663726
0.5	0.96875	0.000298742700152615
0.515625	0.96875	0.000215808508300121
0.5078125	0.9765625	0.000513161726663726
0.515625	0.96875	0.000215808508300121
0.53125	0.96875	0.000353702452726977
0.5234375	0.9765625	0.000457285821698815
0.515625	0.984375	0.000451678772178688
0.515625	0.96875	0.000215808508300121
0.5234375	0.9765625	0.000457285821698815
0.5	0.984375	0.000363541151448575
0.515625	0.984375	0.000451678772178688
0.5078125	0.9921875	0.00116575373198428
0.5	0.9921875	0.00105553750630368
0.5078125	0.9921875	0.00116575373198428
0.50390625	0.99609375	0.00200648895606056
0.5	0.99609375	0.00192757701060802
0.50390625	0.99609375	0.00200648895606056
0.501953125	0.998046875	0.00273872595307255
0.5	0.998046875	0.00268364429908683
0.501953125	0.998046875	0.00273872595307255
0.5009765625	0.9990234375	0.00324873356739681
0.5	0.9990234375	0.00321971805866239
0.5009765625	0.9990234375	0.00324873356739681
0.50048828125	0.99951171875	0.00356799123111507
0.5	0.99951171875	0.00355273417825657
0.50048828125	0.99951171875	0.00356799123111507
0.500244140625	0.999755859375	0.00375197482640711
0.5	0.999755859375	0.00374425757330176
0.500244140625	0.999755859375	0.00375197482640711
0.5001220703125	0.9998779296875	0.00385442483643641
0.5	0.9998779296875	0.00385076190929955
0.5001220703125	0.9998779296875	0.00385442483643641
0.50006103515625	0.99993896484375	0.00391110155274266
0.5	1	0.00396877855510575
0.5	0.9998779296875	0.00385076190929955
0.50006103515625	0.99993896484375	0.00391110155274266
0.5	0.999755859375	0.00374425757330176
0.5001220703125	0.9998779296875	0.00385442483643641
0.5	0.9998779296875	0.00385076190929955
0.5	0.99951171875	0.00355273417825657
0.500244140625	0.999755859375	0.00375197482640711
0.5	0.999755859375	0.00374425757330176
0.5	0.9990234375	0.00321971805866239
0.50048828125	0.99951171875	0.00356799123111507
0.5	0.99951171875	0.00355273417825657
0.5	0.998046875	0.00268364429908683
0.5009765625	0.9990234375	0.00324873356739681
0.5	0.9990234375	0.00321971805866239
0.5	0.99609375	0.00192757701060802
0.501953125	0.998046875	0.00273872595307255
0.5	0.998046875	0.00268364429908683
0.5	0.9921875	0.00105553750630368
0.50390625	0.99609375	0.00200648895606056
0.5	0.99609375	0.00192757701060802
0.5	0.984375	0.000363541151448575
0.5078125	0.9921875	0.00116575373198428
0.5	0.9921875	0.00105553750630368
0.5	0.984375	0.000363541151448575
0.5	0.96875	0.000298742700152615
0.5078125	0.9765625	0.000513161726663726
0.515625	0.984375	0.000451678772178688
0.5	0.984375	0.000363541151448575
0.5078125	0.9765625	0.000513161726663726
0.515625	0.953125	0.000467662714499069
0.5	0.96875	0.000298742700152615
0.5	0.953125	0.000269027919448708
0.5	0.9375	0.000453204411992139
0.515625	0.953125	0.000467662714499069
0.5	0.953125	0.000269027919448708
0.515625	0.953125	0.000467662714499069
0.53125	0.96875	0.000353702452726977
0.515625	0.96875	0.000215808508300121
0.5	0.96875	0.000298742700152615
0.515625	0.953125	0.000467662714499069
0.515625	0.96875	0.000215808508300121
0.53125	0.90625	0.000469978516055737
0.5	0.9375	0.000453204411992139
0.5	0.90625	0.000371238210013217
0.5	0.875	0.000306536012730352
0.53125	0.90625	0.000469978516055737
0.5	0.90625	0.000371238210013217
0.53125	0.90625	0.000469978516055737
0.5625	0.9375	0.000412108448416958
0.53125	0.9375	0.000389880443552815
0.5	0.9375	0.000453204411992139
0.53125	0.90625	0.000469978516055737
0.53125	0.9375	0.000389880443552815
0.5625	0.8125	0.000182871485502735
0.5	0.875	0.000306536012730352
0.5	0.8125	9.36816958537164e-05
0.5	0.75	2.41760270729313e-05
0.5625	0.8125	0.000182871485502735
0.5	0.8125	9.36816958537164e-05
0.5625	0.8125	0.000182871485502735
0.625	0.875	0.000221891363352569
0.5625	0.875	0.000252345316201333
0.5	0.875	0.000306536012730352
0.5625	0.8125	0.000182871485502735
0.5625	0.875	0.000252345316201333
0.5	0.75	2.41760270729313e-05
0.5	0.5	-2.22038599664815e-05
0.625	0.625	6.87019569359311e-05
0.625	0.625	6.87019569359311e-05
0.75	0.75	-2.86873103077794e-05
0.625	0.75	-2.66811960739077e-05
0.5	0.75	2.41760270729313e-05
0.625	0.625	6.87019569359311e-05
0.625	0.75	-2.66811960739077e-05
0.8125	0.9375	0.000512095648024628
0.75	0.875	0.000201771938908158
0.8125	0.875	0.00023223070410976
0.875	0.875	0.000150026581060033
0.8125	0.9375	0.000512095648024628
0.8125	0.875	0.00023223070410976
0.75	0.9375	0.000628795129546123
0.8125	0.9375	0.000512095648024628
0.78125	0.96875	0.000606078476128629
0.75	0.96875	0.00075718595570217
0.78125	0.96875	0.000606078476128629
0.765625	0.984375	0.000425464093757462
0.765625	0.984375	0.000425464093757462
0.75	1	0.000111838216360278
0.75	0.984375	0.000583332191789402
0.75	0.96875	0.00075718595570217
0.765625	0.984375	0.000425464093757462
0.75	0.984375	0.000583332191789402
0.75	0.9375	0.000628795129546123
0.78125	0.96875	0.000606078476128629
0.75	0.96875	0.00075718595570217
0.75	0.875	0.000201771938908158
0.8125	0.9375	0.000512095648024628
0.75	0.9375	0.000628795129546123
0.8125	0.8125	7.00297040391887e-05
0.75	0.875	0.000201771938908158
0.75	0.8125	2.13231986760546e-05
0.75	0.75	-2.86873103077794e-05
0.8125	0.8125	7.00297040391887e-05
0.75	0.8125	2.13231986760546e-05
0.8125	0.8125	7.00297040391887e-05
0.875	0.875	0.000150026581060033
0.8125	0.875	0.00023223070410976
0.75	0.875	0.000201771938908158
0.8125	0.8125	7.00297040391887e-05
0.8125	0.875	0.00023223070410976
0.875	0.9375	0.000387777869290851
0.9375	0.9375	0.00018926416361894
0.90625	0.96875	0.000221325399955115
0.90625	0.96875	0.000221325399955115
0.875	1	9.88832633998102e-05
0.875	0.96875	0.000347800952329546
0.875	0.9375	0.000387777869290851
0.90625	0.96875	0.000221325399955115
0.875	0.96875	0.000347800952329546
0.875	0.875	0.000150026581060033
0.9375	0.9375	0.00018926416361894
0.875	0.9375	0.000387777869290851
0.9375	1	8.16539581740448e-05
0.9375	0.9375	0.00018926416361894
0.96875	0.96875	5.87288716027447e-05
1	1	0
0.9375	1	8.16539581740448e-05
0.96875	0.96875	5.87288716027447e-05
0.9375	1	8.16539581740448e-05
0.875	1	9.88832633998102e-05
0.90625	0.96875	0.000221325399955115
0.9375	0.9375	0.00018926416361894
0.9375	1	8.16539581740448e-05
0.90625	0.96875	0.000221325399955115
0.8125	0.96875	0.000527543037506878
0.84375	0.96875	0.000416021483993595
0.828125	0.984375	0.000268851000766887
0.8125	1	0.000155126465587989
0.8125	0.96875	0.000527543037506878
0.828125	0.984375	0.000268851000766887
0.8125	0.9375	0.000512095648024628
0.84375	0.96875	0.000416021483993595
0.8125	0.96875	0.000527543037506878
0.84375	1	0.000142374239108024
0.84375	0.96875	0.000416021483993595
0.859375	0.984375	0.000218902002014846
0.875	1	9.88832633998102e-05
0.84375	1	0.000142374239108024
0.859375	0.984375	0.000218902002014846
0.84375	1	0.000142374239108024
0.8125	1	0.000155126465587989
0.828125	0.984375	0.000268851000766887
0.84375	0.96875	0.000416021483993595
0.84375	1	0.000142374239108024
0.828125	0.984375	0.000268851000766887
0.78125	1	0.000182478808805667
0.78125	0.96875	0.000606078476128629
0.796875	0.984375	0.000314853100400115
0.8125	1	0.000155126465587989
0.78125	1	0.000182478808805667
0.796875	0.984375	0.000314853100400115
0.78125	1	0.000182478808805667
0.75	1	0.000111838216360278
0.765625	0.984375	0.000425464093757462
0.78125	0.96875	0.000606078476128629
0.78125	1	0.000182478808805667
0.765625	0.984375	0.000425464093757462
0.78125	0.96875	0.000606078476128629
0.8125	0.9375	0.000512095648024628
0.8125	0.96875	0.000527543037506878
0.8125	0.96875	0.000527543037506878
0.8125	1	0.000155126465587989
0.796875	0.984375	0.000314853100400115
0.78125	0.96875	0.000606078476128629
0.8125	0.96875	0.000527543037506878
0.796875	0.984375	0.000314853100400115
0.8125	0.9375	0.000512095648024628
0.875	0.875	0.000150026581060033
0.875	0.9375	0.000387777869290851
0.84375	0.96875	0.000416021483993595
0.875	0.9375	0.000387777869290851
0.875	0.96875	0.000347800952329546
0.875	0.96875	0.000347800952329546
0.875	1	9.88832633998102e-05
0.859375	0.984375	0.000218902002014846
0.84375	0.96875	0.000416021483993595
0.875	0.96875	0.000347800952329546
0.859375	0.984375	0.000218902002014846
0.8125	0.9375	0.000512095648024628
0.875	0.9375	0.000387777869290851
0.84375	0.96875	0.000416021483993595
0.625	0.9375	0.000449285387487303
0.6875	0.9375	0.000586294205378383
0.65625	0.96875	0.000895624178965668
0.625	0.96875	0.000820279866199886
0.65625	0.96875	0.000895624178965668
0.640625	0.984375	0.000937235406574327
0.625	0.984375	0.00109640348030218
0.640625	0.984375	0.000937235406574327
0.6328125	0.9921875	0.00088483841747248
0.625	0.9921875	0.001021810802265
0.6328125	0.9921875	0.00088483841747248
0.62890625	0.99609375	0.000679021258739212
0.625	0.99609375	0.00075610823053423
0.62890625	0.99609375	0.000679021258739212
0.626953125	0.998046875	0.000418434714735715
0.625	1	0.000149615051568918
0.625	0.99609375	0.00075610823053423
0.626953125	0.998046875	0.000418434714735715
0.625	0.9921875	0.001021810802265
0.62890625	0.99609375	0.000679021258739212
0.625	0.99609375	0.00075610823053423
0.625	0.984375	0.00109640348030218
0.6328125	0.9921875	0.00088483841747248
0.625	0.9921875	0.001021810802265
0.625	0.96875	0.000820279866199886
0.640625	0.984375	0.000937235406574327
0.625	0.984375	0.00109640348030218
0.625	0.9375	0.000449285387487303
0.65625	0.96875	0.000895624178965668
0.625	0.96875	0.000820279866199886
0.625	0.9375	0.000449285387487303
0.625	0.875	0.000221891363352569
0.65625	0.90625	0.000383846968230987
0.6875	0.9375	0.000586294205378383
0.625	0.9375	0.000449285387487303
0.65625	0.90625	0.000383846968230987
0.6875	0.96875	0.000921524253995747
0.71875	0.96875	0.000839590672741607
0.703125	0.984375	0.000737377534773126
0.6875	0.984375	0.000878216366224269
0.703125	0.984375	0.000737377534773126
0.6953125	0.9921875	0.000481948014786109
0.6953125	0.9921875	0.000481948014786109
0.6875	1	4.29797922156724e-05
0.6875	0.9921875	0.000588368595776754
0.6875	0.984375	0.000878216366224269
0.6953125	0.9921875	0.000481948014786109
0.6875	0.9921875	0.000588368595776754
0.6875	0.96875	0.000921524253995747
0.703125	0.984375	0.000737377534773126
0.6875	0.984375	0.000878216366224269
0.6875	0.9375	0.000586294205378383
0.71875	0.96875	0.000839590672741607
0.6875	0.96875	0.000921524253995747
0.71875	0.984375	0.000722203738781876
0.734375	0.984375	0.000594942018783795
0.7265625	0.9921875	0.000369718809847462
0.71875	1	0.000108634052537313
0.71875	0.984375	0.000722203738781876
0.7265625	0.9921875	0.000369718809847462
0.71875	0.96875	0.000839590672741607
0.734375	0.984375	0.000594942018783795
0.71875	0.984375	0.000722203738781876
0.734375	1	0.000126709916082889
0.734375	0.984375	0.000594942018783795
0.7421875	0.9921875	0.000332446227597593
0.75	1	0.000111838216360278
0.734375	1	0.000126709916082889
0.7421875	0.9921875	0.000332446227597593
0.734375	1	0.000126709916082889
0.71875	1	0.000108634052537313
0.7265625	0.9921875	0.000369718809847462
0.734375	0.984375	0.000594942018783795
0.734375	1	0.000126709916082889
0.7265625	0.9921875	0.000369718809847462
0.703125	1	0.000130870518349356
0.703125	0.984375	0.000737377534773126
0.7109375	0.9921875	0.000404189060700559
0.71875	1	0.000108634052537313
0.703125	1	0.000130870518349356
0.7109375	0.9921875	0.000404189060700559
0.703125	1	0.000130870518349356
0.6875	1	4.29797922156724e-05
0.6953125	0.9921875	0.000481948014786109
0.703125	0.984375	0.000737377534773126
0.703125	1	0.000130870518349356
0.6953125	0.9921875	0.000481948014786109
0.703125	0.984375	0.000737377534773126
0.71875	0.96875	0.000839590672741607
0.71875	0.984375	0.000722203738781876
0.71875	0.984375	0.000722203738781876
0.71875	1	0.000108634052537313
0.7109375	0.9921875	0.000404189060700559
0.703125	0.984375	0.000737377534773126
0.71875	0.984375	0.000722203738781876
0.7109375	0.9921875	0.000404189060700559
0.65625	0.984375	0.00100197783242632
0.671875	0.984375	0.000894962112523586
0.6640625	0.9921875	0.000688415361724608
0.65625	0.9921875	0.000780756461290615
0.6640625	0.9921875	0.000688415361724608
0.66015625	0.99609375	0.000385774790780268
0.65625	1	5.97237700235528e-05
0.65625	0.9921875	0.000780756461290615
0.66015625	0.99609375	0.000385774790780268
0.65625	0.984375	0.00100197783242632
0.6640625	0.9921875	0.000688415361724608
0.65625	0.9921875	0.000780756461290615
0.65625	0.96875	0.000895624178965668
0.671875	0.984375	0.000894962112523586
0.65625	0.984375	0.00100197783242632
0.671875	0.9921875	0.000662380367801547
0.6796875	0.9921875	0.000600817533918652
0.67578125	0.99609375	0.000340217253758193
0.671875	1	5.32651329510913e-05
0.671875	0.9921875	0.000662380367801547
0.67578125	0.99609375	0.000340217253758193
0.671875	0.984375	0.000894962112523586
0.6796875	0.9921875	0.000600817533918652
0.671875	0.9921875	0.000662380367801547
0.6796875	1	5.15503485735877e-05
0.6796875	0.9921875	0.000600817533918652
0.68359375	0.99609375	0.000308943710113476
0.6875	1	4.29797922156724e-05
0.6796875	1	5.15503485735877e-05
0.68359375	0.99609375	0.000308943710113476
0.6796875	1	5.15503485735877e-05
0.671875	1	5.32651329510913e-05
0.67578125	0.99609375	0.000340217253758193
0.6796875	0.9921875	0.000600817533918652
0.6796875	1	5.15503485735877e-05
0.67578125	0.99609375	0.000340217253758193
0.6640625	1	6.25510007166656e-05
0.6640625	0.9921875	0.000688415361724608
0.66796875	0.99609375	0.000365292692806317
0.671875	1	5.32651329510913e-05
0.6640625	1	6.25510007166656e-05
0.66796875	0.99609375	0.000365292692806317
0.6640625	1	6.25510007166656e-05
0.65625	1	5.97237700235528e-05
0.66015625	0.99609375	0.000385774790780268
0.6640625	0.9921875	0.000688415361724608
0.6640625	1	6.25510007166656e-05
0.66015625	0.99609375	0.000385774790780268
0.6640625	0.9921875	0.000688415361724608
0.671875	0.984375	0.000894962112523586
0.671875	0.9921875	0.000662380367801547
0.671875	0.9921875	0.000662380367801547
0.671875	1	5.32651329510913e-05
0.66796875	0.99609375	0.000365292692806317
0.6640625	0.9921875	0.000688415361724608
0.671875	0.9921875	0.000662380367801547
0.66796875	0.99609375	0.000365292692806317
0.640625	0.9921875	0.000847172716124211
0.6484375	0.9921875	0.000775564874124406
0.64453125	0.99609375	0.000548671451823623
0.640625	0.99609375	0.00059763116420714
0.64453125	0.99609375	0.000548671451823623
0.642578125	0.998046875	0.000310255804561212
0.640625	1	5.78988097988793e-05
0.640625	0.99609375	0.00059763116420714
0.642578125	0.998046875	0.000310255804561212
0.640625	0.9921875	0.000847172716124211
0.64453125	0.99609375	0.000548671451823623
0.640625	0.99609375	0.00059763116420714
0.640625	0.984375	0.000937235406574327
0.6484375	0.9921875	0.000775564874124406
0.640625	0.9921875	0.000847172716124211
0.65234375	0.99609375	0.000449344820894425
0.6484375	1	5.64565164955614e-05
0.6484375	0.99609375	0.000504433994827248
0.6484375	0.9921875	0.000775564874124406
0.65234375	0.99609375	0.000449344820894425
0.6484375	0.99609375	0.000504433994827248
0.65625	1	5.97237700235528e-05
0.6484375	1	5.64565164955614e-05
0.65234375	0.99609375	0.000449344820894425
0.64453125	1	5.56915013578943e-05
0.64453125	0.99609375	0.000548671451823623
0.646484375	0.998046875	0.000294554931014905
0.6484375	1	5.64565164955614e-05
0.64453125	1	5.56915013578943e-05
0.646484375	0.998046875	0.000294554931014905
0.64453125	1	5.56915013578943e-05
0.640625	1	5.78988097988793e-05
0.642578125	0.998046875	0.000310255804561212
0.64453125	0.99609375	0.000548671451823623
0.64453125	1	5.56915013578943e-05
0.642578125	0.998046875	0.000310255804561212
0.64453125	0.99609375	0.000548671451823623
0.6484375	0.9921875	0.000775564874124406
0.6484375	0.99609375	0.000504433994827248
0.6484375	0.99609375	0.000504433994827248
0.6484375	1	5.64565164955614e-05
0.646484375	0.998046875	0.000294554931014905
0.64453125	0.99609375	0.000548671451823623
0.6484375	0.99609375	0.000504433994827248
0.646484375	0.998046875	0.000294554931014905
0.6328125	0.99609375	0.000647504254614168
0.63671875	0.99609375	0.000618962724960475
0.634765625	0.998046875	0.000368195570061757
0.6328125	1	0.000110439842415467
0.6328125	0.99609375	0.000647504254614168
0.634765625	0.998046875	0.000368195570061757
0.6328125	0.9921875	0.00088483841747248
0.63671875	0.99609375	0.000618962724960475
0.6328125	0.99609375	0.000647504254614168
0.63671875	1	8.33474047889364e-05
0.63671875	0.99609375	0.000618962724960475
0.638671875	0.998046875	0.000335803660808421
0.640625	1	5.78988097988793e-05
0.63671875	1	8.33474047889364e-05
0.638671875	0.998046875	0.000335803660808421
0.63671875	1	8.33474047889364e-05
0.6328125	1	0.000110439842415467
0.634765625	0.998046875	0.000368195570061757
0.63671875	0.99609375	0.000618962724960475
0.63671875	1	8.33474047889364e-05
0.634765625	0.998046875	0.000368195570061757
0.62890625	1	0.000131024893619497
0.62890625	0.99609375	0.000679021258739212
0.630859375	0.998046875	0.00039592277069841
0.6328125	1	0.000110439842415467
0.62890625	1	0.000131024893619497
0.630859375	0.998046875	0.00039592277069841
0.62890625	1	0.000131024893619497
0.625	1	0.000149615051568918
0.626953125	0.998046875	0.000418434714735715
0.62890625	0.99609375	0.000679021258739212
0.62890625	1	0.000131024893619497
0.626953125	0.998046875	0.000418434714735715
0.62890625	0.99609375	0.000679021258739212
0.6328125	0.9921875	0.00088483841747248
0.6328125	0.99609375	0.000647504254614168
0.6328125	0.99609375	0.000647504254614168
0.6328125	1	0.000110439842415467
0.630859375	0.998046875	0.00039592277069841
0.62890625	0.99609375	0.000679021258739212
0.6328125	0.99609375	0.000647504254614168
0.630859375	0.998046875	0.00039592277069841
0.6328125	0.9921875	0.00088483841747248
0.640625	0.984375	0.000937235406574327
0.640625	0.9921875	0.000847172716124211
0.63671875	0.99609375	0.000618962724960475
0.640625	0.9921875	0.000847172716124211
0.640625	0.99609375	0.00059763116420714
0.640625	0.99609375	0.00059763116420714
0.640625	1	5.78988097988793e-05
0.638671875	0.998046875	0.000335803660808421
0.63671875	0.99609375	0.000618962724960475
0.640625	0.99609375	0.00059763116420714
0.638671875	0.998046875	0.000335803660808421
0.6328125	0.9921875	0.00088483841747248
0.640625	0.9921875	0.000847172716124211
0.63671875	0.99609375	0.000618962724960475
0.640625	0.984375	0.000937235406574327
0.65625	0.96875	0.000895624178965668
0.65625	0.984375	0.00100197783242632
0.6484375	0.9921875	0.000775564874124406
0.65625	0.984375	0.00100197783242632
0.65625	0.9921875	0.000780756461290615
0.65625	0.9921875	0.000780756461290615
0.65625	1	5.97237700235528e-05
0.65234375	0.99609375	0.000449344820894425
0.6484375	0.9921875	0.000775564874124406
0.65625	0.9921875	0.000780756461290615
0.65234375	0.99609375	0.000449344820894425
0.640625	0.984375	0.000937235406574327
0.65625	0.984375	0.00100197783242632
0.6484375	0.9921875	0.000775564874124406
0.65625	0.96875	0.000895624178965668
0.6875	0.9375	0.000586294205378383
0.6875	0.96875	0.000921524253995747
0.671875	0.984375	0.000894962112523586
0.6875	0.96875	0.000921524253995747
0.6875	0.984375	0.000878216366224269
0.6796875	0.9921875	0.000600817533918652
0.6875	0.984375	0.000878216366224269
0.6875	0.9921875	0.000588368595776754
0.6875	0.9921875	0.000588368595776754
0.6875	1	4.29797922156724e-05
0.68359375	0.99609375	0.000308943710113476
0.6796875	0.9921875	0.000600817533918652
0.6875	0.9921875	0.000588368595776754
0.68359375	0.99609375	0.000308943710113476
0.671875	0.984375	0.000894962112523586
0.6875	0.984375	0.000878216366224269
0.6796875	0.9921875	0.000600817533918652
0.65625	0.96875	0.000895624178965668
0.6875	0.96875	0.000921524253995747
0.671875	0.984375	0.000894962112523586
0.578125	0.96875	0.000563650580179252
0.578125	0.984375	0.000947417502125738
0.5703125	0.9765625	0.000719436085387759
0.5625	0.96875	0.000494793185651347
0.578125	0.96875	0.000563650580179252
0.5703125	0.9765625	0.000719436085387759
0.578125	0.96875	0.000563650580179252
0.59375	0.96875	0.000681468035283944
0.5859375	0.9765625	0.000793371730548746
0.578125	0.984375	0.000947417502125738
0.578125	0.96875	0.000563650580179252
0.5859375	0.9765625	0.000793371730548746
0.5703125	0.9921875	0.00125215260344372
0.5625	0.984375	0.000853227008197543
0.5703125	0.984375	0.000898684618582375
0.578125	0.984375	0.000947417502125738
0.5703125	0.9921875	0.00125215260344372
0.5703125	0.984375	0.000898684618582375
0.5625	0.9921875	0.00122381070382093
0.5703125	0.9921875	0.00125215260344372
0.56640625	0.99609375	0.00147408186907859
0.5625	0.99609375	0.00151918074693431
0.56640625	0.99609375	0.00147408186907859
0.564453125	0.998046875	0.00163021305767615
0.564453125	0.998046875	0.00163021305767615
0.5625	1	0.00178903113435679
0.5625	0.998046875	0.00167924489229238
0.5625	0.99609375	0.00151918074693431
0.564453125	0.998046875	0.00163021305767615
0.5625	0.998046875	0.00167924489229238
0.5625	0.9921875	0.00122381070382093
0.56640625	0.99609375	0.00147408186907859
0.5625	0.99609375	0.00151918074693431
0.5625	0.984375	0.000853227008197543
0.5703125	0.9921875	0.00125215260344372
0.5625	0.9921875	0.00122381070382093
0.5703125	0.9765625	0.000719436085387759
0.5625	0.984375	0.000853227008197543
0.5625	0.9765625	0.000613509813635461
0.5625	0.96875	0.000494793185651347
0.5703125	0.9765625	0.000719436085387759
0.5625	0.9765625	0.000613509813635461
0.5703125	0.9765625	0.000719436085387759
0.578125	0.984375	0.000947417502125738
0.5703125	0.984375	0.000898684618582375
0.5625	0.984375	0.000853227008197543
0.5703125	0.9765625	0.000719436085387759
0.5703125	0.984375	0.000898684618582375
0.578125	0.953125	0.000514605467852328
0.5625	0.96875	0.000494793185651347
0.5625	0.953125	0.000360215042406071
0.5625	0.9375	0.000412108448416958
0.578125	0.953125	0.000514605467852328
0.5625	0.953125	0.000360215042406071
0.578125	0.953125	0.000514605467852328
0.59375	0.96875	0.000681468035283944
0.578125	0.96875	0.000563650580179252
0.5625	0.96875	0.000494793185651347
0.578125	0.953125	0.000514605467852328
0.578125	0.96875	0.000563650580179252
0.59375	0.984375	0.00106427765734119
0.609375	0.984375	0.00110211621007848
0.6015625	0.9921875	0.00114541749057862
0.59375	0.9921875	0.00121821946159854
0.6015625	0.9921875	0.00114541749057862
0.59765625	0.99609375	0.00105991157764206
0.59375	0.99609375	0.00114414406748532
0.59765625	0.99609375	0.00105991157764206
0.595703125	0.998046875	0.000906662379603139
0.59375	1	0.000742584977649178
0.59375	0.99609375	0.00114414406748532
0.595703125	0.998046875	0.000906662379603139
0.59375	0.9921875	0.00121821946159854
0.59765625	0.99609375	0.00105991157764206
0.59375	0.99609375	0.00114414406748532
0.59375	0.984375	0.00106427765734119
0.6015625	0.9921875	0.00114541749057862
0.59375	0.9921875	0.00121821946159854
0.59375	0.96875	0.000681468035283944
0.609375	0.984375	0.00110211621007848
0.59375	0.984375	0.00106427765734119
0.609375	0.9921875	0.00113750210220992
0.6171875	0.9921875	0.0010812973654956
0.61328125	0.99609375	0.000879882271252108
0.609375	0.99609375	0.000951328203984214
0.61328125	0.99609375	0.000879882271252108
0.611328125	0.998046875	0.000640623239420436
0.609375	1	0.000371854812275357
0.609375	0.99609375	0.000951328203984214
0.611328125	0.998046875	0.000640623239420436
0.609375	0.9921875	0.00113750210220992
0.61328125	0.99609375	0.000879882271252108
0.609375	0.99609375	0.000951328203984214
0.609375	0.984375	0.00110211621007848
0.6171875	0.9921875	0.0010812973654956
0.609375	0.9921875	0.00113750210220992
0.6171875	0.99609375	0.0008453337793251
0.62109375	0.99609375	0.000798223734931218
0.619140625	0.998046875	0.000526574032754257
0.6171875	1	0.000254966683323283
0.6171875	0.99609375	0.0008453337793251
0.619140625	0.998046875	0.000526574032754257
0.6171875	0.9921875	0.0010812973654956
0.62109375	0.99609375	0.000798223734931218
0.6171875	0.99609375	0.0008453337793251
0.62109375	1	0.000200562644329901
0.62109375	0.99609375	0.000798223734931218
0.623046875	0.998046875	0.000474859354013365
0.625	1	0.000149615051568918
0.62109375	1	0.000200562644329901
0.623046875	0.998046875	0.000474859354013365
0.62109375	1	0.000200562644329901
0.6171875	1	0.000254966683323283
0.619140625	0.998046875	0.000526574032754257
0.62109375	0.99609375	0.000798223734931218
0.62109375	1	0.000200562644329901
0.619140625	0.998046875	0.000526574032754257
0.615234375	0.998046875	0.000592603855925322
0.61328125	1	0.000281706748983445
0.61328125	0.998046875	0.000629604464412188
0.61328125	0.99609375	0.000879882271252108
0.615234375	0.998046875	0.000592603855925322
0.61328125	0.998046875	0.000629604464412188
0.6171875	1	0.000254966683323283
0.61328125	1	0.000281706748983445
0.615234375	0.998046875	0.000592603855925322
0.611328125	0.998046875	0.000640623239420436
0.61328125	1	0.000281706748983445
0.611328125	1	0.00031632130821266
0.609375	1	0.000371854812275357
0.611328125	0.998046875	0.000640623239420436
0.611328125	1	0.00031632130821266
0.611328125	0.998046875	0.000640623239420436
0.61328125	0.99609375	0.000879882271252108
0.61328125	0.998046875	0.000629604464412188
0.61328125	1	0.000281706748983445
0.611328125	0.998046875	0.000640623239420436
0.61328125	0.998046875	0.000629604464412188
0.61328125	0.99609375	0.000879882271252108
0.6171875	0.9921875	0.0010812973654956
0.6171875	0.99609375	0.0008453337793251
0.6171875	0.99609375	0.0008453337793251
0.6171875	1	0.000254966683323283
0.615234375	0.998046875	0.000592603855925322
0.61328125	0.99609375	0.000879882271252108
0.6171875	0.99609375	0.0008453337793251
0.615234375	0.998046875	0.000592603855925322
0.6015625	0.99609375	0.00103031422900905
0.60546875	0.99609375	0.000979642865081084
0.603515625	0.998046875	0.000773885058536477
0.6015625	1	0.000547167287098075
0.6015625	0.99609375	0.00103031422900905
0.603515625	0.998046875	0.000773885058536477
0.6015625	0.9921875	0.00114541749057862
0.60546875	0.99609375	0.000979642865081084
0.6015625	0.99609375	0.00103031422900905
0.607421875	0.998046875	0.000707801715997815
0.60546875	1	0.000424567148417644
0.60546875	0.998046875	0.000754576951484235
0.60546875	0.99609375	0.000979642865081084
0.607421875	0.998046875	0.000707801715997815
0.60546875	0.998046875	0.000754576951484235
0.607421875	0.998046875	0.000707801715997815
0.609375	1	0.000371854812275357
0.607421875	1	0.000380729009730146
0.60546875	1	0.000424567148417644
0.607421875	0.998046875	0.000707801715997815
0.607421875	1	0.000380729009730146
0.603515625	0.998046875	0.000773885058536477
0.60546875	1	0.000424567148417644
0.603515625	1	0.000468118002967728
0.6015625	1	0.000547167287098075
0.603515625	0.998046875	0.000773885058536477
0.603515625	1	0.000468118002967728
0.603515625	0.998046875	0.000773885058536477
0.60546875	0.99609375	0.000979642865081084
0.60546875	0.998046875	0.000754576951484235
0.60546875	1	0.000424567148417644
0.603515625	0.998046875	0.000773885058536477
0.60546875	0.998046875	0.000754576951484235
0.599609375	0.998046875	0.000840715822133482
0.59765625	1	0.000612668631321974
0.59765625	0.998046875	0.000884947730086237
0.59765625	0.99609375	0.00105991157764206
0.599609375	0.998046875	0.000840715822133482
0.59765625	0.998046875	0.000884947730086237
0.599609375	0.998046875	0.000840715822133482
0.6015625	1	0.000547167287098075
0.599609375	1	0.000563606289204128
0.59765625	1	0.000612668631321974
0.599609375	0.998046875	0.000840715822133482
0.599609375	1	0.000563606289204128
0.595703125	0.998046875	0.000906662379603139
0.59765625	1	0.000612668631321974
0.595703125	1	0.000661017886956001
0.59375	1	0.000742584977649178
0.595703125	0.998046875	0.000906662379603139
0.595703125	1	0.000661017886956001
0.595703125	0.998046875	0.000906662379603139
0.59765625	0.99609375	0.00105991157764206
0.59765625	0.998046875	0.000884947730086237
0.59765625	1	0.000612668631321974
0.595703125	0.998046875	0.000906662379603139
0.59765625	0.998046875	0.000884947730086237
0.59765625	0.99609375	0.00105991157764206
0.6015625	0.9921875	0.00114541749057862
0.6015625	0.99609375	0.00103031422900905
0.6015625	0.99609375	0.00103031422900905
0.6015625	1	0.000547167287098075
0.599609375	0.998046875	0.000840715822133482
0.59765625	0.99609375	0.00105991157764206
0.6015625	0.99609375	0.00103031422900905
0.599609375	0.998046875	0.000840715822133482
0.6015625	0.9921875	0.00114541749057862
0.609375	0.984375	0.00110211621007848
0.609375	0.9921875	0.00113750210220992
0.60546875	0.99609375	0.000979642865081084
0.609375	0.9921875	0.00113750210220992
0.609375	0.99609375	0.000951328203984214
0.609375	0.99609375	0.000951328203984214
0.609375	1	0.000371854812275357
0.607421875	0.998046875	0.000707801715997815
0.60546875	0.99609375	0.000979642865081084
0.609375	0.99609375	0.000951328203984214
0.607421875	0.998046875	0.000707801715997815
0.6015625	0.9921875	0.00114541749057862
0.609375	0.9921875	0.00113750210220992
0.60546875	0.99609375	0.000979642865081084
0.578125	0.9921875	0.00124667041774993
0.5859375	0.9921875	0.00125769767264089
0.58203125	0.99609375	0.00128795277273218
0.578125	0.99609375	0.00134138735426738
0.58203125	0.99609375	0.00128795277273218
0.580078125	0.998046875	0.00125728145382047
0.578125	1	0.00126653677549483
0.578125	0.99609375	0.00134138735426738
0.580078125	0.998046875	0.00125728145382047
0.578125	0.9921875	0.00124667041774993
0.58203125	0.99609375	0.00128795277273218
0.578125	0.99609375	0.00134138735426738
0.578125	0.984375	0.000947417502125738
0.5859375	0.9921875	0.00125769767264089
0.578125	0.9921875	0.00124667041774993
0.5859375	0.99609375	0.00124343908532797
0.58984375	0.99609375	0.00120450309690083
0.587890625	0.998046875	0.00107864383597226
0.5859375	1	0.000993640469866413
0.5859375	0.99609375	0.00124343908532797
0.587890625	0.998046875	0.00107864383597226
0.5859375	0.9921875	0.00125769767264089
0.58984375	0.99609375	0.00120450309690083
0.5859375	0.99609375	0.00124343908532797
0.58984375	1	0.000862862280176546
0.58984375	0.99609375	0.00120450309690083
0.591796875	0.998046875	0.000995864706318476
0.59375	1	0.000742584977649178
0.58984375	1	0.000862862280176546
0.591796875	0.998046875	0.000995864706318476
0.58984375	1	0.000862862280176546
0.5859375	1	0.000993640469866413
0.587890625	0.998046875	0.00107864383597226
0.58984375	0.99609375	0.00120450309690083
0.58984375	1	0.000862862280176546
0.587890625	0.998046875	0.00107864383597226
0.58203125	1	0.00112742940987374
0.58203125	0.99609375	0.00128795277273218
0.583984375	0.998046875	0.00117076577335266
0.5859375	1	0.000993640469866413
0.58203125	1	0.00112742940987374
0.583984375	0.998046875	0.00117076577335266
0.58203125	1	0.00112742940987374
0.578125	1	0.00126653677549483
0.580078125	0.998046875	0.00125728145382047
0.58203125	0.99609375	0.00128795277273218
0.58203125	1	0.00112742940987374
0.580078125	0.998046875	0.00125728145382047
0.58203125	0.99609375	0.00128795277273218
0.5859375	0.9921875	0.00125769767264089
0.5859375	0.99609375	0.00124343908532797
0.5859375	0.99609375	0.00124343908532797
0.5859375	1	0.000993640469866413
0.583984375	0.998046875	0.00117076577335266
0.58203125	0.99609375	0.00128795277273218
0.5859375	0.99609375	0.00124343908532797
0.583984375	0.998046875	0.00117076577335266
0.5703125	0.99609375	0.00143627044955829
0.57421875	0.99609375	0.00141799548356821
0.572265625	0.998046875	0.00145216927409536
0.5703125	1	0.00153311167666973
0.5703125	0.99609375	0.00143627044955829
0.572265625	0.998046875	0.00145216927409536
0.5703125	0.9921875	0.00125215260344372
0.57421875	0.99609375	0.00141799548356821
0.5703125	0.99609375	0.00143627044955829
0.57421875	1	0.00139439188054015
0.57421875	0.99609375	0.00141799548356821
0.576171875	0.998046875	0.00137310737636518
0.578125	1	0.00126653677549483
0.57421875	1	0.00139439188054015
0.576171875	0.998046875	0.00137310737636518
0.57421875	1	0.00139439188054015
0.5703125	1	0.00153311167666973
0.572265625	0.998046875	0.00145216927409536
0.57421875	0.99609375	0.00141799548356821
0.57421875	1	0.00139439188054015
0.572265625	0.998046875	0.00145216927409536
0.56640625	1	0.00166753235093307
0.56640625	0.99609375	0.00147408186907859
0.568359375	0.998046875	0.00153920784516925
0.5703125	1	0.00153311167666973
0.56640625	1	0.00166753235093307
0.568359375	0.998046875	0.00153920784516925
0.56640625	1	0.00166753235093307
0.5625	1	0.00178903113435679
0.564453125	0.998046875	0.00163021305767615
0.56640625	0.99609375	0.00147408186907859
0.56640625	1	0.00166753235093307
0.564453125	0.998046875	0.00163021305767615
0.56640625	0.99609375	0.00147408186907859
0.5703125	0.9921875	0.00125215260344372
0.5703125	0.99609375	0.00143627044955829
0.5703125	0.99609375	0.00143627044955829
0.5703125	1	0.00153311167666973
0.568359375	0.998046875	0.00153920784516925
0.56640625	0.99609375	0.00147408186907859
0.5703125	0.99609375	0.00143627044955829
0.568359375	0.998046875	0.00153920784516925
0.5703125	0.9921875	0.00125215260344372
0.578125	0.984375	0.000947417502125738
0.578125	0.9921875	0.00124667041774993
0.57421875	0.99609375	0.00141799548356821
0.578125	0.9921875	0.00124667041774993
0.578125	0.99609375	0.00134138735426738
0.578125	0.99609375	0.00134138735426738
0.578125	1	0.00126653677549483
0.576171875	0.998046875	0.00137310737636518
0.57421875	0.99609375	0.00141799548356821
0.578125	0.99609375	0.00134138735426738
0.576171875	0.998046875	0.00137310737636518
0.5703125	0.9921875	0.00125215260344372
0.578125	0.9921875	0.00124667041774993
0.57421875	0.99609375	0.00141799548356821
0.5859375	0.9765625	0.000793371730548746
0.59375	0.984375	0.00106427765734119
0.5859375	0.984375	0.00100077128367661
0.578125	0.984375	0.000947417502125738
0.5859375	0.9765625	0.000793371730548746
0.5859375	0.984375	0.00100077128367661
0.59375	0.96875	0.000681468035283944
0.59375	0.984375	0.00106427765734119
0.5859375	0.9765625	0.000793371730548746
0.59375	0.9921875	0.00121821946159854
0.5859375	0.9921875	0.00125769767264089
0.58984375	0.98828125	0.001139900823408
0.59375	0.984375	0.00106427765734119
0.59375	0.9921875	0.00121821946159854
0.58984375	0.98828125	0.001139900823408
0.58984375	0.99609375	0.00120450309690083
0.59375	0.9921875	0.00121821946159854
0.59375	0.99609375	0.00114414406748532
0.59375	0.99609375	0.00114414406748532
0.59375	1	0.000742584977649178
0.591796875	0.998046875	0.000995864706318476
0.58984375	0.99609375	0.00120450309690083
0.59375	0.99609375	0.00114414406748532
0.591796875	0.998046875	0.000995864706318476
0.5859375	0.9921875	0.00125769767264089
0.59375	0.9921875	0.00121821946159854
0.58984375	0.99609375	0.00120450309690083
0.5859375	0.9921875	0.00125769767264089
0.578125	0.984375	0.000947417502125738
0.5859375	0.984375	0.00100077128367661
0.5859375	0.984375	0.00100077128367661
0.59375	0.984375	0.00106427765734119
0.58984375	0.98828125	0.001139900823408
0.5859375	0.9921875	0.00125769767264089
0.5859375	0.984375	0.00100077128367661
0.58984375	0.98828125	0.001139900823408
0.5390625	0.984375	0.00063982490461123
0.5390625	0.9921875	0.001195575442135
0.53515625	0.98828125	0.000914989056818105
0.53125	0.984375	0.000623413981660567
0.5390625	0.984375	0.00063982490461123
0.53515625	0.98828125	0.000914989056818105
0.5390625	0.984375	0.00063982490461123
0.546875	0.984375	0.000713587130112598
0.54296875	0.98828125	0.000955187718931931
0.5390625	0.9921875	0.001195575442135
0.5390625	0.984375	0.00063982490461123
0.54296875	0.98828125	0.000955187718931931
0.53515625	0.99609375	0.00178469858188328
0.53125	0.9921875	0.00118519843794433
0.53515625	0.9921875	0.00120309414708183
0.5390625	0.9921875	0.001195575442135
0.53515625	0.99609375	0.00178469858188328
0.53515625	0.9921875	0.00120309414708183
0.53125	0.99609375	0.00181795633321483
0.53515625	0.99609375	0.00178469858188328
0.533203125	0.998046875	0.00226658492952792
0.53125	0.998046875	0.00229343417247128
0.533203125	0.998046875	0.00226658492952792
0.5322265625	0.9990234375	0.00257059175011265
0.53125	0.9990234375	0.0025920776390324
0.5322265625	0.9990234375	0.00257059175011265
0.53173828125	0.99951171875	0.00273744315153168
0.53125	0.99951171875	0.00275079896663525
0.53173828125	0.99951171875	0.00273744315153168
0.531494140625	0.999755859375	0.00281941694509547
0.53125	1	0.00290315572417167
0.53125	0.99951171875	0.00275079896663525
0.531494140625	0.999755859375	0.00281941694509547
0.53125	0.9990234375	0.0025920776390324
0.53173828125	0.99951171875	0.00273744315153168
0.53125	0.99951171875	0.00275079896663525
0.53125	0.998046875	0.00229343417247128
0.5322265625	0.9990234375	0.00257059175011265
0.53125	0.9990234375	0.0025920776390324
0.53125	0.99609375	0.00181795633321483
0.533203125	0.998046875	0.00226658492952792
0.53125	0.998046875	0.00229343417247128
0.53125	0.9921875	0.00118519843794433
0.53515625	0.99609375	0.00178469858188328
0.53125	0.99609375	0.00181795633321483
0.53515625	0.98828125	0.000914989056818105
0.53125	0.9921875	0.00118519843794433
0.53125	0.98828125	0.000820755094043149
0.53125	0.984375	0.000623413981660567
0.53515625	0.98828125	0.000914989056818105
0.53125	0.98828125	0.000820755094043149
0.53515625	0.98828125	0.000914989056818105
0.5390625	0.9921875	0.001195575442135
0.53515625	0.9921875	0.00120309414708183
0.53125	0.9921875	0.00118519843794433
0.53515625	0.98828125	0.000914989056818105
0.53515625	0.9921875	0.00120309414708183
0.5390625	0.9765625	0.000524408041266547
0.53125	0.984375	0.000623413981660567
0.53125	0.9765625	0.00039019307948204
0.53125	0.96875	0.000353702452726977
0.5390625	0.9765625	0.000524408041266547
0.53125	0.9765625	0.00039019307948204
0.5390625	0.9765625	0.000524408041266547
0.546875	0.984375	0.000713587130112598
0.5390625	0.984375	0.00063982490461123
0.53125	0.984375	0.000623413981660567
0.5390625	0.9765625	0.000524408041266547
0.5390625	0.984375	0.00063982490461123
0.55078125	0.99609375	0.00165806374689133
0.546875	0.9921875	0.00122452029888539
0.55078125	0.9921875	0.00122610909660254
0.5546875	0.9921875	0.00122993017911129
0.55078125	0.99609375	0.00165806374689133
0.55078125	0.9921875	0.00122610909660254
0.546875	0.99609375	0.00168708631880071
0.55078125	0.99609375	0.00165806374689133
0.548828125	0.998046875	0.00196905254433594
0.546875	0.998046875	0.00199808788352312
0.548828125	0.998046875	0.00196905254433594
0.5478515625	0.9990234375	0.00214103850682938
0.546875	0.9990234375	0.0021643137088704
0.5478515625	0.9990234375	0.00214103850682938
0.54736328125	0.99951171875	0.00221831922288831
0.546875	1	0.00230057691786059
0.546875	0.9990234375	0.0021643137088704
0.54736328125	0.99951171875	0.00221831922288831
0.546875	0.998046875	0.00199808788352312
0.5478515625	0.9990234375	0.00214103850682938
0.546875	0.9990234375	0.0021643137088704
0.546875	0.99609375	0.00168708631880071
0.548828125	0.998046875	0.00196905254433594
0.546875	0.998046875	0.00199808788352312
0.546875	0.9921875	0.00122452029888539
0.55078125	0.99609375	0.00165806374689133
0.546875	0.99609375	0.00168708631880071
0.55078125	0.98828125	0.000978275085129731
0.546875	0.9921875	0.00122452029888539
0.546875	0.98828125	0.000920953804281299
0.546875	0.984375	0.000713587130112598
0.55078125	0.98828125	0.000978275085129731
0.546875	0.98828125	0.000920953804281299
0.55078125	0.98828125	0.000978275085129731
0.5546875	0.9921875	0.00122993017911129
0.55078125	0.9921875	0.00122610909660254
0.546875	0.9921875	0.00122452029888539
0.55078125	0.98828125	0.000978275085129731
0.55078125	0.9921875	0.00122610909660254
0.5546875	0.99609375	0.0016185673397595
0.55859375	0.99609375	0.00160881363869418
0.556640625	0.998046875	0.00182543476632001
0.5546875	0.998046875	0.00184738103017982
0.556640625	0.998046875	0.00182543476632001
0.5556640625	0.9990234375	0.00192594707886951
0.5546875	1	0.00204698406745783
0.5546875	0.998046875	0.00184738103017982
0.5556640625	0.9990234375	0.00192594707886951
0.5546875	0.99609375	0.0016185673397595
0.556640625	0.998046875	0.00182543476632001
0.5546875	0.998046875	0.00184738103017982
0.5546875	0.9921875	0.00122993017911129
0.55859375	0.99609375	0.00160881363869418
0.5546875	0.99609375	0.0016185673397595
0.55859375	0.998046875	0.00178329706530145
0.560546875	0.998046875	0.00175746594125123
0.5595703125	0.9990234375	0.00182246796442153
0.55859375	1	0.00190790406434629
0.55859375	0.998046875	0.00178329706530145
0.5595703125	0.9990234375	0.00182246796442153
0.55859375	0.99609375	0.00160881363869418
0.560546875	0.998046875	0.00175746594125123
0.55859375	0.998046875	0.00178329706530145
0.560546875	1	0.00184404882681219
0.560546875	0.998046875	0.00175746594125123
0.5615234375	0.9990234375	0.00177899682980014
0.5625	1	0.00178903113435679
0.560546875	1	0.00184404882681219
0.5615234375	0.9990234375	0.00177899682980014
0.560546875	1	0.00184404882681219
0.55859375	1	0.00190790406434629
0.5595703125	0.9990234375	0.00182246796442153
0.560546875	0.998046875	0.00175746594125123
0.560546875	1	0.00184404882681219
0.5595703125	0.9990234375	0.00182246796442153
0.556640625	1	0.00197287355684456
0.556640625	0.998046875	0.00182543476632001
0.5576171875	0.9990234375	0.00187291574918707
0.55859375	1	0.00190790406434629
0.556640625	1	0.00197287355684456
0.5576171875	0.9990234375	0.00187291574918707
0.556640625	1	0.00197287355684456
0.5546875	1	0.00204698406745783
0.5556640625	0.9990234375	0.00192594707886951
0.556640625	0.998046875	0.00182543476632001
0.556640625	1	0.00197287355684456
0.5556640625	0.9990234375	0.00192594707886951
0.556640625	0.998046875	0.00182543476632001
0.55859375	0.99609375	0.00160881363869418
0.55859375	0.998046875	0.00178329706530145
0.55859375	0.998046875	0.00178329706530145
0.55859375	1	0.00190790406434629
0.5576171875	0.9990234375	0.00187291574918707
0.556640625	0.998046875	0.00182543476632001
0.55859375	0.998046875	0.00178329706530145
0.5576171875	0.9990234375	0.00187291574918707
0.55078125	0.998046875	0.00192633482090901
0.552734375	0.998046875	0.00190553411713139
0.5517578125	0.9990234375	0.0020318170513177
0.5517578125	0.9990234375	0.0020318170513177
0.55078125	1	0.00215925084769933
0.55078125	0.9990234375	0.00205801430983958
0.55078125	0.998046875	0.00192633482090901
0.5517578125	0.9990234375	0.0020318170513177
0.55078125	0.9990234375	0.00205801430983958
0.55078125	0.99609375	0.00165806374689133
0.552734375	0.998046875	0.00190553411713139
0.55078125	0.998046875	0.00192633482090901
0.552734375	1	0.00210320374221449
0.552734375	0.998046875	0.00190553411713139
0.5537109375	0.9990234375	0.0019828862080034
0.5546875	1	0.00204698406745783
0.552734375	1	0.00210320374221449
0.5537109375	0.9990234375	0.0019828862080034
0.552734375	1	0.00210320374221449
0.55078125	1	0.00215925084769933
0.5517578125	0.9990234375	0.0020318170513177
0.552734375	0.998046875	0.00190553411713139
0.552734375	1	0.00210320374221449
0.5517578125	0.9990234375	0.0020318170513177
0.548828125	0.9990234375	0.00211307007958126
0.5498046875	0.9990234375	0.00208699067378614
0.54931640625	0.99951171875	0.00215313611143949
0.548828125	1	0.00222512668569208
0.548828125	0.9990234375	0.00211307007958126
0.54931640625	0.99951171875	0.00215313611143949
0.548828125	0.998046875	0.00196905254433594
0.5498046875	0.9990234375	0.00208699067378614
0.548828125	0.9990234375	0.00211307007958126
0.5498046875	1	0.00219135543923842
0.5498046875	0.9990234375	0.00208699067378614
0.55029296875	0.99951171875	0.00212547045806134
0.55078125	1	0.00215925084769933
0.5498046875	1	0.00219135543923842
0.55029296875	0.99951171875	0.00212547045806134
0.5498046875	1	0.00219135543923842
0.548828125	1	0.00222512668569208
0.54931640625	0.99951171875	0.00215313611143949
0.5498046875	0.9990234375	0.00208699067378614
0.5498046875	1	0.00219135543923842
0.54931640625	0.99951171875	0.00215313611143949
0.5478515625	1	0.0022618153233344
0.5478515625	0.9990234375	0.00214103850682938
0.54833984375	0.99951171875	0.00218479466459204
0.548828125	1	0.00222512668569208
0.5478515625	1	0.0022618153233344
0.54833984375	0.99951171875	0.00218479466459204
0.5478515625	1	0.0022618153233344
0.546875	1	0.00230057691786059
0.54736328125	0.99951171875	0.00221831922288831
0.5478515625	0.9990234375	0.00214103850682938
0.5478515625	1	0.0022618153233344
0.54736328125	0.99951171875	0.00221831922288831
0.5478515625	0.9990234375	0.00214103850682938
0.548828125	0.998046875	0.00196905254433594
0.548828125	0.9990234375	0.00211307007958126
0.548828125	0.9990234375	0.00211307007958126
0.548828125	1	0.00222512668569208
0.54833984375	0.99951171875	0.00218479466459204
0.5478515625	0.9990234375	0.00214103850682938
0.548828125	0.9990234375	0.00211307007958126
0.54833984375	0.99951171875	0.00218479466459204
0.548828125	0.998046875	0.00196905254433594
0.55078125	0.99609375	0.00165806374689133
0.55078125	0.998046875	0.00192633482090901
0.5498046875	0.9990234375	0.00208699067378614
0.55078125	0.998046875	0.00192633482090901
0.55078125	0.9990234375	0.00205801430983958
0.55078125	0.9990234375	0.00205801430983958
0.55078125	1	0.00215925084769933
0.55029296875	0.99951171875	0.00212547045806134
0.5498046875	0.9990234375	0.00208699067378614
0.55078125	0.9990234375	0.00205801430983958
0.55029296875	0.99951171875	0.00212547045806134
0.548828125	0.998046875	0.00196905254433594
0.55078125	0.998046875	0.00192633482090901
0.5498046875	0.9990234375	0.00208699067378614
0.55078125	0.99609375	0.00165806374689133
0.5546875	0.9921875	0.00122993017911129
0.5546875	0.99609375	0.0016185673397595
0.552734375	0.998046875	0.00190553411713139
0.5546875	0.99609375	0.0016185673397595
0.5546875	0.998046875	0.00184738103017982
0.5546875	0.998046875	0.00184738103017982
0.5546875	1	0.00204698406745783
0.5537109375	0.9990234375	0.0019828862080034
0.552734375	0.998046875	0.00190553411713139
0.5546875	0.998046875	0.00184738103017982
0.5537109375	0.9990234375	0.0019828862080034
0.55078125	0.99609375	0.00165806374689133
0.5546875	0.99609375	0.0016185673397595
0.552734375	0.998046875	0.00190553411713139
0.5390625	0.99609375	0.00175532065922887
0.54296875	0.99609375	0.00175266654178671
0.541015625	0.998046875	0.00212598238510981
0.5390625	0.998046875	0.00214337503259009
0.541015625	0.998046875	0.00212598238510981
0.5400390625	0.9990234375	0.00234966950133299
0.5390625	0.9990234375	0.00236907766639023
0.5400390625	0.9990234375	0.00234966950133299
0.53955078125	0.99951171875	0.0024642120401697
0.5390625	1	0.00258544564959368
0.5390625	0.9990234375	0.00236907766639023
0.53955078125	0.99951171875	0.0024642120401697
0.5390625	0.998046875	0.00214337503259009
0.5400390625	0.9990234375	0.00234966950133299
0.5390625	0.9990234375	0.00236907766639023
0.5390625	0.99609375	0.00175532065922887
0.541015625	0.998046875	0.00212598238510981
0.5390625	0.998046875	0.00214337503259009
0.5390625	0.9921875	0.001195575442135
0.54296875	0.99609375	0.00175266654178671
0.5390625	0.99609375	0.00175532065922887
0.54296875	0.998046875	0.00208679416239429
0.544921875	0.998046875	0.0020659518844446
0.5439453125	0.9990234375	0.002247804491873
0.54296875	0.9990234375	0.00226790412881498
0.5439453125	0.9990234375	0.002247804491873
0.54345703125	0.99951171875	0.00233438004011016
0.54296875	1	0.0024284145365235
0.54296875	0.9990234375	0.00226790412881498
0.54345703125	0.99951171875	0.00233438004011016
0.54296875	0.998046875	0.00208679416239429
0.5439453125	0.9990234375	0.002247804491873
0.54296875	0.9990234375	0.00226790412881498
0.54296875	0.99609375	0.00175266654178671
0.544921875	0.998046875	0.0020659518844446
0.54296875	0.998046875	0.00208679416239429
0.544921875	0.9990234375	0.00222593786855244
0.5458984375	0.9990234375	0.00220493822144918
0.54541015625	0.99951171875	0.00227768737361035
0.544921875	1	0.00235681305295802
0.544921875	0.9990234375	0.00222593786855244
0.54541015625	0.99951171875	0.00227768737361035
0.544921875	0.998046875	0.0020659518844446
0.5458984375	0.9990234375	0.00220493822144918
0.544921875	0.9990234375	0.00222593786855244
0.5458984375	1	0.00232703833773018
0.5458984375	0.9990234375	0.00220493822144918
0.54638671875	0.99951171875	0.00225412137848006
0.546875	1	0.00230057691786059
0.5458984375	1	0.00232703833773018
0.54638671875	0.99951171875	0.00225412137848006
0.5458984375	1	0.00232703833773018
0.544921875	1	0.00235681305295802
0.54541015625	0.99951171875	0.00227768737361035
0.5458984375	0.9990234375	0.00220493822144918
0.5458984375	1	0.00232703833773018
0.54541015625	0.99951171875	0.00227768737361035
0.5439453125	1	0.00239097939673819
0.5439453125	0.9990234375	0.002247804491873
0.54443359375	0.99951171875	0.0023044471379419
0.544921875	1	0.00235681305295802
0.5439453125	1	0.00239097939673819
0.54443359375	0.99951171875	0.0023044471379419
0.5439453125	1	0.00239097939673819
0.54296875	1	0.0024284145365235
0.54345703125	0.99951171875	0.00233438004011016
0.5439453125	0.9990234375	0.002247804491873
0.5439453125	1	0.00239097939673819
0.54345703125	0.99951171875	0.00233438004011016
0.5439453125	0.9990234375	0.002247804491873
0.544921875	0.998046875	0.0020659518844446
0.544921875	0.9990234375	0.00222593786855244
0.544921875	0.9990234375	0.00222593786855244
0.544921875	1	0.00235681305295802
0.54443359375	0.99951171875	0.0023044471379419
0.5439453125	0.9990234375	0.002247804491873
0.544921875	0.9990234375	0.00222593786855244
0.54443359375	0.99951171875	0.0023044471379419
0.541015625	0.9990234375	0.0023217998039289
0.5419921875	0.9990234375	0.00229615304512312
0.54150390625	0.99951171875	0.00239481839428867
0.541015625	1	0.0025006981299783
0.541015625	0.9990234375	0.0023217998039289
0.54150390625	0.99951171875	0.00239481839428867
0.541015625	0.998046875	0.00212598238510981
0.5419921875	0.9990234375	0.00229615304512312
0.541015625	0.9990234375	0.0023217998039289
0.5419921875	1	0.00246319355922252
0.5419921875	0.9990234375	0.00229615304512312
0.54248046875	0.99951171875	0.00236504731393155
0.54296875	1	0.0024284145365235
0.5419921875	1	0.00246319355922252
0.54248046875	0.99951171875	0.00236504731393155
0.5419921875	1	0.00246319355922252
0.541015625	1	0.0025006981299783
0.54150390625	0.99951171875	0.00239481839428867
0.5419921875	0.9990234375	0.00229615304512312
0.5419921875	1	0.00246319355922252
0.54150390625	0.99951171875	0.00239481839428867
0.5400390625	1	0.00254171373340373
0.5400390625	0.9990234375	0.00234966950133299
0.54052734375	0.99951171875	0.00242791077031165
0.541015625	1	0.0025006981299783
0.5400390625	1	0.00254171373340373
0.54052734375	0.99951171875	0.00242791077031165
0.5400390625	1	0.00254171373340373
0.5390625	1	0.00258544564959368
0.53955078125	0.99951171875	0.0024642120401697
0.5400390625	0.9990234375	0.00234966950133299
0.5400390625	1	0.00254171373340373
0.53955078125	0.99951171875	0.0024642120401697
0.5400390625	0.9990234375	0.00234966950133299
0.541015625	0.998046875	0.00212598238510981
0.541015625	0.9990234375	0.0023217998039289
0.541015625	0.9990234375	0.0023217998039289
0.541015625	1	0.0025006981299783
0.54052734375	0.99951171875	0.00242791077031165
0.5400390625	0.9990234375	0.00234966950133299
0.541015625	0.9990234375	0.0023217998039289
0.54052734375	0.99951171875	0.00242791077031165
0.541015625	0.998046875	0.00212598238510981
0.54296875	0.99609375	0.00175266654178671
0.54296875	0.998046875	0.00208679416239429
0.5419921875	0.9990234375	0.00229615304512312
0.54296875	0.998046875	0.00208679416239429
0.54296875	0.9990234375	0.00226790412881498
0.54296875	0.9990234375	0.00226790412881498
0.54296875	1	0.0024284145365235
0.54248046875	0.99951171875	0.00236504731393155
0.5419921875	0.9990234375	0.00229615304512312
0.54296875	0.9990234375	0.00226790412881498
0.54248046875	0.99951171875	0.00236504731393155
0.541015625	0.998046875	0.00212598238510981
0.54296875	0.998046875	0.00208679416239429
0.5419921875	0.9990234375	0.00229615304512312
0.53515625	0.998046875	0.00222042601191266
0.537109375	0.998046875	0.00219655383272017
0.5361328125	0.9990234375	0.00245623695038959
0.53515625	0.9990234375	0.00247819814010998
0.5361328125	0.9990234375	0.00245623695038959
0.53564453125	0.99951171875	0.00259454097435267
0.53515625	0.99951171875	0.0026091304918022
0.53564453125	0.99951171875	0.00259454097435267
0.535400390625	0.999755859375	0.00266020695373485
0.53515625	1	0.00272848718019879
0.53515625	0.99951171875	0.0026091304918022
0.535400390625	0.999755859375	0.00266020695373485
0.53515625	0.9990234375	0.00247819814010998
0.53564453125	0.99951171875	0.00259454097435267
0.53515625	0.99951171875	0.0026091304918022
0.53515625	0.998046875	0.00222042601191266
0.5361328125	0.9990234375	0.00245623695038959
0.53515625	0.9990234375	0.00247819814010998
0.53515625	0.99609375	0.00178469858188328
0.537109375	0.998046875	0.00219655383272017
0.53515625	0.998046875	0.00222042601191266
0.537109375	0.9990234375	0.00243055254269874
0.5380859375	0.9990234375	0.0024071887609062
0.53759765625	0.99951171875	0.0025274769179779
0.53759765625	0.99951171875	0.0025274769179779
0.537109375	1	0.00264670942504362
0.537109375	0.99951171875	0.00254428077102494
0.537109375	0.9990234375	0.00243055254269874
0.53759765625	0.99951171875	0.0025274769179779
0.537109375	0.99951171875	0.00254428077102494
0.537109375	0.998046875	0.00219655383272017
0.5380859375	0.9990234375	0.0024071887609062
0.537109375	0.9990234375	0.00243055254269874
0.5380859375	1	0.002616468269706
0.5380859375	0.9990234375	0.0024071887609062
0.53857421875	0.99951171875	0.00249887493143478
0.5390625	1	0.00258544564959368
0.5380859375	1	0.002616468269706
0.53857421875	0.99951171875	0.00249887493143478
0.5380859375	1	0.002616468269706
0.537109375	1	0.00264670942504362
0.53759765625	0.99951171875	0.0025274769179779
0.5380859375	0.9990234375	0.0024071887609062
0.5380859375	1	0.002616468269706
0.53759765625	0.99951171875	0.0025274769179779
0.5361328125	0.99951171875	0.00257688145528597
0.53662109375	0.99951171875	0.00255979163510539
0.536376953125	0.999755859375	0.00262154141361436
0.5361328125	1	0.00268537035869302
0.5361328125	0.99951171875	0.00257688145528597
0.536376953125	0.999755859375	0.00262154141361436
0.5361328125	0.9990234375	0.00245623695038959
0.53662109375	0.99951171875	0.00255979163510539
0.5361328125	0.99951171875	0.00257688145528597
0.53662109375	1	0.00266571842976869
0.53662109375	0.99951171875	0.00255979163510539
0.536865234375	0.999755859375	0.00260396275496268
0.537109375	1	0.00264670942504362
0.53662109375	1	0.00266571842976869
0.536865234375	0.999755859375	0.00260396275496268
0.53662109375	1	0.00266571842976869
0.5361328125	1	0.00268537035869302
0.536376953125	0.999755859375	0.00262154141361436
0.53662109375	0.99951171875	0.00255979163510539
0.53662109375	1	0.00266571842976869
0.536376953125	0.999755859375	0.00262154141361436
0.53564453125	1	0.00270631525367602
0.53564453125	0.99951171875	0.00259454097435267
0.535888671875	0.999755859375	0.00264040653220244
0.5361328125	1	0.00268537035869302
0.53564453125	1	0.00270631525367602
0.535888671875	0.999755859375	0.00264040653220244
0.53564453125	1	0.00270631525367602
0.53515625	1	0.00272848718019879
0.535400390625	0.999755859375	0.00266020695373485
0.53564453125	0.99951171875	0.00259454097435267
0.53564453125	1	0.00270631525367602
0.535400390625	0.999755859375	0.00266020695373485
0.53564453125	0.99951171875	0.00259454097435267
0.5361328125	0.9990234375	0.00245623695038959
0.5361328125	0.99951171875	0.00257688145528597
0.5361328125	0.99951171875	0.00257688145528597
0.5361328125	1	0.00268537035869302
0.535888671875	0.999755859375	0.00264040653220244
0.53564453125	0.99951171875	0.00259454097435267
0.5361328125	0.99951171875	0.00257688145528597
0.535888671875	0.999755859375	0.00264040653220244
0.5361328125	0.9990234375	0.00245623695038959
0.537109375	0.998046875	0.00219655383272017
0.537109375	0.9990234375	0.00243055254269874
0.53662109375	0.99951171875	0.00255979163510539
0.537109375	0.9990234375	0.00243055254269874
0.537109375	0.99951171875	0.00254428077102494
0.537109375	0.99951171875	0.00254428077102494
0.537109375	1	0.00264670942504362
0.536865234375	0.999755859375	0.00260396275496268
0.53662109375	0.99951171875	0.00255979163510539
0.537109375	0.99951171875	0.00254428077102494
0.536865234375	0.999755859375	0.00260396275496268
0.5361328125	0.9990234375	0.00245623695038959
0.537109375	0.9990234375	0.00243055254269874
0.53662109375	0.99951171875	0.00255979163510539
0.533203125	0.9990234375	0.00253928496652234
0.5341796875	0.9990234375	0.00251109775063277
0.53369140625	0.99951171875	0.00266144283422587
0.533203125	0.99951171875	0.00267877924510661
0.53369140625	0.99951171875	0.00266144283422587
0.533447265625	0.999755859375	0.00273418847774847
0.533203125	1	0.00280970128716881
0.533203125	0.99951171875	0.00267877924510661
0.533447265625	0.999755859375	0.00273418847774847
0.533203125	0.9990234375	0.00253928496652234
0.53369140625	0.99951171875	0.00266144283422587
0.533203125	0.99951171875	0.00267877924510661
0.533203125	0.998046875	0.00226658492952792
0.5341796875	0.9990234375	0.00251109775063277
0.533203125	0.9990234375	0.00253928496652234
0.5341796875	0.99951171875	0.00264476273011388
0.53466796875	0.99951171875	0.0026290188232482
0.534423828125	0.999755859375	0.00269679162862252
0.5341796875	1	0.00276699088032752
0.5341796875	0.99951171875	0.00264476273011388
0.534423828125	0.999755859375	0.00269679162862252
0.5341796875	0.9990234375	0.00251109775063277
0.53466796875	0.99951171875	0.0026290188232482
0.5341796875	0.99951171875	0.00264476273011388
0.53466796875	1	0.00274729016516884
0.53466796875	0.99951171875	0.0026290188232482
0.534912109375	0.999755859375	0.00267949454466969
0.53515625	1	0.00272848718019879
0.53466796875	1	0.00274729016516884
0.534912109375	0.999755859375	0.00267949454466969
0.53466796875	1	0.00274729016516884
0.5341796875	1	0.00276699088032752
0.534423828125	0.999755859375	0.00269679162862252
0.53466796875	0.99951171875	0.0026290188232482
0.53466796875	1	0.00274729016516884
0.534423828125	0.999755859375	0.00269679162862252
0.53369140625	1	0.00278774866358598
0.53369140625	0.99951171875	0.00266144283422587
0.533935546875	0.999755859375	0.00271488635936995
0.5341796875	1	0.00276699088032752
0.53369140625	1	0.00278774866358598
0.533935546875	0.999755859375	0.00271488635936995
0.53369140625	1	0.00278774866358598
0.533203125	1	0.00280970128716881
0.533447265625	0.999755859375	0.00273418847774847
0.53369140625	0.99951171875	0.00266144283422587
0.53369140625	1	0.00278774866358598
0.533447265625	0.999755859375	0.00273418847774847
0.53369140625	0.99951171875	0.00266144283422587
0.5341796875	0.9990234375	0.00251109775063277
0.5341796875	0.99951171875	0.00264476273011388
0.5341796875	0.99951171875	0.00264476273011388
0.5341796875	1	0.00276699088032752
0.533935546875	0.999755859375	0.00271488635936995
0.53369140625	0.99951171875	0.00266144283422587
0.5341796875	0.99951171875	0.00264476273011388
0.533935546875	0.999755859375	0.00271488635936995
0.5322265625	0.99951171875	0.00271682989721314
0.53271484375	0.99951171875	0.00269790202779231
0.532470703125	0.999755859375	0.00277520281830348
0.5322265625	1	0.00285515643133332
0.5322265625	0.99951171875	0.00271682989721314
0.532470703125	0.999755859375	0.00277520281830348
0.5322265625	0.9990234375	0.00257059175011265
0.53271484375	0.99951171875	0.00269790202779231
0.5322265625	0.99951171875	0.00271682989721314
0.53271484375	1	0.0028319277488029
0.53271484375	0.99951171875	0.00269790202779231
0.532958984375	0.999755859375	0.00275466469309363
0.533203125	1	0.00280970128716881
0.53271484375	1	0.0028319277488029
0.532958984375	0.999755859375	0.00275466469309363
0.53271484375	1	0.0028319277488029
0.5322265625	1	0.00285515643133332
0.532470703125	0.999755859375	0.00277520281830348
0.53271484375	0.99951171875	0.00269790202779231
0.53271484375	1	0.0028319277488029
0.532470703125	0.999755859375	0.00277520281830348
0.53173828125	1	0.00287883016801978
0.53173828125	0.99951171875	0.00273744315153168
0.531982421875	0.999755859375	0.00279712983764404
0.5322265625	1	0.00285515643133332
0.53173828125	1	0.00287883016801978
0.531982421875	0.999755859375	0.00279712983764404
0.53173828125	1	0.00287883016801978
0.53125	1	0.00290315572417167
0.531494140625	0.999755859375	0.00281941694509547
0.53173828125	0.99951171875	0.00273744315153168
0.53173828125	1	0.00287883016801978
0.531494140625	0.999755859375	0.00281941694509547
0.53173828125	0.99951171875	0.00273744315153168
0.5322265625	0.9990234375	0.00257059175011265
0.5322265625	0.99951171875	0.00271682989721314
0.5322265625	0.99951171875	0.00271682989721314
0.5322265625	1	0.00285515643133332
0.531982421875	0.999755859375	0.00279712983764404
0.53173828125	0.99951171875	0.00273744315153168
0.5322265625	0.99951171875	0.00271682989721314
0.531982421875	0.999755859375	0.00279712983764404
0.5322265625	0.9990234375	0.00257059175011265
0.533203125	0.998046875	0.00226658492952792
0.533203125	0.9990234375	0.00253928496652234
0.53271484375	0.99951171875	0.00269790202779231
0.533203125	0.9990234375	0.00253928496652234
0.533203125	0.99951171875	0.00267877924510661
0.533203125	0.99951171875	0.00267877924510661
0.533203125	1	0.00280970128716881
0.532958984375	0.999755859375	0.00275466469309363
0.53271484375	0.99951171875	0.00269790202779231
0.533203125	0.99951171875	0.00267877924510661
0.532958984375	0.999755859375	0.00275466469309363
0.5322265625	0.9990234375	0.00257059175011265
0.533203125	0.9990234375	0.00253928496652234
0.53271484375	0.99951171875	0.00269790202779231
0.533203125	0.998046875	0.00226658492952792
0.53515625	0.99609375	0.00178469858188328
0.53515625	0.998046875	0.00222042601191266
0.5341796875	0.9990234375	0.00251109775063277
0.53515625	0.998046875	0.00222042601191266
0.53515625	0.9990234375	0.00247819814010998
0.53466796875	0.99951171875	0.0026290188232482
0.53515625	0.9990234375	0.00247819814010998
0.53515625	0.99951171875	0.0026091304918022
0.53515625	0.99951171875	0.0026091304918022
0.53515625	1	0.00272848718019879
0.534912109375	0.999755859375	0.00267949454466969
0.53466796875	0.99951171875	0.0026290188232482
0.53515625	0.99951171875	0.0026091304918022
0.534912109375	0.999755859375	0.00267949454466969
0.5341796875	0.9990234375	0.00251109775063277
0.53515625	0.9990234375	0.00247819814010998
0.53466796875	0.99951171875	0.0026290188232482
0.533203125	0.998046875	0.00226658492952792
0.53515625	0.998046875	0.00222042601191266
0.5341796875	0.9990234375	0.00251109775063277
0.53515625	0.99609375	0.00178469858188328
0.5390625	0.9921875	0.001195575442135
0.5390625	0.99609375	0.00175532065922887
0.537109375	0.998046875	0.00219655383272017
0.5390625	0.99609375	0.00175532065922887
0.5390625	0.998046875	0.00214337503259009
0.5380859375	0.9990234375	0.0024071887609062
0.5390625	0.998046875	0.00214337503259009
0.5390625	0.9990234375	0.00236907766639023
0.5390625	0.9990234375	0.00236907766639023
0.5390625	1	0.00258544564959368
0.53857421875	0.99951171875	0.00249887493143478
0.5380859375	0.9990234375	0.0024071887609062
0.5390625	0.9990234375	0.00236907766639023
0.53857421875	0.99951171875	0.00249887493143478
0.537109375	0.998046875	0.00219655383272017
0.5390625	0.998046875	0.00214337503259009
0.5380859375	0.9990234375	0.0024071887609062
0.53515625	0.99609375	0.00178469858188328
0.5390625	0.99609375	0.00175532065922887
0.537109375	0.998046875	0.00219655383272017
0.546875	0.9921875	0.00122452029888539
0.5390625	0.9921875	0.001195575442135
0.54296875	0.98828125	0.000955187718931931
0.54296875	0.98828125	0.000955187718931931
0.546875	0.984375	0.000713587130112598
0.546875	0.98828125	0.000920953804281299
0.546875	0.9921875	0.00122452029888539
0.54296875	0.98828125	0.000955187718931931
0.546875	0.98828125	0.000920953804281299
0.54296875	0.99609375	0.00175266654178671
0.546875	0.9921875	0.00122452029888539
0.546875	0.99609375	0.00168708631880071
0.544921875	0.998046875	0.0020659518844446
0.546875	0.99609375	0.00168708631880071
0.546875	0.998046875	0.00199808788352312
0.5458984375	0.9990234375	0.00220493822144918
0.546875	0.998046875	0.00199808788352312
0.546875	0.9990234375	0.0021643137088704
0.546875	0.9990234375	0.0021643137088704
0.546875	1	0.00230057691786059
0.54638671875	0.99951171875	0.00225412137848006
0.5458984375	0.9990234375	0.00220493822144918
0.546875	0.9990234375	0.0021643137088704
0.54638671875	0.99951171875	0.00225412137848006
0.544921875	0.998046875	0.0020659518844446
0.546875	0.998046875	0.00199808788352312
0.5458984375	0.9990234375	0.00220493822144918
0.54296875	0.99609375	0.00175266654178671
0.546875	0.99609375	0.00168708631880071
0.544921875	0.998046875	0.0020659518844446
0.5390625	0.9921875	0.001195575442135
0.546875	0.9921875	0.00122452029888539
0.54296875	0.99609375	0.00175266654178671
0.515625	0.9921875	0.00109438391247515
0.5234375	0.9921875	0.00115478866823556
0.51953125	0.99609375	0.00191215579890488
0.515625	0.99609375	0.0018917854254985
0.51953125	0.99609375	0.00191215579890488
0.517578125	0.998046875	0.00257214121039938
0.515625	0.998046875	0.00256485071306756
0.517578125	0.998046875	0.00257214121039938
0.5166015625	0.9990234375	0.00302043866183261
0.515625	0.9990234375	0.00302296054868707
0.5166015625	0.9990234375	0.00302043866183261
0.51611328125	0.99951171875	0.00328923693282143
0.515625	0.99951171875	0.00329277694052813
0.51611328125	0.99951171875	0.00328923693282143
0.515869140625	0.999755859375	0.00343576022324908
0.515625	0.999755859375	0.00343820718890959
0.515869140625	0.999755859375	0.00343576022324908
0.5157470703125	0.9998779296875	0.00351211736657125
0.515625	1	0.00358962415241856
0.515625	0.999755859375	0.00343820718890959
0.5157470703125	0.9998779296875	0.00351211736657125
0.515625	0.99951171875	0.00329277694052813
0.515869140625	0.999755859375	0.00343576022324908
0.515625	0.999755859375	0.00343820718890959
0.515625	0.9990234375	0.00302296054868707
0.51611328125	0.99951171875	0.00328923693282143
0.515625	0.99951171875	0.00329277694052813
0.515625	0.998046875	0.00256485071306756
0.5166015625	0.9990234375	0.00302043866183261
0.515625	0.9990234375	0.00302296054868707
0.515625	0.99609375	0.0018917854254985
0.517578125	0.998046875	0.00257214121039938
0.515625	0.998046875	0.00256485071306756
0.515625	0.9921875	0.00109438391247515
0.51953125	0.99609375	0.00191215579890488
0.515625	0.99609375	0.0018917854254985
0.515625	0.984375	0.000451678772178688
0.5234375	0.9921875	0.00115478866823556
0.515625	0.9921875	0.00109438391247515
0.5234375	0.99609375	0.00187761455364296
0.52734375	0.99609375	0.00189351961857344
0.525390625	0.998046875	0.00243631831931334
0.5234375	0.998046875	0.00244364891725248
0.525390625	0.998046875	0.00243631831931334
0.5244140625	0.9990234375	0.00280182340248403
0.5234375	0.9990234375	0.00281607155259349
0.5244140625	0.9990234375	0.00280182340248403
0.52392578125	0.99951171875	0.0030166238809062
0.5234375	0.99951171875	0.00302723555895165
0.52392578125	0.99951171875	0.0030166238809062
0.523681640625	0.999755859375	0.00313005721294808
0.5234375	1	0.00324614882121447
0.5234375	0.99951171875	0.00302723555895165
0.523681640625	0.999755859375	0.00313005721294808
0.5234375	0.9990234375	0.00281607155259349
0.52392578125	0.99951171875	0.0030166238809062
0.5234375	0.99951171875	0.00302723555895165
0.5234375	0.998046875	0.00244364891725248
0.5244140625	0.9990234375	0.00280182340248403
0.5234375	0.9990234375	0.00281607155259349
0.5234375	0.99609375	0.00187761455364296
0.525390625	0.998046875	0.00243631831931334
0.5234375	0.998046875	0.00244364891725248
0.5234375	0.9921875	0.00115478866823556
0.52734375	0.99609375	0.00189351961857344
0.5234375	0.99609375	0.00187761455364296
0.52734375	0.998046875	0.00239207012291429
0.529296875	0.998046875	0.002366547309632
0.5283203125	0.9990234375	0.00268484668590348
0.52734375	0.9990234375	0.00270664714709279
0.5283203125	0.9990234375	0.00268484668590348
0.52783203125	0.99951171875	0.00286626102913632
0.52734375	0.99951171875	0.00288037182547017
0.52783203125	0.99951171875	0.00286626102913632
0.527587890625	0.999755859375	0.00295979817975242
0.52734375	1	0.00305608502697412
0.52734375	0.99951171875	0.00288037182547017
0.527587890625	0.999755859375	0.00295979817975242
0.52734375	0.9990234375	0.00270664714709279
0.52783203125	0.99951171875	0.00286626102913632
0.52734375	0.99951171875	0.00288037182547017
0.52734375	0.998046875	0.00239207012291429
0.5283203125	0.9990234375	0.00268484668590348
0.52734375	0.9990234375	0.00270664714709279
0.52734375	0.99609375	0.00189351961857344
0.529296875	0.998046875	0.002366547309632
0.52734375	0.998046875	0.00239207012291429
0.529296875	0.9990234375	0.00266061425941012
0.5302734375	0.9990234375	0.00263751429686969
0.52978515625	0.99951171875	0.00280210311140876
0.529296875	0.99951171875	0.0028162711350598
0.52978515625	0.99951171875	0.00280210311140876
0.529541015625	0.999755859375	0.00288446532036444
0.529296875	1	0.00296940226958738
0.529296875	0.99951171875	0.0028162711350598
0.529541015625	0.999755859375	0.00288446532036444
0.529296875	0.9990234375	0.00266061425941012
0.52978515625	0.99951171875	0.00280210311140876
0.529296875	0.99951171875	0.0028162711350598
0.529296875	0.998046875	0.002366547309632
0.5302734375	0.9990234375	0.00263751429686969
0.529296875	0.9990234375	0.00266061425941012
0.5302734375	0.99951171875	0.00278871569134088
0.53076171875	0.99951171875	0.00277614286423003
0.530517578125	0.999755859375	0.0028537972688101
0.5302734375	1	0.0029334978004676
0.5302734375	0.99951171875	0.00278871569134088
0.530517578125	0.999755859375	0.0028537972688101
0.5302734375	0.9990234375	0.00263751429686969
0.53076171875	0.99951171875	0.00277614286423003
0.5302734375	0.99951171875	0.00278871569134088
0.53076171875	1	0.00291769451806593
0.53076171875	0.99951171875	0.00277614286423003
0.531005859375	0.999755859375	0.00284005987050801
0.53125	1	0.00290315572417167
0.53076171875	1	0.00291769451806593
0.531005859375	0.999755859375	0.00284005987050801
0.53076171875	1	0.00291769451806593
0.5302734375	1	0.0029334978004676
0.530517578125	0.999755859375	0.0028537972688101
0.53076171875	0.99951171875	0.00277614286423003
0.53076171875	1	0.00291769451806593
0.530517578125	0.999755859375	0.0028537972688101
0.52978515625	1	0.00295074200661511
0.52978515625	0.99951171875	0.00280210311140876
0.530029296875	0.999755859375	0.00286837043270132
0.5302734375	1	0.0029334978004676
0.52978515625	1	0.00295074200661511
0.530029296875	0.999755859375	0.00286837043270132
0.52978515625	1	0.00295074200661511
0.529296875	1	0.00296940226958738
0.529541015625	0.999755859375	0.00288446532036444
0.52978515625	0.99951171875	0.00280210311140876
0.52978515625	1	0.00295074200661511
0.529541015625	0.999755859375	0.00288446532036444
0.52978515625	0.99951171875	0.00280210311140876
0.5302734375	0.9990234375	0.00263751429686969
0.5302734375	0.99951171875	0.00278871569134088
0.5302734375	0.99951171875	0.00278871569134088
0.5302734375	1	0.0029334978004676
0.530029296875	0.999755859375	0.00286837043270132
0.52978515625	0.99951171875	0.00280210311140876
0.5302734375	0.99951171875	0.00278871569134088
0.530029296875	0.999755859375	0.00286837043270132
0.5283203125	0.99951171875	0.00284860180772335
0.52880859375	0.99951171875	0.0028317472272657
0.528564453125	0.999755859375	0.00291953917439177
0.5283203125	1	0.00300992742343816
0.5283203125	0.99951171875	0.00284860180772335
0.528564453125	0.999755859375	0.00291953917439177
0.5283203125	0.9990234375	0.00268484668590348
0.52880859375	0.99951171875	0.0028317472272657
0.5283203125	0.99951171875	0.00284860180772335
0.52880859375	1	0.00298906794558013
0.52880859375	0.99951171875	0.0028317472272657
0.529052734375	0.999755859375	0.00290142929867615
0.529296875	1	0.00296940226958738
0.52880859375	1	0.00298906794558013
0.529052734375	0.999755859375	0.00290142929867615
0.52880859375	1	0.00298906794558013
0.5283203125	1	0.00300992742343816
0.528564453125	0.999755859375	0.00291953917439177
0.52880859375	0.99951171875	0.0028317472272657
0.52880859375	1	0.00298906794558013
0.528564453125	0.999755859375	0.00291953917439177
0.52783203125	1	0.00303235923864889
0.52783203125	0.99951171875	0.00286626102913632
0.528076171875	0.999755859375	0.00293898150774319
0.5283203125	1	0.00300992742343816
0.52783203125	1	0.00303235923864889
0.528076171875	0.999755859375	0.00293898150774319
0.52783203125	1	0.00303235923864889
0.52734375	1	0.00305608502697412
0.527587890625	0.999755859375	0.00295979817975242
0.52783203125	0.99951171875	0.00286626102913632
0.52783203125	1	0.00303235923864889
0.527587890625	0.999755859375	0.00295979817975242
0.52783203125	0.99951171875	0.00286626102913632
0.5283203125	0.9990234375	0.00268484668590348
0.5283203125	0.99951171875	0.00284860180772335
0.5283203125	0.99951171875	0.00284860180772335
0.5283203125	1	0.00300992742343816
0.528076171875	0.999755859375	0.00293898150774319
0.52783203125	0.99951171875	0.00286626102913632
0.5283203125	0.99951171875	0.00284860180772335
0.528076171875	0.999755859375	0.00293898150774319
0.5283203125	0.9990234375	0.00268484668590348
0.529296875	0.998046875	0.002366547309632
0.529296875	0.9990234375	0.00266061425941012
0.52880859375	0.99951171875	0.0028317472272657
0.529296875	0.9990234375	0.00266061425941012
0.529296875	0.99951171875	0.0028162711350598
0.529296875	0.99951171875	0.0028162711350598
0.529296875	1	0.00296940226958738
0.529052734375	0.999755859375	0.00290142929867615
0.52880859375	0.99951171875	0.0028317472272657
0.529296875	0.99951171875	0.0028162711350598
0.529052734375	0.999755859375	0.00290142929867615
0.5283203125	0.9990234375	0.00268484668590348
0.529296875	0.9990234375	0.00266061425941012
0.52880859375	0.99951171875	0.0028317472272657
0.525390625	0.9990234375	0.0027698473050091
0.5263671875	0.9990234375	0.00273962251448088
0.52587890625	0.99951171875	0.002935138893172
0.525390625	0.99951171875	0.00295331712425846
0.52587890625	0.99951171875	0.002935138893172
0.525634765625	0.999755859375	0.00303704078625634
0.525390625	1	0.00314181221936689
0.525390625	0.99951171875	0.00295331712425846
0.525634765625	0.999755859375	0.00303704078625634
0.525390625	0.9990234375	0.0027698473050091
0.52587890625	0.99951171875	0.002935138893172
0.525390625	0.99951171875	0.00295331712425846
0.525390625	0.998046875	0.00243631831931334
0.5263671875	0.9990234375	0.00273962251448088
0.525390625	0.9990234375	0.0027698473050091
0.5263671875	0.99951171875	0.00291781963843838
0.52685546875	0.99951171875	0.00290126838318307
0.526611328125	0.999755859375	0.0029974081467466
0.5263671875	1	0.00309591221015649
0.5263671875	0.99951171875	0.00291781963843838
0.526611328125	0.999755859375	0.0029974081467466
0.5263671875	0.9990234375	0.00273962251448088
0.52685546875	0.99951171875	0.00290126838318307
0.5263671875	0.99951171875	0.00291781963843838
0.52685546875	1	0.00307547034227262
0.52685546875	0.99951171875	0.00290126838318307
0.527099609375	0.999755859375	0.00297966443105979
0.52734375	1	0.00305608502697412
0.52685546875	1	0.00307547034227262
0.527099609375	0.999755859375	0.00297966443105979
0.52685546875	1	0.00307547034227262
0.5263671875	1	0.00309591221015649
0.526611328125	0.999755859375	0.0029974081467466
0.52685546875	0.99951171875	0.00290126838318307
0.52685546875	1	0.00307547034227262
0.526611328125	0.999755859375	0.0029974081467466
0.52587890625	1	0.0031180946228792
0.52587890625	0.99951171875	0.002935138893172
0.526123046875	0.999755859375	0.00301634236277692
0.5263671875	1	0.00309591221015649
0.52587890625	1	0.0031180946228792
0.526123046875	0.999755859375	0.00301634236277692
0.52587890625	1	0.0031180946228792
0.525390625	1	0.00314181221936689
0.525634765625	0.999755859375	0.00303704078625634
0.52587890625	0.99951171875	0.002935138893172
0.52587890625	1	0.0031180946228792
0.525634765625	0.999755859375	0.00303704078625634
0.52587890625	0.99951171875	0.002935138893172
0.5263671875	0.9990234375	0.00273962251448088
0.5263671875	0.99951171875	0.00291781963843838
0.5263671875	0.99951171875	0.00291781963843838
0.5263671875	1	0.00309591221015649
0.526123046875	0.999755859375	0.00301634236277692
0.52587890625	0.99951171875	0.002935138893172
0.5263671875	0.99951171875	0.00291781963843838
0.526123046875	0.999755859375	0.00301634236277692
0.5244140625	0.99951171875	0.00299457268066474
0.52490234375	0.99951171875	0.00297372638621609
0.524658203125	0.999755859375	0.0030810604459221
0.5244140625	1	0.00319125074912025
0.5244140625	0.99951171875	0.00299457268066474
0.524658203125	0.999755859375	0.0030810604459221
0.5244140625	0.9990234375	0.00280182340248403
0.52490234375	0.99951171875	0.00297372638621609
0.5244140625	0.99951171875	0.00299457268066474
0.52490234375	1	0.00316587553335027
0.52490234375	0.99951171875	0.00297372638621609
0.525146484375	0.999755859375	0.00305886248354315
0.525390625	1	0.00314181221936689
0.52490234375	1	0.00316587553335027
0.525146484375	0.999755859375	0.00305886248354315
0.52490234375	1	0.00316587553335027
0.5244140625	1	0.00319125074912025
0.524658203125	0.999755859375	0.0030810604459221
0.52490234375	0.99951171875	0.00297372638621609
0.52490234375	1	0.00316587553335027
0.524658203125	0.999755859375	0.0030810604459221
0.52392578125	1	0.0032180706219241
0.52392578125	0.99951171875	0.0030166238809062
0.524169921875	0.999755859375	0.00310504886266594
0.5244140625	1	0.00319125074912025
0.52392578125	1	0.0032180706219241
0.524169921875	0.999755859375	0.00310504886266594
0.52392578125	1	0.0032180706219241
0.5234375	1	0.00324614882121447
0.523681640625	0.999755859375	0.00313005721294808
0.52392578125	0.99951171875	0.0030166238809062
0.52392578125	1	0.0032180706219241
0.523681640625	0.999755859375	0.00313005721294808
0.52392578125	0.99951171875	0.0030166238809062
0.5244140625	0.9990234375	0.00280182340248403
0.5244140625	0.99951171875	0.00299457268066474
0.5244140625	0.99951171875	0.00299457268066474
0.5244140625	1	0.00319125074912025
0.524169921875	0.999755859375	0.00310504886266594
0.52392578125	0.99951171875	0.0030166238809062
0.5244140625	0.99951171875	0.00299457268066474
0.524169921875	0.999755859375	0.00310504886266594
0.5244140625	0.9990234375	0.00280182340248403
0.525390625	0.998046875	0.00243631831931334
0.525390625	0.9990234375	0.0027698473050091
0.52490234375	0.99951171875	0.00297372638621609
0.525390625	0.9990234375	0.0027698473050091
0.525390625	0.99951171875	0.00295331712425846
0.525390625	0.99951171875	0.00295331712425846
0.525390625	1	0.00314181221936689
0.525146484375	0.999755859375	0.00305886248354315
0.52490234375	0.99951171875	0.00297372638621609
0.525390625	0.99951171875	0.00295331712425846
0.525146484375	0.999755859375	0.00305886248354315
0.5244140625	0.9990234375	0.00280182340248403
0.525390625	0.9990234375	0.0027698473050091
0.52490234375	0.99951171875	0.00297372638621609
0.525390625	0.998046875	0.00243631831931334
0.52734375	0.99609375	0.00189351961857344
0.52734375	0.998046875	0.00239207012291429
0.5263671875	0.9990234375	0.00273962251448088
0.52734375	0.998046875	0.00239207012291429
0.52734375	0.9990234375	0.00270664714709279
0.52685546875	0.99951171875	0.00290126838318307
0.52734375	0.9990234375	0.00270664714709279
0.52734375	0.99951171875	0.00288037182547017
0.52734375	0.99951171875	0.00288037182547017
0.52734375	1	0.00305608502697412
0.527099609375	0.999755859375	0.00297966443105979
0.52685546875	0.99951171875	0.00290126838318307
0.52734375	0.99951171875	0.00288037182547017
0.527099609375	0.999755859375	0.00297966443105979
0.5263671875	0.9990234375	0.00273962251448088
0.52734375	0.9990234375	0.00270664714709279
0.52685546875	0.99951171875	0.00290126838318307
0.525390625	0.998046875	0.00243631831931334
0.52734375	0.998046875	0.00239207012291429
0.5263671875	0.9990234375	0.00273962251448088
0.51953125	0.998046875	0.00252491184579945
0.521484375	0.998046875	0.0025031460711176
0.5205078125	0.9990234375	0.00290534760696443
0.51953125	0.9990234375	0.00292472991782276
0.5205078125	0.9990234375	0.00290534760696443
0.52001953125	0.99951171875	0.00314444005138894
0.51953125	0.99951171875	0.00315703331822663
0.52001953125	0.99951171875	0.00314444005138894
0.519775390625	0.999755859375	0.00327368060719748
0.51953125	0.999755859375	0.00328090232291894
0.519775390625	0.999755859375	0.00327368060719748
0.5196533203125	0.9998779296875	0.00334058713121149
0.51953125	1	0.00340904359275234
0.51953125	0.999755859375	0.00328090232291894
0.5196533203125	0.9998779296875	0.00334058713121149
0.51953125	0.99951171875	0.00315703331822663
0.519775390625	0.999755859375	0.00327368060719748
0.51953125	0.999755859375	0.00328090232291894
0.51953125	0.9990234375	0.00292472991782276
0.52001953125	0.99951171875	0.00314444005138894
0.51953125	0.99951171875	0.00315703331822663
0.51953125	0.998046875	0.00252491184579945
0.5205078125	0.9990234375	0.00290534760696443
0.51953125	0.9990234375	0.00292472991782276
0.51953125	0.99609375	0.00191215579890488
0.521484375	0.998046875	0.0025031460711176
0.51953125	0.998046875	0.00252491184579945
0.521484375	0.9990234375	0.00288094937592482
0.5224609375	0.9990234375	0.0028586025623313
0.52197265625	0.99951171875	0.00307931587926302
0.521484375	0.99951171875	0.00309285749410106
0.52197265625	0.99951171875	0.00307931587926302
0.521728515625	0.999755859375	0.00319664469509525
0.521484375	1	0.00331659029890711
0.521484375	0.99951171875	0.00309285749410106
0.521728515625	0.999755859375	0.00319664469509525
0.521484375	0.9990234375	0.00288094937592482
0.52197265625	0.99951171875	0.00307931587926302
0.521484375	0.99951171875	0.00309285749410106
0.521484375	0.998046875	0.0025031460711176
0.5224609375	0.9990234375	0.0028586025623313
0.521484375	0.9990234375	0.00288094937592482
0.5224609375	0.99951171875	0.00306567101711427
0.52294921875	0.99951171875	0.0030531258039002
0.522705078125	0.999755859375	0.00316466842273718
0.5224609375	1	0.00327830002322709
0.5224609375	0.99951171875	0.00306567101711427
0.522705078125	0.999755859375	0.00316466842273718
0.5224609375	0.9990234375	0.0028586025623313
0.52294921875	0.99951171875	0.0030531258039002
0.5224609375	0.99951171875	0.00306567101711427
0.52294921875	1	0.00326167365217214
0.52294921875	0.99951171875	0.0030531258039002
0.523193359375	0.999755859375	0.00315067604744908
0.5234375	1	0.00324614882121447
0.52294921875	1	0.00326167365217214
0.523193359375	0.999755859375	0.00315067604744908
0.52294921875	1	0.00326167365217214
0.5224609375	1	0.00327830002322709
0.522705078125	0.999755859375	0.00316466842273718
0.52294921875	0.99951171875	0.0030531258039002
0.52294921875	1	0.00326167365217214
0.522705078125	0.999755859375	0.00316466842273718
0.52197265625	1	0.00329660635099067
0.52197265625	0.99951171875	0.00307931587926302
0.522216796875	0.999755859375	0.0031795808755757
0.5224609375	1	0.00327830002322709
0.52197265625	1	0.00329660635099067
0.522216796875	0.999755859375	0.0031795808755757
0.52197265625	1	0.00329660635099067
0.521484375	1	0.00331659029890711
0.521728515625	0.999755859375	0.00319664469509525
0.52197265625	0.99951171875	0.00307931587926302
0.52197265625	1	0.00329660635099067
0.521728515625	0.999755859375	0.00319664469509525
0.52197265625	0.99951171875	0.00307931587926302
0.5224609375	0.9990234375	0.0028586025623313
0.5224609375	0.99951171875	0.00306567101711427
0.5224609375	0.99951171875	0.00306567101711427
0.5224609375	1	0.00327830002322709
0.522216796875	0.999755859375	0.0031795808755757
0.52197265625	0.99951171875	0.00307931587926302
0.5224609375	0.99951171875	0.00306567101711427
0.522216796875	0.999755859375	0.0031795808755757
0.5205078125	0.99951171875	0.00312646100776085
0.52099609375	0.99951171875	0.00310914736124671
0.520751953125	0.999755859375	0.00323207819517255
0.5205078125	0.999755859375	0.00324149500971116
0.520751953125	0.999755859375	0.00323207819517255
0.5206298828125	0.9998779296875	0.00329496686400277
0.5205078125	1	0.00335961564832571
0.5205078125	0.999755859375	0.00324149500971116
0.5206298828125	0.9998779296875	0.00329496686400277
0.5205078125	0.99951171875	0.00312646100776085
0.520751953125	0.999755859375	0.00323207819517255
0.5205078125	0.999755859375	0.00324149500971116
0.5205078125	0.9990234375	0.00290534760696443
0.52099609375	0.99951171875	0.00310914736124671
0.5205078125	0.99951171875	0.00312646100776085
0.521240234375	0.999755859375	0.00321397162465198
0.52099609375	1	0.00333657188006118
0.52099609375	0.999755859375	0.00322297384423199
0.52099609375	0.99951171875	0.00310914736124671
0.521240234375	0.999755859375	0.00321397162465198
0.52099609375	0.999755859375	0.00322297384423199
0.521484375	1	0.00331659029890711
0.52099609375	1	0.00333657188006118
0.521240234375	0.999755859375	0.00321397162465198
0.520751953125	1	0.00334794480408733
0.520751953125	0.999755859375	0.00323207819517255
0.5208740234375	0.9998779296875	0.00328458578594095
0.52099609375	1	0.00333657188006118
0.520751953125	1	0.00334794480408733
0.5208740234375	0.9998779296875	0.00328458578594095
0.520751953125	1	0.00334794480408733
0.5205078125	1	0.00335961564832571
0.5206298828125	0.9998779296875	0.00329496686400277
0.520751953125	0.999755859375	0.00323207819517255
0.520751953125	1	0.00334794480408733
0.5206298828125	0.9998779296875	0.00329496686400277
0.520751953125	0.999755859375	0.00323207819517255
0.52099609375	0.99951171875	0.00310914736124671
0.52099609375	0.999755859375	0.00322297384423199
0.52099609375	0.999755859375	0.00322297384423199
0.52099609375	1	0.00333657188006118
0.5208740234375	0.9998779296875	0.00328458578594095
0.520751953125	0.999755859375	0.00323207819517255
0.52099609375	0.999755859375	0.00322297384423199
0.5208740234375	0.9998779296875	0.00328458578594095
0.52001953125	0.999755859375	0.00326251112724284
0.520263671875	0.999755859375	0.00325205392403854
0.5201416015625	0.9998779296875	0.00331687751829139
0.52001953125	1	0.00338341167085584
0.52001953125	0.999755859375	0.00326251112724284
0.5201416015625	0.9998779296875	0.00331687751829139
0.52001953125	0.99951171875	0.00314444005138894
0.520263671875	0.999755859375	0.00325205392403854
0.52001953125	0.999755859375	0.00326251112724284
0.520263671875	1	0.00337124684179529
0.520263671875	0.999755859375	0.00325205392403854
0.5203857421875	0.9998779296875	0.00330584937701407
0.5205078125	1	0.00335961564832571
0.520263671875	1	0.00337124684179529
0.5203857421875	0.9998779296875	0.00330584937701407
0.520263671875	1	0.00337124684179529
0.52001953125	1	0.00338341167085584
0.5201416015625	0.9998779296875	0.00331687751829139
0.520263671875	0.999755859375	0.00325205392403854
0.520263671875	1	0.00337124684179529
0.5201416015625	0.9998779296875	0.00331687751829139
0.519775390625	1	0.00339598404034363
0.519775390625	0.999755859375	0.00327368060719748
0.5198974609375	0.9998779296875	0.0033285418380998
0.52001953125	1	0.00338341167085584
0.519775390625	1	0.00339598404034363
0.5198974609375	0.9998779296875	0.0033285418380998
0.519775390625	1	0.00339598404034363
0.51953125	1	0.00340904359275234
0.5196533203125	0.9998779296875	0.00334058713121149
0.519775390625	0.999755859375	0.00327368060719748
0.519775390625	1	0.00339598404034363
0.5196533203125	0.9998779296875	0.00334058713121149
0.519775390625	0.999755859375	0.00327368060719748
0.52001953125	0.99951171875	0.00314444005138894
0.52001953125	0.999755859375	0.00326251112724284
0.52001953125	0.999755859375	0.00326251112724284
0.52001953125	1	0.00338341167085584
0.5198974609375	0.9998779296875	0.0033285418380998
0.519775390625	0.999755859375	0.00327368060719748
0.52001953125	0.999755859375	0.00326251112724284
0.5198974609375	0.9998779296875	0.0033285418380998
0.52001953125	0.99951171875	0.00314444005138894
0.5205078125	0.9990234375	0.00290534760696443
0.5205078125	0.99951171875	0.00312646100776085
0.520263671875	0.999755859375	0.00325205392403854
0.5205078125	0.99951171875	0.00312646100776085
0.5205078125	0.999755859375	0.00324149500971116
0.5205078125	0.999755859375	0.00324149500971116
0.5205078125	1	0.00335961564832571
0.5203857421875	0.9998779296875	0.00330584937701407
0.520263671875	0.999755859375	0.00325205392403854
0.5205078125	0.999755859375	0.00324149500971116
0.5203857421875	0.9998779296875	0.00330584937701407
0.52001953125	0.99951171875	0.00314444005138894
0.5205078125	0.99951171875	0.00312646100776085
0.520263671875	0.999755859375	0.00325205392403854
0.5205078125	0.9990234375	0.00290534760696443
0.521484375	0.998046875	0.0025031460711176
0.521484375	0.9990234375	0.00288094937592482
0.52099609375	0.99951171875	0.00310914736124671
0.521484375	0.9990234375	0.00288094937592482
0.521484375	0.99951171875	0.00309285749410106
0.521484375	0.99951171875	0.00309285749410106
0.521484375	1	0.00331659029890711
0.521240234375	0.999755859375	0.00321397162465198
0.52099609375	0.99951171875	0.00310914736124671
0.521484375	0.99951171875	0.00309285749410106
0.521240234375	0.999755859375	0.00321397162465198
0.5205078125	0.9990234375	0.00290534760696443
0.521484375	0.9990234375	0.00288094937592482
0.52099609375	0.99951171875	0.00310914736124671
0.517578125	0.9990234375	0.00298830209887983
0.5185546875	0.9990234375	0.0029598259864109
0.51806640625	0.99951171875	0.00321083490428389
0.517578125	0.99951171875	0.00322764834102636
0.51806640625	0.99951171875	0.00321083490428389
0.517822265625	0.999755859375	0.0033476897583552
0.517578125	0.999755859375	0.00335681059613303
0.517822265625	0.999755859375	0.0033476897583552
0.5177001953125	0.9998779296875	0.003419459849599
0.517578125	1	0.00349276685897465
0.517578125	0.999755859375	0.00335681059613303
0.5177001953125	0.9998779296875	0.003419459849599
0.517578125	0.99951171875	0.00322764834102636
0.517822265625	0.999755859375	0.0033476897583552
0.517578125	0.999755859375	0.00335681059613303
0.517578125	0.9990234375	0.00298830209887983
0.51806640625	0.99951171875	0.00321083490428389
0.517578125	0.99951171875	0.00322764834102636
0.517578125	0.998046875	0.00257214121039938
0.5185546875	0.9990234375	0.0029598259864109
0.517578125	0.9990234375	0.00298830209887983
0.5185546875	0.99951171875	0.00319471096347243
0.51904296875	0.99951171875	0.00317926901306163
0.518798828125	0.999755859375	0.00331005176836529
0.5185546875	0.999755859375	0.00331839740707009
0.518798828125	0.999755859375	0.00331005176836529
0.5186767578125	0.9998779296875	0.00337779565655975
0.5185546875	1	0.00344710640951103
0.5185546875	0.999755859375	0.00331839740707009
0.5186767578125	0.9998779296875	0.00337779565655975
0.5185546875	0.99951171875	0.00319471096347243
0.518798828125	0.999755859375	0.00331005176836529
0.5185546875	0.999755859375	0.00331839740707009
0.5185546875	0.9990234375	0.0029598259864109
0.51904296875	0.99951171875	0.00317926901306163
0.5185546875	0.99951171875	0.00319471096347243
0.51904296875	0.999755859375	0.00330152548241142
0.519287109375	0.999755859375	0.00329360635313913
0.5191650390625	0.9998779296875	0.00335960270159678
0.51904296875	1	0.00342694752631438
0.51904296875	0.999755859375	0.00330152548241142
0.5191650390625	0.9998779296875	0.00335960270159678
0.51904296875	0.99951171875	0.00317926901306163
0.519287109375	0.999755859375	0.00329360635313913
0.51904296875	0.999755859375	0.00330152548241142
0.519287109375	1	0.00341775848137832
0.519287109375	0.999755859375	0.00329360635313913
0.5194091796875	0.9998779296875	0.00335124643998995
0.51953125	1	0.00340904359275234
0.519287109375	1	0.00341775848137832
0.5194091796875	0.9998779296875	0.00335124643998995
0.519287109375	1	0.00341775848137832
0.51904296875	1	0.00342694752631438
0.5191650390625	0.9998779296875	0.00335960270159678
0.519287109375	0.999755859375	0.00329360635313913
0.519287109375	1	0.00341775848137832
0.5191650390625	0.9998779296875	0.00335960270159678
0.518798828125	1	0.00343668131820582
0.518798828125	0.999755859375	0.00331005176836529
0.5189208984375	0.9998779296875	0.00336832521283312
0.51904296875	1	0.00342694752631438
0.518798828125	1	0.00343668131820582
0.5189208984375	0.9998779296875	0.00336832521283312
0.518798828125	1	0.00343668131820582
0.5185546875	1	0.00344710640951103
0.5186767578125	0.9998779296875	0.00337779565655975
0.518798828125	0.999755859375	0.00331005176836529
0.518798828125	1	0.00343668131820582
0.5186767578125	0.9998779296875	0.00337779565655975
0.518798828125	0.999755859375	0.00331005176836529
0.51904296875	0.99951171875	0.00317926901306163
0.51904296875	0.999755859375	0.00330152548241142
0.51904296875	0.999755859375	0.00330152548241142
0.51904296875	1	0.00342694752631438
0.5189208984375	0.9998779296875	0.00336832521283312
0.518798828125	0.999755859375	0.00331005176836529
0.51904296875	0.999755859375	0.00330152548241142
0.5189208984375	0.9998779296875	0.00336832521283312
0.51806640625	0.999755859375	0.00333751904583672
0.518310546875	0.999755859375	0.00332785405643666
0.5181884765625	0.9998779296875	0.00339746521872079
0.51806640625	1	0.00346867301816104
0.51806640625	0.999755859375	0.00333751904583672
0.5181884765625	0.9998779296875	0.00339746521872079
0.51806640625	0.99951171875	0.00321083490428389
0.518310546875	0.999755859375	0.00332785405643666
0.51806640625	0.999755859375	0.00333751904583672
0.518310546875	1	0.00345758730469678
0.518310546875	0.999755859375	0.00332785405643666
0.5184326171875	0.9998779296875	0.00338742010490946
0.5185546875	1	0.00344710640951103
0.518310546875	1	0.00345758730469678
0.5184326171875	0.9998779296875	0.00338742010490946
0.518310546875	1	0.00345758730469678
0.51806640625	1	0.00346867301816104
0.5181884765625	0.9998779296875	0.00339746521872079
0.518310546875	0.999755859375	0.00332785405643666
0.518310546875	1	0.00345758730469678
0.5181884765625	0.9998779296875	0.00339746521872079
0.517822265625	1	0.00348043566820297
0.517822265625	0.999755859375	0.0033476897583552
0.5179443359375	0.9998779296875	0.00340814151663125
0.51806640625	1	0.00346867301816104
0.517822265625	1	0.00348043566820297
0.5179443359375	0.9998779296875	0.00340814151663125
0.517822265625	1	0.00348043566820297
0.517578125	1	0.00349276685897465
0.5177001953125	0.9998779296875	0.003419459849599
0.517822265625	0.999755859375	0.0033476897583552
0.517822265625	1	0.00348043566820297
0.5177001953125	0.9998779296875	0.003419459849599
0.517822265625	0.999755859375	0.0033476897583552
0.51806640625	0.99951171875	0.00321083490428389
0.51806640625	0.999755859375	0.00333751904583672
0.51806640625	0.999755859375	0.00333751904583672
0.51806640625	1	0.00346867301816104
0.5179443359375	0.9998779296875	0.00340814151663125
0.517822265625	0.999755859375	0.0033476897583552
0.51806640625	0.999755859375	0.00333751904583672
0.5179443359375	0.9998779296875	0.00340814151663125
0.51806640625	0.99951171875	0.00321083490428389
0.5185546875	0.9990234375	0.0029598259864109
0.5185546875	0.99951171875	0.00319471096347243
0.518310546875	0.999755859375	0.00332785405643666
0.5185546875	0.99951171875	0.00319471096347243
0.5185546875	0.999755859375	0.00331839740707009
0.5185546875	0.999755859375	0.00331839740707009
0.5185546875	1	0.00344710640951103
0.5184326171875	0.9998779296875	0.00338742010490946
0.518310546875	0.999755859375	0.00332785405643666
0.5185546875	0.999755859375	0.00331839740707009
0.5184326171875	0.9998779296875	0.00338742010490946
0.51806640625	0.99951171875	0.00321083490428389
0.5185546875	0.99951171875	0.00319471096347243
0.518310546875	0.999755859375	0.00332785405643666
0.5166015625	0.99951171875	0.00326777811174607
0.51708984375	0.99951171875	0.00324818171648378
0.516845703125	0.999755859375	0.00338938942768948
0.5166015625	0.999755859375	0.00339992948859565
0.516845703125	0.999755859375	0.00338938942768948
0.5167236328125	0.9998779296875	0.00346346177653044
0.5166015625	1	0.00353907933135403
0.5166015625	0.999755859375	0.00339992948859565
0.5167236328125	0.9998779296875	0.00346346177653044
0.5166015625	0.99951171875	0.00326777811174607
0.516845703125	0.999755859375	0.00338938942768948
0.5166015625	0.999755859375	0.00339992948859565
0.5166015625	0.9990234375	0.00302043866183261
0.51708984375	0.99951171875	0.00324818171648378
0.5166015625	0.99951171875	0.00326777811174607
0.51708984375	0.999755859375	0.00337887114149386
0.517333984375	0.999755859375	0.00336884192171292
0.5172119140625	0.9998779296875	0.00344097443959474
0.51708984375	1	0.003514583781092
0.51708984375	0.999755859375	0.00337887114149386
0.5172119140625	0.9998779296875	0.00344097443959474
0.51708984375	0.99951171875	0.00324818171648378
0.517333984375	0.999755859375	0.00336884192171292
0.51708984375	0.999755859375	0.00337887114149386
0.517333984375	1	0.00350338711531695
0.517333984375	0.999755859375	0.00336884192171292
0.5174560546875	0.9998779296875	0.00343074044039439
0.517578125	1	0.00349276685897465
0.517333984375	1	0.00350338711531695
0.5174560546875	0.9998779296875	0.00343074044039439
0.517333984375	1	0.00350338711531695
0.51708984375	1	0.003514583781092
0.5172119140625	0.9998779296875	0.00344097443959474
0.517333984375	0.999755859375	0.00336884192171292
0.517333984375	1	0.00350338711531695
0.5172119140625	0.9998779296875	0.00344097443959474
0.516845703125	1	0.00352650700624935
0.516845703125	0.999755859375	0.00338938942768948
0.5169677734375	0.9998779296875	0.00345189802458562
0.51708984375	1	0.003514583781092
0.516845703125	1	0.00352650700624935
0.5169677734375	0.9998779296875	0.00345189802458562
0.516845703125	1	0.00352650700624935
0.5166015625	1	0.00353907933135403
0.5167236328125	0.9998779296875	0.00346346177653044
0.516845703125	0.999755859375	0.00338938942768948
0.516845703125	1	0.00352650700624935
0.5167236328125	0.9998779296875	0.00346346177653044
0.516845703125	0.999755859375	0.00338938942768948
0.51708984375	0.99951171875	0.00324818171648378
0.51708984375	0.999755859375	0.00337887114149386
0.51708984375	0.999755859375	0.00337887114149386
0.51708984375	1	0.003514583781092
0.5169677734375	0.9998779296875	0.00345189802458562
0.516845703125	0.999755859375	0.00338938942768948
0.51708984375	0.999755859375	0.00337887114149386
0.5169677734375	0.9998779296875	0.00345189802458562
0.51611328125	0.999755859375	0.00342347101739944
0.516357421875	0.999755859375	0.00341229223625919
0.5162353515625	0.9998779296875	0.00348719973006345
0.51611328125	1	0.00356368287914474
0.51611328125	0.999755859375	0.00342347101739944
0.5162353515625	0.9998779296875	0.00348719973006345
0.51611328125	0.99951171875	0.00328923693282143
0.516357421875	0.999755859375	0.00341229223625919
0.51611328125	0.999755859375	0.00342347101739944
0.516357421875	1	0.00355106170725193
0.516357421875	0.999755859375	0.00341229223625919
0.5164794921875	0.9998779296875	0.00347563723927854
0.5166015625	1	0.00353907933135403
0.516357421875	1	0.00355106170725193
0.5164794921875	0.9998779296875	0.00347563723927854
0.516357421875	1	0.00355106170725193
0.51611328125	1	0.00356368287914474
0.5162353515625	0.9998779296875	0.00348719973006345
0.516357421875	0.999755859375	0.00341229223625919
0.516357421875	1	0.00355106170725193
0.5162353515625	0.9998779296875	0.00348719973006345
0.515869140625	1	0.00357644374979428
0.515869140625	0.999755859375	0.00343576022324908
0.5159912109375	0.9998779296875	0.00349969410041119
0.51611328125	1	0.00356368287914474
0.515869140625	1	0.00357644374979428
0.5159912109375	0.9998779296875	0.00349969410041119
0.515869140625	1	0.00357644374979428
0.515625	1	0.00358962415241856
0.5157470703125	0.9998779296875	0.00351211736657125
0.515869140625	0.999755859375	0.00343576022324908
0.515869140625	1	0.00357644374979428
0.5157470703125	0.9998779296875	0.00351211736657125
0.515869140625	0.999755859375	0.00343576022324908
0.51611328125	0.99951171875	0.00328923693282143
0.51611328125	0.999755859375	0.00342347101739944
0.51611328125	0.999755859375	0.00342347101739944
0.51611328125	1	0.00356368287914474
0.5159912109375	0.9998779296875	0.00349969410041119
0.515869140625	0.999755859375	0.00343576022324908
0.51611328125	0.999755859375	0.00342347101739944
0.5159912109375	0.9998779296875	0.00349969410041119
0.51611328125	0.99951171875	0.00328923693282143
0.5166015625	0.9990234375	0.00302043866183261
0.5166015625	0.99951171875	0.00326777811174607
0.516357421875	0.999755859375	0.00341229223625919
0.5166015625	0.99951171875	0.00326777811174607
0.5166015625	0.999755859375	0.00339992948859565
0.5166015625	0.999755859375	0.00339992948859565
0.5166015625	1	0.00353907933135403
0.5164794921875	0.9998779296875	0.00347563723927854
0.516357421875	0.999755859375	0.00341229223625919
0.5166015625	0.999755859375	0.00339992948859565
0.5164794921875	0.9998779296875	0.00347563723927854
0.51611328125	0.99951171875	0.00328923693282143
0.5166015625	0.99951171875	0.00326777811174607
0.516357421875	0.999755859375	0.00341229223625919
0.5166015625	0.9990234375	0.00302043866183261
0.517578125	0.998046875	0.00257214121039938
0.517578125	0.9990234375	0.00298830209887983
0.51708984375	0.99951171875	0.00324818171648378
0.517578125	0.9990234375	0.00298830209887983
0.517578125	0.99951171875	0.00322764834102636
0.517333984375	0.999755859375	0.00336884192171292
0.517578125	0.99951171875	0.00322764834102636
0.517578125	0.999755859375	0.00335681059613303
0.517578125	0.999755859375	0.00335681059613303
0.517578125	1	0.00349276685897465
0.5174560546875	0.9998779296875	0.00343074044039439
0.517333984375	0.999755859375	0.00336884192171292
0.517578125	0.999755859375	0.00335681059613303
0.5174560546875	0.9998779296875	0.00343074044039439
0.51708984375	0.99951171875	0.00324818171648378
0.517578125	0.99951171875	0.00322764834102636
0.517333984375	0.999755859375	0.00336884192171292
0.5166015625	0.9990234375	0.00302043866183261
0.517578125	0.9990234375	0.00298830209887983
0.51708984375	0.99951171875	0.00324818171648378
0.517578125	0.998046875	0.00257214121039938
0.51953125	0.99609375	0.00191215579890488
0.51953125	0.998046875	0.00252491184579945
0.5185546875	0.9990234375	0.0029598259864109
0.51953125	0.998046875	0.00252491184579945
0.51953125	0.9990234375	0.00292472991782276
0.51904296875	0.99951171875	0.00317926901306163
0.51953125	0.9990234375	0.00292472991782276
0.51953125	0.99951171875	0.00315703331822663
0.519287109375	0.999755859375	0.00329360635313913
0.51953125	0.99951171875	0.00315703331822663
0.51953125	0.999755859375	0.00328090232291894
0.51953125	0.999755859375	0.00328090232291894
0.51953125	1	0.00340904359275234
0.5194091796875	0.9998779296875	0.00335124643998995
0.519287109375	0.999755859375	0.00329360635313913
0.51953125	0.999755859375	0.00328090232291894
0.5194091796875	0.9998779296875	0.00335124643998995
0.51904296875	0.99951171875	0.00317926901306163
0.51953125	0.99951171875	0.00315703331822663
0.519287109375	0.999755859375	0.00329360635313913
0.5185546875	0.9990234375	0.0029598259864109
0.51953125	0.9990234375	0.00292472991782276
0.51904296875	0.99951171875	0.00317926901306163
0.517578125	0.998046875	0.00257214121039938
0.51953125	0.998046875	0.00252491184579945
0.5185546875	0.9990234375	0.0029598259864109
0.51953125	0.99609375	0.00191215579890488
0.5234375	0.9921875	0.00115478866823556
0.5234375	0.99609375	0.00187761455364296
0.521484375	0.998046875	0.0025031460711176
0.5234375	0.99609375	0.00187761455364296
0.5234375	0.998046875	0.00244364891725248
0.5224609375	0.9990234375	0.0028586025623313
0.5234375	0.998046875	0.00244364891725248
0.5234375	0.9990234375	0.00281607155259349
0.52294921875	0.99951171875	0.0030531258039002
0.5234375	0.9990234375	0.00281607155259349
0.5234375	0.99951171875	0.00302723555895165
0.5234375	0.99951171875	0.00302723555895165
0.5234375	1	0.00324614882121447
0.523193359375	0.999755859375	0.00315067604744908
0.52294921875	0.99951171875	0.0030531258039002
0.5234375	0.99951171875	0.00302723555895165
0.523193359375	0.999755859375	0.00315067604744908
0.5224609375	0.9990234375	0.0028586025623313
0.5234375	0.9990234375	0.00281607155259349
0.52294921875	0.99951171875	0.0030531258039002
0.521484375	0.998046875	0.0025031460711176
0.5234375	0.998046875	0.00244364891725248
0.5224609375	0.9990234375	0.0028586025623313
0.51953125	0.99609375	0.00191215579890488
0.5234375	0.99609375	0.00187761455364296
0.521484375	0.998046875	0.0025031460711176
0.5078125	0.99609375	0.00196373893421812
0.51171875	0.99609375	0.0019791946135957
0.509765625	0.998046875	0.00266485961648402
0.5078125	0.998046875	0.00265275439401705
0.509765625	0.998046875	0.00266485961648402
0.5087890625	0.9990234375	0.00314635442433918
0.5078125	0.9990234375	0.00314354088377368
0.5087890625	0.9990234375	0.00314635442433918
0.50830078125	0.99951171875	0.00344711082547042
0.5078125	0.99951171875	0.00344689994164225
0.50830078125	0.99951171875	0.00344711082547042
0.508056640625	0.999755859375	0.00361881288585109
0.5078125	0.999755859375	0.00361891509043049
0.508056640625	0.999755859375	0.00361881288585109
0.5079345703125	0.9998779296875	0.00371188840996359
0.5078125	1	0.00380614584293943
0.5078125	0.999755859375	0.00361891509043049
0.5079345703125	0.9998779296875	0.00371188840996359
0.5078125	0.99951171875	0.00344689994164225
0.508056640625	0.999755859375	0.00361881288585109
0.5078125	0.999755859375	0.00361891509043049
0.5078125	0.9990234375	0.00314354088377368
0.50830078125	0.99951171875	0.00344711082547042
0.5078125	0.99951171875	0.00344689994164225
0.5078125	0.998046875	0.00265275439401705
0.5087890625	0.9990234375	0.00314635442433918
0.5078125	0.9990234375	0.00314354088377368
0.5078125	0.99609375	0.00196373893421812
0.509765625	0.998046875	0.00266485961648402
0.5078125	0.998046875	0.00265275439401705
0.5078125	0.9921875	0.00116575373198428
0.51171875	0.99609375	0.0019791946135957
0.5078125	0.99609375	0.00196373893421812
0.51171875	0.998046875	0.00264118896382659
0.513671875	0.998046875	0.00264121772218926
0.5126953125	0.9990234375	0.00308708152236844
0.51171875	0.9990234375	0.00309177959475964
0.5126953125	0.9990234375	0.00308708152236844
0.51220703125	0.99951171875	0.00336173570902529
0.51171875	0.99951171875	0.00336565946472233
0.51220703125	0.99951171875	0.00336173570902529
0.511962890625	0.999755859375	0.00351683538836712
0.51171875	0.999755859375	0.00351916671842897
0.511962890625	0.999755859375	0.00351683538836712
0.5118408203125	0.9998779296875	0.00360023376764945
0.51171875	1	0.00368503960135549
0.51171875	0.999755859375	0.00351916671842897
0.5118408203125	0.9998779296875	0.00360023376764945
0.51171875	0.99951171875	0.00336565946472233
0.511962890625	0.999755859375	0.00351683538836712
0.51171875	0.999755859375	0.00351916671842897
0.51171875	0.9990234375	0.00309177959475964
0.51220703125	0.99951171875	0.00336173570902529
0.51171875	0.99951171875	0.00336565946472233
0.51171875	0.998046875	0.00264118896382659
0.5126953125	0.9990234375	0.00308708152236844
0.51171875	0.9990234375	0.00309177959475964
0.51171875	0.99609375	0.0019791946135957
0.513671875	0.998046875	0.00264121772218926
0.51171875	0.998046875	0.00264118896382659
0.513671875	0.9990234375	0.00307745900005544
0.5146484375	0.9990234375	0.00306987323218591
0.51416015625	0.99951171875	0.00332840367657529
0.513671875	0.99951171875	0.00333347472688771
0.51416015625	0.99951171875	0.00332840367657529
0.513916015625	0.999755859375	0.00347219015583498
0.513671875	0.999755859375	0.00347503793885066
0.513916015625	0.999755859375	0.00347219015583498
0.5137939453125	0.9998779296875	0.00354902499635209
0.513671875	1	0.0036273414599364
0.513671875	0.999755859375	0.00347503793885066
0.5137939453125	0.9998779296875	0.00354902499635209
0.513671875	0.99951171875	0.00333347472688771
0.513916015625	0.999755859375	0.00347219015583498
0.513671875	0.999755859375	0.00347503793885066
0.513671875	0.9990234375	0.00307745900005544
0.51416015625	0.99951171875	0.00332840367657529
0.513671875	0.99951171875	0.00333347472688771
0.513671875	0.998046875	0.00264121772218926
0.5146484375	0.9990234375	0.00306987323218591
0.513671875	0.9990234375	0.00307745900005544
0.5146484375	0.99951171875	0.00332318652733649
0.51513671875	0.99951171875	0.00331909087746947
0.514892578125	0.999755859375	0.00345749596335177
0.5146484375	0.999755859375	0.00345973173036553
0.514892578125	0.999755859375	0.00345749596335177
0.5147705078125	0.9998779296875	0.00353051787954104
0.5146484375	1	0.00360492105090052
0.5146484375	0.999755859375	0.00345973173036553
0.5147705078125	0.9998779296875	0.00353051787954104
0.5146484375	0.99951171875	0.00332318652733649
0.514892578125	0.999755859375	0.00345749596335177
0.5146484375	0.999755859375	0.00345973173036553
0.5146484375	0.9990234375	0.00306987323218591
0.51513671875	0.99951171875	0.00331909087746947
0.5146484375	0.99951171875	0.00332318652733649
0.51513671875	0.999755859375	0.00345443578024847
0.515380859375	0.999755859375	0.00345217863618497
0.5152587890625	0.9998779296875	0.00352356963518546
0.51513671875	1	0.00359610428076315
0.51513671875	0.999755859375	0.00345443578024847
0.5152587890625	0.9998779296875	0.00352356963518546
0.51513671875	0.99951171875	0.00331909087746947
0.515380859375	0.999755859375	0.00345217863618497
0.51513671875	0.999755859375	0.00345443578024847
0.515380859375	1	0.00359254718443956
0.515380859375	0.999755859375	0.00345217863618497
0.5155029296875	0.9998779296875	0.00352066669506936
0.515625	1	0.00358962415241856
0.515380859375	1	0.00359254718443956
0.5155029296875	0.9998779296875	0.00352066669506936
0.515380859375	1	0.00359254718443956
0.51513671875	1	0.00359610428076315
0.5152587890625	0.9998779296875	0.00352356963518546
0.515380859375	0.999755859375	0.00345217863618497
0.515380859375	1	0.00359254718443956
0.5152587890625	0.9998779296875	0.00352356963518546
0.514892578125	1	0.00360013301681462
0.514892578125	0.999755859375	0.00345749596335177
0.5150146484375	0.9998779296875	0.00352656504982196
0.51513671875	1	0.00359610428076315
0.514892578125	1	0.00360013301681462
0.5150146484375	0.9998779296875	0.00352656504982196
0.514892578125	1	0.00360013301681462
0.5146484375	1	0.00360492105090052
0.5147705078125	0.9998779296875	0.00353051787954104
0.514892578125	0.999755859375	0.00345749596335177
0.514892578125	1	0.00360013301681462
0.5147705078125	0.9998779296875	0.00353051787954104
0.514892578125	0.999755859375	0.00345749596335177
0.51513671875	0.99951171875	0.00331909087746947
0.51513671875	0.999755859375	0.00345443578024847
0.51513671875	0.999755859375	0.00345443578024847
0.51513671875	1	0.00359610428076315
0.5150146484375	0.9998779296875	0.00352656504982196
0.514892578125	0.999755859375	0.00345749596335177
0.51513671875	0.999755859375	0.00345443578024847
0.5150146484375	0.9998779296875	0.00352656504982196
0.51416015625	0.999755859375	0.00346767952571512
0.514404296875	0.999755859375	0.00346354560034258
0.5142822265625	0.9998779296875	0.00353835985892692
0.51416015625	1	0.00361454511870335
0.51416015625	0.999755859375	0.00346767952571512
0.5142822265625	0.9998779296875	0.00353835985892692
0.51416015625	0.99951171875	0.00332840367657529
0.514404296875	0.999755859375	0.00346354560034258
0.51416015625	0.999755859375	0.00346767952571512
0.514404296875	1	0.003609413353616
0.514404296875	0.999755859375	0.00346354560034258
0.5145263671875	0.9998779296875	0.00353411976663154
0.5146484375	1	0.00360492105090052
0.514404296875	1	0.003609413353616
0.5145263671875	0.9998779296875	0.00353411976663154
0.514404296875	1	0.003609413353616
0.51416015625	1	0.00361454511870335
0.5142822265625	0.9998779296875	0.00353835985892692
0.514404296875	0.999755859375	0.00346354560034258
0.514404296875	1	0.003609413353616
0.5142822265625	0.9998779296875	0.00353835985892692
0.513916015625	1	0.00362059092748745
0.513916015625	0.999755859375	0.00347219015583498
0.5140380859375	0.9998779296875	0.00354325181328296
0.51416015625	1	0.00361454511870335
0.513916015625	1	0.00362059092748745
0.5140380859375	0.9998779296875	0.00354325181328296
0.513916015625	1	0.00362059092748745
0.513671875	1	0.0036273414599364
0.5137939453125	0.9998779296875	0.00354902499635209
0.513916015625	0.999755859375	0.00347219015583498
0.513916015625	1	0.00362059092748745
0.5137939453125	0.9998779296875	0.00354902499635209
0.513916015625	0.999755859375	0.00347219015583498
0.51416015625	0.99951171875	0.00332840367657529
0.51416015625	0.999755859375	0.00346767952571512
0.51416015625	0.999755859375	0.00346767952571512
0.51416015625	1	0.00361454511870335
0.5140380859375	0.9998779296875	0.00354325181328296
0.513916015625	0.999755859375	0.00347219015583498
0.51416015625	0.999755859375	0.00346767952571512
0.5140380859375	0.9998779296875	0.00354325181328296
0.51416015625	0.99951171875	0.00332840367657529
0.5146484375	0.9990234375	0.00306987323218591
0.5146484375	0.99951171875	0.00332318652733649
0.514404296875	0.999755859375	0.00346354560034258
0.5146484375	0.99951171875	0.00332318652733649
0.5146484375	0.999755859375	0.00345973173036553
0.5146484375	0.999755859375	0.00345973173036553
0.5146484375	1	0.00360492105090052
0.5145263671875	0.9998779296875	0.00353411976663154
0.514404296875	0.999755859375	0.00346354560034258
0.5146484375	0.999755859375	0.00345973173036553
0.5145263671875	0.9998779296875	0.00353411976663154
0.51416015625	0.99951171875	0.00332840367657529
0.5146484375	0.99951171875	0.00332318652733649
0.514404296875	0.999755859375	0.00346354560034258
0.5126953125	0.99951171875	0.00335166616372103
0.51318359375	0.99951171875	0.003341838779215
0.512939453125	0.999755859375	0.00349085171184352
0.5126953125	0.999755859375	0.003496191366984
0.512939453125	0.999755859375	0.00349085171184352
0.5128173828125	0.9998779296875	0.00357050812790553
0.5126953125	1	0.00365164946864598
0.5126953125	0.999755859375	0.003496191366984
0.5128173828125	0.9998779296875	0.00357050812790553
0.5126953125	0.99951171875	0.00335166616372103
0.512939453125	0.999755859375	0.00349085171184352
0.5126953125	0.999755859375	0.003496191366984
0.5126953125	0.9990234375	0.00308708152236844
0.51318359375	0.99951171875	0.003341838779215
0.5126953125	0.99951171875	0.00335166616372103
0.51318359375	0.999755859375	0.00348571122010815
0.513427734375	0.999755859375	0.00348093058236061
0.5133056640625	0.9998779296875	0.00355878769161137
0.51318359375	1	0.00363788871377813
0.51318359375	0.999755859375	0.00348571122010815
0.5133056640625	0.9998779296875	0.00355878769161137
0.51318359375	0.99951171875	0.003341838779215
0.513427734375	0.999755859375	0.00348093058236061
0.51318359375	0.999755859375	0.00348571122010815
0.513427734375	1	0.00363234755705214
0.513427734375	0.999755859375	0.00348093058236061
0.5135498046875	0.9998779296875	0.00355407889304905
0.513671875	1	0.0036273414599364
0.513427734375	1	0.00363234755705214
0.5135498046875	0.9998779296875	0.00355407889304905
0.513427734375	1	0.00363234755705214
0.51318359375	1	0.00363788871377813
0.5133056640625	0.9998779296875	0.00355878769161137
0.513427734375	0.999755859375	0.00348093058236061
0.513427734375	1	0.00363234755705214
0.5133056640625	0.9998779296875	0.00355878769161137
0.512939453125	1	0.00364437939556724
0.512939453125	0.999755859375	0.00349085171184352
0.5130615234375	0.9998779296875	0.0035641972505162
0.51318359375	1	0.00363788871377813
0.512939453125	1	0.00364437939556724
0.5130615234375	0.9998779296875	0.0035641972505162
0.512939453125	1	0.00364437939556724
0.5126953125	1	0.00365164946864598
0.5128173828125	0.9998779296875	0.00357050812790553
0.512939453125	0.999755859375	0.00349085171184352
0.512939453125	1	0.00364437939556724
0.5128173828125	0.9998779296875	0.00357050812790553
0.512939453125	0.999755859375	0.00349085171184352
0.51318359375	0.99951171875	0.003341838779215
0.51318359375	0.999755859375	0.00348571122010815
0.51318359375	0.999755859375	0.00348571122010815
0.51318359375	1	0.00363788871377813
0.5130615234375	0.9998779296875	0.0035641972505162
0.512939453125	0.999755859375	0.00349085171184352
0.51318359375	0.999755859375	0.00348571122010815
0.5130615234375	0.9998779296875	0.0035641972505162
0.51220703125	0.999755859375	0.00350961361910687
0.512451171875	0.999755859375	0.00350287530083038
0.5123291015625	0.9998779296875	0.0035840755866838
0.51220703125	1	0.00366684878567145
0.51220703125	0.999755859375	0.00350961361910687
0.5123291015625	0.9998779296875	0.0035840755866838
0.51220703125	0.99951171875	0.00336173570902529
0.512451171875	0.999755859375	0.00350287530083038
0.51220703125	0.999755859375	0.00350961361910687
0.512451171875	1	0.00365889491439568
0.512451171875	0.999755859375	0.00350287530083038
0.5125732421875	0.9998779296875	0.00357721349681169
0.5126953125	1	0.00365164946864598
0.512451171875	1	0.00365889491439568
0.5125732421875	0.9998779296875	0.00357721349681169
0.512451171875	1	0.00365889491439568
0.51220703125	1	0.00366684878567145
0.5123291015625	0.9998779296875	0.0035840755866838
0.512451171875	0.999755859375	0.00350287530083038
0.512451171875	1	0.00365889491439568
0.5123291015625	0.9998779296875	0.0035840755866838
0.511962890625	1	0.00367565018706091
0.511962890625	0.999755859375	0.00351683538836712
0.5120849609375	0.9998779296875	0.0035918410208659
0.51220703125	1	0.00366684878567145
0.511962890625	1	0.00367565018706091
0.5120849609375	0.9998779296875	0.0035918410208659
0.511962890625	1	0.00367565018706091
0.51171875	1	0.00368503960135549
0.5118408203125	0.9998779296875	0.00360023376764945
0.511962890625	0.999755859375	0.00351683538836712
0.511962890625	1	0.00367565018706091
0.5118408203125	0.9998779296875	0.00360023376764945
0.511962890625	0.999755859375	0.00351683538836712
0.51220703125	0.99951171875	0.00336173570902529
0.51220703125	0.999755859375	0.00350961361910687
0.51220703125	0.999755859375	0.00350961361910687
0.51220703125	1	0.00366684878567145
0.5120849609375	0.9998779296875	0.0035918410208659
0.511962890625	0.999755859375	0.00351683538836712
0.51220703125	0.999755859375	0.00350961361910687
0.5120849609375	0.9998779296875	0.0035918410208659
0.51220703125	0.99951171875	0.00336173570902529
0.5126953125	0.9990234375	0.00308708152236844
0.5126953125	0.99951171875	0.00335166616372103
0.512451171875	0.999755859375	0.00350287530083038
0.5126953125	0.99951171875	0.00335166616372103
0.5126953125	0.999755859375	0.003496191366984
0.5126953125	0.999755859375	0.003496191366984
0.5126953125	1	0.00365164946864598
0.5125732421875	0.9998779296875	0.00357721349681169
0.512451171875	0.999755859375	0.00350287530083038
0.5126953125	0.999755859375	0.003496191366984
0.5125732421875	0.9998779296875	0.00357721349681169
0.51220703125	0.99951171875	0.00336173570902529
0.5126953125	0.99951171875	0.00335166616372103
0.512451171875	0.999755859375	0.00350287530083038
0.5126953125	0.9990234375	0.00308708152236844
0.513671875	0.998046875	0.00264121772218926
0.513671875	0.9990234375	0.00307745900005544
0.51318359375	0.99951171875	0.003341838779215
0.513671875	0.9990234375	0.00307745900005544
0.513671875	0.99951171875	0.00333347472688771
0.513427734375	0.999755859375	0.00348093058236061
0.513671875	0.99951171875	0.00333347472688771
0.513671875	0.999755859375	0.00347503793885066
0.513671875	0.999755859375	0.00347503793885066
0.513671875	1	0.0036273414599364
0.5135498046875	0.9998779296875	0.00355407889304905
0.513427734375	0.999755859375	0.00348093058236061
0.513671875	0.999755859375	0.00347503793885066
0.5135498046875	0.9998779296875	0.00355407889304905
0.51318359375	0.99951171875	0.003341838779215
0.513671875	0.99951171875	0.00333347472688771
0.513427734375	0.999755859375	0.00348093058236061
0.5126953125	0.9990234375	0.00308708152236844
0.513671875	0.9990234375	0.00307745900005544
0.51318359375	0.99951171875	0.003341838779215
0.509765625	0.9990234375	0.00312863013247365
0.5107421875	0.9990234375	0.00311264269131177
0.51025390625	0.99951171875	0.00339682374399874
0.509765625	0.99951171875	0.00340638247784855
0.51025390625	0.99951171875	0.00339682374399874
0.510009765625	0.999755859375	0.00355838265201181
0.509765625	0.999755859375	0.00356336814785896
0.510009765625	0.999755859375	0.00355838265201181
0.5098876953125	0.9998779296875	0.00364615360370065
0.509765625	1	0.00373534056296212
0.509765625	0.999755859375	0.00356336814785896
0.5098876953125	0.9998779296875	0.00364615360370065
0.509765625	0.99951171875	0.00340638247784855
0.510009765625	0.999755859375	0.00355838265201181
0.509765625	0.999755859375	0.00356336814785896
0.509765625	0.9990234375	0.00312863013247365
0.51025390625	0.99951171875	0.00339682374399874
0.509765625	0.99951171875	0.00340638247784855
0.509765625	0.998046875	0.00266485961648402
0.5107421875	0.9990234375	0.00311264269131177
0.509765625	0.9990234375	0.00312863013247365
0.5107421875	0.99951171875	0.00338854913089982
0.51123046875	0.99951171875	0.00338034035798851
0.510986328125	0.999755859375	0.00353630859965668
0.5107421875	0.999755859375	0.00354051636941497
0.510986328125	0.999755859375	0.00353630859965668
0.5108642578125	0.9998779296875	0.00362011616512112
0.5107421875	1	0.00370529146054689
0.5107421875	0.999755859375	0.00354051636941497
0.5108642578125	0.9998779296875	0.00362011616512112
0.5107421875	0.99951171875	0.00338854913089982
0.510986328125	0.999755859375	0.00353630859965668
0.5107421875	0.999755859375	0.00354051636941497
0.5107421875	0.9990234375	0.00311264269131177
0.51123046875	0.99951171875	0.00338034035798851
0.5107421875	0.99951171875	0.00338854913089982
0.51123046875	0.999755859375	0.00353204165341028
0.511474609375	0.999755859375	0.00352821777041237
0.5113525390625	0.9998779296875	0.00361035020705621
0.51123046875	1	0.00369359050628036
0.51123046875	0.999755859375	0.00353204165341028
0.5113525390625	0.9998779296875	0.00361035020705621
0.51123046875	0.99951171875	0.00338034035798851
0.511474609375	0.999755859375	0.00352821777041237
0.51123046875	0.999755859375	0.00353204165341028
0.511474609375	1	0.00368905246772884
0.511474609375	0.999755859375	0.00352821777041237
0.5115966796875	0.9998779296875	0.00360654910339404
0.51171875	1	0.00368503960135549
0.511474609375	1	0.00368905246772884
0.5115966796875	0.9998779296875	0.00360654910339404
0.511474609375	1	0.00368905246772884
0.51123046875	1	0.00369359050628036
0.5113525390625	0.9998779296875	0.00361035020705621
0.511474609375	0.999755859375	0.00352821777041237
0.511474609375	1	0.00368905246772884
0.5113525390625	0.9998779296875	0.00361035020705621
0.510986328125	1	0.00369903648616623
0.510986328125	0.999755859375	0.00353630859965668
0.5111083984375	0.9998779296875	0.003614722811728
0.51123046875	1	0.00369359050628036
0.510986328125	1	0.00369903648616623
0.5111083984375	0.9998779296875	0.003614722811728
0.510986328125	1	0.00369903648616623
0.5107421875	1	0.00370529146054689
0.5108642578125	0.9998779296875	0.00362011616512112
0.510986328125	0.999755859375	0.00353630859965668
0.510986328125	1	0.00369903648616623
0.5108642578125	0.9998779296875	0.00362011616512112
0.510986328125	0.999755859375	0.00353630859965668
0.51123046875	0.99951171875	0.00338034035798851
0.51123046875	0.999755859375	0.00353204165341028
0.51123046875	0.999755859375	0.00353204165341028
0.51123046875	1	0.00369359050628036
0.5111083984375	0.9998779296875	0.003614722811728
0.510986328125	0.999755859375	0.00353630859965668
0.51123046875	0.999755859375	0.00353204165341028
0.5111083984375	0.9998779296875	0.003614722811728
0.51025390625	0.999755859375	0.00355211631866229
0.510498046875	0.999755859375	0.00354610270453735
0.5103759765625	0.9998779296875	0.00363156497161749
0.51025390625	1	0.00371850031926176
0.51025390625	0.999755859375	0.00355211631866229
0.5103759765625	0.9998779296875	0.00363156497161749
0.51025390625	0.99951171875	0.00339682374399874
0.510498046875	0.999755859375	0.00354610270453735
0.51025390625	0.999755859375	0.00355211631866229
0.510498046875	1	0.00371152762395777
0.510498046875	0.999755859375	0.00354610270453735
0.5106201171875	0.9998779296875	0.00362560333563997
0.5107421875	1	0.00370529146054689
0.510498046875	1	0.00371152762395777
0.5106201171875	0.9998779296875	0.00362560333563997
0.510498046875	1	0.00371152762395777
0.51025390625	1	0.00371850031926176
0.5103759765625	0.9998779296875	0.00363156497161749
0.510498046875	0.999755859375	0.00354610270453735
0.510498046875	1	0.00371152762395777
0.5103759765625	0.9998779296875	0.00363156497161749
0.510009765625	1	0.00372658992624044
0.510009765625	0.999755859375	0.00355838265201181
0.5101318359375	0.9998779296875	0.00363840374620959
0.51025390625	1	0.00371850031926176
0.510009765625	1	0.00372658992624044
0.5101318359375	0.9998779296875	0.00363840374620959
0.510009765625	1	0.00372658992624044
0.509765625	1	0.00373534056296212
0.5098876953125	0.9998779296875	0.00364615360370065
0.510009765625	0.999755859375	0.00355838265201181
0.510009765625	1	0.00372658992624044
0.5098876953125	0.9998779296875	0.00364615360370065
0.510009765625	0.999755859375	0.00355838265201181
0.51025390625	0.99951171875	0.00339682374399874
0.51025390625	0.999755859375	0.00355211631866229
0.51025390625	0.999755859375	0.00355211631866229
0.51025390625	1	0.00371850031926176
0.5101318359375	0.9998779296875	0.00363840374620959
0.510009765625	0.999755859375	0.00355838265201181
0.51025390625	0.999755859375	0.00355211631866229
0.5101318359375	0.9998779296875	0.00363840374620959
0.51025390625	0.99951171875	0.00339682374399874
0.5107421875	0.9990234375	0.00311264269131177
0.5107421875	0.99951171875	0.00338854913089982
0.510498046875	0.999755859375	0.00354610270453735
0.5107421875	0.99951171875	0.00338854913089982
0.5107421875	0.999755859375	0.00354051636941497
0.5107421875	0.999755859375	0.00354051636941497
0.5107421875	1	0.00370529146054689
0.5106201171875	0.9998779296875	0.00362560333563997
0.510498046875	0.999755859375	0.00354610270453735
0.5107421875	0.999755859375	0.00354051636941497
0.5106201171875	0.9998779296875	0.00362560333563997
0.51025390625	0.99951171875	0.00339682374399874
0.5107421875	0.99951171875	0.00338854913089982
0.510498046875	0.999755859375	0.00354610270453735
0.5087890625	0.99951171875	0.00343292046891485
0.50927734375	0.99951171875	0.00341947564522765
0.509033203125	0.999755859375	0.0035853176113719
0.5087890625	0.999755859375	0.00359244478091753
0.509033203125	0.999755859375	0.0035853176113719
0.5089111328125	0.9998779296875	0.0036753517199328
0.5087890625	1	0.00376686375225471
0.5087890625	0.999755859375	0.00359244478091753
0.5089111328125	0.9998779296875	0.0036753517199328
0.5087890625	0.99951171875	0.00343292046891485
0.509033203125	0.999755859375	0.0035853176113719
0.5087890625	0.999755859375	0.00359244478091753
0.5087890625	0.9990234375	0.00314635442433918
0.50927734375	0.99951171875	0.00341947564522765
0.5087890625	0.99951171875	0.00343292046891485
0.50927734375	0.999755859375	0.00357847553135621
0.509521484375	0.999755859375	0.00357186231250917
0.5093994140625	0.9998779296875	0.0036598910775348
0.50927734375	1	0.00374922656728253
0.50927734375	0.999755859375	0.00357847553135621
0.5093994140625	0.9998779296875	0.0036598910775348
0.50927734375	0.99951171875	0.00341947564522765
0.509521484375	0.999755859375	0.00357186231250917
0.50927734375	0.999755859375	0.00357847553135621
0.509521484375	1	0.00374196351038191
0.509521484375	0.999755859375	0.00357186231250917
0.5096435546875	0.9998779296875	0.00365353910417191
0.509765625	1	0.00373534056296212
0.509521484375	1	0.00374196351038191
0.5096435546875	0.9998779296875	0.00365353910417191
0.509521484375	1	0.00374196351038191
0.50927734375	1	0.00374922656728253
0.5093994140625	0.9998779296875	0.0036598910775348
0.509521484375	0.999755859375	0.00357186231250917
0.509521484375	1	0.00374196351038191
0.5093994140625	0.9998779296875	0.0036598910775348
0.509033203125	1	0.0037576521008843
0.509033203125	0.999755859375	0.0035853176113719
0.5091552734375	0.9998779296875	0.00366715856920788
0.50927734375	1	0.00374922656728253
0.509033203125	1	0.0037576521008843
0.5091552734375	0.9998779296875	0.00366715856920788
0.509033203125	1	0.0037576521008843
0.5087890625	1	0.00376686375225471
0.5089111328125	0.9998779296875	0.0036753517199328
0.509033203125	0.999755859375	0.0035853176113719
0.509033203125	1	0.0037576521008843
0.5089111328125	0.9998779296875	0.0036753517199328
0.509033203125	0.999755859375	0.0035853176113719
0.50927734375	0.99951171875	0.00341947564522765
0.50927734375	0.999755859375	0.00357847553135621
0.50927734375	0.999755859375	0.00357847553135621
0.50927734375	1	0.00374922656728253
0.5091552734375	0.9998779296875	0.00366715856920788
0.509033203125	0.999755859375	0.0035853176113719
0.50927734375	0.999755859375	0.00357847553135621
0.5091552734375	0.9998779296875	0.00366715856920788
0.50830078125	0.999755859375	0.00360976134965996
0.508544921875	0.999755859375	0.00360141677368362
0.5084228515625	0.9998779296875	0.00369249988203873
0.50830078125	1	0.00378515995083787
0.50830078125	0.999755859375	0.00360976134965996
0.5084228515625	0.9998779296875	0.00369249988203873
0.50830078125	0.99951171875	0.00344711082547042
0.508544921875	0.999755859375	0.00360141677368362
0.50830078125	0.999755859375	0.00360976134965996
0.508544921875	1	0.00377563374640479
0.508544921875	0.999755859375	0.00360141677368362
0.5086669921875	0.9998779296875	0.00368411642320007
0.5087890625	1	0.00376686375225471
0.508544921875	1	0.00377563374640479
0.5086669921875	0.9998779296875	0.00368411642320007
0.508544921875	1	0.00377563374640479
0.50830078125	1	0.00378515995083787
0.5084228515625	0.9998779296875	0.00369249988203873
0.508544921875	0.999755859375	0.00360141677368362
0.508544921875	1	0.00377563374640479
0.5084228515625	0.9998779296875	0.00369249988203873
0.508056640625	1	0.00379539489724472
0.508056640625	0.999755859375	0.00361881288585109
0.5081787109375	0.9998779296875	0.00370201629607207
0.50830078125	1	0.00378515995083787
0.508056640625	1	0.00379539489724472
0.5081787109375	0.9998779296875	0.00370201629607207
0.508056640625	1	0.00379539489724472
0.5078125	1	0.00380614584293943
0.5079345703125	0.9998779296875	0.00371188840996359
0.508056640625	0.999755859375	0.00361881288585109
0.508056640625	1	0.00379539489724472
0.5079345703125	0.9998779296875	0.00371188840996359
0.508056640625	0.999755859375	0.00361881288585109
0.50830078125	0.99951171875	0.00344711082547042
0.50830078125	0.999755859375	0.00360976134965996
0.50830078125	0.999755859375	0.00360976134965996
0.50830078125	1	0.00378515995083787
0.5081787109375	0.9998779296875	0.00370201629607207
0.508056640625	0.999755859375	0.00361881288585109
0.50830078125	0.999755859375	0.00360976134965996
0.5081787109375	0.9998779296875	0.00370201629607207
0.50830078125	0.99951171875	0.00344711082547042
0.5087890625	0.9990234375	0.00314635442433918
0.5087890625	0.99951171875	0.00343292046891485
0.508544921875	0.999755859375	0.00360141677368362
0.5087890625	0.99951171875	0.00343292046891485
0.5087890625	0.999755859375	0.00359244478091753
0.5087890625	0.999755859375	0.00359244478091753
0.5087890625	1	0.00376686375225471
0.5086669921875	0.9998779296875	0.00368411642320007
0.508544921875	0.999755859375	0.00360141677368362
0.5087890625	0.999755859375	0.00359244478091753
0.5086669921875	0.9998779296875	0.00368411642320007
0.50830078125	0.99951171875	0.00344711082547042
0.5087890625	0.99951171875	0.00343292046891485
0.508544921875	0.999755859375	0.00360141677368362
0.5087890625	0.9990234375	0.00314635442433918
0.509765625	0.998046875	0.00266485961648402
0.509765625	0.9990234375	0.00312863013247365
0.50927734375	0.99951171875	0.00341947564522765
0.509765625	0.9990234375	0.00312863013247365
0.509765625	0.99951171875	0.00340638247784855
0.509521484375	0.999755859375	0.00357186231250917
0.509765625	0.99951171875	0.00340638247784855
0.509765625	0.999755859375	0.00356336814785896
0.509765625	0.999755859375	0.00356336814785896
0.509765625	1	0.00373534056296212
0.5096435546875	0.9998779296875	0.00365353910417191
0.509521484375	0.999755859375	0.00357186231250917
0.509765625	0.999755859375	0.00356336814785896
0.5096435546875	0.9998779296875	0.00365353910417191
0.50927734375	0.99951171875	0.00341947564522765
0.509765625	0.99951171875	0.00340638247784855
0.509521484375	0.999755859375	0.00357186231250917
0.5087890625	0.9990234375	0.00314635442433918
0.509765625	0.9990234375	0.00312863013247365
0.50927734375	0.99951171875	0.00341947564522765
0.509765625	0.998046875	0.00266485961648402
0.51171875	0.99609375	0.0019791946135957
0.51171875	0.998046875	0.00264118896382659
0.5107421875	0.9990234375	0.00311264269131177
0.51171875	0.998046875	0.00264118896382659
0.51171875	0.9990234375	0.00309177959475964
0.51123046875	0.99951171875	0.00338034035798851
0.51171875	0.9990234375	0.00309177959475964
0.51171875	0.99951171875	0.00336565946472233
0.511474609375	0.999755859375	0.00352821777041237
0.51171875	0.99951171875	0.00336565946472233
0.51171875	0.999755859375	0.00351916671842897
0.51171875	0.999755859375	0.00351916671842897
0.51171875	1	0.00368503960135549
0.5115966796875	0.9998779296875	0.00360654910339404
0.511474609375	0.999755859375	0.00352821777041237
0.51171875	0.999755859375	0.00351916671842897
0.5115966796875	0.9998779296875	0.00360654910339404
0.51123046875	0.99951171875	0.00338034035798851
0.51171875	0.99951171875	0.00336565946472233
0.511474609375	0.999755859375	0.00352821777041237
0.5107421875	0.9990234375	0.00311264269131177
0.51171875	0.9990234375	0.00309177959475964
0.51123046875	0.99951171875	0.00338034035798851
0.509765625	0.998046875	0.00266485961648402
0.51171875	0.998046875	0.00264118896382659
0.5107421875	0.9990234375	0.00311264269131177
0.50390625	0.998046875	0.0027048080679489
0.505859375	0.998046875	0.0027012133817543
0.5048828125	0.9990234375	0.00319157594819255
0.50390625	0.9990234375	0.00319462885062932
0.5048828125	0.9990234375	0.00319157594819255
0.50439453125	0.99951171875	0.00350119041186835
0.50390625	0.99951171875	0.00350285428823785
0.50439453125	0.99951171875	0.00350119041186835
0.504150390625	0.999755859375	0.00368159734638857
0.50390625	0.999755859375	0.00368214016022742
0.504150390625	0.999755859375	0.00368159734638857
0.5040283203125	0.9998779296875	0.00378122062621557
0.50390625	1	0.00388195271317905
0.50390625	0.999755859375	0.00368214016022742
0.5040283203125	0.9998779296875	0.00378122062621557
0.50390625	0.99951171875	0.00350285428823785
0.504150390625	0.999755859375	0.00368159734638857
0.50390625	0.999755859375	0.00368214016022742
0.50390625	0.9990234375	0.00319462885062932
0.50439453125	0.99951171875	0.00350119041186835
0.50390625	0.99951171875	0.00350285428823785
0.50390625	0.998046875	0.0027048080679489
0.5048828125	0.9990234375	0.00319157594819255
0.50390625	0.9990234375	0.00319462885062932
0.50390625	0.99609375	0.00200648895606056
0.505859375	0.998046875	0.0027012133817543
0.50390625	0.998046875	0.0027048080679489
0.505859375	0.9990234375	0.0031828584697958
0.5068359375	0.9990234375	0.00317594392844841
0.50634765625	0.99951171875	0.00347250559121515
0.505859375	0.99951171875	0.00347628676722285
0.50634765625	0.99951171875	0.00347250559121515
0.506103515625	0.999755859375	0.0036436666861007
0.505859375	0.999755859375	0.00364532710741506
0.506103515625	0.999755859375	0.0036436666861007
0.5059814453125	0.9998779296875	0.00373793049366134
0.505859375	1	0.00383347893024178
0.505859375	0.999755859375	0.00364532710741506
0.5059814453125	0.9998779296875	0.00373793049366134
0.505859375	0.99951171875	0.00347628676722285
0.506103515625	0.999755859375	0.0036436666861007
0.505859375	0.999755859375	0.00364532710741506
0.505859375	0.9990234375	0.0031828584697958
0.50634765625	0.99951171875	0.00347250559121515
0.505859375	0.99951171875	0.00347628676722285
0.505859375	0.998046875	0.0027012133817543
0.5068359375	0.9990234375	0.00317594392844841
0.505859375	0.9990234375	0.0031828584697958
0.5068359375	0.99951171875	0.00346929416884435
0.50732421875	0.99951171875	0.00346647503830779
0.507080078125	0.999755859375	0.00363274909561205
0.5068359375	0.999755859375	0.00363389020197014
0.507080078125	0.999755859375	0.00363274909561205
0.5069580078125	0.9998779296875	0.00372338677170328
0.5068359375	1	0.00381524073380655
0.5068359375	0.999755859375	0.00363389020197014
0.5069580078125	0.9998779296875	0.00372338677170328
0.5068359375	0.99951171875	0.00346929416884435
0.507080078125	0.999755859375	0.00363274909561205
0.5068359375	0.999755859375	0.00363389020197014
0.5068359375	0.9990234375	0.00317594392844841
0.50732421875	0.99951171875	0.00346647503830779
0.5068359375	0.99951171875	0.00346929416884435
0.50732421875	0.999755859375	0.00363112852906604
0.507568359375	0.999755859375	0.00363004010331307
0.5074462890625	0.9998779296875	0.0037190710865161
0.50732421875	1	0.00380906679863858
0.50732421875	0.999755859375	0.00363112852906604
0.5074462890625	0.9998779296875	0.0037190710865161
0.50732421875	0.99951171875	0.00346647503830779
0.507568359375	0.999755859375	0.00363004010331307
0.50732421875	0.999755859375	0.00363112852906604
0.507568359375	1	0.0038073024691022
0.507568359375	0.999755859375	0.00363004010331307
0.5076904296875	0.9998779296875	0.00371792970567732
0.5078125	1	0.00380614584293943
0.507568359375	1	0.0038073024691022
0.5076904296875	0.9998779296875	0.00371792970567732
0.507568359375	1	0.0038073024691022
0.50732421875	1	0.00380906679863858
0.5074462890625	0.9998779296875	0.0037190710865161
0.507568359375	0.999755859375	0.00363004010331307
0.507568359375	1	0.0038073024691022
0.5074462890625	0.9998779296875	0.0037190710865161
0.507080078125	1	0.00381173173395544
0.507080078125	0.999755859375	0.00363274909561205
0.5072021484375	0.9998779296875	0.00372063753002044
0.50732421875	1	0.00380906679863858
0.507080078125	1	0.00381173173395544
0.5072021484375	0.9998779296875	0.00372063753002044
0.507080078125	1	0.00381173173395544
0.5068359375	1	0.00381524073380655
0.5069580078125	0.9998779296875	0.00372338677170328
0.507080078125	0.999755859375	0.00363274909561205
0.507080078125	1	0.00381173173395544
0.5069580078125	0.9998779296875	0.00372338677170328
0.507080078125	0.999755859375	0.00363274909561205
0.50732421875	0.99951171875	0.00346647503830779
0.50732421875	0.999755859375	0.00363112852906604
0.50732421875	0.999755859375	0.00363112852906604
0.50732421875	1	0.00380906679863858
0.5072021484375	0.9998779296875	0.00372063753002044
0.507080078125	0.999755859375	0.00363274909561205
0.50732421875	0.999755859375	0.00363112852906604
0.5072021484375	0.9998779296875	0.00372063753002044
0.50634765625	0.999755859375	0.00364016485953742
0.506591796875	0.999755859375	0.00363681511112309
0.5064697265625	0.9998779296875	0.00372892218294724
0.50634765625	1	0.00382232881363627
0.50634765625	0.999755859375	0.00364016485953742
0.5064697265625	0.9998779296875	0.00372892218294724
0.50634765625	0.99951171875	0.00347250559121515
0.506591796875	0.999755859375	0.00363681511112309
0.50634765625	0.999755859375	0.00364016485953742
0.506591796875	1	0.00381840346564333
0.506591796875	0.999755859375	0.00363681511112309
0.5067138671875	0.9998779296875	0.00372588501599703
0.5068359375	1	0.00381524073380655
0.506591796875	1	0.00381840346564333
0.5067138671875	0.9998779296875	0.00372588501599703
0.506591796875	1	0.00381840346564333
0.50634765625	1	0.00382232881363627
0.5064697265625	0.9998779296875	0.00372892218294724
0.506591796875	0.999755859375	0.00363681511112309
0.506591796875	1	0.00381840346564333
0.5064697265625	0.9998779296875	0.00372892218294724
0.506103515625	1	0.00382754528444049
0.506103515625	0.999755859375	0.0036436666861007
0.5062255859375	0.9998779296875	0.00373289837718667
0.50634765625	1	0.00382232881363627
0.506103515625	1	0.00382754528444049
0.5062255859375	0.9998779296875	0.00373289837718667
0.506103515625	1	0.00382754528444049
0.505859375	1	0.00383347893024178
0.5059814453125	0.9998779296875	0.00373793049366134
0.506103515625	0.999755859375	0.0036436666861007
0.506103515625	1	0.00382754528444049
0.5059814453125	0.9998779296875	0.00373793049366134
0.506103515625	0.999755859375	0.0036436666861007
0.50634765625	0.99951171875	0.00347250559121515
0.50634765625	0.999755859375	0.00364016485953742
0.50634765625	0.999755859375	0.00364016485953742
0.50634765625	1	0.00382232881363627
0.5062255859375	0.9998779296875	0.00373289837718667
0.506103515625	0.999755859375	0.0036436666861007
0.50634765625	0.999755859375	0.00364016485953742
0.5062255859375	0.9998779296875	0.00373289837718667
0.50634765625	0.99951171875	0.00347250559121515
0.5068359375	0.9990234375	0.00317594392844841
0.5068359375	0.99951171875	0.00346929416884435
0.506591796875	0.999755859375	0.00363681511112309
0.5068359375	0.99951171875	0.00346929416884435
0.5068359375	0.999755859375	0.00363389020197014
0.5068359375	0.999755859375	0.00363389020197014
0.5068359375	1	0.00381524073380655
0.5067138671875	0.9998779296875	0.00372588501599703
0.506591796875	0.999755859375	0.00363681511112309
0.5068359375	0.999755859375	0.00363389020197014
0.5067138671875	0.9998779296875	0.00372588501599703
0.50634765625	0.99951171875	0.00347250559121515
0.5068359375	0.99951171875	0.00346929416884435
0.506591796875	0.999755859375	0.00363681511112309
0.5048828125	0.99951171875	0.00349254425308596
0.50537109375	0.99951171875	0.00348388087346245
0.505126953125	0.999755859375	0.00365878367738981
0.5048828125	0.999755859375	0.00366314568643254
0.505126953125	0.999755859375	0.00365878367738981
0.5050048828125	0.9998779296875	0.00375508682110373
0.5048828125	1	0.00385272915972189
0.5048828125	0.999755859375	0.00366314568643254
0.5050048828125	0.9998779296875	0.00375508682110373
0.5048828125	0.99951171875	0.00349254425308596
0.505126953125	0.999755859375	0.00365878367738981
0.5048828125	0.999755859375	0.00366314568643254
0.5048828125	0.9990234375	0.00319157594819255
0.50537109375	0.99951171875	0.00348388087346245
0.5048828125	0.99951171875	0.00349254425308596
0.50537109375	0.999755859375	0.00365479617218744
0.505615234375	0.999755859375	0.00365092131189378
0.5054931640625	0.9998779296875	0.00374541700411982
0.50537109375	1	0.00384101711377803
0.50537109375	0.999755859375	0.00365479617218744
0.5054931640625	0.9998779296875	0.00374541700411982
0.50537109375	0.99951171875	0.00348388087346245
0.505615234375	0.999755859375	0.00365092131189378
0.50537109375	0.999755859375	0.00365479617218744
0.505615234375	1	0.00383692924321174
0.505615234375	0.999755859375	0.00365092131189378
0.5057373046875	0.9998779296875	0.00374209585440575
0.505859375	1	0.00383347893024178
0.505615234375	1	0.00383692924321174
0.5057373046875	0.9998779296875	0.00374209585440575
0.505615234375	1	0.00383692924321174
0.50537109375	1	0.00384101711377803
0.5054931640625	0.9998779296875	0.00374541700411982
0.505615234375	0.999755859375	0.00365092131189378
0.505615234375	1	0.00383692924321174
0.5054931640625	0.9998779296875	0.00374541700411982
0.505126953125	1	0.00384644879314039
0.505126953125	0.999755859375	0.00365878367738981
0.5052490234375	0.9998779296875	0.00374970799276291
0.50537109375	1	0.00384101711377803
0.505126953125	1	0.00384644879314039
0.5052490234375	0.9998779296875	0.00374970799276291
0.505126953125	1	0.00384644879314039
0.5048828125	1	0.00385272915972189
0.5050048828125	0.9998779296875	0.00375508682110373
0.505126953125	0.999755859375	0.00365878367738981
0.505126953125	1	0.00384644879314039
0.5050048828125	0.9998779296875	0.00375508682110373
0.505126953125	0.999755859375	0.00365878367738981
0.50537109375	0.99951171875	0.00348388087346245
0.50537109375	0.999755859375	0.00365479617218744
0.50537109375	0.999755859375	0.00365479617218744
0.50537109375	1	0.00384101711377803
0.5052490234375	0.9998779296875	0.00374970799276291
0.505126953125	0.999755859375	0.00365878367738981
0.50537109375	0.999755859375	0.00365479617218744
0.5052490234375	0.9998779296875	0.00374970799276291
0.50439453125	0.999755859375	0.00367523301760302
0.504638671875	0.999755859375	0.00366924160589376
0.5045166015625	0.9998779296875	0.00376665658783782
0.50439453125	1	0.00386556068687117
0.50439453125	0.999755859375	0.00367523301760302
0.5045166015625	0.9998779296875	0.00376665658783782
0.50439453125	0.99951171875	0.00350119041186835
0.504638671875	0.999755859375	0.00366924160589376
0.50439453125	0.999755859375	0.00367523301760302
0.504638671875	1	0.00385873970047514
0.504638671875	0.999755859375	0.00366924160589376
0.5047607421875	0.9998779296875	0.00376091304012464
0.5048828125	1	0.00385272915972189
0.504638671875	1	0.00385873970047514
0.5047607421875	0.9998779296875	0.00376091304012464
0.504638671875	1	0.00385873970047514
0.50439453125	1	0.00386556068687117
0.5045166015625	0.9998779296875	0.00376665658783782
0.504638671875	0.999755859375	0.00366924160589376
0.504638671875	1	0.00385873970047514
0.5045166015625	0.9998779296875	0.00376665658783782
0.504150390625	1	0.00387348149254552
0.504150390625	0.999755859375	0.00368159734638857
0.5042724609375	0.9998779296875	0.00377358450472098
0.50439453125	1	0.00386556068687117
0.504150390625	1	0.00387348149254552
0.5042724609375	0.9998779296875	0.00377358450472098
0.504150390625	1	0.00387348149254552
0.50390625	1	0.00388195271317905
0.5040283203125	0.9998779296875	0.00378122062621557
0.504150390625	0.999755859375	0.00368159734638857
0.504150390625	1	0.00387348149254552
0.5040283203125	0.9998779296875	0.00378122062621557
0.504150390625	0.999755859375	0.00368159734638857
0.50439453125	0.99951171875	0.00350119041186835
0.50439453125	0.999755859375	0.00367523301760302
0.50439453125	0.999755859375	0.00367523301760302
0.50439453125	1	0.00386556068687117
0.5042724609375	0.9998779296875	0.00377358450472098
0.504150390625	0.999755859375	0.00368159734638857
0.50439453125	0.999755859375	0.00367523301760302
0.5042724609375	0.9998779296875	0.00377358450472098
0.50439453125	0.99951171875	0.00350119041186835
0.5048828125	0.9990234375	0.00319157594819255
0.5048828125	0.99951171875	0.00349254425308596
0.504638671875	0.999755859375	0.00366924160589376
0.5048828125	0.99951171875	0.00349254425308596
0.5048828125	0.999755859375	0.00366314568643254
0.5048828125	0.999755859375	0.00366314568643254
0.5048828125	1	0.00385272915972189
0.5047607421875	0.9998779296875	0.00376091304012464
0.504638671875	0.999755859375	0.00366924160589376
0.5048828125	0.999755859375	0.00366314568643254
0.5047607421875	0.9998779296875	0.00376091304012464
0.50439453125	0.99951171875	0.00350119041186835
0.5048828125	0.99951171875	0.00349254425308596
0.504638671875	0.999755859375	0.00366924160589376
0.5048828125	0.9990234375	0.00319157594819255
0.505859375	0.998046875	0.0027012133817543
0.505859375	0.9990234375	0.0031828584697958
0.50537109375	0.99951171875	0.00348388087346245
0.505859375	0.9990234375	0.0031828584697958
0.505859375	0.99951171875	0.00347628676722285
0.505615234375	0.999755859375	0.00365092131189378
0.505859375	0.99951171875	0.00347628676722285
0.505859375	0.999755859375	0.00364532710741506
0.505859375	0.999755859375	0.00364532710741506
0.505859375	1	0.00383347893024178
0.5057373046875	0.9998779296875	0.00374209585440575
0.505615234375	0.999755859375	0.00365092131189378
0.505859375	0.999755859375	0.00364532710741506
0.5057373046875	0.9998779296875	0.00374209585440575
0.50537109375	0.99951171875	0.00348388087346245
0.505859375	0.99951171875	0.00347628676722285
0.505615234375	0.999755859375	0.00365092131189378
0.5048828125	0.9990234375	0.00319157594819255
0.505859375	0.9990234375	0.0031828584697958
0.50537109375	0.99951171875	0.00348388087346245
0.501953125	0.9990234375	0.00323068717790422
0.5029296875	0.9990234375	0.00321760553184178
0.50244140625	0.99951171875	0.00352865564227863
0.501953125	0.99951171875	0.00353491246821922
0.50244140625	0.99951171875	0.00352865564227863
0.502197265625	0.999755859375	0.00371098069359223
0.501953125	0.999755859375	0.00371362872685962
0.502197265625	0.999755859375	0.00371098069359223
0.5020751953125	0.9998779296875	0.00381280273880996
0.501953125	1	0.00391580695650996
0.501953125	0.999755859375	0.00371362872685962
0.5020751953125	0.9998779296875	0.00381280273880996
0.501953125	0.99951171875	0.00353491246821922
0.502197265625	0.999755859375	0.00371098069359223
0.501953125	0.999755859375	0.00371362872685962
0.501953125	0.9990234375	0.00323068717790422
0.50244140625	0.99951171875	0.00352865564227863
0.501953125	0.99951171875	0.00353491246821922
0.501953125	0.998046875	0.00273872595307255
0.5029296875	0.9990234375	0.00321760553184178
0.501953125	0.9990234375	0.00323068717790422
0.5029296875	0.99951171875	0.00352315117869522
0.50341796875	0.99951171875	0.00351758203056419
0.503173828125	0.999755859375	0.00369551575691859
0.5029296875	0.999755859375	0.00369789175790749
0.503173828125	0.999755859375	0.00369551575691859
0.5030517578125	0.9998779296875	0.00379398432536224
0.5029296875	1	0.00389361284814966
0.5029296875	0.999755859375	0.00369789175790749
0.5030517578125	0.9998779296875	0.00379398432536224
0.5029296875	0.99951171875	0.00352315117869522
0.503173828125	0.999755859375	0.00369551575691859
0.5029296875	0.999755859375	0.00369789175790749
0.5029296875	0.9990234375	0.00321760553184178
0.50341796875	0.99951171875	0.00351758203056419
0.5029296875	0.99951171875	0.00352315117869522
0.50341796875	0.999755859375	0.00369317557807921
0.503662109375	0.999755859375	0.00369105663116203
0.5035400390625	0.9998779296875	0.00378794862358382
0.50341796875	1	0.00388576112828505
0.50341796875	0.999755859375	0.00369317557807921
0.5035400390625	0.9998779296875	0.00378794862358382
0.50341796875	0.99951171875	0.00351758203056419
0.503662109375	0.999755859375	0.00369105663116203
0.50341796875	0.999755859375	0.00369317557807921
0.503662109375	1	0.00388353256195844
0.503662109375	0.999755859375	0.00369105663116203
0.5037841796875	0.9998779296875	0.00378632332154268
0.50390625	1	0.00388195271317905
0.503662109375	1	0.00388353256195844
0.5037841796875	0.9998779296875	0.00378632332154268
0.503662109375	1	0.00388353256195844
0.50341796875	1	0.00388576112828505
0.5035400390625	0.9998779296875	0.00378794862358382
0.503662109375	0.999755859375	0.00369105663116203
0.503662109375	1	0.00388353256195844
0.5035400390625	0.9998779296875	0.00378794862358382
0.503173828125	1	0.0038892546070082
0.503173828125	0.999755859375	0.00369551575691859
0.5032958984375	0.9998779296875	0.00379036419224335
0.50341796875	1	0.00388576112828505
0.503173828125	1	0.0038892546070082
0.5032958984375	0.9998779296875	0.00379036419224335
0.503173828125	1	0.0038892546070082
0.5029296875	1	0.00389361284814966
0.5030517578125	0.9998779296875	0.00379398432536224
0.503173828125	0.999755859375	0.00369551575691859
0.503173828125	1	0.0038892546070082
0.5030517578125	0.9998779296875	0.00379398432536224
0.503173828125	0.999755859375	0.00369551575691859
0.50341796875	0.99951171875	0.00351758203056419
0.50341796875	0.999755859375	0.00369317557807921
0.50341796875	0.999755859375	0.00369317557807921
0.50341796875	1	0.00388576112828505
0.5032958984375	0.9998779296875	0.00379036419224335
0.503173828125	0.999755859375	0.00369551575691859
0.50341796875	0.999755859375	0.00369317557807921
0.5032958984375	0.9998779296875	0.00379036419224335
0.50244140625	0.999755859375	0.00370648349206869
0.502685546875	0.999755859375	0.00370207525614282
0.5025634765625	0.9998779296875	0.00380162897789855
0.50244140625	1	0.00390254631456168
0.50244140625	0.999755859375	0.00370648349206869
0.5025634765625	0.9998779296875	0.00380162897789855
0.50244140625	0.99951171875	0.00352865564227863
0.502685546875	0.999755859375	0.00370207525614282
0.50244140625	0.999755859375	0.00370648349206869
0.502685546875	1	0.0038976547222535
0.502685546875	0.999755859375	0.00370207525614282
0.5028076171875	0.9998779296875	0.00379769130622319
0.5029296875	1	0.00389361284814966
0.502685546875	1	0.0038976547222535
0.5028076171875	0.9998779296875	0.00379769130622319
0.502685546875	1	0.0038976547222535
0.50244140625	1	0.00390254631456168
0.5025634765625	0.9998779296875	0.00380162897789855
0.502685546875	0.999755859375	0.00370207525614282
0.502685546875	1	0.0038976547222535
0.5025634765625	0.9998779296875	0.00380162897789855
0.502197265625	1	0.00390884609412113
0.502197265625	0.999755859375	0.00371098069359223
0.5023193359375	0.9998779296875	0.00380671456719546
0.50244140625	1	0.00390254631456168
0.502197265625	1	0.00390884609412113
0.5023193359375	0.9998779296875	0.00380671456719546
0.502197265625	1	0.00390884609412113
0.501953125	1	0.00391580695650996
0.5020751953125	0.9998779296875	0.00381280273880996
0.502197265625	0.999755859375	0.00371098069359223
0.502197265625	1	0.00390884609412113
0.5020751953125	0.9998779296875	0.00381280273880996
0.502197265625	0.999755859375	0.00371098069359223
0.50244140625	0.99951171875	0.00352865564227863
0.50244140625	0.999755859375	0.00370648349206869
0.50244140625	0.999755859375	0.00370648349206869
0.50244140625	1	0.00390254631456168
0.5023193359375	0.9998779296875	0.00380671456719546
0.502197265625	0.999755859375	0.00371098069359223
0.50244140625	0.999755859375	0.00370648349206869
0.5023193359375	0.9998779296875	0.00380671456719546
0.50244140625	0.99951171875	0.00352865564227863
0.5029296875	0.9990234375	0.00321760553184178
0.5029296875	0.99951171875	0.00352315117869522
0.502685546875	0.999755859375	0.00370207525614282
0.5029296875	0.99951171875	0.00352315117869522
0.5029296875	0.999755859375	0.00369789175790749
0.5029296875	0.999755859375	0.00369789175790749
0.5029296875	1	0.00389361284814966
0.5028076171875	0.9998779296875	0.00379769130622319
0.502685546875	0.999755859375	0.00370207525614282
0.5029296875	0.999755859375	0.00369789175790749
0.5028076171875	0.9998779296875	0.00379769130622319
0.50244140625	0.99951171875	0.00352865564227863
0.5029296875	0.99951171875	0.00352315117869522
0.502685546875	0.999755859375	0.00370207525614282
0.5009765625	0.99951171875	0.00355634183080599
0.50146484375	0.99951171875	0.00354641806462597
0.501220703125	0.999755859375	0.00372876090058005
0.5009765625	0.999755859375	0.0037333199248098
0.501220703125	0.999755859375	0.00372876090058005
0.5010986328125	0.9998779296875	0.00383133298027326
0.5010986328125	0.9998779296875	0.00383133298027326
0.5009765625	1	0.0039410829301695
0.5009765625	0.9998779296875	0.0038329119979452
0.5009765625	0.999755859375	0.0037333199248098
0.5010986328125	0.9998779296875	0.00383133298027326
0.5009765625	0.9998779296875	0.0038329119979452
0.5009765625	0.99951171875	0.00355634183080599
0.501220703125	0.999755859375	0.00372876090058005
0.5009765625	0.999755859375	0.0037333199248098
0.5009765625	0.9990234375	0.00324873356739681
0.50146484375	0.99951171875	0.00354641806462597
0.5009765625	0.99951171875	0.00355634183080599
0.50146484375	0.999755859375	0.00372503805141911
0.501708984375	0.999755859375	0.00372097350949473
0.5015869140625	0.9998779296875	0.00382182676103674
0.50146484375	1	0.00392433682554132
0.50146484375	0.999755859375	0.00372503805141911
0.5015869140625	0.9998779296875	0.00382182676103674
0.50146484375	0.99951171875	0.00354641806462597
0.501708984375	0.999755859375	0.00372097350949473
0.50146484375	0.999755859375	0.00372503805141911
0.501708984375	1	0.00391957585846281
0.501708984375	0.999755859375	0.00372097350949473
0.5018310546875	0.9998779296875	0.00381825326082289
0.501953125	1	0.00391580695650996
0.501708984375	1	0.00391957585846281
0.5018310546875	0.9998779296875	0.00381825326082289
0.501708984375	1	0.00391957585846281
0.50146484375	1	0.00392433682554132
0.5015869140625	0.9998779296875	0.00382182676103674
0.501708984375	0.999755859375	0.00372097350949473
0.501708984375	1	0.00391957585846281
0.5015869140625	0.9998779296875	0.00382182676103674
0.501220703125	1	0.00393095019126275
0.501220703125	0.999755859375	0.00372876090058005
0.5013427734375	0.9998779296875	0.0038266511459649
0.50146484375	1	0.00392433682554132
0.501220703125	1	0.00393095019126275
0.5013427734375	0.9998779296875	0.0038266511459649
0.501220703125	1	0.00393095019126275
0.5009765625	1	0.0039410829301695
0.5010986328125	0.9998779296875	0.00383133298027326
0.501220703125	0.999755859375	0.00372876090058005
0.501220703125	1	0.00393095019126275
0.5010986328125	0.9998779296875	0.00383133298027326
0.501220703125	0.999755859375	0.00372876090058005
0.50146484375	0.99951171875	0.00354641806462597
0.50146484375	0.999755859375	0.00372503805141911
0.50146484375	0.999755859375	0.00372503805141911
0.50146484375	1	0.00392433682554132
0.5013427734375	0.9998779296875	0.0038266511459649
0.501220703125	0.999755859375	0.00372876090058005
0.50146484375	0.999755859375	0.00372503805141911
0.5013427734375	0.9998779296875	0.0038266511459649
0.50048828125	0.999755859375	0.00374533746400938
0.500732421875	0.999755859375	0.00373999701729011
0.5006103515625	0.9998779296875	0.00384129693630324
0.50048828125	0.9998779296875	0.00384409784714882
0.5006103515625	0.9998779296875	0.00384129693630324
0.50054931640625	0.99993896484375	0.00389779778277111
0.50048828125	1	0.00395550218817434
0.50048828125	0.9998779296875	0.00384409784714882
0.50054931640625	0.99993896484375	0.00389779778277111
0.50048828125	0.999755859375	0.00374533746400938
0.5006103515625	0.9998779296875	0.00384129693630324
0.50048828125	0.9998779296875	0.00384409784714882
0.50048828125	0.99951171875	0.00356799123111507
0.500732421875	0.999755859375	0.00373999701729011
0.50048828125	0.999755859375	0.00374533746400938
0.500732421875	0.9998779296875	0.00383880132610179
0.5008544921875	0.9998779296875	0.0038364386988791
0.50079345703125	0.99993896484375	0.00389153442231339
0.500732421875	1	0.00394815857915857
0.500732421875	0.9998779296875	0.00383880132610179
0.50079345703125	0.99993896484375	0.00389153442231339
0.500732421875	0.999755859375	0.00373999701729011
0.5008544921875	0.9998779296875	0.0038364386988791
0.500732421875	0.9998779296875	0.00383880132610179
0.5008544921875	1	0.00394471828609802
0.5008544921875	0.9998779296875	0.0038364386988791
0.50091552734375	0.99993896484375	0.00388891057681294
0.5009765625	1	0.0039410829301695
0.5008544921875	1	0.00394471828609802
0.50091552734375	0.99993896484375	0.00388891057681294
0.5008544921875	1	0.00394471828609802
0.500732421875	1	0.00394815857915857
0.50079345703125	0.99993896484375	0.00389153442231339
0.5008544921875	0.9998779296875	0.0038364386988791
0.5008544921875	1	0.00394471828609802
0.50079345703125	0.99993896484375	0.00389153442231339
0.5006103515625	1	0.0039518220984856
0.5006103515625	0.9998779296875	0.00384129693630324
0.50067138671875	0.99993896484375	0.00389450522940565
0.500732421875	1	0.00394815857915857
0.5006103515625	1	0.0039518220984856
0.50067138671875	0.99993896484375	0.00389450522940565
0.5006103515625	1	0.0039518220984856
0.50048828125	1	0.00395550218817434
0.50054931640625	0.99993896484375	0.00389779778277111
0.5006103515625	0.9998779296875	0.00384129693630324
0.5006103515625	1	0.0039518220984856
0.50054931640625	0.99993896484375	0.00389779778277111
0.5006103515625	0.9998779296875	0.00384129693630324
0.500732421875	0.999755859375	0.00373999701729011
0.500732421875	0.9998779296875	0.00383880132610179
0.500732421875	0.9998779296875	0.00383880132610179
0.500732421875	1	0.00394815857915857
0.50067138671875	0.99993896484375	0.00389450522940565
0.5006103515625	0.9998779296875	0.00384129693630324
0.500732421875	0.9998779296875	0.00383880132610179
0.50067138671875	0.99993896484375	0.00389450522940565
0.500244140625	0.9998779296875	0.0038510732387339
0.5003662109375	0.9998779296875	0.00384787221234947
0.50030517578125	0.99993896484375	0.00390424586920692
0.500244140625	1	0.00396180105332142
0.500244140625	0.9998779296875	0.0038510732387339
0.50030517578125	0.99993896484375	0.00390424586920692
0.500244140625	0.999755859375	0.00375197482640711
0.5003662109375	0.9998779296875	0.00384787221234947
0.500244140625	0.9998779296875	0.0038510732387339
0.5003662109375	1	0.00395856715118516
0.5003662109375	0.9998779296875	0.00384787221234947
0.50042724609375	0.99993896484375	0.00390130296517278
0.50048828125	1	0.00395550218817434
0.5003662109375	1	0.00395856715118516
0.50042724609375	0.99993896484375	0.00390130296517278
0.5003662109375	1	0.00395856715118516
0.500244140625	1	0.00396180105332142
0.50030517578125	0.99993896484375	0.00390424586920692
0.5003662109375	0.9998779296875	0.00384787221234947
0.5003662109375	1	0.00395856715118516
0.50030517578125	0.99993896484375	0.00390424586920692
0.5001220703125	1	0.0039652446321325
0.5001220703125	0.9998779296875	0.00385442483643641
0.50018310546875	0.99993896484375	0.00390771832401745
0.500244140625	1	0.00396180105332142
0.5001220703125	1	0.0039652446321325
0.50018310546875	0.99993896484375	0.00390771832401745
0.5001220703125	1	0.0039652446321325
0.5	1	0.00396877855510575
0.50006103515625	0.99993896484375	0.00391110155274266
0.5001220703125	0.9998779296875	0.00385442483643641
0.5001220703125	1	0.0039652446321325
0.50006103515625	0.99993896484375	0.00391110155274266
0.5001220703125	0.9998779296875	0.00385442483643641
0.500244140625	0.999755859375	0.00375197482640711
0.500244140625	0.9998779296875	0.0038510732387339
0.500244140625	0.9998779296875	0.0038510732387339
0.500244140625	1	0.00396180105332142
0.50018310546875	0.99993896484375	0.00390771832401745
0.5001220703125	0.9998779296875	0.00385442483643641
0.500244140625	0.9998779296875	0.0038510732387339
0.50018310546875	0.99993896484375	0.00390771832401745
0.500244140625	0.999755859375	0.00375197482640711
0.50048828125	0.99951171875	0.00356799123111507
0.50048828125	0.999755859375	0.00374533746400938
0.5003662109375	0.9998779296875	0.00384787221234947
0.50048828125	0.999755859375	0.00374533746400938
0.50048828125	0.9998779296875	0.00384409784714882
0.50048828125	0.9998779296875	0.00384409784714882
0.50048828125	1	0.00395550218817434
0.50042724609375	0.99993896484375	0.00390130296517278
0.5003662109375	0.9998779296875	0.00384787221234947
0.50048828125	0.9998779296875	0.00384409784714882
0.50042724609375	0.99993896484375	0.00390130296517278
0.500244140625	0.999755859375	0.00375197482640711
0.50048828125	0.999755859375	0.00374533746400938
0.5003662109375	0.9998779296875	0.00384787221234947
0.50048828125	0.99951171875	0.00356799123111507
0.5009765625	0.9990234375	0.00324873356739681
0.5009765625	0.99951171875	0.00355634183080599
0.500732421875	0.999755859375	0.00373999701729011
0.5009765625	0.99951171875	0.00355634183080599
0.5009765625	0.999755859375	0.0037333199248098
0.5008544921875	0.9998779296875	0.0038364386988791
0.5009765625	0.999755859375	0.0037333199248098
0.5009765625	0.9998779296875	0.0038329119979452
0.5009765625	0.9998779296875	0.0038329119979452
0.5009765625	1	0.0039410829301695
0.50091552734375	0.99993896484375	0.00388891057681294
0.5008544921875	0.9998779296875	0.0038364386988791
0.5009765625	0.9998779296875	0.0038329119979452
0.50091552734375	0.99993896484375	0.00388891057681294
0.500732421875	0.999755859375	0.00373999701729011
0.5009765625	0.999755859375	0.0037333199248098
0.5008544921875	0.9998779296875	0.0038364386988791
0.50048828125	0.99951171875	0.00356799123111507
0.5009765625	0.99951171875	0.00355634183080599
0.500732421875	0.999755859375	0.00373999701729011
0.5009765625	0.9990234375	0.00324873356739681
0.501953125	0.998046875	0.00273872595307255
0.501953125	0.9990234375	0.00323068717790422
0.50146484375	0.99951171875	0.00354641806462597
0.501953125	0.9990234375	0.00323068717790422
0.501953125	0.99951171875	0.00353491246821922
0.501708984375	0.999755859375	0.00372097350949473
0.501953125	0.99951171875	0.00353491246821922
0.501953125	0.999755859375	0.00371362872685962
0.501953125	0.999755859375	0.00371362872685962
0.501953125	1	0.00391580695650996
0.5018310546875	0.9998779296875	0.00381825326082289
0.501708984375	0.999755859375	0.00372097350949473
0.501953125	0.999755859375	0.00371362872685962
0.5018310546875	0.9998779296875	0.00381825326082289
0.50146484375	0.99951171875	0.00354641806462597
0.501953125	0.99951171875	0.00353491246821922
0.501708984375	0.999755859375	0.00372097350949473
0.5009765625	0.9990234375	0.00324873356739681
0.501953125	0.9990234375	0.00323068717790422
0.50146484375	0.99951171875	0.00354641806462597
0.501953125	0.998046875	0.00273872595307255
0.50390625	0.99609375	0.00200648895606056
0.50390625	0.998046875	0.0027048080679489
0.5029296875	0.9990234375	0.00321760553184178
0.50390625	0.998046875	0.0027048080679489
0.50390625	0.9990234375	0.00319462885062932
0.50341796875	0.99951171875	0.00351758203056419
0.50390625	0.9990234375	0.00319462885062932
0.50390625	0.99951171875	0.00350285428823785
0.503662109375	0.999755859375	0.00369105663116203
0.50390625	0.99951171875	0.00350285428823785
0.50390625	0.999755859375	0.00368214016022742
0.50390625	0.999755859375	0.00368214016022742
0.50390625	1	0.00388195271317905
0.5037841796875	0.9998779296875	0.00378632332154268
0.503662109375	0.999755859375	0.00369105663116203
0.50390625	0.999755859375	0.00368214016022742
0.5037841796875	0.9998779296875	0.00378632332154268
0.50341796875	0.99951171875	0.00351758203056419
0.50390625	0.99951171875	0.00350285428823785
0.503662109375	0.999755859375	0.00369105663116203
0.5029296875	0.9990234375	0.00321760553184178
0.50390625	0.9990234375	0.00319462885062932
0.50341796875	0.99951171875	0.00351758203056419
0.501953125	0.998046875	0.00273872595307255
0.50390625	0.998046875	0.0027048080679489
0.5029296875	0.9990234375	0.00321760553184178
0.50390625	0.99609375	0.00200648895606056
0.5078125	0.9921875	0.00116575373198428
0.5078125	0.99609375	0.00196373893421812
0.505859375	0.998046875	0.0027012133817543
0.5078125	0.99609375	0.00196373893421812
0.5078125	0.998046875	0.00265275439401705
0.5068359375	0.9990234375	0.00317594392844841
0.5078125	0.998046875	0.00265275439401705
0.5078125	0.9990234375	0.00314354088377368
0.50732421875	0.99951171875	0.00346647503830779
0.5078125	0.9990234375	0.00314354088377368
0.5078125	0.99951171875	0.00344689994164225
0.507568359375	0.999755859375	0.00363004010331307
0.5078125	0.99951171875	0.00344689994164225
0.5078125	0.999755859375	0.00361891509043049
0.5078125	0.999755859375	0.00361891509043049
0.5078125	1	0.00380614584293943
0.5076904296875	0.9998779296875	0.00371792970567732
0.507568359375	0.999755859375	0.00363004010331307
0.5078125	0.999755859375	0.00361891509043049
0.5076904296875	0.9998779296875	0.00371792970567732
0.50732421875	0.99951171875	0.00346647503830779
0.5078125	0.99951171875	0.00344689994164225
0.507568359375	0.999755859375	0.00363004010331307
0.5068359375	0.9990234375	0.00317594392844841
0.5078125	0.9990234375	0.00314354088377368
0.50732421875	0.99951171875	0.00346647503830779
0.505859375	0.998046875	0.0027012133817543
0.5078125	0.998046875	0.00265275439401705
0.5068359375	0.9990234375	0.00317594392844841
0.50390625	0.99609375	0.00200648895606056
0.5078125	0.99609375	0.00196373893421812
0.505859375	0.998046875	0.0027012133817543
0.5078125	0.9921875	0.00116575373198428
0.515625	0.984375	0.000451678772178688
0.515625	0.9921875	0.00109438391247515
0.51171875	0.99609375	0.0019791946135957
0.515625	0.9921875	0.00109438391247515
0.515625	0.99609375	0.0018917854254985
0.513671875	0.998046875	0.00264121772218926
0.515625	0.99609375	0.0018917854254985
0.515625	0.998046875	0.00256485071306756
0.5146484375	0.9990234375	0.00306987323218591
0.515625	0.998046875	0.00256485071306756
0.515625	0.9990234375	0.00302296054868707
0.51513671875	0.99951171875	0.00331909087746947
0.515625	0.9990234375	0.00302296054868707
0.515625	0.99951171875	0.00329277694052813
0.515380859375	0.999755859375	0.00345217863618497
0.515625	0.99951171875	0.00329277694052813
0.515625	0.999755859375	0.00343820718890959
0.515625	0.999755859375	0.00343820718890959
0.515625	1	0.00358962415241856
0.5155029296875	0.9998779296875	0.00352066669506936
0.515380859375	0.999755859375	0.00345217863618497
0.515625	0.999755859375	0.00343820718890959
0.5155029296875	0.9998779296875	0.00352066669506936
0.51513671875	0.99951171875	0.00331909087746947
0.515625	0.99951171875	0.00329277694052813
0.515380859375	0.999755859375	0.00345217863618497
0.5146484375	0.9990234375	0.00306987323218591
0.515625	0.9990234375	0.00302296054868707
0.51513671875	0.99951171875	0.00331909087746947
0.513671875	0.998046875	0.00264121772218926
0.515625	0.998046875	0.00256485071306756
0.5146484375	0.9990234375	0.00306987323218591
0.51171875	0.99609375	0.0019791946135957
0.515625	0.99609375	0.0018917854254985
0.513671875	0.998046875	0.00264121772218926
0.5078125	0.9921875	0.00116575373198428
0.515625	0.9921875	0.00109438391247515
0.51171875	0.99609375	0.0019791946135957
0.5234375	0.9765625	0.000457285821698815
0.53125	0.984375	0.000623413981660567
0.5234375	0.984375	0.000477534010872581
0.515625	0.984375	0.000451678772178688
0.5234375	0.9765625	0.000457285821698815
0.5234375	0.984375	0.000477534010872581
0.5234375	0.9765625	0.000457285821698815
0.53125	0.96875	0.000353702452726977
0.53125	0.9765625	0.00039019307948204
0.53125	0.984375	0.000623413981660567
0.5234375	0.9765625	0.000457285821698815
0.53125	0.9765625	0.00039019307948204
0.53125	0.9921875	0.00118519843794433
0.5234375	0.9921875	0.00115478866823556
0.52734375	0.98828125	0.00084040800853179
0.52734375	0.98828125	0.00084040800853179
0.53125	0.984375	0.000623413981660567
0.53125	0.98828125	0.000820755094043149
0.53125	0.9921875	0.00118519843794433
0.52734375	0.98828125	0.00084040800853179
0.53125	0.98828125	0.000820755094043149
0.52734375	0.99609375	0.00189351961857344
0.53125	0.9921875	0.00118519843794433
0.53125	0.99609375	0.00181795633321483
0.529296875	0.998046875	0.002366547309632
0.53125	0.99609375	0.00181795633321483
0.53125	0.998046875	0.00229343417247128
0.5302734375	0.9990234375	0.00263751429686969
0.53125	0.998046875	0.00229343417247128
0.53125	0.9990234375	0.0025920776390324
0.53076171875	0.99951171875	0.00277614286423003
0.53125	0.9990234375	0.0025920776390324
0.53125	0.99951171875	0.00275079896663525
0.53125	0.99951171875	0.00275079896663525
0.53125	1	0.00290315572417167
0.531005859375	0.999755859375	0.00284005987050801
0.53076171875	0.99951171875	0.00277614286423003
0.53125	0.99951171875	0.00275079896663525
0.531005859375	0.999755859375	0.00284005987050801
0.5302734375	0.9990234375	0.00263751429686969
0.53125	0.9990234375	0.0025920776390324
0.53076171875	0.99951171875	0.00277614286423003
0.529296875	0.998046875	0.002366547309632
0.53125	0.998046875	0.00229343417247128
0.5302734375	0.9990234375	0.00263751429686969
0.52734375	0.99609375	0.00189351961857344
0.53125	0.99609375	0.00181795633321483
0.529296875	0.998046875	0.002366547309632
0.5234375	0.9921875	0.00115478866823556
0.53125	0.9921875	0.00118519843794433
0.52734375	0.99609375	0.00189351961857344
0.5234375	0.9921875	0.00115478866823556
0.515625	0.984375	0.000451678772178688
0.5234375	0.984375	0.000477534010872581
0.5234375	0.984375	0.000477534010872581
0.53125	0.984375	0.000623413981660567
0.52734375	0.98828125	0.00084040800853179
0.5234375	0.9921875	0.00115478866823556
0.5234375	0.984375	0.000477534010872581
0.52734375	0.98828125	0.00084040800853179
0.546875	0.96875	0.000353849931876535
0.546875	0.953125	0.000477960551473156
0.5546875	0.9609375	0.000467666624359751
0.5625	0.96875	0.000494793185651347
0.546875	0.96875	0.000353849931876535
0.5546875	0.9609375	0.000467666624359751
0.546875	0.96875	0.000353849931876535
0.53125	0.96875	0.000353702452726977
0.5390625	0.9609375	0.000431204181907597
0.546875	0.953125	0.000477960551473156
0.546875	0.96875	0.000353849931876535
0.5390625	0.9609375	0.000431204181907597
0.546875	0.953125	0.000477960551473156
0.5625	0.9375	0.000412108448416958
0.5625	0.953125	0.000360215042406071
0.5625	0.953125	0.000360215042406071
0.5625	0.96875	0.000494793185651347
0.5546875	0.9609375	0.000467666624359751
0.546875	0.953125	0.000477960551473156
0.5625	0.953125	0.000360215042406071
0.5546875	0.9609375	0.000467666624359751
0.5546875	0.9765625	0.000609257557700861
0.5625	0.984375	0.000853227008197543
0.5546875	0.984375	0.000756893252751207
0.546875	0.984375	0.000713587130112598
0.5546875	0.9765625	0.000609257557700861
0.5546875	0.984375	0.000756893252751207
0.5546875	0.9765625	0.000609257557700861
0.5625	0.96875	0.000494793185651347
0.5625	0.9765625	0.000613509813635461
0.5625	0.984375	0.000853227008197543
0.5546875	0.9765625	0.000609257557700861
0.5625	0.9765625	0.000613509813635461
0.5546875	0.9921875	0.00122993017911129
0.5625	0.984375	0.000853227008197543
0.5625	0.9921875	0.00122381070382093
0.55859375	0.99609375	0.00160881363869418
0.5625	0.9921875	0.00122381070382093
0.5625	0.99609375	0.00151918074693431
0.560546875	0.998046875	0.00175746594125123
0.5625	0.99609375	0.00151918074693431
0.5625	0.998046875	0.00167924489229238
0.5625	0.998046875	0.00167924489229238
0.5625	1	0.00178903113435679
0.5615234375	0.9990234375	0.00177899682980014
0.560546875	0.998046875	0.00175746594125123
0.5625	0.998046875	0.00167924489229238
0.5615234375	0.9990234375	0.00177899682980014
0.55859375	0.99609375	0.00160881363869418
0.5625	0.99609375	0.00151918074693431
0.560546875	0.998046875	0.00175746594125123
0.5546875	0.9921875	0.00122993017911129
0.5625	0.9921875	0.00122381070382093
0.55859375	0.99609375	0.00160881363869418
0.5546875	0.984375	0.000756893252751207
0.5546875	0.9921875	0.00122993017911129
0.55078125	0.98828125	0.000978275085129731
0.546875	0.984375	0.000713587130112598
0.5546875	0.984375	0.000756893252751207
0.55078125	0.98828125	0.000978275085129731
0.5625	0.984375	0.000853227008197543
0.5546875	0.9921875	0.00122993017911129
0.5546875	0.984375	0.000756893252751207
0.546875	0.96875	0.000353849931876535
0.546875	0.984375	0.000713587130112598
0.5390625	0.9765625	0.000524408041266547
0.53125	0.96875	0.000353702452726977
0.546875	0.96875	0.000353849931876535
0.5390625	0.9765625	0.000524408041266547
0.546875	0.96875	0.000353849931876535
0.5625	0.96875	0.000494793185651347
0.5546875	0.9765625	0.000609257557700861
0.546875	0.984375	0.000713587130112598
0.546875	0.96875	0.000353849931876535
0.5546875	0.9765625	0.000609257557700861
0.59375	0.90625	0.000435117099545644
0.625	0.9375	0.000449285387487303
0.59375	0.9375	0.000340585351736947
0.5625	0.9375	0.000412108448416958
0.59375	0.90625	0.000435117099545644
0.59375	0.9375	0.000340585351736947
0.625	0.875	0.000221891363352569
0.625	0.9375	0.000449285387487303
0.59375	0.90625	0.000435117099545644
0.59375	0.96875	0.000681468035283944
0.625	0.9375	0.000449285387487303
0.625	0.96875	0.000820279866199886
0.609375	0.984375	0.00110211621007848
0.625	0.96875	0.000820279866199886
0.625	0.984375	0.00109640348030218
0.6171875	0.9921875	0.0010812973654956
0.625	0.984375	0.00109640348030218
0.625	0.9921875	0.001021810802265
0.62109375	0.99609375	0.000798223734931218
0.625	0.9921875	0.001021810802265
0.625	0.99609375	0.00075610823053423
0.625	0.99609375	0.00075610823053423
0.625	1	0.000149615051568918
0.623046875	0.998046875	0.000474859354013365
0.62109375	0.99609375	0.000798223734931218
0.625	0.99609375	0.00075610823053423
0.623046875	0.998046875	0.000474859354013365
0.6171875	0.9921875	0.0010812973654956
0.625	0.9921875	0.001021810802265
0.62109375	0.99609375	0.000798223734931218
0.609375	0.984375	0.00110211621007848
0.625	0.984375	0.00109640348030218
0.6171875	0.9921875	0.0010812973654956
0.59375	0.96875	0.000681468035283944
0.625	0.96875	0.000820279866199886
0.609375	0.984375	0.00110211621007848
0.59375	0.9375	0.000340585351736947
0.59375	0.96875	0.000681468035283944
0.578125	0.953125	0.000514605467852328
0.5625	0.9375	0.000412108448416958
0.59375	0.9375	0.000340585351736947
0.578125	0.953125	0.000514605467852328
0.625	0.9375	0.000449285387487303
0.59375	0.96875	0.000681468035283944
0.59375	0.9375	0.000340585351736947
0.6875	0.8125	0.000124896813929509
0.75	0.875	0.000201771938908158
0.6875	0.875	0.000151272492096633
0.625	0.875	0.000221891363352569
0.6875	0.8125	0.000124896813929509
0.6875	0.875	0.000151272492096633
0.6875	0.8125	0.000124896813929509
0.75	0.75	-2.86873103077794e-05
0.75	0.8125	2.13231986760546e-05
0.75	0.875	0.000201771938908158
0.6875	0.8125	0.000124896813929509
0.75	0.8125	2.13231986760546e-05
0.75	0.9375	0.000628795129546123
0.6875	0.9375	0.000586294205378383
0.71875	0.90625	0.000346629287885392
0.75	0.875	0.000201771938908158
0.75	0.9375	0.000628795129546123
0.71875	0.90625	0.000346629287885392
0.71875	0.96875	0.000839590672741607
0.75	0.9375	0.000628795129546123
0.75	0.96875	0.00075718595570217
0.734375	0.984375	0.000594942018783795
0.75	0.96875	0.00075718595570217
0.75	0.984375	0.000583332191789402
0.75	0.984375	0.000583332191789402
0.75	1	0.000111838216360278
0.7421875	0.9921875	0.000332446227597593
0.734375	0.984375	0.000594942018783795
0.75	0.984375	0.000583332191789402
0.7421875	0.9921875	0.000332446227597593
0.71875	0.96875	0.000839590672741607
0.75	0.96875	0.00075718595570217
0.734375	0.984375	0.000594942018783795
0.6875	0.9375	0.000586294205378383
0.75	0.9375	0.000628795129546123
0.71875	0.96875	0.000839590672741607
0.6875	0.875	0.000151272492096633
0.6875	0.9375	0.000586294205378383
0.65625	0.90625	0.000383846968230987
0.625	0.875	0.000221891363352569
0.6875	0.875	0.000151272492096633
0.65625	0.90625	0.000383846968230987
0.6875	0.875	0.000151272492096633
0.75	0.875	0.000201771938908158
0.71875	0.90625	0.000346629287885392
0.6875	0.9375	0.000586294205378383
0.6875	0.875	0.000151272492096633
0.71875	0.90625	0.000346629287885392
0.3125	0.875	0.000151272493166378
0.3125	0.9375	0.00058629420937486
0.28125	0.90625	0.000346629289739544
0.25	0.875	0.000201771940529279
0.3125	0.875	0.000151272493166378
0.28125	0.90625	0.000346629289739544
0.3125	0.875	0.000151272493166378
0.375	0.875	0.000221891362312459
0.34375	0.90625	0.000383846970615563
0.3125	0.9375	0.00058629420937486
0.3125	0.875	0.000151272493166378
0.34375	0.90625	0.000383846970615563
0.25	0.9375	0.00062879513065143
0.3125	0.9375	0.00058629420937486
0.28125	0.96875	0.000839590672838967
0.25	0.96875	0.00075718595525533
0.28125	0.96875	0.000839590672838967
0.265625	0.984375	0.000594942017634222
0.25	0.984375	0.000583332190588984
0.265625	0.984375	0.000594942017634222
0.2578125	0.9921875	0.000332446224578967
0.25	1	0.000111838210249823
0.25	0.984375	0.000583332190588984
0.2578125	0.9921875	0.000332446224578967
0.25	0.96875	0.00075718595525533
0.265625	0.984375	0.000594942017634222
0.25	0.984375	0.000583332190588984
0.25	0.9375	0.00062879513065143
0.28125	0.96875	0.000839590672838967
0.25	0.96875	0.00075718595525533
0.25	0.9375	0.00062879513065143
0.25	0.875	0.000201771940529279
0.28125	0.90625	0.000346629289739544
0.3125	0.9375	0.00058629420937486
0.25	0.9375	0.00062879513065143
0.28125	0.90625	0.000346629289739544
0.3125	0.8125	0.000124896813522992
0.25	0.875	0.000201771940529279
0.25	0.8125	2.1323198822071e-05
0.25	0.75	-2.86873106786335e-05
0.3125	0.8125	0.000124896813522992
0.25	0.8125	2.1323198822071e-05
0.3125	0.8125	0.000124896813522992
0.375	0.875	0.000221891362312459
0.3125	0.875	0.000151272493166378
0.25	0.875	0.000201771940529279
0.3125	0.8125	0.000124896813522992
0.3125	0.875	0.000151272493166378
0.40625	0.96875	0.000681468053531263
0.375	0.9375	0.000449285394649173
0.40625	0.9375	0.000340585357939178
0.40625	0.9375	0.000340585357939178
0.4375	0.9375	0.000412108446690135
0.421875	0.953125	0.000514605478473604
0.40625	0.96875	0.000681468053531263
0.40625	0.9375	0.000340585357939178
0.421875	0.953125	0.000514605478473604
0.375	0.96875	0.00082027987367418
0.40625	0.96875	0.000681468053531263
0.390625	0.984375	0.00110211620330809
0.375	0.984375	0.00109640347251547
0.390625	0.984375	0.00110211620330809
0.3828125	0.9921875	0.00108129734021376
0.375	0.9921875	0.00102181078019628
0.3828125	0.9921875	0.00108129734021376
0.37890625	0.99609375	0.000798223698142682
0.375	0.99609375	0.000756108195894203
0.37890625	0.99609375	0.000798223698142682
0.376953125	0.998046875	0.000474859302468313
0.375	1	0.000149614979961444
0.375	0.99609375	0.000756108195894203
0.376953125	0.998046875	0.000474859302468313
0.375	0.9921875	0.00102181078019628
0.37890625	0.99609375	0.000798223698142682
0.375	0.99609375	0.000756108195894203
0.375	0.984375	0.00109640347251547
0.3828125	0.9921875	0.00108129734021376
0.375	0.9921875	0.00102181078019628
0.375	0.96875	0.00082027987367418
0.390625	0.984375	0.00110211620330809
0.375	0.984375	0.00109640347251547
0.375	0.9375	0.000449285394649173
0.40625	0.96875	0.000681468053531263
0.375	0.96875	0.00082027987367418
0.375	0.9375	0.000449285394649173
0.375	0.875	0.000221891362312459
0.40625	0.90625	0.000435117099773273
0.40625	0.90625	0.000435117099773273
0.4375	0.9375	0.000412108446690135
0.40625	0.9375	0.000340585357939178
0.375	0.9375	0.000449285394649173
0.40625	0.90625	0.000435117099773273
0.40625	0.9375	0.000340585357939178
0.453125	0.96875	0.000353849968228047
0.453125	0.984375	0.000713587186078694
0.4453125	0.9765625	0.000609257600610836
0.4375	0.96875	0.000494793220449753
0.453125	0.96875	0.000353849968228047
0.4453125	0.9765625	0.000609257600610836
0.453125	0.96875	0.000353849968228047
0.46875	0.96875	0.000353702458611485
0.4609375	0.9765625	0.000524408092176368
0.453125	0.984375	0.000713587186078694
0.453125	0.96875	0.000353849968228047
0.4609375	0.9765625	0.000524408092176368
0.4453125	0.9921875	0.00122993012045272
0.4375	0.984375	0.00085322702616364
0.4453125	0.984375	0.000756893280791623
0.4453125	0.984375	0.000756893280791623
0.453125	0.984375	0.000713587186078694
0.44921875	0.98828125	0.000978275091996471
0.4453125	0.9921875	0.00122993012045272
0.4453125	0.984375	0.000756893280791623
0.44921875	0.98828125	0.000978275091996471
0.4375	0.9921875	0.00122381063652233
0.4453125	0.9921875	0.00122993012045272
0.44140625	0.99609375	0.00160881349462976
0.4375	0.99609375	0.0015191806103603
0.44140625	0.99609375	0.00160881349462976
0.439453125	0.998046875	0.00175746575011008
0.4375	0.998046875	0.00167924470667728
0.439453125	0.998046875	0.00175746575011008
0.4384765625	0.9990234375	0.00177899660826022
0.4375	1	0.00178903088206377
0.4375	0.998046875	0.00167924470667728
0.4384765625	0.9990234375	0.00177899660826022
0.4375	0.99609375	0.0015191806103603
0.439453125	0.998046875	0.00175746575011008
0.4375	0.998046875	0.00167924470667728
0.4375	0.9921875	0.00122381063652233
0.44140625	0.99609375	0.00160881349462976
0.4375	0.99609375	0.0015191806103603
0.4375	0.984375	0.00085322702616364
0.4453125	0.9921875	0.00122993012045272
0.4375	0.9921875	0.00122381063652233
0.4453125	0.9765625	0.000609257600610836
0.4375	0.984375	0.00085322702616364
0.4375	0.9765625	0.000613509850362638
0.4375	0.96875	0.000494793220449753
0.4453125	0.9765625	0.000609257600610836
0.4375	0.9765625	0.000613509850362638
0.4453125	0.9765625	0.000609257600610836
0.453125	0.984375	0.000713587186078694
0.4453125	0.984375	0.000756893280791623
0.4375	0.984375	0.00085322702616364
0.4453125	0.9765625	0.000609257600610836
0.4453125	0.984375	0.000756893280791623
0.4375	0.953125	0.000360215051038918
0.453125	0.953125	0.000477960550571463
0.4453125	0.9609375	0.000467666640578647
0.4375	0.96875	0.000494793220449753
0.4375	0.953125	0.000360215051038918
0.4453125	0.9609375	0.000467666640578647
0.4375	0.9375	0.000412108446690135
0.453125	0.953125	0.000477960550571463
0.4375	0.953125	0.000360215051038918
0.453125	0.96875	0.000353849968228047
0.453125	0.953125	0.000477960550571463
0.4609375	0.9609375	0.000431204185189226
0.46875	0.96875	0.000353702458611485
0.453125	0.96875	0.000353849968228047
0.4609375	0.9609375	0.000431204185189226
0.453125	0.96875	0.000353849968228047
0.4375	0.96875	0.000494793220449753
0.4453125	0.9609375	0.000467666640578647
0.453125	0.953125	0.000477960550571463
0.453125	0.96875	0.000353849968228047
0.4453125	0.9609375	0.000467666640578647
0.4765625	0.984375	0.000477534143945511
0.4765625	0.9921875	0.00115478873218443
0.47265625	0.98828125	0.000840408114218882
0.46875	0.984375	0.000623414093987432
0.4765625	0.984375	0.000477534143945511
0.47265625	0.98828125	0.000840408114218882
0.484375	0.984375	0.000451678876561948
0.4765625	0.9921875	0.00115478873218443
0.4765625	0.984375	0.000477534143945511
0.46875	0.9921875	0.00118519840778494
0.4765625	0.9921875	0.00115478873218443
0.47265625	0.99609375	0.00189351935180694
0.46875	0.99609375	0.00181795605805999
0.47265625	0.99609375	0.00189351935180694
0.470703125	0.998046875	0.00236654684079044
0.46875	0.998046875	0.00229343372293548
0.470703125	0.998046875	0.00236654684079044
0.4697265625	0.9990234375	0.0026375137187924
0.46875	0.9990234375	0.00259207707808468
0.4697265625	0.9990234375	0.0026375137187924
0.46923828125	0.99951171875	0.00277614222053934
0.46875	0.99951171875	0.00275079833265234
0.46923828125	0.99951171875	0.00277614222053934
0.468994140625	0.999755859375	0.00284005917936187
0.46875	1	0.0029031549791798
0.46875	0.99951171875	0.00275079833265234
0.468994140625	0.999755859375	0.00284005917936187
0.46875	0.9990234375	0.00259207707808468
0.46923828125	0.99951171875	0.00277614222053934
0.46875	0.99951171875	0.00275079833265234
0.46875	0.998046875	0.00229343372293548
0.4697265625	0.9990234375	0.0026375137187924
0.46875	0.9990234375	0.00259207707808468
0.46875	0.99609375	0.00181795605805999
0.470703125	0.998046875	0.00236654684079044
0.46875	0.998046875	0.00229343372293548
0.46875	0.9921875	0.00118519840778494
0.47265625	0.99609375	0.00189351935180694
0.46875	0.99609375	0.00181795605805999
0.47265625	0.98828125	0.000840408114218882
0.46875	0.9921875	0.00118519840778494
0.46875	0.98828125	0.00082075517321927
0.46875	0.984375	0.000623414093987432
0.47265625	0.98828125	0.000840408114218882
0.46875	0.98828125	0.00082075517321927
0.4765625	0.9921875	0.00115478873218443
0.46875	0.9921875	0.00118519840778494
0.47265625	0.98828125	0.000840408114218882
0.4765625	0.9765625	0.00045728587230883
0.46875	0.984375	0.000623414093987432
0.46875	0.9765625	0.000390193142949379
0.46875	0.96875	0.000353702458611485
0.4765625	0.9765625	0.00045728587230883
0.46875	0.9765625	0.000390193142949379
0.4765625	0.9765625	0.00045728587230883
0.484375	0.984375	0.000451678876561948
0.4765625	0.984375	0.000477534143945511
0.46875	0.984375	0.000623414093987432
0.4765625	0.9765625	0.00045728587230883
0.4765625	0.984375	0.000477534143945511
0.484375	0.9921875	0.00109438413333197
0.4921875	0.9921875	0.00116575406628557
0.48828125	0.99609375	0.00197919451720387
0.484375	0.99609375	0.00189178518842149
0.48828125	0.99609375	0.00197919451720387
0.486328125	0.998046875	0.0026412168901995
0.484375	0.998046875	0.00256484991521267
0.486328125	0.998046875	0.0026412168901995
0.4853515625	0.9990234375	0.00306987196205562
0.484375	0.9990234375	0.00302295934173926
0.4853515625	0.9990234375	0.00306987196205562
0.48486328125	0.99951171875	0.00331908937106569
0.484375	0.99951171875	0.00329277547966109
0.48486328125	0.99951171875	0.00331908937106569
0.484619140625	0.999755859375	0.0034521769969022
0.484375	0.999755859375	0.0034382055750046
0.484619140625	0.999755859375	0.0034521769969022
0.4844970703125	0.9998779296875	0.00352066497495428
0.484375	1	0.00358962234720138
0.484375	0.999755859375	0.0034382055750046
0.4844970703125	0.9998779296875	0.00352066497495428
0.484375	0.99951171875	0.00329277547966109
0.484619140625	0.999755859375	0.0034521769969022
0.484375	0.999755859375	0.0034382055750046
0.484375	0.9990234375	0.00302295934173926
0.48486328125	0.99951171875	0.00331908937106569
0.484375	0.99951171875	0.00329277547966109
0.484375	0.998046875	0.00256484991521267
0.4853515625	0.9990234375	0.00306987196205562
0.484375	0.9990234375	0.00302295934173926
0.484375	0.99609375	0.00189178518842149
0.486328125	0.998046875	0.0026412168901995
0.484375	0.998046875	0.00256484991521267
0.484375	0.9921875	0.00109438413333197
0.48828125	0.99609375	0.00197919451720387
0.484375	0.99609375	0.00189178518842149
0.484375	0.984375	0.000451678876561948
0.4921875	0.9921875	0.00116575406628557
0.484375	0.9921875	0.00109438413333197
0.4921875	0.99609375	0.00196373922454168
0.49609375	0.99609375	0.00200649026501389
0.494140625	0.998046875	0.00270121210295276
0.4921875	0.998046875	0.0026527532184961
0.494140625	0.998046875	0.00270121210295276
0.4931640625	0.9990234375	0.00317594142442391
0.4921875	0.9990234375	0.00314353871128167
0.4931640625	0.9990234375	0.00317594142442391
0.49267578125	0.99951171875	0.0034664722264697
0.4921875	0.99951171875	0.00344689729220373
0.49267578125	0.99951171875	0.0034664722264697
0.492431640625	0.999755859375	0.00363003717615659
0.4921875	0.999755859375	0.00361891222381961
0.492431640625	0.999755859375	0.00363003717615659
0.4923095703125	0.9998779296875	0.00371792671119893
0.4921875	1	0.00380614276137138
0.4921875	0.999755859375	0.00361891222381961
0.4923095703125	0.9998779296875	0.00371792671119893
0.4921875	0.99951171875	0.00344689729220373
0.492431640625	0.999755859375	0.00363003717615659
0.4921875	0.999755859375	0.00361891222381961
0.4921875	0.9990234375	0.00314353871128167
0.49267578125	0.99951171875	0.0034664722264697
0.4921875	0.99951171875	0.00344689729220373
0.4921875	0.998046875	0.0026527532184961
0.4931640625	0.9990234375	0.00317594142442391
0.4921875	0.9990234375	0.00314353871128167
0.4921875	0.99609375	0.00196373922454168
0.494140625	0.998046875	0.00270121210295276
0.4921875	0.998046875	0.0026527532184961
0.4921875	0.9921875	0.00116575406628557
0.49609375	0.99609375	0.00200649026501389
0.4921875	0.99609375	0.00196373922454168
0.49609375	0.998046875	0.00270480758490761
0.498046875	0.998046875	0.00273873092412562
0.4970703125	0.9990234375	0.00321759724987694
0.49609375	0.9990234375	0.00319462202953516
0.4970703125	0.9990234375	0.00321759724987694
0.49658203125	0.99951171875	0.00351757144502026
0.49609375	0.99951171875	0.00350284815089632
0.49658203125	0.99951171875	0.00351757144502026
0.496337890625	0.999755859375	0.00369105418943543
0.49609375	0.999755859375	0.00368213854183513
0.496337890625	0.999755859375	0.00369105418943543
0.4962158203125	0.9998779296875	0.00378632585158676
0.49609375	1	0.00388195894105858
0.49609375	0.999755859375	0.00368213854183513
0.4962158203125	0.9998779296875	0.00378632585158676
0.49609375	0.99951171875	0.00350284815089632
0.496337890625	0.999755859375	0.00369105418943543
0.49609375	0.999755859375	0.00368213854183513
0.49609375	0.9990234375	0.00319462202953516
0.49658203125	0.99951171875	0.00351757144502026
0.49609375	0.99951171875	0.00350284815089632
0.49609375	0.998046875	0.00270480758490761
0.4970703125	0.9990234375	0.00321759724987694
0.49609375	0.9990234375	0.00319462202953516
0.49609375	0.99609375	0.00200649026501389
0.498046875	0.998046875	0.00273873092412562
0.49609375	0.998046875	0.00270480758490761
0.498046875	0.9990234375	0.00323069566813995
0.4990234375	0.9990234375	0.00324875386180572
0.49853515625	0.99951171875	0.00354643189921343
0.498046875	0.99951171875	0.00353483219378808
0.49853515625	0.99951171875	0.00354643189921343
0.498291015625	0.999755859375	0.00372072796507368
0.498046875	0.999755859375	0.00371354921828176
0.498291015625	0.999755859375	0.00372072796507368
0.4981689453125	0.9998779296875	0.00381830978196849
0.498046875	1	0.00391604855576422
0.498046875	0.999755859375	0.00371354921828176
0.4981689453125	0.9998779296875	0.00381830978196849
0.498046875	0.99951171875	0.00353483219378808
0.498291015625	0.999755859375	0.00372072796507368
0.498046875	0.999755859375	0.00371354921828176
0.498046875	0.9990234375	0.00323069566813995
0.49853515625	0.99951171875	0.00354643189921343
0.498046875	0.99951171875	0.00353483219378808
0.498046875	0.998046875	0.00273873092412562
0.4990234375	0.9990234375	0.00324875386180572
0.498046875	0.9990234375	0.00323069566813995
0.4990234375	0.99951171875	0.00355634041270761
0.49951171875	0.99951171875	0.00356792426060688
0.499267578125	0.999755859375	0.0037397184731806
0.4990234375	0.999755859375	0.00373291633259597
0.499267578125	0.999755859375	0.0037397184731806
0.4991455078125	0.9998779296875	0.00383609409594893
0.4990234375	0.9998779296875	0.00383212225067113
0.4991455078125	0.9998779296875	0.00383609409594893
0.49908447265625	0.99993896484375	0.00388954510069027
0.4990234375	1	0.00394348348188924
0.4990234375	0.9998779296875	0.00383212225067113
0.49908447265625	0.99993896484375	0.00388954510069027
0.4990234375	0.999755859375	0.00373291633259597
0.4991455078125	0.9998779296875	0.00383609409594893
0.4990234375	0.9998779296875	0.00383212225067113
0.4990234375	0.99951171875	0.00355634041270761
0.499267578125	0.999755859375	0.0037397184731806
0.4990234375	0.999755859375	0.00373291633259597
0.4990234375	0.9990234375	0.00324875386180572
0.49951171875	0.99951171875	0.00356792426060688
0.4990234375	0.99951171875	0.00355634041270761
0.49951171875	0.999755859375	0.00374521671771426
0.499755859375	0.999755859375	0.00375193476965777
0.4996337890625	0.9998779296875	0.00384790275648685
0.49951171875	0.9998779296875	0.00384415791738189
0.4996337890625	0.9998779296875	0.00384790275648685
0.49957275390625	0.99993896484375	0.00390149949027549
0.49951171875	1	0.00395594828153467
0.49951171875	0.9998779296875	0.00384415791738189
0.49957275390625	0.99993896484375	0.00390149949027549
0.49951171875	0.999755859375	0.00374521671771426
0.4996337890625	0.9998779296875	0.00384790275648685
0.49951171875	0.9998779296875	0.00384415791738189
0.49951171875	0.99951171875	0.00356792426060688
0.499755859375	0.999755859375	0.00375193476965777
0.49951171875	0.999755859375	0.00374521671771426
0.499755859375	0.9998779296875	0.00385111097854526
0.4998779296875	0.9998779296875	0.00385444110747223
0.49981689453125	0.99993896484375	0.0039077957928652
0.499755859375	1	0.00396198217839372
0.499755859375	0.9998779296875	0.00385111097854526
0.49981689453125	0.99993896484375	0.0039077957928652
0.499755859375	0.999755859375	0.00375193476965777
0.4998779296875	0.9998779296875	0.00385444110747223
0.499755859375	0.9998779296875	0.00385111097854526
0.4998779296875	1	0.0039653323030117
0.4998779296875	0.9998779296875	0.00385444110747223
0.49993896484375	0.99993896484375	0.00391112515639466
0.5	1	0.00396877855510575
0.4998779296875	1	0.0039653323030117
0.49993896484375	0.99993896484375	0.00391112515639466
0.4998779296875	1	0.0039653323030117
0.499755859375	1	0.00396198217839372
0.49981689453125	0.99993896484375	0.0039077957928652
0.4998779296875	0.9998779296875	0.00385444110747223
0.4998779296875	1	0.0039653323030117
0.49981689453125	0.99993896484375	0.0039077957928652
0.4996337890625	1	0.00395887044948798
0.4996337890625	0.9998779296875	0.00384790275648685
0.49969482421875	0.99993896484375	0.00390437295231507
0.499755859375	1	0.00396198217839372
0.4996337890625	1	0.00395887044948798
0.49969482421875	0.99993896484375	0.00390437295231507
0.4996337890625	1	0.00395887044948798
0.49951171875	1	0.00395594828153467
0.49957275390625	0.99993896484375	0.00390149949027549
0.4996337890625	0.9998779296875	0.00384790275648685
0.4996337890625	1	0.00395887044948798
0.49957275390625	0.99993896484375	0.00390149949027549
0.4996337890625	0.9998779296875	0.00384790275648685
0.499755859375	0.999755859375	0.00375193476965777
0.499755859375	0.9998779296875	0.00385111097854526
0.499755859375	0.9998779296875	0.00385111097854526
0.499755859375	1	0.00396198217839372
0.49969482421875	0.99993896484375	0.00390437295231507
0.4996337890625	0.9998779296875	0.00384790275648685
0.499755859375	0.9998779296875	0.00385111097854526
0.49969482421875	0.99993896484375	0.00390437295231507
0.499267578125	0.9998779296875	0.00383876529780359
0.4993896484375	0.9998779296875	0.00384131009567355
0.49932861328125	0.99993896484375	0.00389486115890916
0.499267578125	1	0.00394914618585518
0.499267578125	0.9998779296875	0.00383876529780359
0.49932861328125	0.99993896484375	0.00389486115890916
0.499267578125	0.999755859375	0.0037397184731806
0.4993896484375	0.9998779296875	0.00384131009567355
0.499267578125	0.9998779296875	0.00383876529780359
0.4993896484375	1	0.00395248755755166
0.4993896484375	0.9998779296875	0.00384131009567355
0.49945068359375	0.99993896484375	0.00389806925034709
0.49951171875	1	0.00395594828153467
0.4993896484375	1	0.00395248755755166
0.49945068359375	0.99993896484375	0.00389806925034709
0.4993896484375	1	0.00395248755755166
0.499267578125	1	0.00394914618585518
0.49932861328125	0.99993896484375	0.00389486115890916
0.4993896484375	0.9998779296875	0.00384131009567355
0.4993896484375	1	0.00395248755755166
0.49932861328125	0.99993896484375	0.00389486115890916
0.4991455078125	1	0.00394628772207133
0.4991455078125	0.9998779296875	0.00383609409594893
0.49920654296875	0.99993896484375	0.00389200048557601
0.499267578125	1	0.00394914618585518
0.4991455078125	1	0.00394628772207133
0.49920654296875	0.99993896484375	0.00389200048557601
0.4991455078125	1	0.00394628772207133
0.4990234375	1	0.00394348348188924
0.49908447265625	0.99993896484375	0.00388954510069027
0.4991455078125	0.9998779296875	0.00383609409594893
0.4991455078125	1	0.00394628772207133
0.49908447265625	0.99993896484375	0.00388954510069027
0.4991455078125	0.9998779296875	0.00383609409594893
0.499267578125	0.999755859375	0.0037397184731806
0.499267578125	0.9998779296875	0.00383876529780359
0.499267578125	0.9998779296875	0.00383876529780359
0.499267578125	1	0.00394914618585518
0.49920654296875	0.99993896484375	0.00389200048557601
0.4991455078125	0.9998779296875	0.00383609409594893
0.499267578125	0.9998779296875	0.00383876529780359
0.49920654296875	0.99993896484375	0.00389200048557601
0.499267578125	0.999755859375	0.0037397184731806
0.49951171875	0.99951171875	0.00356792426060688
0.49951171875	0.999755859375	0.00374521671771426
0.4993896484375	0.9998779296875	0.00384131009567355
0.49951171875	0.999755859375	0.00374521671771426
0.49951171875	0.9998779296875	0.00384415791738189
0.49951171875	0.9998779296875	0.00384415791738189
0.49951171875	1	0.00395594828153467
0.49945068359375	0.99993896484375	0.00389806925034709
0.4993896484375	0.9998779296875	0.00384131009567355
0.49951171875	0.9998779296875	0.00384415791738189
0.49945068359375	0.99993896484375	0.00389806925034709
0.499267578125	0.999755859375	0.0037397184731806
0.49951171875	0.999755859375	0.00374521671771426
0.4993896484375	0.9998779296875	0.00384131009567355
0.49853515625	0.999755859375	0.00372450213325584
0.498779296875	0.999755859375	0.00372874719267622
0.4986572265625	0.9998779296875	0.00382602113080823
0.49853515625	1	0.0039251876894353
0.49853515625	0.999755859375	0.00372450213325584
0.4986572265625	0.9998779296875	0.00382602113080823
0.49853515625	0.99951171875	0.00354643189921343
0.498779296875	0.999755859375	0.00372874719267622
0.49853515625	0.999755859375	0.00372450213325584
0.498779296875	0.9998779296875	0.00382816174556415
0.4989013671875	0.9998779296875	0.00383027659677956
0.49884033203125	0.99993896484375	0.00388245071895934
0.498779296875	1	0.0039339042250818
0.498779296875	0.9998779296875	0.00382816174556415
0.49884033203125	0.99993896484375	0.00388245071895934
0.498779296875	0.999755859375	0.00372874719267622
0.4989013671875	0.9998779296875	0.00383027659677956
0.498779296875	0.9998779296875	0.00382816174556415
0.4989013671875	1	0.00393890772650949
0.4989013671875	0.9998779296875	0.00383027659677956
0.49896240234375	0.99993896484375	0.00388613648815806
0.4990234375	1	0.00394348348188924
0.4989013671875	1	0.00393890772650949
0.49896240234375	0.99993896484375	0.00388613648815806
0.4989013671875	1	0.00393890772650949
0.498779296875	1	0.0039339042250818
0.49884033203125	0.99993896484375	0.00388245071895934
0.4989013671875	0.9998779296875	0.00383027659677956
0.4989013671875	1	0.00393890772650949
0.49884033203125	0.99993896484375	0.00388245071895934
0.498779296875	1	0.0039339042250818
0.49853515625	1	0.0039251876894353
0.4986572265625	0.9998779296875	0.00382602113080823
0.4986572265625	0.9998779296875	0.00382602113080823
0.498779296875	0.999755859375	0.00372874719267622
0.498779296875	0.9998779296875	0.00382816174556415
0.498779296875	1	0.0039339042250818
0.4986572265625	0.9998779296875	0.00382602113080823
0.498779296875	0.9998779296875	0.00382816174556415
0.498291015625	1	0.00392004282616551
0.498291015625	0.999755859375	0.00372072796507368
0.4984130859375	0.9998779296875	0.0038219126486002
0.49853515625	1	0.0039251876894353
0.498291015625	1	0.00392004282616551
0.4984130859375	0.9998779296875	0.0038219126486002
0.498291015625	1	0.00392004282616551
0.498046875	1	0.00391604855576422
0.4981689453125	0.9998779296875	0.00381830978196849
0.498291015625	0.999755859375	0.00372072796507368
0.498291015625	1	0.00392004282616551
0.4981689453125	0.9998779296875	0.00381830978196849
0.498291015625	0.999755859375	0.00372072796507368
0.49853515625	0.99951171875	0.00354643189921343
0.49853515625	0.999755859375	0.00372450213325584
0.49853515625	0.999755859375	0.00372450213325584
0.49853515625	1	0.0039251876894353
0.4984130859375	0.9998779296875	0.0038219126486002
0.498291015625	0.999755859375	0.00372072796507368
0.49853515625	0.999755859375	0.00372450213325584
0.4984130859375	0.9998779296875	0.0038219126486002
0.49853515625	0.99951171875	0.00354643189921343
0.4990234375	0.9990234375	0.00324875386180572
0.4990234375	0.99951171875	0.00355634041270761
0.498779296875	0.999755859375	0.00372874719267622
0.4990234375	0.99951171875	0.00355634041270761
0.4990234375	0.999755859375	0.00373291633259597
0.4989013671875	0.9998779296875	0.00383027659677956
0.4990234375	0.999755859375	0.00373291633259597
0.4990234375	0.9998779296875	0.00383212225067113
0.4990234375	0.9998779296875	0.00383212225067113
0.4990234375	1	0.00394348348188924
0.49896240234375	0.99993896484375	0.00388613648815806
0.4989013671875	0.9998779296875	0.00383027659677956
0.4990234375	0.9998779296875	0.00383212225067113
0.49896240234375	0.99993896484375	0.00388613648815806
0.498779296875	0.999755859375	0.00372874719267622
0.4990234375	0.999755859375	0.00373291633259597
0.4989013671875	0.9998779296875	0.00383027659677956
0.49853515625	0.99951171875	0.00354643189921343
0.4990234375	0.99951171875	0.00355634041270761
0.498779296875	0.999755859375	0.00372874719267622
0.4970703125	0.99951171875	0.00352313226027526
0.49755859375	0.99951171875	0.00352861322352791
0.497314453125	0.999755859375	0.00370206629681319
0.4970703125	0.999755859375	0.00369788989342306
0.497314453125	0.999755859375	0.00370206629681319
0.4971923828125	0.9998779296875	0.00379770845325188
0.4970703125	1	0.00389364845678105
0.4970703125	0.999755859375	0.00369788989342306
0.4971923828125	0.9998779296875	0.00379770845325188
0.4970703125	0.99951171875	0.00352313226027526
0.497314453125	0.999755859375	0.00370206629681319
0.4970703125	0.999755859375	0.00369788989342306
0.4970703125	0.9990234375	0.00321759724987694
0.49755859375	0.99951171875	0.00352861322352791
0.4970703125	0.99951171875	0.00352313226027526
0.49755859375	0.999755859375	0.00370647282271328
0.497802734375	0.999755859375	0.00371094294962627
0.4976806640625	0.9998779296875	0.00380675099669322
0.49755859375	1	0.00390263214684
0.49755859375	0.999755859375	0.00370647282271328
0.4976806640625	0.9998779296875	0.00380675099669322
0.49755859375	0.99951171875	0.00352861322352791
0.497802734375	0.999755859375	0.00371094294962627
0.49755859375	0.999755859375	0.00370647282271328
0.497802734375	1	0.00390898674602681
0.497802734375	0.999755859375	0.00371094294962627
0.4979248046875	0.9998779296875	0.00381284623438142
0.498046875	1	0.00391604855576422
0.497802734375	1	0.00390898674602681
0.4979248046875	0.9998779296875	0.00381284623438142
0.497802734375	1	0.00390898674602681
0.49755859375	1	0.00390263214684
0.4976806640625	0.9998779296875	0.00380675099669322
0.497802734375	0.999755859375	0.00371094294962627
0.497802734375	1	0.00390898674602681
0.4976806640625	0.9998779296875	0.00380675099669322
0.497314453125	1	0.00389771115516043
0.497314453125	0.999755859375	0.00370206629681319
0.4974365234375	0.9998779296875	0.00380165505376947
0.49755859375	1	0.00390263214684
0.497314453125	1	0.00389771115516043
0.4974365234375	0.9998779296875	0.00380165505376947
0.497314453125	1	0.00389771115516043
0.4970703125	1	0.00389364845678105
0.4971923828125	0.9998779296875	0.00379770845325188
0.497314453125	0.999755859375	0.00370206629681319
0.497314453125	1	0.00389771115516043
0.4971923828125	0.9998779296875	0.00379770845325188
0.497314453125	0.999755859375	0.00370206629681319
0.49755859375	0.99951171875	0.00352861322352791
0.49755859375	0.999755859375	0.00370647282271328
0.49755859375	0.999755859375	0.00370647282271328
0.49755859375	1	0.00390263214684
0.4974365234375	0.9998779296875	0.00380165505376947
0.497314453125	0.999755859375	0.00370206629681319
0.49755859375	0.999755859375	0.00370647282271328
0.4974365234375	0.9998779296875	0.00380165505376947
0.49658203125	0.999755859375	0.00369317415790794
0.496826171875	0.999755859375	0.00369551141433727
0.4967041015625	0.9998779296875	0.00379037132681927
0.49658203125	1	0.00388577649051836
0.49658203125	0.999755859375	0.00369317415790794
0.4967041015625	0.9998779296875	0.00379037132681927
0.49658203125	0.99951171875	0.00351757144502026
0.496826171875	0.999755859375	0.00369551141433727
0.49658203125	0.999755859375	0.00369317415790794
0.496826171875	1	0.00388927899019219
0.496826171875	0.999755859375	0.00369551141433727
0.4969482421875	0.9998779296875	0.00379399614986588
0.4970703125	1	0.00389364845678105
0.496826171875	1	0.00388927899019219
0.4969482421875	0.9998779296875	0.00379399614986588
0.496826171875	1	0.00388927899019219
0.49658203125	1	0.00388577649051836
0.4967041015625	0.9998779296875	0.00379037132681927
0.496826171875	0.999755859375	0.00369551141433727
0.496826171875	1	0.00388927899019219
0.4967041015625	0.9998779296875	0.00379037132681927
0.496337890625	1	0.00388354286102457
0.496337890625	0.999755859375	0.00369105418943543
0.4964599609375	0.9998779296875	0.00378795346864648
0.49658203125	1	0.00388577649051836
0.496337890625	1	0.00388354286102457
0.4964599609375	0.9998779296875	0.00378795346864648
0.496337890625	1	0.00388354286102457
0.49609375	1	0.00388195894105858
0.4962158203125	0.9998779296875	0.00378632585158676
0.496337890625	0.999755859375	0.00369105418943543
0.496337890625	1	0.00388354286102457
0.4962158203125	0.9998779296875	0.00378632585158676
0.496337890625	0.999755859375	0.00369105418943543
0.49658203125	0.99951171875	0.00351757144502026
0.49658203125	0.999755859375	0.00369317415790794
0.49658203125	0.999755859375	0.00369317415790794
0.49658203125	1	0.00388577649051836
0.4964599609375	0.9998779296875	0.00378795346864648
0.496337890625	0.999755859375	0.00369105418943543
0.49658203125	0.999755859375	0.00369317415790794
0.4964599609375	0.9998779296875	0.00378795346864648
0.49658203125	0.99951171875	0.00351757144502026
0.4970703125	0.9990234375	0.00321759724987694
0.4970703125	0.99951171875	0.00352313226027526
0.496826171875	0.999755859375	0.00369551141433727
0.4970703125	0.99951171875	0.00352313226027526
0.4970703125	0.999755859375	0.00369788989342306
0.4970703125	0.999755859375	0.00369788989342306
0.4970703125	1	0.00389364845678105
0.4969482421875	0.9998779296875	0.00379399614986588
0.496826171875	0.999755859375	0.00369551141433727
0.4970703125	0.999755859375	0.00369788989342306
0.4969482421875	0.9998779296875	0.00379399614986588
0.49658203125	0.99951171875	0.00351757144502026
0.4970703125	0.99951171875	0.00352313226027526
0.496826171875	0.999755859375	0.00369551141433727
0.4970703125	0.9990234375	0.00321759724987694
0.498046875	0.998046875	0.00273873092412562
0.498046875	0.9990234375	0.00323069566813995
0.49755859375	0.99951171875	0.00352861322352791
0.498046875	0.9990234375	0.00323069566813995
0.498046875	0.99951171875	0.00353483219378808
0.497802734375	0.999755859375	0.00371094294962627
0.498046875	0.99951171875	0.00353483219378808
0.498046875	0.999755859375	0.00371354921828176
0.498046875	0.999755859375	0.00371354921828176
0.498046875	1	0.00391604855576422
0.4979248046875	0.9998779296875	0.00381284623438142
0.497802734375	0.999755859375	0.00371094294962627
0.498046875	0.999755859375	0.00371354921828176
0.4979248046875	0.9998779296875	0.00381284623438142
0.49755859375	0.99951171875	0.00352861322352791
0.498046875	0.99951171875	0.00353483219378808
0.497802734375	0.999755859375	0.00371094294962627
0.4970703125	0.9990234375	0.00321759724987694
0.498046875	0.9990234375	0.00323069566813995
0.49755859375	0.99951171875	0.00352861322352791
0.494140625	0.9990234375	0.00318285545533958
0.4951171875	0.9990234375	0.00319157198383808
0.49462890625	0.99951171875	0.0034838772780544
0.494140625	0.99951171875	0.00347628357593393
0.49462890625	0.99951171875	0.0034838772780544
0.494384765625	0.999755859375	0.00365091834023531
0.494140625	0.999755859375	0.00364532418735863
0.494384765625	0.999755859375	0.00365091834023531
0.4942626953125	0.9998779296875	0.0037420932174283
0.494140625	1	0.00383347652468002
0.494140625	0.999755859375	0.00364532418735863
0.4942626953125	0.9998779296875	0.0037420932174283
0.494140625	0.99951171875	0.00347628357593393
0.494384765625	0.999755859375	0.00365091834023531
0.494140625	0.999755859375	0.00364532418735863
0.494140625	0.9990234375	0.00318285545533958
0.49462890625	0.99951171875	0.0034838772780544
0.494140625	0.99951171875	0.00347628357593393
0.494140625	0.998046875	0.00270121210295276
0.4951171875	0.9990234375	0.00319157198383808
0.494140625	0.9990234375	0.00318285545533958
0.4951171875	0.99951171875	0.00349254036904581
0.49560546875	0.99951171875	0.00350118503151087
0.495361328125	0.999755859375	0.00366923877680994
0.4951171875	0.999755859375	0.00366314306508686
0.495361328125	0.999755859375	0.00366923877680994
0.4952392578125	0.9998779296875	0.00376091156596911
0.4951171875	1	0.0038527286818849
0.4951171875	0.999755859375	0.00366314306508686
0.4952392578125	0.9998779296875	0.00376091156596911
0.4951171875	0.99951171875	0.00349254036904581
0.495361328125	0.999755859375	0.00366923877680994
0.4951171875	0.999755859375	0.00366314306508686
0.4951171875	0.9990234375	0.00319157198383808
0.49560546875	0.99951171875	0.00350118503151087
0.4951171875	0.99951171875	0.00349254036904581
0.49560546875	0.999755859375	0.00367523068432918
0.495849609375	0.999755859375	0.00368159480689514
0.4957275390625	0.9998779296875	0.00377358449810051
0.49560546875	1	0.00386556262264385
0.49560546875	0.999755859375	0.00367523068432918
0.4957275390625	0.9998779296875	0.00377358449810051
0.49560546875	0.99951171875	0.00350118503151087
0.495849609375	0.999755859375	0.00368159480689514
0.49560546875	0.999755859375	0.00367523068432918
0.495849609375	1	0.00387348540203959
0.495849609375	0.999755859375	0.00368159480689514
0.4959716796875	0.9998779296875	0.00378122184109091
0.49609375	1	0.00388195894105858
0.495849609375	1	0.00387348540203959
0.4959716796875	0.9998779296875	0.00378122184109091
0.495849609375	1	0.00387348540203959
0.49560546875	1	0.00386556262264385
0.4957275390625	0.9998779296875	0.00377358449810051
0.495849609375	0.999755859375	0.00368159480689514
0.495849609375	1	0.00387348540203959
0.4957275390625	0.9998779296875	0.00377358449810051
0.495361328125	1	0.0038587403703585
0.495361328125	0.999755859375	0.00366923877680994
0.4954833984375	0.9998779296875	0.00376665585269254
0.49560546875	1	0.00386556262264385
0.495361328125	1	0.0038587403703585
0.4954833984375	0.9998779296875	0.00376665585269254
0.495361328125	1	0.0038587403703585
0.4951171875	1	0.0038527286818849
0.4952392578125	0.9998779296875	0.00376091156596911
0.495361328125	0.999755859375	0.00366923877680994
0.495361328125	1	0.0038587403703585
0.4952392578125	0.9998779296875	0.00376091156596911
0.495361328125	0.999755859375	0.00366923877680994
0.49560546875	0.99951171875	0.00350118503151087
0.49560546875	0.999755859375	0.00367523068432918
0.49560546875	0.999755859375	0.00367523068432918
0.49560546875	1	0.00386556262264385
0.4954833984375	0.9998779296875	0.00376665585269254
0.495361328125	0.999755859375	0.00366923877680994
0.49560546875	0.999755859375	0.00367523068432918
0.4954833984375	0.9998779296875	0.00376665585269254
0.49462890625	0.999755859375	0.00365479334441955
0.494873046875	0.999755859375	0.00365878078712512
0.4947509765625	0.9998779296875	0.00374970577617933
0.49462890625	1	0.00384101539650332
0.49462890625	0.999755859375	0.00365479334441955
0.4947509765625	0.9998779296875	0.00374970577617933
0.49462890625	0.99951171875	0.0034838772780544
0.494873046875	0.999755859375	0.00365878078712512
0.49462890625	0.999755859375	0.00365479334441955
0.494873046875	1	0.00384644764861176
0.494873046875	0.999755859375	0.00365878078712512
0.4949951171875	0.9998779296875	0.00375508496401388
0.4951171875	1	0.0038527286818849
0.494873046875	1	0.00384644764861176
0.4949951171875	0.9998779296875	0.00375508496401388
0.494873046875	1	0.00384644764861176
0.49462890625	1	0.00384101539650332
0.4947509765625	0.9998779296875	0.00374970577617933
0.494873046875	0.999755859375	0.00365878078712512
0.494873046875	1	0.00384644764861176
0.4947509765625	0.9998779296875	0.00374970577617933
0.494384765625	1	0.00383692716320647
0.494384765625	0.999755859375	0.00365091834023531
0.4945068359375	0.9998779296875	0.00374541457847333
0.49462890625	1	0.00384101539650332
0.494384765625	1	0.00383692716320647
0.4945068359375	0.9998779296875	0.00374541457847333
0.494384765625	1	0.00383692716320647
0.494140625	1	0.00383347652468002
0.4942626953125	0.9998779296875	0.0037420932174283
0.494384765625	0.999755859375	0.00365091834023531
0.494384765625	1	0.00383692716320647
0.4942626953125	0.9998779296875	0.0037420932174283
0.494384765625	0.999755859375	0.00365091834023531
0.49462890625	0.99951171875	0.0034838772780544
0.49462890625	0.999755859375	0.00365479334441955
0.49462890625	0.999755859375	0.00365479334441955
0.49462890625	1	0.00384101539650332
0.4945068359375	0.9998779296875	0.00374541457847333
0.494384765625	0.999755859375	0.00365091834023531
0.49462890625	0.999755859375	0.00365479334441955
0.4945068359375	0.9998779296875	0.00374541457847333
0.49462890625	0.99951171875	0.0034838772780544
0.4951171875	0.9990234375	0.00319157198383808
0.4951171875	0.99951171875	0.00349254036904581
0.494873046875	0.999755859375	0.00365878078712512
0.4951171875	0.99951171875	0.00349254036904581
0.4951171875	0.999755859375	0.00366314306508686
0.4951171875	0.999755859375	0.00366314306508686
0.4951171875	1	0.0038527286818849
0.4949951171875	0.9998779296875	0.00375508496401388
0.494873046875	0.999755859375	0.00365878078712512
0.4951171875	0.999755859375	0.00366314306508686
0.4949951171875	0.9998779296875	0.00375508496401388
0.49462890625	0.99951171875	0.0034838772780544
0.4951171875	0.99951171875	0.00349254036904581
0.494873046875	0.999755859375	0.00365878078712512
0.4931640625	0.99951171875	0.00346929126486726
0.49365234375	0.99951171875	0.00347250245390473
0.493408203125	0.999755859375	0.00363681208976802
0.4931640625	0.999755859375	0.00363388722931631
0.493408203125	0.999755859375	0.00363681208976802
0.4932861328125	0.9998779296875	0.00372588204478172
0.4931640625	1	0.00381523776747874
0.4931640625	0.999755859375	0.00363388722931631
0.4932861328125	0.9998779296875	0.00372588204478172
0.4931640625	0.99951171875	0.00346929126486726
0.493408203125	0.999755859375	0.00363681208976802
0.4931640625	0.999755859375	0.00363388722931631
0.4931640625	0.9990234375	0.00317594142442391
0.49365234375	0.99951171875	0.00347250245390473
0.4931640625	0.99951171875	0.00346929126486726
0.49365234375	0.999755859375	0.00364016187406044
0.493896484375	0.999755859375	0.00364366368395004
0.4937744140625	0.9998779296875	0.00373289552513147
0.49365234375	1	0.00382232605616462
0.49365234375	0.999755859375	0.00364016187406044
0.4937744140625	0.9998779296875	0.00373289552513147
0.49365234375	0.99951171875	0.00347250245390473
0.493896484375	0.999755859375	0.00364366368395004
0.49365234375	0.999755859375	0.00364016187406044
0.493896484375	1	0.00382754269023351
0.493896484375	0.999755859375	0.00364366368395004
0.4940185546875	0.9998779296875	0.00373792774403856
0.494140625	1	0.00383347652468002
0.493896484375	1	0.00382754269023351
0.4940185546875	0.9998779296875	0.00373792774403856
0.493896484375	1	0.00382754269023351
0.49365234375	1	0.00382232605616462
0.4937744140625	0.9998779296875	0.00373289552513147
0.493896484375	0.999755859375	0.00364366368395004
0.493896484375	1	0.00382754269023351
0.4937744140625	0.9998779296875	0.00373289552513147
0.493408203125	1	0.00381840060045835
0.493408203125	0.999755859375	0.00363681208976802
0.4935302734375	0.9998779296875	0.00372891927156826
0.49365234375	1	0.00382232605616462
0.493408203125	1	0.00381840060045835
0.4935302734375	0.9998779296875	0.00372891927156826
0.493408203125	1	0.00381840060045835
0.4931640625	1	0.00381523776747874
0.4932861328125	0.9998779296875	0.00372588204478172
0.493408203125	0.999755859375	0.00363681208976802
0.493408203125	1	0.00381840060045835
0.4932861328125	0.9998779296875	0.00372588204478172
0.493408203125	0.999755859375	0.00363681208976802
0.49365234375	0.99951171875	0.00347250245390473
0.49365234375	0.999755859375	0.00364016187406044
0.49365234375	0.999755859375	0.00364016187406044
0.49365234375	1	0.00382232605616462
0.4935302734375	0.9998779296875	0.00372891927156826
0.493408203125	0.999755859375	0.00363681208976802
0.49365234375	0.999755859375	0.00364016187406044
0.4935302734375	0.9998779296875	0.00372891927156826
0.49267578125	0.999755859375	0.00363112558830408
0.492919921875	0.999755859375	0.00363274612257988
0.4927978515625	0.9998779296875	0.0037206345294227
0.49267578125	1	0.00380906374544156
0.49267578125	0.999755859375	0.00363112558830408
0.4927978515625	0.9998779296875	0.0037206345294227
0.49267578125	0.99951171875	0.0034664722264697
0.492919921875	0.999755859375	0.00363274612257988
0.49267578125	0.999755859375	0.00363112558830408
0.492919921875	1	0.00381172871843554
0.492919921875	0.999755859375	0.00363274612257988
0.4930419921875	0.9998779296875	0.00372338378514433
0.4931640625	1	0.00381523776747874
0.492919921875	1	0.00381172871843554
0.4930419921875	0.9998779296875	0.00372338378514433
0.492919921875	1	0.00381172871843554
0.49267578125	1	0.00380906374544156
0.4927978515625	0.9998779296875	0.0037206345294227
0.492919921875	0.999755859375	0.00363274612257988
0.492919921875	1	0.00381172871843554
0.4927978515625	0.9998779296875	0.0037206345294227
0.492431640625	1	0.00380729939970586
0.492431640625	0.999755859375	0.00363003717615659
0.4925537109375	0.9998779296875	0.00371906808954868
0.49267578125	1	0.00380906374544156
0.492431640625	1	0.00380729939970586
0.4925537109375	0.9998779296875	0.00371906808954868
0.492431640625	1	0.00380729939970586
0.4921875	1	0.00380614276137138
0.4923095703125	0.9998779296875	0.00371792671119893
0.492431640625	0.999755859375	0.00363003717615659
0.492431640625	1	0.00380729939970586
0.4923095703125	0.9998779296875	0.00371792671119893
0.492431640625	0.999755859375	0.00363003717615659
0.49267578125	0.99951171875	0.0034664722264697
0.49267578125	0.999755859375	0.00363112558830408
0.49267578125	0.999755859375	0.00363112558830408
0.49267578125	1	0.00380906374544156
0.4925537109375	0.9998779296875	0.00371906808954868
0.492431640625	0.999755859375	0.00363003717615659
0.49267578125	0.999755859375	0.00363112558830408
0.4925537109375	0.9998779296875	0.00371906808954868
0.49267578125	0.99951171875	0.0034664722264697
0.4931640625	0.9990234375	0.00317594142442391
0.4931640625	0.99951171875	0.00346929126486726
0.492919921875	0.999755859375	0.00363274612257988
0.4931640625	0.99951171875	0.00346929126486726
0.4931640625	0.999755859375	0.00363388722931631
0.4931640625	0.999755859375	0.00363388722931631
0.4931640625	1	0.00381523776747874
0.4930419921875	0.9998779296875	0.00372338378514433
0.492919921875	0.999755859375	0.00363274612257988
0.4931640625	0.999755859375	0.00363388722931631
0.4930419921875	0.9998779296875	0.00372338378514433
0.49267578125	0.99951171875	0.0034664722264697
0.4931640625	0.99951171875	0.00346929126486726
0.492919921875	0.999755859375	0.00363274612257988
0.4931640625	0.9990234375	0.00317594142442391
0.494140625	0.998046875	0.00270121210295276
0.494140625	0.9990234375	0.00318285545533958
0.49365234375	0.99951171875	0.00347250245390473
0.494140625	0.9990234375	0.00318285545533958
0.494140625	0.99951171875	0.00347628357593393
0.493896484375	0.999755859375	0.00364366368395004
0.494140625	0.99951171875	0.00347628357593393
0.494140625	0.999755859375	0.00364532418735863
0.494140625	0.999755859375	0.00364532418735863
0.494140625	1	0.00383347652468002
0.4940185546875	0.9998779296875	0.00373792774403856
0.493896484375	0.999755859375	0.00364366368395004
0.494140625	0.999755859375	0.00364532418735863
0.4940185546875	0.9998779296875	0.00373792774403856
0.49365234375	0.99951171875	0.00347250245390473
0.494140625	0.99951171875	0.00347628357593393
0.493896484375	0.999755859375	0.00364366368395004
0.4931640625	0.9990234375	0.00317594142442391
0.494140625	0.9990234375	0.00318285545533958
0.49365234375	0.99951171875	0.00347250245390473
0.494140625	0.998046875	0.00270121210295276
0.49609375	0.99609375	0.00200649026501389
0.49609375	0.998046875	0.00270480758490761
0.4951171875	0.9990234375	0.00319157198383808
0.49609375	0.998046875	0.00270480758490761
0.49609375	0.9990234375	0.00319462202953516
0.49560546875	0.99951171875	0.00350118503151087
0.49609375	0.9990234375	0.00319462202953516
0.49609375	0.99951171875	0.00350284815089632
0.495849609375	0.999755859375	0.00368159480689514
0.49609375	0.99951171875	0.00350284815089632
0.49609375	0.999755859375	0.00368213854183513
0.49609375	0.999755859375	0.00368213854183513
0.49609375	1	0.00388195894105858
0.4959716796875	0.9998779296875	0.00378122184109091
0.495849609375	0.999755859375	0.00368159480689514
0.49609375	0.999755859375	0.00368213854183513
0.4959716796875	0.9998779296875	0.00378122184109091
0.49560546875	0.99951171875	0.00350118503151087
0.49609375	0.99951171875	0.00350284815089632
0.495849609375	0.999755859375	0.00368159480689514
0.4951171875	0.9990234375	0.00319157198383808
0.49609375	0.9990234375	0.00319462202953516
0.49560546875	0.99951171875	0.00350118503151087
0.494140625	0.998046875	0.00270121210295276
0.49609375	0.998046875	0.00270480758490761
0.4951171875	0.9990234375	0.00319157198383808
0.48828125	0.998046875	0.00264118803197033
0.490234375	0.998046875	0.00266485872298192
0.4892578125	0.9990234375	0.00311264106657238
0.48828125	0.9990234375	0.00309177804590575
0.4892578125	0.9990234375	0.00311264106657238
0.48876953125	0.99951171875	0.00338033836457815
0.48828125	0.99951171875	0.0033656575366483
0.48876953125	0.99951171875	0.00338033836457815
0.488525390625	0.999755859375	0.00352821558194886
0.48828125	0.999755859375	0.00351916456887003
0.488525390625	0.999755859375	0.00352821558194886
0.4884033203125	0.9998779296875	0.00360654680454643
0.48828125	1	0.00368503718939419
0.48828125	0.999755859375	0.00351916456887003
0.4884033203125	0.9998779296875	0.00360654680454643
0.48828125	0.99951171875	0.0033656575366483
0.488525390625	0.999755859375	0.00352821558194886
0.48828125	0.999755859375	0.00351916456887003
0.48828125	0.9990234375	0.00309177804590575
0.48876953125	0.99951171875	0.00338033836457815
0.48828125	0.99951171875	0.0033656575366483
0.48828125	0.998046875	0.00264118803197033
0.4892578125	0.9990234375	0.00311264106657238
0.48828125	0.9990234375	0.00309177804590575
0.48828125	0.99609375	0.00197919451720387
0.490234375	0.998046875	0.00266485872298192
0.48828125	0.998046875	0.00264118803197033
0.490234375	0.9990234375	0.0031286283439632
0.4912109375	0.9990234375	0.00314635246842786
0.49072265625	0.99951171875	0.00341947328926072
0.490234375	0.99951171875	0.00340638021632842
0.49072265625	0.99951171875	0.00341947328926072
0.490478515625	0.999755859375	0.00357185975114139
0.490234375	0.999755859375	0.00356336563409715
0.490478515625	0.999755859375	0.00357185975114139
0.4903564453125	0.9998779296875	0.00365353642828428
0.490234375	1	0.0037353377672171
0.490234375	0.999755859375	0.00356336563409715
0.4903564453125	0.9998779296875	0.00365353642828428
0.490234375	0.99951171875	0.00340638021632842
0.490478515625	0.999755859375	0.00357185975114139
0.490234375	0.999755859375	0.00356336563409715
0.490234375	0.9990234375	0.0031286283439632
0.49072265625	0.99951171875	0.00341947328926072
0.490234375	0.99951171875	0.00340638021632842
0.490234375	0.998046875	0.00266485872298192
0.4912109375	0.9990234375	0.00314635246842786
0.490234375	0.9990234375	0.0031286283439632
0.4912109375	0.99951171875	0.0034329180192694
0.49169921875	0.99951171875	0.00344710826534304
0.491455078125	0.999755859375	0.00360141402457969
0.4912109375	0.999755859375	0.00359244208138941
0.491455078125	0.999755859375	0.00360141402457969
0.4913330078125	0.9998779296875	0.00368411356781792
0.4912109375	1	0.00376686078209391
0.4912109375	0.999755859375	0.00359244208138941
0.4913330078125	0.9998779296875	0.00368411356781792
0.4912109375	0.99951171875	0.0034329180192694
0.491455078125	0.999755859375	0.00360141402457969
0.4912109375	0.999755859375	0.00359244208138941
0.4912109375	0.9990234375	0.00314635246842786
0.49169921875	0.99951171875	0.00344710826534304
0.4912109375	0.99951171875	0.0034329180192694
0.49169921875	0.999755859375	0.0036097585600125
0.491943359375	0.999755859375	0.00361881005137139
0.4918212890625	0.9998779296875	0.00370201336521358
0.49169921875	1	0.00378515691364762
0.49169921875	0.999755859375	0.0036097585600125
0.4918212890625	0.9998779296875	0.00370201336521358
0.49169921875	0.99951171875	0.00344710826534304
0.491943359375	0.999755859375	0.00361881005137139
0.49169921875	0.999755859375	0.0036097585600125
0.491943359375	1	0.00379539183471148
0.491943359375	0.999755859375	0.00361881005137139
0.4920654296875	0.9998779296875	0.00371188544777435
0.4921875	1	0.00380614276137138
0.491943359375	1	0.00379539183471148
0.4920654296875	0.9998779296875	0.00371188544777435
0.491943359375	1	0.00379539183471148
0.49169921875	1	0.00378515691364762
0.4918212890625	0.9998779296875	0.00370201336521358
0.491943359375	0.999755859375	0.00361881005137139
0.491943359375	1	0.00379539183471148
0.4918212890625	0.9998779296875	0.00370201336521358
0.491455078125	1	0.00377563074165696
0.491455078125	0.999755859375	0.00360141402457969
0.4915771484375	0.9998779296875	0.00369249698963908
0.49169921875	1	0.00378515691364762
0.491455078125	1	0.00377563074165696
0.4915771484375	0.9998779296875	0.00369249698963908
0.491455078125	1	0.00377563074165696
0.4912109375	1	0.00376686078209391
0.4913330078125	0.9998779296875	0.00368411356781792
0.491455078125	0.999755859375	0.00360141402457969
0.491455078125	1	0.00377563074165696
0.4913330078125	0.9998779296875	0.00368411356781792
0.491455078125	0.999755859375	0.00360141402457969
0.49169921875	0.99951171875	0.00344710826534304
0.49169921875	0.999755859375	0.0036097585600125
0.49169921875	0.999755859375	0.0036097585600125
0.49169921875	1	0.00378515691364762
0.4915771484375	0.9998779296875	0.00369249698963908
0.491455078125	0.999755859375	0.00360141402457969
0.49169921875	0.999755859375	0.0036097585600125
0.4915771484375	0.9998779296875	0.00369249698963908
0.49072265625	0.999755859375	0.00357847292275284
0.490966796875	0.999755859375	0.00358531495792677
0.4908447265625	0.9998779296875	0.00366715580270788
0.49072265625	1	0.0037492236815929
0.49072265625	0.999755859375	0.00357847292275284
0.4908447265625	0.9998779296875	0.00366715580270788
0.49072265625	0.99951171875	0.00341947328926072
0.490966796875	0.999755859375	0.00358531495792677
0.49072265625	0.999755859375	0.00357847292275284
0.490966796875	1	0.00375764917164788
0.490966796875	0.999755859375	0.00358531495792677
0.4910888671875	0.9998779296875	0.0036753489096144
0.4912109375	1	0.00376686078209391
0.490966796875	1	0.00375764917164788
0.4910888671875	0.9998779296875	0.0036753489096144
0.490966796875	1	0.00375764917164788
0.49072265625	1	0.0037492236815929
0.4908447265625	0.9998779296875	0.00366715580270788
0.490966796875	0.999755859375	0.00358531495792677
0.490966796875	1	0.00375764917164788
0.4908447265625	0.9998779296875	0.00366715580270788
0.490478515625	1	0.00374196066873356
0.490478515625	0.999755859375	0.00357185975114139
0.4906005859375	0.9998779296875	0.00365988835668765
0.49072265625	1	0.0037492236815929
0.490478515625	1	0.00374196066873356
0.4906005859375	0.9998779296875	0.00365988835668765
0.490478515625	1	0.00374196066873356
0.490234375	1	0.0037353377672171
0.4903564453125	0.9998779296875	0.00365353642828428
0.490478515625	0.999755859375	0.00357185975114139
0.490478515625	1	0.00374196066873356
0.4903564453125	0.9998779296875	0.00365353642828428
0.490478515625	0.999755859375	0.00357185975114139
0.49072265625	0.99951171875	0.00341947328926072
0.49072265625	0.999755859375	0.00357847292275284
0.49072265625	0.999755859375	0.00357847292275284
0.49072265625	1	0.0037492236815929
0.4906005859375	0.9998779296875	0.00365988835668765
0.490478515625	0.999755859375	0.00357185975114139
0.49072265625	0.999755859375	0.00357847292275284
0.4906005859375	0.9998779296875	0.00365988835668765
0.49072265625	0.99951171875	0.00341947328926072
0.4912109375	0.9990234375	0.00314635246842786
0.4912109375	0.99951171875	0.0034329180192694
0.490966796875	0.999755859375	0.00358531495792677
0.4912109375	0.99951171875	0.0034329180192694
0.4912109375	0.999755859375	0.00359244208138941
0.4912109375	0.999755859375	0.00359244208138941
0.4912109375	1	0.00376686078209391
0.4910888671875	0.9998779296875	0.0036753489096144
0.490966796875	0.999755859375	0.00358531495792677
0.4912109375	0.999755859375	0.00359244208138941
0.4910888671875	0.9998779296875	0.0036753489096144
0.49072265625	0.99951171875	0.00341947328926072
0.4912109375	0.99951171875	0.0034329180192694
0.490966796875	0.999755859375	0.00358531495792677
0.4892578125	0.99951171875	0.00338854704698788
0.48974609375	0.99951171875	0.00339682157384718
0.489501953125	0.999755859375	0.00354610033309352
0.4892578125	0.999755859375	0.00354051404143759
0.489501953125	0.999755859375	0.00354610033309352
0.4893798828125	0.9998779296875	0.00362560085101721
0.4892578125	1	0.00370528885810532
0.4892578125	0.999755859375	0.00354051404143759
0.4893798828125	0.9998779296875	0.00362560085101721
0.4892578125	0.99951171875	0.00338854704698788
0.489501953125	0.999755859375	0.00354610033309352
0.4892578125	0.999755859375	0.00354051404143759
0.4892578125	0.9990234375	0.00311264106657238
0.48974609375	0.99951171875	0.00339682157384718
0.4892578125	0.99951171875	0.00338854704698788
0.48974609375	0.999755859375	0.00355211389836025
0.489990234375	0.999755859375	0.00355838018735568
0.4898681640625	0.9998779296875	0.00363840116660027
0.48974609375	1	0.00371849762000879
0.48974609375	0.999755859375	0.00355211389836025
0.4898681640625	0.9998779296875	0.00363840116660027
0.48974609375	0.99951171875	0.00339682157384718
0.489990234375	0.999755859375	0.00355838018735568
0.48974609375	0.999755859375	0.00355211389836025
0.489990234375	1	0.0037265871778352
0.489990234375	0.999755859375	0.00355838018735568
0.4901123046875	0.9998779296875	0.00364615097659571
0.490234375	1	0.0037353377672171
0.489990234375	1	0.0037265871778352
0.4901123046875	0.9998779296875	0.00364615097659571
0.489990234375	1	0.0037265871778352
0.48974609375	1	0.00371849762000879
0.4898681640625	0.9998779296875	0.00363840116660027
0.489990234375	0.999755859375	0.00355838018735568
0.489990234375	1	0.0037265871778352
0.4898681640625	0.9998779296875	0.00363840116660027
0.489501953125	1	0.00371152497234034
0.489501953125	0.999755859375	0.00354610033309352
0.4896240234375	0.9998779296875	0.00363156243970504
0.48974609375	1	0.00371849762000879
0.489501953125	1	0.00371152497234034
0.4896240234375	0.9998779296875	0.00363156243970504
0.489501953125	1	0.00371152497234034
0.4892578125	1	0.00370528885810532
0.4893798828125	0.9998779296875	0.00362560085101721
0.489501953125	0.999755859375	0.00354610033309352
0.489501953125	1	0.00371152497234034
0.4893798828125	0.9998779296875	0.00362560085101721
0.489501953125	0.999755859375	0.00354610033309352
0.48974609375	0.99951171875	0.00339682157384718
0.48974609375	0.999755859375	0.00355211389836025
0.48974609375	0.999755859375	0.00355211389836025
0.48974609375	1	0.00371849762000879
0.4896240234375	0.9998779296875	0.00363156243970504
0.489501953125	0.999755859375	0.00354610033309352
0.48974609375	0.999755859375	0.00355211389836025
0.4896240234375	0.9998779296875	0.00363156243970504
0.48876953125	0.999755859375	0.00353203941702363
0.489013671875	0.999755859375	0.00353630632046418
0.4888916015625	0.9998779296875	0.00361472042094699
0.48876953125	1	0.00369358799907485
0.48876953125	0.999755859375	0.00353203941702363
0.4888916015625	0.9998779296875	0.00361472042094699
0.48876953125	0.99951171875	0.00338033836457815
0.489013671875	0.999755859375	0.00353630632046418
0.48876953125	0.999755859375	0.00353203941702363
0.489013671875	1	0.00369903393062136
0.489013671875	0.999755859375	0.00353630632046418
0.4891357421875	0.9998779296875	0.00362011372778226
0.4892578125	1	0.00370528885810532
0.489013671875	1	0.00369903393062136
0.4891357421875	0.9998779296875	0.00362011372778226
0.489013671875	1	0.00369903393062136
0.48876953125	1	0.00369358799907485
0.4888916015625	0.9998779296875	0.00361472042094699
0.489013671875	0.999755859375	0.00353630632046418
0.489013671875	1	0.00369903393062136
0.4888916015625	0.9998779296875	0.00361472042094699
0.488525390625	1	0.00368905000683577
0.488525390625	0.999755859375	0.00352821558194886
0.4886474609375	0.9998779296875	0.00361034786261857
0.48876953125	1	0.00369358799907485
0.488525390625	1	0.00368905000683577
0.4886474609375	0.9998779296875	0.00361034786261857
0.488525390625	1	0.00368905000683577
0.48828125	1	0.00368503718939419
0.4884033203125	0.9998779296875	0.00360654680454643
0.488525390625	0.999755859375	0.00352821558194886
0.488525390625	1	0.00368905000683577
0.4884033203125	0.9998779296875	0.00360654680454643
0.488525390625	0.999755859375	0.00352821558194886
0.48876953125	0.99951171875	0.00338033836457815
0.48876953125	0.999755859375	0.00353203941702363
0.48876953125	0.999755859375	0.00353203941702363
0.48876953125	1	0.00369358799907485
0.4886474609375	0.9998779296875	0.00361034786261857
0.488525390625	0.999755859375	0.00352821558194886
0.48876953125	0.999755859375	0.00353203941702363
0.4886474609375	0.9998779296875	0.00361034786261857
0.48876953125	0.99951171875	0.00338033836457815
0.4892578125	0.9990234375	0.00311264106657238
0.4892578125	0.99951171875	0.00338854704698788
0.489013671875	0.999755859375	0.00353630632046418
0.4892578125	0.99951171875	0.00338854704698788
0.4892578125	0.999755859375	0.00354051404143759
0.4892578125	0.999755859375	0.00354051404143759
0.4892578125	1	0.00370528885810532
0.4891357421875	0.9998779296875	0.00362011372778226
0.489013671875	0.999755859375	0.00353630632046418
0.4892578125	0.999755859375	0.00354051404143759
0.4891357421875	0.9998779296875	0.00362011372778226
0.48876953125	0.99951171875	0.00338033836457815
0.4892578125	0.99951171875	0.00338854704698788
0.489013671875	0.999755859375	0.00353630632046418
0.4892578125	0.9990234375	0.00311264106657238
0.490234375	0.998046875	0.00266485872298192
0.490234375	0.9990234375	0.0031286283439632
0.48974609375	0.99951171875	0.00339682157384718
0.490234375	0.9990234375	0.0031286283439632
0.490234375	0.99951171875	0.00340638021632842
0.489990234375	0.999755859375	0.00355838018735568
0.490234375	0.99951171875	0.00340638021632842
0.490234375	0.999755859375	0.00356336563409715
0.490234375	0.999755859375	0.00356336563409715
0.490234375	1	0.0037353377672171
0.4901123046875	0.9998779296875	0.00364615097659571
0.489990234375	0.999755859375	0.00355838018735568
0.490234375	0.999755859375	0.00356336563409715
0.4901123046875	0.9998779296875	0.00364615097659571
0.48974609375	0.99951171875	0.00339682157384718
0.490234375	0.99951171875	0.00340638021632842
0.489990234375	0.999755859375	0.00355838018735568
0.4892578125	0.9990234375	0.00311264106657238
0.490234375	0.9990234375	0.0031286283439632
0.48974609375	0.99951171875	0.00339682157384718
0.486328125	0.9990234375	0.00307745763325613
0.4873046875	0.9990234375	0.00308708008928382
0.48681640625	0.99951171875	0.00334183705696292
0.486328125	0.99951171875	0.0033334730523537
0.48681640625	0.99951171875	0.00334183705696292
0.486572265625	0.999755859375	0.0034809287017423
0.486328125	0.999755859375	0.00347503608596581
0.486572265625	0.999755859375	0.0034809287017423
0.4864501953125	0.9998779296875	0.00355407691977843
0.486328125	1	0.00362733939083805
0.486328125	0.999755859375	0.00347503608596581
0.4864501953125	0.9998779296875	0.00355407691977843
0.486328125	0.99951171875	0.0033334730523537
0.486572265625	0.999755859375	0.0034809287017423
0.486328125	0.999755859375	0.00347503608596581
0.486328125	0.9990234375	0.00307745763325613
0.48681640625	0.99951171875	0.00334183705696292
0.486328125	0.99951171875	0.0033334730523537
0.486328125	0.998046875	0.0026412168901995
0.4873046875	0.9990234375	0.00308708008928382
0.486328125	0.9990234375	0.00307745763325613
0.4873046875	0.99951171875	0.00335166437189844
0.48779296875	0.99951171875	0.00336173385873976
0.487548828125	0.999755859375	0.0035028732750757
0.4873046875	0.999755859375	0.00349618937384081
0.487548828125	0.999755859375	0.0035028732750757
0.4874267578125	0.9998779296875	0.00357721137008959
0.4873046875	1	0.00365164723796701
0.4873046875	0.999755859375	0.00349618937384081
0.4874267578125	0.9998779296875	0.00357721137008959
0.4873046875	0.99951171875	0.00335166437189844
0.487548828125	0.999755859375	0.0035028732750757
0.4873046875	0.999755859375	0.00349618937384081
0.4873046875	0.9990234375	0.00308708008928382
0.48779296875	0.99951171875	0.00336173385873976
0.4873046875	0.99951171875	0.00335166437189844
0.48779296875	0.999755859375	0.00350961155087676
0.488037109375	0.999755859375	0.00351683328424556
0.4879150390625	0.9998779296875	0.003591838810615
0.48779296875	1	0.00366684646620518
0.48779296875	0.999755859375	0.00350961155087676
0.4879150390625	0.9998779296875	0.003591838810615
0.48779296875	0.99951171875	0.00336173385873976
0.488037109375	0.999755859375	0.00351683328424556
0.48779296875	0.999755859375	0.00350961155087676
0.488037109375	1	0.00367564782064045
0.488037109375	0.999755859375	0.00351683328424556
0.4881591796875	0.9998779296875	0.00360023151407467
0.48828125	1	0.00368503718939419
0.488037109375	1	0.00367564782064045
0.4881591796875	0.9998779296875	0.00360023151407467
0.488037109375	1	0.00367564782064045
0.48779296875	1	0.00366684646620518
0.4879150390625	0.9998779296875	0.003591838810615
0.488037109375	0.999755859375	0.00351683328424556
0.488037109375	1	0.00367564782064045
0.4879150390625	0.9998779296875	0.003591838810615
0.487548828125	1	0.00365889263849115
0.487548828125	0.999755859375	0.0035028732750757
0.4876708984375	0.9998779296875	0.00358407341837816
0.48779296875	1	0.00366684646620518
0.487548828125	1	0.00365889263849115
0.4876708984375	0.9998779296875	0.00358407341837816
0.487548828125	1	0.00365889263849115
0.4873046875	1	0.00365164723796701
0.4874267578125	0.9998779296875	0.00357721137008959
0.487548828125	0.999755859375	0.0035028732750757
0.487548828125	1	0.00365889263849115
0.4874267578125	0.9998779296875	0.00357721137008959
0.487548828125	0.999755859375	0.0035028732750757
0.48779296875	0.99951171875	0.00336173385873976
0.48779296875	0.999755859375	0.00350961155087676
0.48779296875	0.999755859375	0.00350961155087676
0.48779296875	1	0.00366684646620518
0.4876708984375	0.9998779296875	0.00358407341837816
0.487548828125	0.999755859375	0.0035028732750757
0.48779296875	0.999755859375	0.00350961155087676
0.4876708984375	0.9998779296875	0.00358407341837816
0.48681640625	0.999755859375	0.00348570930031469
0.487060546875	0.999755859375	0.00349084975919716
0.4869384765625	0.9998779296875	0.00356419520203175
0.48681640625	1	0.00363788656532623
0.48681640625	0.999755859375	0.00348570930031469
0.4869384765625	0.9998779296875	0.00356419520203175
0.48681640625	0.99951171875	0.00334183705696292
0.487060546875	0.999755859375	0.00349084975919716
0.48681640625	0.999755859375	0.00348570930031469
0.487060546875	1	0.00364437720546776
0.487060546875	0.999755859375	0.00349084975919716
0.4871826171875	0.9998779296875	0.00357050604061155
0.4873046875	1	0.00365164723796701
0.487060546875	1	0.00364437720546776
0.4871826171875	0.9998779296875	0.00357050604061155
0.487060546875	1	0.00364437720546776
0.48681640625	1	0.00363788656532623
0.4869384765625	0.9998779296875	0.00356419520203175
0.487060546875	0.999755859375	0.00349084975919716
0.487060546875	1	0.00364437720546776
0.4869384765625	0.9998779296875	0.00356419520203175
0.486572265625	1	0.00363234544720895
0.486572265625	0.999755859375	0.0034809287017423
0.4866943359375	0.9998779296875	0.00355878568088952
0.48681640625	1	0.00363788656532623
0.486572265625	1	0.00363234544720895
0.4866943359375	0.9998779296875	0.00355878568088952
0.486572265625	1	0.00363234544720895
0.486328125	1	0.00362733939083805
0.4864501953125	0.9998779296875	0.00355407691977843
0.486572265625	0.999755859375	0.0034809287017423
0.486572265625	1	0.00363234544720895
0.4864501953125	0.9998779296875	0.00355407691977843
0.486572265625	0.999755859375	0.0034809287017423
0.48681640625	0.99951171875	0.00334183705696292
0.48681640625	0.999755859375	0.00348570930031469
0.48681640625	0.999755859375	0.00348570930031469
0.48681640625	1	0.00363788656532623
0.4866943359375	0.9998779296875	0.00355878568088952
0.486572265625	0.999755859375	0.0034809287017423
0.48681640625	0.999755859375	0.00348570930031469
0.4866943359375	0.9998779296875	0.00355878568088952
0.48681640625	0.99951171875	0.00334183705696292
0.4873046875	0.9990234375	0.00308708008928382
0.4873046875	0.99951171875	0.00335166437189844
0.487060546875	0.999755859375	0.00349084975919716
0.4873046875	0.99951171875	0.00335166437189844
0.4873046875	0.999755859375	0.00349618937384081
0.4873046875	0.999755859375	0.00349618937384081
0.4873046875	1	0.00365164723796701
0.4871826171875	0.9998779296875	0.00357050604061155
0.487060546875	0.999755859375	0.00349084975919716
0.4873046875	0.999755859375	0.00349618937384081
0.4871826171875	0.9998779296875	0.00357050604061155
0.48681640625	0.99951171875	0.00334183705696292
0.4873046875	0.99951171875	0.00335166437189844
0.487060546875	0.999755859375	0.00349084975919716
0.4853515625	0.99951171875	0.00332318496301684
0.48583984375	0.99951171875	0.00332840206378337
0.485595703125	0.999755859375	0.00346354384558173
0.4853515625	0.999755859375	0.00345973000082529
0.485595703125	0.999755859375	0.00346354384558173
0.4854736328125	0.9998779296875	0.0035341179269541
0.4853515625	1	0.00360491912198815
0.4853515625	0.999755859375	0.00345973000082529
0.4854736328125	0.9998779296875	0.0035341179269541
0.4853515625	0.99951171875	0.00332318496301684
0.485595703125	0.999755859375	0.00346354384558173
0.4853515625	0.999755859375	0.00345973000082529
0.4853515625	0.9990234375	0.00306987196205562
0.48583984375	0.99951171875	0.00332840206378337
0.4853515625	0.99951171875	0.00332318496301684
0.48583984375	0.999755859375	0.00346767773679111
0.486083984375	0.999755859375	0.00347218833936491
0.4859619140625	0.9998779296875	0.00354324990857244
0.48583984375	1	0.00361454312154854
0.48583984375	0.999755859375	0.00346767773679111
0.4859619140625	0.9998779296875	0.00354324990857244
0.48583984375	0.99951171875	0.00332840206378337
0.486083984375	0.999755859375	0.00347218833936491
0.48583984375	0.999755859375	0.00346767773679111
0.486083984375	1	0.00362058889377847
0.486083984375	0.999755859375	0.00347218833936491
0.4862060546875	0.9998779296875	0.00354902305787183
0.486328125	1	0.00362733939083805
0.486083984375	1	0.00362058889377847
0.4862060546875	0.9998779296875	0.00354902305787183
0.486083984375	1	0.00362058889377847
0.48583984375	1	0.00361454312154854
0.4859619140625	0.9998779296875	0.00354324990857244
0.486083984375	0.999755859375	0.00347218833936491
0.486083984375	1	0.00362058889377847
0.4859619140625	0.9998779296875	0.00354324990857244
0.485595703125	1	0.0036094113897625
0.485595703125	0.999755859375	0.00346354384558173
0.4857177734375	0.9998779296875	0.00353835798677148
0.48583984375	1	0.00361454312154854
0.485595703125	1	0.0036094113897625
0.4857177734375	0.9998779296875	0.00353835798677148
0.485595703125	1	0.0036094113897625
0.4853515625	1	0.00360491912198815
0.4854736328125	0.9998779296875	0.0035341179269541
0.485595703125	0.999755859375	0.00346354384558173
0.485595703125	1	0.0036094113897625
0.4854736328125	0.9998779296875	0.0035341179269541
0.485595703125	0.999755859375	0.00346354384558173
0.48583984375	0.99951171875	0.00332840206378337
0.48583984375	0.999755859375	0.00346767773679111
0.48583984375	0.999755859375	0.00346767773679111
0.48583984375	1	0.00361454312154854
0.4857177734375	0.9998779296875	0.00353835798677148
0.485595703125	0.999755859375	0.00346354384558173
0.48583984375	0.999755859375	0.00346767773679111
0.4857177734375	0.9998779296875	0.00353835798677148
0.48486328125	0.999755859375	0.00345443410922043
0.485107421875	0.999755859375	0.0034574942666624
0.4849853515625	0.9998779296875	0.00352656327093512
0.48486328125	1	0.00359610241461452
0.48486328125	0.999755859375	0.00345443410922043
0.4849853515625	0.9998779296875	0.00352656327093512
0.48486328125	0.99951171875	0.00331908937106569
0.485107421875	0.999755859375	0.0034574942666624
0.48486328125	0.999755859375	0.00345443410922043
0.485107421875	1	0.00360013111861361
0.485107421875	0.999755859375	0.0034574942666624
0.4852294921875	0.9998779296875	0.0035305160704971
0.4853515625	1	0.00360491912198815
0.485107421875	1	0.00360013111861361
0.4852294921875	0.9998779296875	0.0035305160704971
0.485107421875	1	0.00360013111861361
0.48486328125	1	0.00359610241461452
0.4849853515625	0.9998779296875	0.00352656327093512
0.485107421875	0.999755859375	0.0034574942666624
0.485107421875	1	0.00360013111861361
0.4849853515625	0.9998779296875	0.00352656327093512
0.484619140625	1	0.00359254534769302
0.484619140625	0.999755859375	0.0034521769969022
0.4847412109375	0.9998779296875	0.00352356788586458
0.48486328125	1	0.00359610241461452
0.484619140625	1	0.00359254534769302
0.4847412109375	0.9998779296875	0.00352356788586458
0.484619140625	1	0.00359254534769302
0.484375	1	0.00358962234720138
0.4844970703125	0.9998779296875	0.00352066497495428
0.484619140625	0.999755859375	0.0034521769969022
0.484619140625	1	0.00359254534769302
0.4844970703125	0.9998779296875	0.00352066497495428
0.484619140625	0.999755859375	0.0034521769969022
0.48486328125	0.99951171875	0.00331908937106569
0.48486328125	0.999755859375	0.00345443410922043
0.48486328125	0.999755859375	0.00345443410922043
0.48486328125	1	0.00359610241461452
0.4847412109375	0.9998779296875	0.00352356788586458
0.484619140625	0.999755859375	0.0034521769969022
0.48486328125	0.999755859375	0.00345443410922043
0.4847412109375	0.9998779296875	0.00352356788586458
0.48486328125	0.99951171875	0.00331908937106569
0.4853515625	0.9990234375	0.00306987196205562
0.4853515625	0.99951171875	0.00332318496301684
0.485107421875	0.999755859375	0.0034574942666624
0.4853515625	0.99951171875	0.00332318496301684
0.4853515625	0.999755859375	0.00345973000082529
0.4853515625	0.999755859375	0.00345973000082529
0.4853515625	1	0.00360491912198815
0.4852294921875	0.9998779296875	0.0035305160704971
0.485107421875	0.999755859375	0.0034574942666624
0.4853515625	0.999755859375	0.00345973000082529
0.4852294921875	0.9998779296875	0.0035305160704971
0.48486328125	0.99951171875	0.00331908937106569
0.4853515625	0.99951171875	0.00332318496301684
0.485107421875	0.999755859375	0.0034574942666624
0.4853515625	0.9990234375	0.00306987196205562
0.486328125	0.998046875	0.0026412168901995
0.486328125	0.9990234375	0.00307745763325613
0.48583984375	0.99951171875	0.00332840206378337
0.486328125	0.9990234375	0.00307745763325613
0.486328125	0.99951171875	0.0033334730523537
0.486083984375	0.999755859375	0.00347218833936491
0.486328125	0.99951171875	0.0033334730523537
0.486328125	0.999755859375	0.00347503608596581
0.486328125	0.999755859375	0.00347503608596581
0.486328125	1	0.00362733939083805
0.4862060546875	0.9998779296875	0.00354902305787183
0.486083984375	0.999755859375	0.00347218833936491
0.486328125	0.999755859375	0.00347503608596581
0.4862060546875	0.9998779296875	0.00354902305787183
0.48583984375	0.99951171875	0.00332840206378337
0.486328125	0.99951171875	0.0033334730523537
0.486083984375	0.999755859375	0.00347218833936491
0.4853515625	0.9990234375	0.00306987196205562
0.486328125	0.9990234375	0.00307745763325613
0.48583984375	0.99951171875	0.00332840206378337
0.486328125	0.998046875	0.0026412168901995
0.48828125	0.99609375	0.00197919451720387
0.48828125	0.998046875	0.00264118803197033
0.4873046875	0.9990234375	0.00308708008928382
0.48828125	0.998046875	0.00264118803197033
0.48828125	0.9990234375	0.00309177804590575
0.48779296875	0.99951171875	0.00336173385873976
0.48828125	0.9990234375	0.00309177804590575
0.48828125	0.99951171875	0.0033656575366483
0.488037109375	0.999755859375	0.00351683328424556
0.48828125	0.99951171875	0.0033656575366483
0.48828125	0.999755859375	0.00351916456887003
0.48828125	0.999755859375	0.00351916456887003
0.48828125	1	0.00368503718939419
0.4881591796875	0.9998779296875	0.00360023151407467
0.488037109375	0.999755859375	0.00351683328424556
0.48828125	0.999755859375	0.00351916456887003
0.4881591796875	0.9998779296875	0.00360023151407467
0.48779296875	0.99951171875	0.00336173385873976
0.48828125	0.99951171875	0.0033656575366483
0.488037109375	0.999755859375	0.00351683328424556
0.4873046875	0.9990234375	0.00308708008928382
0.48828125	0.9990234375	0.00309177804590575
0.48779296875	0.99951171875	0.00336173385873976
0.486328125	0.998046875	0.0026412168901995
0.48828125	0.998046875	0.00264118803197033
0.4873046875	0.9990234375	0.00308708008928382
0.48828125	0.99609375	0.00197919451720387
0.4921875	0.9921875	0.00116575406628557
0.4921875	0.99609375	0.00196373922454168
0.490234375	0.998046875	0.00266485872298192
0.4921875	0.99609375	0.00196373922454168
0.4921875	0.998046875	0.0026527532184961
0.4912109375	0.9990234375	0.00314635246842786
0.4921875	0.998046875	0.0026527532184961
0.4921875	0.9990234375	0.00314353871128167
0.49169921875	0.99951171875	0.00344710826534304
0.4921875	0.9990234375	0.00314353871128167
0.4921875	0.99951171875	0.00344689729220373
0.491943359375	0.999755859375	0.00361881005137139
0.4921875	0.99951171875	0.00344689729220373
0.4921875	0.999755859375	0.00361891222381961
0.4921875	0.999755859375	0.00361891222381961
0.4921875	1	0.00380614276137138
0.4920654296875	0.9998779296875	0.00371188544777435
0.491943359375	0.999755859375	0.00361881005137139
0.4921875	0.999755859375	0.00361891222381961
0.4920654296875	0.9998779296875	0.00371188544777435
0.49169921875	0.99951171875	0.00344710826534304
0.4921875	0.99951171875	0.00344689729220373
0.491943359375	0.999755859375	0.00361881005137139
0.4912109375	0.9990234375	0.00314635246842786
0.4921875	0.9990234375	0.00314353871128167
0.49169921875	0.99951171875	0.00344710826534304
0.490234375	0.998046875	0.00266485872298192
0.4921875	0.998046875	0.0026527532184961
0.4912109375	0.9990234375	0.00314635246842786
0.48828125	0.99609375	0.00197919451720387
0.4921875	0.99609375	0.00196373922454168
0.490234375	0.998046875	0.00266485872298192
0.4765625	0.99609375	0.00187761426778081
0.48046875	0.99609375	0.00191215557974446
0.478515625	0.998046875	0.00250314546576983
0.4765625	0.998046875	0.00244364833178107
0.478515625	0.998046875	0.00250314546576983
0.4775390625	0.9990234375	0.00285860174697958
0.4765625	0.9990234375	0.00281607076649336
0.4775390625	0.9990234375	0.00285860174697958
0.47705078125	0.99951171875	0.00305312487193029
0.4765625	0.99951171875	0.00302723464685836
0.47705078125	0.99951171875	0.00305312487193029
0.476806640625	0.999755859375	0.00315067504343644
0.4765625	1	0.00324614774076853
0.4765625	0.99951171875	0.00302723464685836
0.476806640625	0.999755859375	0.00315067504343644
0.4765625	0.9990234375	0.00281607076649336
0.47705078125	0.99951171875	0.00305312487193029
0.4765625	0.99951171875	0.00302723464685836
0.4765625	0.998046875	0.00244364833178107
0.4775390625	0.9990234375	0.00285860174697958
0.4765625	0.9990234375	0.00281607076649336
0.4765625	0.99609375	0.00187761426778081
0.478515625	0.998046875	0.00250314546576983
0.4765625	0.998046875	0.00244364833178107
0.4765625	0.9921875	0.00115478873218443
0.48046875	0.99609375	0.00191215557974446
0.4765625	0.99609375	0.00187761426778081
0.48046875	0.998046875	0.00252491117055099
0.482421875	0.998046875	0.00257214051089658
0.4814453125	0.9990234375	0.00295982498421156
0.48046875	0.9990234375	0.00292472895420534
0.4814453125	0.9990234375	0.00295982498421156
0.48095703125	0.99951171875	0.00317926784896001
0.48046875	0.99951171875	0.00315703218188429
0.48095703125	0.99951171875	0.00317926784896001
0.480712890625	0.999755859375	0.0032936050946703
0.48046875	0.999755859375	0.00328090107974856
0.480712890625	0.999755859375	0.0032936050946703
0.4805908203125	0.9998779296875	0.00335124512001058
0.48046875	1	0.0034090422067817
0.48046875	0.999755859375	0.00328090107974856
0.4805908203125	0.9998779296875	0.00335124512001058
0.48046875	0.99951171875	0.00315703218188429
0.480712890625	0.999755859375	0.0032936050946703
0.48046875	0.999755859375	0.00328090107974856
0.48046875	0.9990234375	0.00292472895420534
0.48095703125	0.99951171875	0.00317926784896001
0.48046875	0.99951171875	0.00315703218188429
0.48046875	0.998046875	0.00252491117055099
0.4814453125	0.9990234375	0.00295982498421156
0.48046875	0.9990234375	0.00292472895420534
0.48046875	0.99609375	0.00191215557974446
0.482421875	0.998046875	0.00257214051089658
0.48046875	0.998046875	0.00252491117055099
0.482421875	0.9990234375	0.00298830102749686
0.4833984375	0.9990234375	0.00302043753794035
0.48291015625	0.99951171875	0.00324818039692645
0.482421875	0.99951171875	0.00322764705608868
0.48291015625	0.99951171875	0.00324818039692645
0.482666015625	0.999755859375	0.00336884049042512
0.482421875	0.999755859375	0.00335680918381155
0.482666015625	0.999755859375	0.00336884049042512
0.4825439453125	0.9998779296875	0.00343073893905225
0.482421875	1	0.00349276528330054
0.482421875	0.999755859375	0.00335680918381155
0.4825439453125	0.9998779296875	0.00343073893905225
0.482421875	0.99951171875	0.00322764705608868
0.482666015625	0.999755859375	0.00336884049042512
0.482421875	0.999755859375	0.00335680918381155
0.482421875	0.9990234375	0.00298830102749686
0.48291015625	0.99951171875	0.00324818039692645
0.482421875	0.99951171875	0.00322764705608868
0.482421875	0.998046875	0.00257214051089658
0.4833984375	0.9990234375	0.00302043753794035
0.482421875	0.9990234375	0.00298830102749686
0.4833984375	0.99951171875	0.00326777674401861
0.48388671875	0.99951171875	0.00328923552491149
0.483642578125	0.999755859375	0.0034122907058835
0.4833984375	0.999755859375	0.00339992797965877
0.483642578125	0.999755859375	0.0034122907058835
0.4835205078125	0.9998779296875	0.0034756356335356
0.4833984375	1	0.00353907764606571
0.4833984375	0.999755859375	0.00339992797965877
0.4835205078125	0.9998779296875	0.0034756356335356
0.4833984375	0.99951171875	0.00326777674401861
0.483642578125	0.999755859375	0.0034122907058835
0.4833984375	0.999755859375	0.00339992797965877
0.4833984375	0.9990234375	0.00302043753794035
0.48388671875	0.99951171875	0.00328923552491149
0.4833984375	0.99951171875	0.00326777674401861
0.48388671875	0.999755859375	0.00342346945764366
0.484130859375	0.999755859375	0.00343575864020463
0.4840087890625	0.9998779296875	0.00349969243879657
0.48388671875	1	0.00356368113470829
0.48388671875	0.999755859375	0.00342346945764366
0.4840087890625	0.9998779296875	0.00349969243879657
0.48388671875	0.99951171875	0.00328923552491149
0.484130859375	0.999755859375	0.00343575864020463
0.48388671875	0.999755859375	0.00342346945764366
0.484130859375	1	0.00357644197408982
0.484130859375	0.999755859375	0.00343575864020463
0.4842529296875	0.9998779296875	0.00351211567624294
0.484375	1	0.00358962234720138
0.484130859375	1	0.00357644197408982
0.4842529296875	0.9998779296875	0.00351211567624294
0.484130859375	1	0.00357644197408982
0.48388671875	1	0.00356368113470829
0.4840087890625	0.9998779296875	0.00349969243879657
0.484130859375	0.999755859375	0.00343575864020463
0.484130859375	1	0.00357644197408982
0.4840087890625	0.9998779296875	0.00349969243879657
0.483642578125	1	0.00355105999149022
0.483642578125	0.999755859375	0.0034122907058835
0.4837646484375	0.9998779296875	0.0034871980964795
0.48388671875	1	0.00356368113470829
0.483642578125	1	0.00355105999149022
0.4837646484375	0.9998779296875	0.0034871980964795
0.483642578125	1	0.00355105999149022
0.4833984375	1	0.00353907764606571
0.4835205078125	0.9998779296875	0.0034756356335356
0.483642578125	0.999755859375	0.0034122907058835
0.483642578125	1	0.00355105999149022
0.4835205078125	0.9998779296875	0.0034756356335356
0.483642578125	0.999755859375	0.0034122907058835
0.48388671875	0.99951171875	0.00328923552491149
0.48388671875	0.999755859375	0.00342346945764366
0.48388671875	0.999755859375	0.00342346945764366
0.48388671875	1	0.00356368113470829
0.4837646484375	0.9998779296875	0.0034871980964795
0.483642578125	0.999755859375	0.0034122907058835
0.48388671875	0.999755859375	0.00342346945764366
0.4837646484375	0.9998779296875	0.0034871980964795
0.48291015625	0.999755859375	0.00337886968257675
0.483154296875	0.999755859375	0.00338938794716345
0.4830322265625	0.9998779296875	0.00345189647185121
0.48291015625	1	0.00351458215131333
0.48291015625	0.999755859375	0.00337886968257675
0.4830322265625	0.9998779296875	0.00345189647185121
0.48291015625	0.99951171875	0.00324818039692645
0.483154296875	0.999755859375	0.00338938794716345
0.48291015625	0.999755859375	0.00337886968257675
0.483154296875	1	0.00352650534799186
0.483154296875	0.999755859375	0.00338938794716345
0.4832763671875	0.9998779296875	0.00346346019749232
0.4833984375	1	0.00353907764606571
0.483154296875	1	0.00352650534799186
0.4832763671875	0.9998779296875	0.00346346019749232
0.483154296875	1	0.00352650534799186
0.48291015625	1	0.00351458215131333
0.4830322265625	0.9998779296875	0.00345189647185121
0.483154296875	0.999755859375	0.00338938794716345
0.483154296875	1	0.00352650534799186
0.4830322265625	0.9998779296875	0.00345189647185121
0.482666015625	1	0.00350338551155548
0.482666015625	0.999755859375	0.00336884049042512
0.4827880859375	0.9998779296875	0.00344097291261134
0.48291015625	1	0.00351458215131333
0.482666015625	1	0.00350338551155548
0.4827880859375	0.9998779296875	0.00344097291261134
0.482666015625	1	0.00350338551155548
0.482421875	1	0.00349276528330054
0.4825439453125	0.9998779296875	0.00343073893905225
0.482666015625	0.999755859375	0.00336884049042512
0.482666015625	1	0.00350338551155548
0.4825439453125	0.9998779296875	0.00343073893905225
0.482666015625	0.999755859375	0.00336884049042512
0.48291015625	0.99951171875	0.00324818039692645
0.48291015625	0.999755859375	0.00337886968257675
0.48291015625	0.999755859375	0.00337886968257675
0.48291015625	1	0.00351458215131333
0.4827880859375	0.9998779296875	0.00344097291261134
0.482666015625	0.999755859375	0.00336884049042512
0.48291015625	0.999755859375	0.00337886968257675
0.4827880859375	0.9998779296875	0.00344097291261134
0.48291015625	0.99951171875	0.00324818039692645
0.4833984375	0.9990234375	0.00302043753794035
0.4833984375	0.99951171875	0.00326777674401861
0.483154296875	0.999755859375	0.00338938794716345
0.4833984375	0.99951171875	0.00326777674401861
0.4833984375	0.999755859375	0.00339992797965877
0.4833984375	0.999755859375	0.00339992797965877
0.4833984375	1	0.00353907764606571
0.4832763671875	0.9998779296875	0.00346346019749232
0.483154296875	0.999755859375	0.00338938794716345
0.4833984375	0.999755859375	0.00339992797965877
0.4832763671875	0.9998779296875	0.00346346019749232
0.48291015625	0.99951171875	0.00324818039692645
0.4833984375	0.99951171875	0.00326777674401861
0.483154296875	0.999755859375	0.00338938794716345
0.4814453125	0.99951171875	0.0031947097574413
0.48193359375	0.99951171875	0.0032108336632662
0.481689453125	0.999755859375	0.00332785271432578
0.4814453125	0.999755859375	0.0033183960824912
0.481689453125	0.999755859375	0.00332785271432578
0.4815673828125	0.9998779296875	0.00338741869787613
0.4814453125	1	0.00344710493268407
0.4814453125	0.999755859375	0.0033183960824912
0.4815673828125	0.9998779296875	0.00338741869787613
0.4814453125	0.99951171875	0.0031947097574413
0.481689453125	0.999755859375	0.00332785271432578
0.4814453125	0.999755859375	0.0033183960824912
0.4814453125	0.9990234375	0.00295982498421156
0.48193359375	0.99951171875	0.0032108336632662
0.4814453125	0.99951171875	0.0031947097574413
0.48193359375	0.999755859375	0.00333751767867026
0.482177734375	0.999755859375	0.00334768837228278
0.4820556640625	0.9998779296875	0.00340814006333692
0.48193359375	1	0.00346867149278373
0.48193359375	0.999755859375	0.00333751767867026
0.4820556640625	0.9998779296875	0.00340814006333692
0.48193359375	0.99951171875	0.0032108336632662
0.482177734375	0.999755859375	0.00334768837228278
0.48193359375	0.999755859375	0.00333751767867026
0.482177734375	1	0.0034804341169208
0.482177734375	0.999755859375	0.00334768837228278
0.4822998046875	0.9998779296875	0.0034194583725639
0.482421875	1	0.00349276528330054
0.482177734375	1	0.0034804341169208
0.4822998046875	0.9998779296875	0.0034194583725639
0.482177734375	1	0.0034804341169208
0.48193359375	1	0.00346867149278373
0.4820556640625	0.9998779296875	0.00340814006333692
0.482177734375	0.999755859375	0.00334768837228278
0.482177734375	1	0.0034804341169208
0.4820556640625	0.9998779296875	0.00340814006333692
0.481689453125	1	0.00345758580268851
0.481689453125	0.999755859375	0.00332785271432578
0.4818115234375	0.9998779296875	0.00339746378853185
0.48193359375	1	0.00346867149278373
0.481689453125	1	0.00345758580268851
0.4818115234375	0.9998779296875	0.00339746378853185
0.481689453125	1	0.00345758580268851
0.4814453125	1	0.00344710493268407
0.4815673828125	0.9998779296875	0.00338741869787613
0.481689453125	0.999755859375	0.00332785271432578
0.481689453125	1	0.00345758580268851
0.4815673828125	0.9998779296875	0.00338741869787613
0.481689453125	0.999755859375	0.00332785271432578
0.48193359375	0.99951171875	0.0032108336632662
0.48193359375	0.999755859375	0.00333751767867026
0.48193359375	0.999755859375	0.00333751767867026
0.48193359375	1	0.00346867149278373
0.4818115234375	0.9998779296875	0.00339746378853185
0.481689453125	0.999755859375	0.00332785271432578
0.48193359375	0.999755859375	0.00333751767867026
0.4818115234375	0.9998779296875	0.00339746378853185
0.48095703125	0.999755859375	0.0033015242002003
0.481201171875	0.999755859375	0.00331005046815816
0.4810791015625	0.9998779296875	0.00336832384975359
0.48095703125	1	0.00342694609506577
0.48095703125	0.999755859375	0.0033015242002003
0.4810791015625	0.9998779296875	0.00336832384975359
0.48095703125	0.99951171875	0.00317926784896001
0.481201171875	0.999755859375	0.00331005046815816
0.48095703125	0.999755859375	0.0033015242002003
0.481201171875	1	0.00343667986335966
0.481201171875	0.999755859375	0.00331005046815816
0.4813232421875	0.9998779296875	0.00337779427160107
0.4814453125	1	0.00344710493268407
0.481201171875	1	0.00343667986335966
0.4813232421875	0.9998779296875	0.00337779427160107
0.481201171875	1	0.00343667986335966
0.48095703125	1	0.00342694609506577
0.4810791015625	0.9998779296875	0.00336832384975359
0.481201171875	0.999755859375	0.00331005046815816
0.481201171875	1	0.00343667986335966
0.4810791015625	0.9998779296875	0.00336832384975359
0.480712890625	1	0.00341775707164412
0.480712890625	0.999755859375	0.0032936050946703
0.4808349609375	0.9998779296875	0.00335960136009153
0.48095703125	1	0.00342694609506577
0.480712890625	1	0.00341775707164412
0.4808349609375	0.9998779296875	0.00335960136009153
0.480712890625	1	0.00341775707164412
0.48046875	1	0.0034090422067817
0.4805908203125	0.9998779296875	0.00335124512001058
0.480712890625	0.999755859375	0.0032936050946703
0.480712890625	1	0.00341775707164412
0.4805908203125	0.9998779296875	0.00335124512001058
0.480712890625	0.999755859375	0.0032936050946703
0.48095703125	0.99951171875	0.00317926784896001
0.48095703125	0.999755859375	0.0033015242002003
0.48095703125	0.999755859375	0.0033015242002003
0.48095703125	1	0.00342694609506577
0.4808349609375	0.9998779296875	0.00335960136009153
0.480712890625	0.999755859375	0.0032936050946703
0.48095703125	0.999755859375	0.0033015242002003
0.4808349609375	0.9998779296875	0.00335960136009153
0.48095703125	0.99951171875	0.00317926784896001
0.4814453125	0.9990234375	0.00295982498421156
0.4814453125	0.99951171875	0.0031947097574413
0.481201171875	0.999755859375	0.00331005046815816
0.4814453125	0.99951171875	0.0031947097574413
0.4814453125	0.999755859375	0.0033183960824912
0.4814453125	0.999755859375	0.0033183960824912
0.4814453125	1	0.00344710493268407
0.4813232421875	0.9998779296875	0.00337779427160107
0.481201171875	0.999755859375	0.00331005046815816
0.4814453125	0.999755859375	0.0033183960824912
0.4813232421875	0.9998779296875	0.00337779427160107
0.48095703125	0.99951171875	0.00317926784896001
0.4814453125	0.99951171875	0.0031947097574413
0.481201171875	0.999755859375	0.00331005046815816
0.4814453125	0.9990234375	0.00295982498421156
0.482421875	0.998046875	0.00257214051089658
0.482421875	0.9990234375	0.00298830102749686
0.48193359375	0.99951171875	0.0032108336632662
0.482421875	0.9990234375	0.00298830102749686
0.482421875	0.99951171875	0.00322764705608868
0.482177734375	0.999755859375	0.00334768837228278
0.482421875	0.99951171875	0.00322764705608868
0.482421875	0.999755859375	0.00335680918381155
0.482421875	0.999755859375	0.00335680918381155
0.482421875	1	0.00349276528330054
0.4822998046875	0.9998779296875	0.0034194583725639
0.482177734375	0.999755859375	0.00334768837228278
0.482421875	0.999755859375	0.00335680918381155
0.4822998046875	0.9998779296875	0.0034194583725639
0.48193359375	0.99951171875	0.0032108336632662
0.482421875	0.99951171875	0.00322764705608868
0.482177734375	0.999755859375	0.00334768837228278
0.4814453125	0.9990234375	0.00295982498421156
0.482421875	0.9990234375	0.00298830102749686
0.48193359375	0.99951171875	0.0032108336632662
0.478515625	0.9990234375	0.00288094850908507
0.4794921875	0.9990234375	0.00290534670011722
0.47900390625	0.99951171875	0.00310914632128018
0.478515625	0.99951171875	0.00309285647776237
0.47900390625	0.99951171875	0.00310914632128018
0.478759765625	0.999755859375	0.00321397050349272
0.478515625	1	0.00331658908793709
0.478515625	0.99951171875	0.00309285647776237
0.478759765625	0.999755859375	0.00321397050349272
0.478515625	0.9990234375	0.00288094850908507
0.47900390625	0.99951171875	0.00310914632128018
0.478515625	0.99951171875	0.00309285647776237
0.478515625	0.998046875	0.00250314546576983
0.4794921875	0.9990234375	0.00290534670011722
0.478515625	0.9990234375	0.00288094850908507
0.4794921875	0.99951171875	0.00312645993476122
0.47998046875	0.99951171875	0.00314443895175853
0.479736328125	0.999755859375	0.00325205273908027
0.4794921875	0.999755859375	0.00324149383842416
0.479736328125	0.999755859375	0.00325205273908027
0.4796142578125	0.9998779296875	0.00330584813597565
0.4794921875	1	0.00335961434726589
0.4794921875	0.999755859375	0.00324149383842416
0.4796142578125	0.9998779296875	0.00330584813597565
0.4794921875	0.99951171875	0.00312645993476122
0.479736328125	0.999755859375	0.00325205273908027
0.4794921875	0.999755859375	0.00324149383842416
0.4794921875	0.9990234375	0.00290534670011722
0.47998046875	0.99951171875	0.00314443895175853
0.4794921875	0.99951171875	0.00312645993476122
0.47998046875	0.999755859375	0.00326250992149633
0.480224609375	0.999755859375	0.00327367938640532
0.4801025390625	0.9998779296875	0.00332854055830482
0.47998046875	1	0.00338341032738114
0.47998046875	0.999755859375	0.00326250992149633
0.4801025390625	0.9998779296875	0.00332854055830482
0.47998046875	0.99951171875	0.00314443895175853
0.480224609375	0.999755859375	0.00327367938640532
0.47998046875	0.999755859375	0.00326250992149633
0.480224609375	1	0.0033959826747437
0.480224609375	0.999755859375	0.00327367938640532
0.4803466796875	0.9998779296875	0.00334058583159919
0.48046875	1	0.0034090422067817
0.480224609375	1	0.0033959826747437
0.4803466796875	0.9998779296875	0.00334058583159919
0.480224609375	1	0.0033959826747437
0.47998046875	1	0.00338341032738114
0.4801025390625	0.9998779296875	0.00332854055830482
0.480224609375	0.999755859375	0.00327367938640532
0.480224609375	1	0.0033959826747437
0.4801025390625	0.9998779296875	0.00332854055830482
0.479736328125	1	0.00337124551841234
0.479736328125	0.999755859375	0.00325205273908027
0.4798583984375	0.9998779296875	0.00331687625775325
0.47998046875	1	0.00338341032738114
0.479736328125	1	0.00337124551841234
0.4798583984375	0.9998779296875	0.00331687625775325
0.479736328125	1	0.00337124551841234
0.4794921875	1	0.00335961434726589
0.4796142578125	0.9998779296875	0.00330584813597565
0.479736328125	0.999755859375	0.00325205273908027
0.479736328125	1	0.00337124551841234
0.4796142578125	0.9998779296875	0.00330584813597565
0.479736328125	0.999755859375	0.00325205273908027
0.47998046875	0.99951171875	0.00314443895175853
0.47998046875	0.999755859375	0.00326250992149633
0.47998046875	0.999755859375	0.00326250992149633
0.47998046875	1	0.00338341032738114
0.4798583984375	0.9998779296875	0.00331687625775325
0.479736328125	0.999755859375	0.00325205273908027
0.47998046875	0.999755859375	0.00326250992149633
0.4798583984375	0.9998779296875	0.00331687625775325
0.47900390625	0.999755859375	0.00322297270448302
0.479248046875	0.999755859375	0.00323207704309223
0.4791259765625	0.9998779296875	0.00328458458191412
0.47900390625	1	0.00333657062368246
0.47900390625	0.999755859375	0.00322297270448302
0.4791259765625	0.9998779296875	0.00328458458191412
0.47900390625	0.99951171875	0.00310914632128018
0.479248046875	0.999755859375	0.00323207704309223
0.47900390625	0.999755859375	0.00322297270448302
0.479248046875	1	0.00334794352354658
0.479248046875	0.999755859375	0.00323207704309223
0.4793701171875	0.9998779296875	0.00329496564148615
0.4794921875	1	0.00335961434726589
0.479248046875	1	0.00334794352354658
0.4793701171875	0.9998779296875	0.00329496564148615
0.479248046875	1	0.00334794352354658
0.47900390625	1	0.00333657062368246
0.4791259765625	0.9998779296875	0.00328458458191412
0.479248046875	0.999755859375	0.00323207704309223
0.479248046875	1	0.00334794352354658
0.4791259765625	0.9998779296875	0.00328458458191412
0.47900390625	1	0.00333657062368246
0.478515625	1	0.00331658908793709
0.478759765625	0.999755859375	0.00321397050349272
0.478759765625	0.999755859375	0.00321397050349272
0.47900390625	0.99951171875	0.00310914632128018
0.47900390625	0.999755859375	0.00322297270448302
0.47900390625	1	0.00333657062368246
0.478759765625	0.999755859375	0.00321397050349272
0.47900390625	0.999755859375	0.00322297270448302
0.47900390625	0.99951171875	0.00310914632128018
0.4794921875	0.9990234375	0.00290534670011722
0.4794921875	0.99951171875	0.00312645993476122
0.479248046875	0.999755859375	0.00323207704309223
0.4794921875	0.99951171875	0.00312645993476122
0.4794921875	0.999755859375	0.00324149383842416
0.4794921875	0.999755859375	0.00324149383842416
0.4794921875	1	0.00335961434726589
0.4793701171875	0.9998779296875	0.00329496564148615
0.479248046875	0.999755859375	0.00323207704309223
0.4794921875	0.999755859375	0.00324149383842416
0.4793701171875	0.9998779296875	0.00329496564148615
0.47900390625	0.99951171875	0.00310914632128018
0.4794921875	0.99951171875	0.00312645993476122
0.479248046875	0.999755859375	0.00323207704309223
0.4775390625	0.99951171875	0.00306567005519669
0.47802734375	0.99951171875	0.00307931489350416
0.477783203125	0.999755859375	0.00317957981390089
0.4775390625	1	0.00327829888033942
0.4775390625	0.99951171875	0.00306567005519669
0.477783203125	0.999755859375	0.00317957981390089
0.4775390625	0.9990234375	0.00285860174697958
0.47802734375	0.99951171875	0.00307931489350416
0.4775390625	0.99951171875	0.00306567005519669
0.47802734375	1	0.00329660517426828
0.47802734375	0.99951171875	0.00307931489350416
0.478271484375	0.999755859375	0.00319664360321327
0.478515625	1	0.00331658908793709
0.47802734375	1	0.00329660517426828
0.478271484375	0.999755859375	0.00319664360321327
0.47802734375	1	0.00329660517426828
0.4775390625	1	0.00327829888033942
0.477783203125	0.999755859375	0.00317957981390089
0.47802734375	0.99951171875	0.00307931489350416
0.47802734375	1	0.00329660517426828
0.477783203125	0.999755859375	0.00317957981390089
0.47705078125	1	0.00326167253961494
0.47705078125	0.99951171875	0.00305312487193029
0.477294921875	0.999755859375	0.00316466739010539
0.4775390625	1	0.00327829888033942
0.47705078125	1	0.00326167253961494
0.477294921875	0.999755859375	0.00316466739010539
0.47705078125	1	0.00326167253961494
0.4765625	1	0.00324614774076853
0.476806640625	0.999755859375	0.00315067504343644
0.47705078125	0.99951171875	0.00305312487193029
0.47705078125	1	0.00326167253961494
0.476806640625	0.999755859375	0.00315067504343644
0.47705078125	0.99951171875	0.00305312487193029
0.4775390625	0.9990234375	0.00285860174697958
0.4775390625	0.99951171875	0.00306567005519669
0.4775390625	0.99951171875	0.00306567005519669
0.4775390625	1	0.00327829888033942
0.477294921875	0.999755859375	0.00316466739010539
0.47705078125	0.99951171875	0.00305312487193029
0.4775390625	0.99951171875	0.00306567005519669
0.477294921875	0.999755859375	0.00316466739010539
0.4775390625	0.9990234375	0.00285860174697958
0.478515625	0.998046875	0.00250314546576983
0.478515625	0.9990234375	0.00288094850908507
0.47802734375	0.99951171875	0.00307931489350416
0.478515625	0.9990234375	0.00288094850908507
0.478515625	0.99951171875	0.00309285647776237
0.478515625	0.99951171875	0.00309285647776237
0.478515625	1	0.00331658908793709
0.478271484375	0.999755859375	0.00319664360321327
0.47802734375	0.99951171875	0.00307931489350416
0.478515625	0.99951171875	0.00309285647776237
0.478271484375	0.999755859375	0.00319664360321327
0.4775390625	0.9990234375	0.00285860174697958
0.478515625	0.9990234375	0.00288094850908507
0.47802734375	0.99951171875	0.00307931489350416
0.478515625	0.998046875	0.00250314546576983
0.48046875	0.99609375	0.00191215557974446
0.48046875	0.998046875	0.00252491117055099
0.4794921875	0.9990234375	0.00290534670011722
0.48046875	0.998046875	0.00252491117055099
0.48046875	0.9990234375	0.00292472895420534
0.47998046875	0.99951171875	0.00314443895175853
0.48046875	0.9990234375	0.00292472895420534
0.48046875	0.99951171875	0.00315703218188429
0.480224609375	0.999755859375	0.00327367938640532
0.48046875	0.99951171875	0.00315703218188429
0.48046875	0.999755859375	0.00328090107974856
0.48046875	0.999755859375	0.00328090107974856
0.48046875	1	0.0034090422067817
0.4803466796875	0.9998779296875	0.00334058583159919
0.480224609375	0.999755859375	0.00327367938640532
0.48046875	0.999755859375	0.00328090107974856
0.4803466796875	0.9998779296875	0.00334058583159919
0.47998046875	0.99951171875	0.00314443895175853
0.48046875	0.99951171875	0.00315703218188429
0.480224609375	0.999755859375	0.00327367938640532
0.4794921875	0.9990234375	0.00290534670011722
0.48046875	0.9990234375	0.00292472895420534
0.47998046875	0.99951171875	0.00314443895175853
0.478515625	0.998046875	0.00250314546576983
0.48046875	0.998046875	0.00252491117055099
0.4794921875	0.9990234375	0.00290534670011722
0.47265625	0.998046875	0.00239206961227795
0.474609375	0.998046875	0.00243631778737523
0.4736328125	0.9990234375	0.00273962183493938
0.47265625	0.9990234375	0.00270664648806656
0.4736328125	0.9990234375	0.00273962183493938
0.47314453125	0.99951171875	0.0029012676189037
0.47265625	0.99951171875	0.00288037107388875
0.47314453125	0.99951171875	0.0029012676189037
0.472900390625	0.999755859375	0.00297966361035807
0.47265625	1	0.0030560841443022
0.47265625	0.99951171875	0.00288037107388875
0.472900390625	0.999755859375	0.00297966361035807
0.47265625	0.9990234375	0.00270664648806656
0.47314453125	0.99951171875	0.0029012676189037
0.47265625	0.99951171875	0.00288037107388875
0.47265625	0.998046875	0.00239206961227795
0.4736328125	0.9990234375	0.00273962183493938
0.47265625	0.9990234375	0.00270664648806656
0.47265625	0.99609375	0.00189351935180694
0.474609375	0.998046875	0.00243631778737523
0.47265625	0.998046875	0.00239206961227795
0.474609375	0.9990234375	0.00276984658895917
0.4755859375	0.9990234375	0.00280182265903203
0.47509765625	0.99951171875	0.00297372554464195
0.474609375	0.99951171875	0.0029533162987483
0.47509765625	0.99951171875	0.00297372554464195
0.474853515625	0.999755859375	0.00305886157898471
0.474609375	1	0.00314181124654845
0.474609375	0.99951171875	0.0029533162987483
0.474853515625	0.999755859375	0.00305886157898471
0.474609375	0.9990234375	0.00276984658895917
0.47509765625	0.99951171875	0.00297372554464195
0.474609375	0.99951171875	0.0029533162987483
0.474609375	0.998046875	0.00243631778737523
0.4755859375	0.9990234375	0.00280182265903203
0.474609375	0.9990234375	0.00276984658895917
0.4755859375	0.99951171875	0.00299457181451365
0.47607421875	0.99951171875	0.00301662299603014
0.475830078125	0.999755859375	0.00310504791053758
0.4755859375	1	0.00319124972446596
0.4755859375	0.99951171875	0.00299457181451365
0.475830078125	0.999755859375	0.00310504791053758
0.4755859375	0.9990234375	0.00280182265903203
0.47607421875	0.99951171875	0.00301662299603014
0.4755859375	0.99951171875	0.00299457181451365
0.47607421875	1	0.00321806956891598
0.47607421875	0.99951171875	0.00301662299603014
0.476318359375	0.999755859375	0.00313005623555772
0.4765625	1	0.00324614774076853
0.47607421875	1	0.00321806956891598
0.476318359375	0.999755859375	0.00313005623555772
0.47607421875	1	0.00321806956891598
0.4755859375	1	0.00319124972446596
0.475830078125	0.999755859375	0.00310504791053758
0.47607421875	0.99951171875	0.00301662299603014
0.47607421875	1	0.00321806956891598
0.475830078125	0.999755859375	0.00310504791053758
0.47509765625	1	0.0031658745339224
0.47509765625	0.99951171875	0.00297372554464195
0.475341796875	0.999755859375	0.0030810595176556
0.4755859375	1	0.00319124972446596
0.47509765625	1	0.0031658745339224
0.475341796875	0.999755859375	0.0030810595176556
0.47509765625	1	0.0031658745339224
0.474609375	1	0.00314181124654845
0.474853515625	0.999755859375	0.00305886157898471
0.47509765625	0.99951171875	0.00297372554464195
0.47509765625	1	0.0031658745339224
0.474853515625	0.999755859375	0.00305886157898471
0.47509765625	0.99951171875	0.00297372554464195
0.4755859375	0.9990234375	0.00280182265903203
0.4755859375	0.99951171875	0.00299457181451365
0.4755859375	0.99951171875	0.00299457181451365
0.4755859375	1	0.00319124972446596
0.475341796875	0.999755859375	0.0030810595176556
0.47509765625	0.99951171875	0.00297372554464195
0.4755859375	0.99951171875	0.00299457181451365
0.475341796875	0.999755859375	0.0030810595176556
0.4736328125	0.99951171875	0.00291781885232647
0.47412109375	0.99951171875	0.00293513809049702
0.473876953125	0.999755859375	0.00301634150122467
0.4736328125	1	0.00309591128350497
0.4736328125	0.99951171875	0.00291781885232647
0.473876953125	0.999755859375	0.00301634150122467
0.4736328125	0.9990234375	0.00273962183493938
0.47412109375	0.99951171875	0.00293513809049702
0.4736328125	0.99951171875	0.00291781885232647
0.47412109375	1	0.00311809367267665
0.47412109375	0.99951171875	0.00293513809049702
0.474365234375	0.999755859375	0.00303703990337313
0.474609375	1	0.00314181124654845
0.47412109375	1	0.00311809367267665
0.474365234375	0.999755859375	0.00303703990337313
0.47412109375	1	0.00311809367267665
0.4736328125	1	0.00309591128350497
0.473876953125	0.999755859375	0.00301634150122467
0.47412109375	0.99951171875	0.00293513809049702
0.47412109375	1	0.00311809367267665
0.473876953125	0.999755859375	0.00301634150122467
0.47314453125	1	0.00307546943672721
0.47314453125	0.99951171875	0.0029012676189037
0.473388671875	0.999755859375	0.0029974073056866
0.4736328125	1	0.00309591128350497
0.47314453125	1	0.00307546943672721
0.473388671875	0.999755859375	0.0029974073056866
0.47314453125	1	0.00307546943672721
0.47265625	1	0.0030560841443022
0.472900390625	0.999755859375	0.00297966361035807
0.47314453125	0.99951171875	0.0029012676189037
0.47314453125	1	0.00307546943672721
0.472900390625	0.999755859375	0.00297966361035807
0.47314453125	0.99951171875	0.0029012676189037
0.4736328125	0.9990234375	0.00273962183493938
0.4736328125	0.99951171875	0.00291781885232647
0.4736328125	0.99951171875	0.00291781885232647
0.4736328125	1	0.00309591128350497
0.473388671875	0.999755859375	0.0029974073056866
0.47314453125	0.99951171875	0.0029012676189037
0.4736328125	0.99951171875	0.00291781885232647
0.473388671875	0.999755859375	0.0029974073056866
0.4736328125	0.9990234375	0.00273962183493938
0.474609375	0.998046875	0.00243631778737523
0.474609375	0.9990234375	0.00276984658895917
0.47412109375	0.99951171875	0.00293513809049702
0.474609375	0.9990234375	0.00276984658895917
0.474609375	0.99951171875	0.0029533162987483
0.474609375	0.99951171875	0.0029533162987483
0.474609375	1	0.00314181124654845
0.474365234375	0.999755859375	0.00303703990337313
0.47412109375	0.99951171875	0.00293513809049702
0.474609375	0.99951171875	0.0029533162987483
0.474365234375	0.999755859375	0.00303703990337313
0.4736328125	0.9990234375	0.00273962183493938
0.474609375	0.9990234375	0.00276984658895917
0.47412109375	0.99951171875	0.00293513809049702
0.470703125	0.9990234375	0.00266061365293022
0.4716796875	0.9990234375	0.00268484605772486
0.47119140625	0.99951171875	0.0028317465266093
0.470703125	0.99951171875	0.00281627044564448
0.47119140625	0.99951171875	0.0028317465266093
0.470947265625	0.999755859375	0.00290142854734853
0.470703125	1	0.00296940146118799
0.470703125	0.99951171875	0.00281627044564448
0.470947265625	0.999755859375	0.00290142854734853
0.470703125	0.9990234375	0.00266061365293022
0.47119140625	0.99951171875	0.0028317465266093
0.470703125	0.99951171875	0.00281627044564448
0.470703125	0.998046875	0.00236654684079044
0.4716796875	0.9990234375	0.00268484605772486
0.470703125	0.9990234375	0.00266061365293022
0.4716796875	0.99951171875	0.0028486010887889
0.47216796875	0.99951171875	0.00286626029732568
0.471923828125	0.999755859375	0.00293898072287336
0.4716796875	1	0.0030099265791508
0.4716796875	0.99951171875	0.0028486010887889
0.471923828125	0.999755859375	0.00293898072287336
0.4716796875	0.9990234375	0.00268484605772486
0.47216796875	0.99951171875	0.00286626029732568
0.4716796875	0.99951171875	0.0028486010887889
0.47216796875	1	0.00303235837464665
0.47216796875	0.99951171875	0.00286626029732568
0.472412109375	0.999755859375	0.0029597973772676
0.47265625	1	0.0030560841443022
0.47216796875	1	0.00303235837464665
0.472412109375	0.999755859375	0.0029597973772676
0.47216796875	1	0.00303235837464665
0.4716796875	1	0.0030099265791508
0.471923828125	0.999755859375	0.00293898072287336
0.47216796875	0.99951171875	0.00286626029732568
0.47216796875	1	0.00303235837464665
0.471923828125	0.999755859375	0.00293898072287336
0.47119140625	1	0.00298906711851324
0.47119140625	0.99951171875	0.0028317465266093
0.471435546875	0.999755859375	0.00291953840628343
0.4716796875	1	0.0030099265791508
0.47119140625	1	0.00298906711851324
0.471435546875	0.999755859375	0.00291953840628343
0.47119140625	1	0.00298906711851324
0.470703125	1	0.00296940146118799
0.470947265625	0.999755859375	0.00290142854734853
0.47119140625	0.99951171875	0.0028317465266093
0.47119140625	1	0.00298906711851324
0.470947265625	0.999755859375	0.00290142854734853
0.47119140625	0.99951171875	0.0028317465266093
0.4716796875	0.9990234375	0.00268484605772486
0.4716796875	0.99951171875	0.0028486010887889
0.4716796875	0.99951171875	0.0028486010887889
0.4716796875	1	0.0030099265791508
0.471435546875	0.999755859375	0.00291953840628343
0.47119140625	0.99951171875	0.0028317465266093
0.4716796875	0.99951171875	0.0028486010887889
0.471435546875	0.999755859375	0.00291953840628343
0.4697265625	0.99951171875	0.00278871503098571
0.47021484375	0.99951171875	0.00280210243935581
0.469970703125	0.999755859375	0.00286836971203761
0.4697265625	1	0.00293349702426949
0.4697265625	0.99951171875	0.00278871503098571
0.469970703125	0.999755859375	0.00286836971203761
0.4697265625	0.9990234375	0.0026375137187924
0.47021484375	0.99951171875	0.00280210243935581
0.4697265625	0.99951171875	0.00278871503098571
0.47021484375	1	0.00295074121370491
0.47021484375	0.99951171875	0.00280210243935581
0.470458984375	0.999755859375	0.00288446458449189
0.470703125	1	0.00296940146118799
0.47021484375	1	0.00295074121370491
0.470458984375	0.999755859375	0.00288446458449189
0.47021484375	1	0.00295074121370491
0.4697265625	1	0.00293349702426949
0.469970703125	0.999755859375	0.00286836971203761
0.47021484375	0.99951171875	0.00280210243935581
0.47021484375	1	0.00295074121370491
0.469970703125	0.999755859375	0.00286836971203761
0.46923828125	1	0.00291769375658782
0.46923828125	0.99951171875	0.00277614222053934
0.469482421875	0.999755859375	0.00285379656296787
0.4697265625	1	0.00293349702426949
0.46923828125	1	0.00291769375658782
0.469482421875	0.999755859375	0.00285379656296787
0.46923828125	1	0.00291769375658782
0.46875	1	0.0029031549791798
0.468994140625	0.999755859375	0.00284005917936187
0.46923828125	0.99951171875	0.00277614222053934
0.46923828125	1	0.00291769375658782
0.468994140625	0.999755859375	0.00284005917936187
0.46923828125	0.99951171875	0.00277614222053934
0.4697265625	0.9990234375	0.0026375137187924
0.4697265625	0.99951171875	0.00278871503098571
0.4697265625	0.99951171875	0.00278871503098571
0.4697265625	1	0.00293349702426949
0.469482421875	0.999755859375	0.00285379656296787
0.46923828125	0.99951171875	0.00277614222053934
0.4697265625	0.99951171875	0.00278871503098571
0.469482421875	0.999755859375	0.00285379656296787
0.4697265625	0.9990234375	0.0026375137187924
0.470703125	0.998046875	0.00236654684079044
0.470703125	0.9990234375	0.00266061365293022
0.47021484375	0.99951171875	0.00280210243935581
0.470703125	0.9990234375	0.00266061365293022
0.470703125	0.99951171875	0.00281627044564448
0.470703125	0.99951171875	0.00281627044564448
0.470703125	1	0.00296940146118799
0.470458984375	0.999755859375	0.00288446458449189
0.47021484375	0.99951171875	0.00280210243935581
0.470703125	0.99951171875	0.00281627044564448
0.470458984375	0.999755859375	0.00288446458449189
0.4697265625	0.9990234375	0.0026375137187924
0.470703125	0.9990234375	0.00266061365293022
0.47021484375	0.99951171875	0.00280210243935581
0.470703125	0.998046875	0.00236654684079044
0.47265625	0.99609375	0.00189351935180694
0.47265625	0.998046875	0.00239206961227795
0.4716796875	0.9990234375	0.00268484605772486
0.47265625	0.998046875	0.00239206961227795
0.47265625	0.9990234375	0.00270664648806656
0.47216796875	0.99951171875	0.00286626029732568
0.47265625	0.9990234375	0.00270664648806656
0.47265625	0.99951171875	0.00288037107388875
0.47265625	0.99951171875	0.00288037107388875
0.47265625	1	0.0030560841443022
0.472412109375	0.999755859375	0.0029597973772676
0.47216796875	0.99951171875	0.00286626029732568
0.47265625	0.99951171875	0.00288037107388875
0.472412109375	0.999755859375	0.0029597973772676
0.4716796875	0.9990234375	0.00268484605772486
0.47265625	0.9990234375	0.00270664648806656
0.47216796875	0.99951171875	0.00286626029732568
0.470703125	0.998046875	0.00236654684079044
0.47265625	0.998046875	0.00239206961227795
0.4716796875	0.9990234375	0.00268484605772486
0.47265625	0.99609375	0.00189351935180694
0.4765625	0.9921875	0.00115478873218443
0.4765625	0.99609375	0.00187761426778081
0.474609375	0.998046875	0.00243631778737523
0.4765625	0.99609375	0.00187761426778081
0.4765625	0.998046875	0.00244364833178107
0.4755859375	0.9990234375	0.00280182265903203
0.4765625	0.998046875	0.00244364833178107
0.4765625	0.9990234375	0.00281607076649336
0.47607421875	0.99951171875	0.00301662299603014
0.4765625	0.9990234375	0.00281607076649336
0.4765625	0.99951171875	0.00302723464685836
0.4765625	0.99951171875	0.00302723464685836
0.4765625	1	0.00324614774076853
0.476318359375	0.999755859375	0.00313005623555772
0.47607421875	0.99951171875	0.00301662299603014
0.4765625	0.99951171875	0.00302723464685836
0.476318359375	0.999755859375	0.00313005623555772
0.4755859375	0.9990234375	0.00280182265903203
0.4765625	0.9990234375	0.00281607076649336
0.47607421875	0.99951171875	0.00301662299603014
0.474609375	0.998046875	0.00243631778737523
0.4765625	0.998046875	0.00244364833178107
0.4755859375	0.9990234375	0.00280182265903203
0.47265625	0.99609375	0.00189351935180694
0.4765625	0.99609375	0.00187761426778081
0.474609375	0.998046875	0.00243631778737523
0.4765625	0.9921875	0.00115478873218443
0.484375	0.984375	0.000451678876561948
0.484375	0.9921875	0.00109438413333197
0.48046875	0.99609375	0.00191215557974446
0.484375	0.9921875	0.00109438413333197
0.484375	0.99609375	0.00189178518842149
0.482421875	0.998046875	0.00257214051089658
0.484375	0.99609375	0.00189178518842149
0.484375	0.998046875	0.00256484991521267
0.4833984375	0.9990234375	0.00302043753794035
0.484375	0.998046875	0.00256484991521267
0.484375	0.9990234375	0.00302295934173926
0.48388671875	0.99951171875	0.00328923552491149
0.484375	0.9990234375	0.00302295934173926
0.484375	0.99951171875	0.00329277547966109
0.484130859375	0.999755859375	0.00343575864020463
0.484375	0.99951171875	0.00329277547966109
0.484375	0.999755859375	0.0034382055750046
0.484375	0.999755859375	0.0034382055750046
0.484375	1	0.00358962234720138
0.4842529296875	0.9998779296875	0.00351211567624294
0.484130859375	0.999755859375	0.00343575864020463
0.484375	0.999755859375	0.0034382055750046
0.4842529296875	0.9998779296875	0.00351211567624294
0.48388671875	0.99951171875	0.00328923552491149
0.484375	0.99951171875	0.00329277547966109
0.484130859375	0.999755859375	0.00343575864020463
0.4833984375	0.9990234375	0.00302043753794035
0.484375	0.9990234375	0.00302295934173926
0.48388671875	0.99951171875	0.00328923552491149
0.482421875	0.998046875	0.00257214051089658
0.484375	0.998046875	0.00256484991521267
0.4833984375	0.9990234375	0.00302043753794035
0.48046875	0.99609375	0.00191215557974446
0.484375	0.99609375	0.00189178518842149
0.482421875	0.998046875	0.00257214051089658
0.4765625	0.9921875	0.00115478873218443
0.484375	0.9921875	0.00109438413333197
0.48046875	0.99609375	0.00191215557974446
0.453125	0.9921875	0.00122452023337067
0.4609375	0.9921875	0.0011955753932867
0.45703125	0.99609375	0.00175266633100346
0.453125	0.99609375	0.00168708611978081
0.45703125	0.99609375	0.00175266633100346
0.455078125	0.998046875	0.00206595159024948
0.453125	0.998046875	0.00199808760199323
0.455078125	0.998046875	0.00206595159024948
0.4541015625	0.9990234375	0.00220493787903006
0.453125	0.9990234375	0.00216431337410858
0.4541015625	0.9990234375	0.00220493787903006
0.45361328125	0.99951171875	0.00225412099945109
0.453125	1	0.00230057649593743
0.453125	0.9990234375	0.00216431337410858
0.45361328125	0.99951171875	0.00225412099945109
0.453125	0.998046875	0.00199808760199323
0.4541015625	0.9990234375	0.00220493787903006
0.453125	0.9990234375	0.00216431337410858
0.453125	0.99609375	0.00168708611978081
0.455078125	0.998046875	0.00206595159024948
0.453125	0.998046875	0.00199808760199323
0.453125	0.9921875	0.00122452023337067
0.45703125	0.99609375	0.00175266633100346
0.453125	0.99609375	0.00168708611978081
0.45703125	0.98828125	0.000955187747450764
0.453125	0.9921875	0.00122452023337067
0.453125	0.98828125	0.000920953817726696
0.453125	0.984375	0.000713587186078694
0.45703125	0.98828125	0.000955187747450764
0.453125	0.98828125	0.000920953817726696
0.4609375	0.9921875	0.0011955753932867
0.453125	0.9921875	0.00122452023337067
0.45703125	0.98828125	0.000955187747450764
0.4609375	0.99609375	0.00175532042224522
0.46484375	0.99609375	0.00178469833502923
0.462890625	0.998046875	0.00219655346346338
0.4609375	0.998046875	0.00214337467899087
0.462890625	0.998046875	0.00219655346346338
0.4619140625	0.9990234375	0.00240718832375373
0.4609375	0.9990234375	0.00236907723873628
0.4619140625	0.9990234375	0.00240718832375373
0.46142578125	0.99951171875	0.00249887444558046
0.4609375	1	0.00258544511026014
0.4609375	0.9990234375	0.00236907723873628
0.46142578125	0.99951171875	0.00249887444558046
0.4609375	0.998046875	0.00214337467899087
0.4619140625	0.9990234375	0.00240718832375373
0.4609375	0.9990234375	0.00236907723873628
0.4609375	0.99609375	0.00175532042224522
0.462890625	0.998046875	0.00219655346346338
0.4609375	0.998046875	0.00214337467899087
0.4609375	0.9921875	0.0011955753932867
0.46484375	0.99609375	0.00178469833502923
0.4609375	0.99609375	0.00175532042224522
0.46484375	0.998046875	0.00222042561492045
0.466796875	0.998046875	0.00226658451407649
0.4658203125	0.9990234375	0.00251109725163287
0.46484375	0.9990234375	0.00247819765376312
0.4658203125	0.9990234375	0.00251109725163287
0.46533203125	0.99951171875	0.00262901827165775
0.46484375	0.99951171875	0.00260912994690045
0.46533203125	0.99951171875	0.00262901827165775
0.465087890625	0.999755859375	0.0026794939523829
0.46484375	1	0.00272848654077232
0.46484375	0.99951171875	0.00260912994690045
0.465087890625	0.999755859375	0.0026794939523829
0.46484375	0.9990234375	0.00247819765376312
0.46533203125	0.99951171875	0.00262901827165775
0.46484375	0.99951171875	0.00260912994690045
0.46484375	0.998046875	0.00222042561492045
0.4658203125	0.9990234375	0.00251109725163287
0.46484375	0.9990234375	0.00247819765376312
0.46484375	0.99609375	0.00178469833502923
0.466796875	0.998046875	0.00226658451407649
0.46484375	0.998046875	0.00222042561492045
0.466796875	0.9990234375	0.00253928444617736
0.4677734375	0.9990234375	0.00257059121382601
0.46728515625	0.99951171875	0.00269790143299737
0.466796875	0.99951171875	0.00267877865833903
0.46728515625	0.99951171875	0.00269790143299737
0.467041015625	0.999755859375	0.00275466405431929
0.466796875	1	0.00280970059780222
0.466796875	0.99951171875	0.00267877865833903
0.467041015625	0.999755859375	0.00275466405431929
0.466796875	0.9990234375	0.00253928444617736
0.46728515625	0.99951171875	0.00269790143299737
0.466796875	0.99951171875	0.00267877865833903
0.466796875	0.998046875	0.00226658451407649
0.4677734375	0.9990234375	0.00257059121382601
0.466796875	0.9990234375	0.00253928444617736
0.4677734375	0.99951171875	0.00271682928813975
0.46826171875	0.99951171875	0.00273744253324484
0.468017578125	0.999755859375	0.00279712917353023
0.4677734375	1	0.00285515571472142
0.4677734375	0.99951171875	0.00271682928813975
0.468017578125	0.999755859375	0.00279712917353023
0.4677734375	0.9990234375	0.00257059121382601
0.46826171875	0.99951171875	0.00273744253324484
0.4677734375	0.99951171875	0.00271682928813975
0.46826171875	1	0.00287882943653116
0.46826171875	0.99951171875	0.00273744253324484
0.468505859375	0.999755859375	0.00281941626783449
0.46875	1	0.0029031549791798
0.46826171875	1	0.00287882943653116
0.468505859375	0.999755859375	0.00281941626783449
0.46826171875	1	0.00287882943653116
0.4677734375	1	0.00285515571472142
0.468017578125	0.999755859375	0.00279712917353023
0.46826171875	0.99951171875	0.00273744253324484
0.46826171875	1	0.00287882943653116
0.468017578125	0.999755859375	0.00279712917353023
0.46728515625	1	0.00283192704503559
0.46728515625	0.99951171875	0.00269790143299737
0.467529296875	0.999755859375	0.00277520216684686
0.4677734375	1	0.00285515571472142
0.46728515625	1	0.00283192704503559
0.467529296875	0.999755859375	0.00277520216684686
0.46728515625	1	0.00283192704503559
0.466796875	1	0.00280970059780222
0.467041015625	0.999755859375	0.00275466405431929
0.46728515625	0.99951171875	0.00269790143299737
0.46728515625	1	0.00283192704503559
0.467041015625	0.999755859375	0.00275466405431929
0.46728515625	0.99951171875	0.00269790143299737
0.4677734375	0.9990234375	0.00257059121382601
0.4677734375	0.99951171875	0.00271682928813975
0.4677734375	0.99951171875	0.00271682928813975
0.4677734375	1	0.00285515571472142
0.467529296875	0.999755859375	0.00277520216684686
0.46728515625	0.99951171875	0.00269790143299737
0.4677734375	0.99951171875	0.00271682928813975
0.467529296875	0.999755859375	0.00277520216684686
0.4658203125	0.99951171875	0.00264476216538812
0.46630859375	0.99951171875	0.00266144226111189
0.466064453125	0.999755859375	0.00271488574411988
0.4658203125	1	0.00276699021600706
0.4658203125	0.99951171875	0.00264476216538812
0.466064453125	0.999755859375	0.00271488574411988
0.4658203125	0.9990234375	0.00251109725163287
0.46630859375	0.99951171875	0.00266144226111189
0.4658203125	0.99951171875	0.00264476216538812
0.46630859375	1	0.00278774798605313
0.46630859375	0.99951171875	0.00266144226111189
0.466552734375	0.999755859375	0.00273418785079242
0.466796875	1	0.00280970059780222
0.46630859375	1	0.00278774798605313
0.466552734375	0.999755859375	0.00273418785079242
0.46630859375	1	0.00278774798605313
0.4658203125	1	0.00276699021600706
0.466064453125	0.999755859375	0.00271488574411988
0.46630859375	0.99951171875	0.00266144226111189
0.46630859375	1	0.00278774798605313
0.466064453125	0.999755859375	0.00271488574411988
0.46533203125	1	0.00274728951239704
0.46533203125	0.99951171875	0.00262901827165775
0.465576171875	0.999755859375	0.00269679102479833
0.4658203125	1	0.00276699021600706
0.46533203125	1	0.00274728951239704
0.465576171875	0.999755859375	0.00269679102479833
0.46533203125	1	0.00274728951239704
0.46484375	1	0.00272848654077232
0.465087890625	0.999755859375	0.0026794939523829
0.46533203125	0.99951171875	0.00262901827165775
0.46533203125	1	0.00274728951239704
0.465087890625	0.999755859375	0.0026794939523829
0.46533203125	0.99951171875	0.00262901827165775
0.4658203125	0.9990234375	0.00251109725163287
0.4658203125	0.99951171875	0.00264476216538812
0.4658203125	0.99951171875	0.00264476216538812
0.4658203125	1	0.00276699021600706
0.465576171875	0.999755859375	0.00269679102479833
0.46533203125	0.99951171875	0.00262901827165775
0.4658203125	0.99951171875	0.00264476216538812
0.465576171875	0.999755859375	0.00269679102479833
0.4658203125	0.9990234375	0.00251109725163287
0.466796875	0.998046875	0.00226658451407649
0.466796875	0.9990234375	0.00253928444617736
0.46630859375	0.99951171875	0.00266144226111189
0.466796875	0.9990234375	0.00253928444617736
0.466796875	0.99951171875	0.00267877865833903
0.466796875	0.99951171875	0.00267877865833903
0.466796875	1	0.00280970059780222
0.466552734375	0.999755859375	0.00273418785079242
0.46630859375	0.99951171875	0.00266144226111189
0.466796875	0.99951171875	0.00267877865833903
0.466552734375	0.999755859375	0.00273418785079242
0.4658203125	0.9990234375	0.00251109725163287
0.466796875	0.9990234375	0.00253928444617736
0.46630859375	0.99951171875	0.00266144226111189
0.462890625	0.9990234375	0.00243055208726571
0.4638671875	0.9990234375	0.00245623648234033
0.46337890625	0.99951171875	0.00255979111944992
0.462890625	0.99951171875	0.00254428025952779
0.46337890625	0.99951171875	0.00255979111944992
0.463134765625	0.999755859375	0.00260396220429666
0.462890625	1	0.00264670883737658
0.462890625	0.99951171875	0.00254428025952779
0.463134765625	0.999755859375	0.00260396220429666
0.462890625	0.9990234375	0.00243055208726571
0.46337890625	0.99951171875	0.00255979111944992
0.462890625	0.99951171875	0.00254428025952779
0.462890625	0.998046875	0.00219655346346338
0.4638671875	0.9990234375	0.00245623648234033
0.462890625	0.9990234375	0.00243055208726571
0.4638671875	0.99951171875	0.00257688092927289
0.46435546875	0.99951171875	0.00259454044163134
0.464111328125	0.999755859375	0.00264040596097712
0.4638671875	1	0.00268536974298264
0.4638671875	0.99951171875	0.00257688092927289
0.464111328125	0.999755859375	0.00264040596097712
0.4638671875	0.9990234375	0.00245623648234033
0.46435546875	0.99951171875	0.00259454044163134
0.4638671875	0.99951171875	0.00257688092927289
0.46435546875	1	0.00270631462521058
0.46435546875	0.99951171875	0.00259454044163134
0.464599609375	0.999755859375	0.00266020637204524
0.46484375	1	0.00272848654077232
0.46435546875	1	0.00270631462521058
0.464599609375	0.999755859375	0.00266020637204524
0.46435546875	1	0.00270631462521058
0.4638671875	1	0.00268536974298264
0.464111328125	0.999755859375	0.00264040596097712
0.46435546875	0.99951171875	0.00259454044163134
0.46435546875	1	0.00270631462521058
0.464111328125	0.999755859375	0.00264040596097712
0.46337890625	1	0.00266571782629446
0.46337890625	0.99951171875	0.00255979111944992
0.463623046875	0.999755859375	0.00262154085255441
0.4638671875	1	0.00268536974298264
0.46337890625	1	0.00266571782629446
0.463623046875	0.999755859375	0.00262154085255441
0.46337890625	1	0.00266571782629446
0.462890625	1	0.00264670883737658
0.463134765625	0.999755859375	0.00260396220429666
0.46337890625	0.99951171875	0.00255979111944992
0.46337890625	1	0.00266571782629446
0.463134765625	0.999755859375	0.00260396220429666
0.46337890625	0.99951171875	0.00255979111944992
0.4638671875	0.9990234375	0.00245623648234033
0.4638671875	0.99951171875	0.00257688092927289
0.4638671875	0.99951171875	0.00257688092927289
0.4638671875	1	0.00268536974298264
0.463623046875	0.999755859375	0.00262154085255441
0.46337890625	0.99951171875	0.00255979111944992
0.4638671875	0.99951171875	0.00257688092927289
0.463623046875	0.999755859375	0.00262154085255441
0.4619140625	1	0.002616467709023
0.4619140625	0.9990234375	0.00240718832375373
0.46240234375	0.99951171875	0.00252747641740718
0.462890625	1	0.00264670883737658
0.4619140625	1	0.002616467709023
0.46240234375	0.99951171875	0.00252747641740718
0.4619140625	1	0.002616467709023
0.4609375	1	0.00258544511026014
0.46142578125	0.99951171875	0.00249887444558046
0.4619140625	0.9990234375	0.00240718832375373
0.4619140625	1	0.002616467709023
0.46142578125	0.99951171875	0.00249887444558046
0.4619140625	0.9990234375	0.00240718832375373
0.462890625	0.998046875	0.00219655346346338
0.462890625	0.9990234375	0.00243055208726571
0.46240234375	0.99951171875	0.00252747641740718
0.462890625	0.9990234375	0.00243055208726571
0.462890625	0.99951171875	0.00254428025952779
0.462890625	1	0.00264670883737658
0.46240234375	0.99951171875	0.00252747641740718
0.462890625	0.99951171875	0.00254428025952779
0.4619140625	0.9990234375	0.00240718832375373
0.462890625	0.9990234375	0.00243055208726571
0.46240234375	0.99951171875	0.00252747641740718
0.462890625	0.998046875	0.00219655346346338
0.46484375	0.99609375	0.00178469833502923
0.46484375	0.998046875	0.00222042561492045
0.4638671875	0.9990234375	0.00245623648234033
0.46484375	0.998046875	0.00222042561492045
0.46484375	0.9990234375	0.00247819765376312
0.46435546875	0.99951171875	0.00259454044163134
0.46484375	0.9990234375	0.00247819765376312
0.46484375	0.99951171875	0.00260912994690045
0.46484375	0.99951171875	0.00260912994690045
0.46484375	1	0.00272848654077232
0.464599609375	0.999755859375	0.00266020637204524
0.46435546875	0.99951171875	0.00259454044163134
0.46484375	0.99951171875	0.00260912994690045
0.464599609375	0.999755859375	0.00266020637204524
0.4638671875	0.9990234375	0.00245623648234033
0.46484375	0.9990234375	0.00247819765376312
0.46435546875	0.99951171875	0.00259454044163134
0.462890625	0.998046875	0.00219655346346338
0.46484375	0.998046875	0.00222042561492045
0.4638671875	0.9990234375	0.00245623648234033
0.45703125	0.998046875	0.00208679384752962
0.458984375	0.998046875	0.00212598205470139
0.4580078125	0.9990234375	0.00229615265837131
0.45703125	0.9990234375	0.0022679037507798
0.4580078125	0.9990234375	0.00229615265837131
0.45751953125	0.99951171875	0.00236504688630096
0.45703125	1	0.00242841406174108
0.45703125	0.9990234375	0.0022679037507798
0.45751953125	0.99951171875	0.00236504688630096
0.45703125	0.998046875	0.00208679384752962
0.4580078125	0.9990234375	0.00229615265837131
0.45703125	0.9990234375	0.0022679037507798
0.45703125	0.99609375	0.00175266633100346
0.458984375	0.998046875	0.00212598205470139
0.45703125	0.998046875	0.00208679384752962
0.458984375	0.9990234375	0.00232179940250471
0.4599609375	0.9990234375	0.00234966908974399
0.45947265625	0.99951171875	0.00242791031492233
0.458984375	1	0.00250069762464215
0.458984375	0.9990234375	0.00232179940250471
0.45947265625	0.99951171875	0.00242791031492233
0.458984375	0.998046875	0.00212598205470139
0.4599609375	0.9990234375	0.00234966908974399
0.458984375	0.9990234375	0.00232179940250471
0.4599609375	1	0.00254171321088867
0.4599609375	0.9990234375	0.00234966908974399
0.46044921875	0.99951171875	0.00246421156992976
0.4609375	1	0.00258544511026014
0.4599609375	1	0.00254171321088867
0.46044921875	0.99951171875	0.00246421156992976
0.4599609375	1	0.00254171321088867
0.458984375	1	0.00250069762464215
0.45947265625	0.99951171875	0.00242791031492233
0.4599609375	0.9990234375	0.00234966908974399
0.4599609375	1	0.00254171321088867
0.45947265625	0.99951171875	0.00242791031492233
0.4580078125	1	0.00246319306865816
0.4580078125	0.9990234375	0.00229615265837131
0.45849609375	0.99951171875	0.00239481795280195
0.458984375	1	0.00250069762464215
0.4580078125	1	0.00246319306865816
0.45849609375	0.99951171875	0.00239481795280195
0.4580078125	1	0.00246319306865816
0.45703125	1	0.00242841406174108
0.45751953125	0.99951171875	0.00236504688630096
0.4580078125	0.9990234375	0.00229615265837131
0.4580078125	1	0.00246319306865816
0.45751953125	0.99951171875	0.00236504688630096
0.4580078125	0.9990234375	0.00229615265837131
0.458984375	0.998046875	0.00212598205470139
0.458984375	0.9990234375	0.00232179940250471
0.458984375	0.9990234375	0.00232179940250471
0.458984375	1	0.00250069762464215
0.45849609375	0.99951171875	0.00239481795280195
0.4580078125	0.9990234375	0.00229615265837131
0.458984375	0.9990234375	0.00232179940250471
0.45849609375	0.99951171875	0.00239481795280195
0.455078125	0.9990234375	0.00222593751321391
0.4560546875	0.9990234375	0.00224780412744095
0.45556640625	0.99951171875	0.00230444673520712
0.455078125	1	0.00235681260511511
0.455078125	0.9990234375	0.00222593751321391
0.45556640625	0.99951171875	0.00230444673520712
0.455078125	0.998046875	0.00206595159024948
0.4560546875	0.9990234375	0.00224780412744095
0.455078125	0.9990234375	0.00222593751321391
0.4560546875	1	0.00239097893500899
0.4560546875	0.9990234375	0.00224780412744095
0.45654296875	0.99951171875	0.00233437962501456
0.45703125	1	0.00242841406174108
0.4560546875	1	0.00239097893500899
0.45654296875	0.99951171875	0.00233437962501456
0.4560546875	1	0.00239097893500899
0.455078125	1	0.00235681260511511
0.45556640625	0.99951171875	0.00230444673520712
0.4560546875	0.9990234375	0.00224780412744095
0.4560546875	1	0.00239097893500899
0.45556640625	0.99951171875	0.00230444673520712
0.4541015625	1	0.00232703790215544
0.4541015625	0.9990234375	0.00220493787903006
0.45458984375	0.99951171875	0.00227768698274039
0.455078125	1	0.00235681260511511
0.4541015625	1	0.00232703790215544
0.45458984375	0.99951171875	0.00227768698274039
0.4541015625	1	0.00232703790215544
0.453125	1	0.00230057649593743
0.45361328125	0.99951171875	0.00225412099945109
0.4541015625	0.9990234375	0.00220493787903006
0.4541015625	1	0.00232703790215544
0.45361328125	0.99951171875	0.00225412099945109
0.4541015625	0.9990234375	0.00220493787903006
0.455078125	0.998046875	0.00206595159024948
0.455078125	0.9990234375	0.00222593751321391
0.455078125	0.9990234375	0.00222593751321391
0.455078125	1	0.00235681260511511
0.45458984375	0.99951171875	0.00227768698274039
0.4541015625	0.9990234375	0.00220493787903006
0.455078125	0.9990234375	0.00222593751321391
0.45458984375	0.99951171875	0.00227768698274039
0.455078125	0.998046875	0.00206595159024948
0.45703125	0.99609375	0.00175266633100346
0.45703125	0.998046875	0.00208679384752962
0.4560546875	0.9990234375	0.00224780412744095
0.45703125	0.998046875	0.00208679384752962
0.45703125	0.9990234375	0.0022679037507798
0.45703125	0.9990234375	0.0022679037507798
0.45703125	1	0.00242841406174108
0.45654296875	0.99951171875	0.00233437962501456
0.4560546875	0.9990234375	0.00224780412744095
0.45703125	0.9990234375	0.0022679037507798
0.45654296875	0.99951171875	0.00233437962501456
0.455078125	0.998046875	0.00206595159024948
0.45703125	0.998046875	0.00208679384752962
0.4560546875	0.9990234375	0.00224780412744095
0.45703125	0.99609375	0.00175266633100346
0.4609375	0.9921875	0.0011955753932867
0.4609375	0.99609375	0.00175532042224522
0.458984375	0.998046875	0.00212598205470139
0.4609375	0.99609375	0.00175532042224522
0.4609375	0.998046875	0.00214337467899087
0.4599609375	0.9990234375	0.00234966908974399
0.4609375	0.998046875	0.00214337467899087
0.4609375	0.9990234375	0.00236907723873628
0.4609375	0.9990234375	0.00236907723873628
0.4609375	1	0.00258544511026014
0.46044921875	0.99951171875	0.00246421156992976
0.4599609375	0.9990234375	0.00234966908974399
0.4609375	0.9990234375	0.00236907723873628
0.46044921875	0.99951171875	0.00246421156992976
0.458984375	0.998046875	0.00212598205470139
0.4609375	0.998046875	0.00214337467899087
0.4599609375	0.9990234375	0.00234966908974399
0.45703125	0.99609375	0.00175266633100346
0.4609375	0.99609375	0.00175532042224522
0.458984375	0.998046875	0.00212598205470139
0.4453125	0.99609375	0.00161856717671779
0.44921875	0.99609375	0.00165806356962402
0.447265625	0.998046875	0.00190553388069699
0.4453125	0.998046875	0.00184738080336371
0.447265625	0.998046875	0.00190553388069699
0.4462890625	0.9990234375	0.00198288593058945
0.4453125	1	0.00204698374516716
0.4453125	0.998046875	0.00184738080336371
0.4462890625	0.9990234375	0.00198288593058945
0.4453125	0.99609375	0.00161856717671779
0.447265625	0.998046875	0.00190553388069699
0.4453125	0.998046875	0.00184738080336371
0.4453125	0.9921875	0.00122993012045272
0.44921875	0.99609375	0.00165806356962402
0.4453125	0.99609375	0.00161856717671779
0.44921875	0.998046875	0.0019263345681088
0.451171875	0.998046875	0.00196905228001827
0.4501953125	0.9990234375	0.00208699036786626
0.44921875	0.9990234375	0.0020580140082016
0.4501953125	0.9990234375	0.00208699036786626
0.44970703125	0.99951171875	0.00212547012159037
0.44921875	1	0.00215925047868865
0.44921875	0.9990234375	0.0020580140082016
0.44970703125	0.99951171875	0.00212547012159037
0.44921875	0.998046875	0.0019263345681088
0.4501953125	0.9990234375	0.00208699036786626
0.44921875	0.9990234375	0.0020580140082016
0.44921875	0.99609375	0.00165806356962402
0.451171875	0.998046875	0.00196905228001827
0.44921875	0.998046875	0.0019263345681088
0.451171875	0.9990234375	0.00211306976382223
0.4521484375	0.9990234375	0.00214103818397503
0.45166015625	0.99951171875	0.00218479430747401
0.451171875	1	0.00222512628843399
0.451171875	0.9990234375	0.00211306976382223
0.45166015625	0.99951171875	0.00218479430747401
0.451171875	0.998046875	0.00196905228001827
0.4521484375	0.9990234375	0.00214103818397503
0.451171875	0.9990234375	0.00211306976382223
0.4521484375	1	0.00226181491306863
0.4521484375	0.9990234375	0.00214103818397503
0.45263671875	0.99951171875	0.00221831885503588
0.453125	1	0.00230057649593743
0.4521484375	1	0.00226181491306863
0.45263671875	0.99951171875	0.00221831885503588
0.4521484375	1	0.00226181491306863
0.451171875	1	0.00222512628843399
0.45166015625	0.99951171875	0.00218479430747401
0.4521484375	0.9990234375	0.00214103818397503
0.4521484375	1	0.00226181491306863
0.45166015625	0.99951171875	0.00218479430747401
0.4501953125	1	0.0021913550545463
0.4501953125	0.9990234375	0.00208699036786626
0.45068359375	0.99951171875	0.00215313576460556
0.451171875	1	0.00222512628843399
0.4501953125	1	0.0021913550545463
0.45068359375	0.99951171875	0.00215313576460556
0.4501953125	1	0.0021913550545463
0.44921875	1	0.00215925047868865
0.44970703125	0.99951171875	0.00212547012159037
0.4501953125	0.9990234375	0.00208699036786626
0.4501953125	1	0.0021913550545463
0.44970703125	0.99951171875	0.00212547012159037
0.4501953125	0.9990234375	0.00208699036786626
0.451171875	0.998046875	0.00196905228001827
0.451171875	0.9990234375	0.00211306976382223
0.451171875	0.9990234375	0.00211306976382223
0.451171875	1	0.00222512628843399
0.45068359375	0.99951171875	0.00215313576460556
0.4501953125	0.9990234375	0.00208699036786626
0.451171875	0.9990234375	0.00211306976382223
0.45068359375	0.99951171875	0.00215313576460556
0.447265625	1	0.00210320339948368
0.447265625	0.998046875	0.00190553388069699
0.4482421875	0.9990234375	0.00203181675995972
0.44921875	1	0.00215925047868865
0.447265625	1	0.00210320339948368
0.4482421875	0.9990234375	0.00203181675995972
0.447265625	1	0.00210320339948368
0.4453125	1	0.00204698374516716
0.4462890625	0.9990234375	0.00198288593058945
0.447265625	0.998046875	0.00190553388069699
0.447265625	1	0.00210320339948368
0.4462890625	0.9990234375	0.00198288593058945
0.447265625	0.998046875	0.00190553388069699
0.44921875	0.99609375	0.00165806356962402
0.44921875	0.998046875	0.0019263345681088
0.4482421875	0.9990234375	0.00203181675995972
0.44921875	0.998046875	0.0019263345681088
0.44921875	0.9990234375	0.0020580140082016
0.44921875	1	0.00215925047868865
0.4482421875	0.9990234375	0.00203181675995972
0.44921875	0.9990234375	0.0020580140082016
0.447265625	0.998046875	0.00190553388069699
0.44921875	0.998046875	0.0019263345681088
0.4482421875	0.9990234375	0.00203181675995972
0.44140625	0.998046875	0.00178329686224652
0.443359375	0.998046875	0.00182543455345173
0.4423828125	0.9990234375	0.00187291550111223
0.44140625	1	0.00190790377654064
0.44140625	0.998046875	0.00178329686224652
0.4423828125	0.9990234375	0.00187291550111223
0.44140625	0.99609375	0.00160881349462976
0.443359375	0.998046875	0.00182543455345173
0.44140625	0.998046875	0.00178329686224652
0.443359375	1	0.00197287325167433
0.443359375	0.998046875	0.00182543455345173
0.4443359375	0.9990234375	0.00192594681637421
0.4453125	1	0.00204698374516716
0.443359375	1	0.00197287325167433
0.4443359375	0.9990234375	0.00192594681637421
0.443359375	1	0.00197287325167433
0.44140625	1	0.00190790377654064
0.4423828125	0.9990234375	0.00187291550111223
0.443359375	0.998046875	0.00182543455345173
0.443359375	1	0.00197287325167433
0.4423828125	0.9990234375	0.00187291550111223
0.439453125	1	0.00184404855540984
0.439453125	0.998046875	0.00175746575011008
0.4404296875	0.9990234375	0.00182246772975826
0.44140625	1	0.00190790377654064
0.439453125	1	0.00184404855540984
0.4404296875	0.9990234375	0.00182246772975826
0.439453125	1	0.00184404855540984
0.4375	1	0.00178903088206377
0.4384765625	0.9990234375	0.00177899660826022
0.439453125	0.998046875	0.00175746575011008
0.439453125	1	0.00184404855540984
0.4384765625	0.9990234375	0.00177899660826022
0.439453125	0.998046875	0.00175746575011008
0.44140625	0.99609375	0.00160881349462976
0.44140625	0.998046875	0.00178329686224652
0.44140625	0.998046875	0.00178329686224652
0.44140625	1	0.00190790377654064
0.4404296875	0.9990234375	0.00182246772975826
0.439453125	0.998046875	0.00175746575011008
0.44140625	0.998046875	0.00178329686224652
0.4404296875	0.9990234375	0.00182246772975826
0.44140625	0.99609375	0.00160881349462976
0.4453125	0.9921875	0.00122993012045272
0.4453125	0.99609375	0.00161856717671779
0.443359375	0.998046875	0.00182543455345173
0.4453125	0.99609375	0.00161856717671779
0.4453125	0.998046875	0.00184738080336371
0.4453125	0.998046875	0.00184738080336371
0.4453125	1	0.00204698374516716
0.4443359375	0.9990234375	0.00192594681637421
0.443359375	0.998046875	0.00182543455345173
0.4453125	0.998046875	0.00184738080336371
0.4443359375	0.9990234375	0.00192594681637421
0.44140625	0.99609375	0.00160881349462976
0.4453125	0.99609375	0.00161856717671779
0.443359375	0.998046875	0.00182543455345173
0.44921875	0.98828125	0.000978275091996471
0.453125	0.9921875	0.00122452023337067
0.44921875	0.9921875	0.00122610902723326
0.4453125	0.9921875	0.00122993012045272
0.44921875	0.98828125	0.000978275091996471
0.44921875	0.9921875	0.00122610902723326
0.44921875	0.98828125	0.000978275091996471
0.453125	0.984375	0.000713587186078694
0.453125	0.98828125	0.000920953817726696
0.453125	0.9921875	0.00122452023337067
0.44921875	0.98828125	0.000978275091996471
0.453125	0.98828125	0.000920953817726696
0.44921875	0.99609375	0.00165806356962402
0.453125	0.9921875	0.00122452023337067
0.453125	0.99609375	0.00168708611978081
0.451171875	0.998046875	0.00196905228001827
0.453125	0.99609375	0.00168708611978081
0.453125	0.998046875	0.00199808760199323
0.4521484375	0.9990234375	0.00214103818397503
0.453125	0.998046875	0.00199808760199323
0.453125	0.9990234375	0.00216431337410858
0.453125	0.9990234375	0.00216431337410858
0.453125	1	0.00230057649593743
0.45263671875	0.99951171875	0.00221831885503588
0.4521484375	0.9990234375	0.00214103818397503
0.453125	0.9990234375	0.00216431337410858
0.45263671875	0.99951171875	0.00221831885503588
0.451171875	0.998046875	0.00196905228001827
0.453125	0.998046875	0.00199808760199323
0.4521484375	0.9990234375	0.00214103818397503
0.44921875	0.99609375	0.00165806356962402
0.453125	0.99609375	0.00168708611978081
0.451171875	0.998046875	0.00196905228001827
0.44921875	0.99609375	0.00165806356962402
0.4453125	0.9921875	0.00122993012045272
0.44921875	0.9921875	0.00122610902723326
0.453125	0.9921875	0.00122452023337067
0.44921875	0.99609375	0.00165806356962402
0.44921875	0.9921875	0.00122610902723326
0.4609375	0.9765625	0.000524408092176368
0.46875	0.984375	0.000623414093987432
0.4609375	0.984375	0.00063982498919276
0.453125	0.984375	0.000713587186078694
0.4609375	0.9765625	0.000524408092176368
0.4609375	0.984375	0.00063982498919276
0.4609375	0.9765625	0.000524408092176368
0.46875	0.96875	0.000353702458611485
0.46875	0.9765625	0.000390193142949379
0.46875	0.984375	0.000623414093987432
0.4609375	0.9765625	0.000524408092176368
0.46875	0.9765625	0.000390193142949379
0.46484375	0.98828125	0.000914989115727721
0.46875	0.9921875	0.00118519840778494
0.46484375	0.9921875	0.00120309408997206
0.4609375	0.9921875	0.0011955753932867
0.46484375	0.98828125	0.000914989115727721
0.46484375	0.9921875	0.00120309408997206
0.46484375	0.98828125	0.000914989115727721
0.46875	0.984375	0.000623414093987432
0.46875	0.98828125	0.00082075517321927
0.46875	0.9921875	0.00118519840778494
0.46484375	0.98828125	0.000914989115727721
0.46875	0.98828125	0.00082075517321927
0.46484375	0.99609375	0.00178469833502923
0.46875	0.9921875	0.00118519840778494
0.46875	0.99609375	0.00181795605805999
0.466796875	0.998046875	0.00226658451407649
0.46875	0.99609375	0.00181795605805999
0.46875	0.998046875	0.00229343372293548
0.4677734375	0.9990234375	0.00257059121382601
0.46875	0.998046875	0.00229343372293548
0.46875	0.9990234375	0.00259207707808468
0.46826171875	0.99951171875	0.00273744253324484
0.46875	0.9990234375	0.00259207707808468
0.46875	0.99951171875	0.00275079833265234
0.46875	0.99951171875	0.00275079833265234
0.46875	1	0.0029031549791798
0.468505859375	0.999755859375	0.00281941626783449
0.46826171875	0.99951171875	0.00273744253324484
0.46875	0.99951171875	0.00275079833265234
0.468505859375	0.999755859375	0.00281941626783449
0.4677734375	0.9990234375	0.00257059121382601
0.46875	0.9990234375	0.00259207707808468
0.46826171875	0.99951171875	0.00273744253324484
0.466796875	0.998046875	0.00226658451407649
0.46875	0.998046875	0.00229343372293548
0.4677734375	0.9990234375	0.00257059121382601
0.46484375	0.99609375	0.00178469833502923
0.46875	0.99609375	0.00181795605805999
0.466796875	0.998046875	0.00226658451407649
0.46484375	0.99609375	0.00178469833502923
0.4609375	0.9921875	0.0011955753932867
0.46484375	0.9921875	0.00120309408997206
0.46875	0.9921875	0.00118519840778494
0.46484375	0.99609375	0.00178469833502923
0.46484375	0.9921875	0.00120309408997206
0.4609375	0.984375	0.00063982498919276
0.4609375	0.9921875	0.0011955753932867
0.45703125	0.98828125	0.000955187747450764
0.453125	0.984375	0.000713587186078694
0.4609375	0.984375	0.00063982498919276
0.45703125	0.98828125	0.000955187747450764
0.4609375	0.984375	0.00063982498919276
0.46875	0.984375	0.000623414093987432
0.46484375	0.98828125	0.000914989115727721
0.4609375	0.9921875	0.0011955753932867
0.4609375	0.984375	0.00063982498919276
0.46484375	0.98828125	0.000914989115727721
0.4140625	0.984375	0.00100077127970283
0.4140625	0.9921875	0.00125769762467931
0.41015625	0.98828125	0.00113990080119645
0.40625	0.984375	0.0010642776518514
0.4140625	0.984375	0.00100077127970283
0.41015625	0.98828125	0.00113990080119645
0.421875	0.984375	0.000947417505464038
0.4140625	0.9921875	0.00125769762467931
0.4140625	0.984375	0.00100077127970283
0.40625	0.9921875	0.00121821942081236
0.4140625	0.9921875	0.00125769762467931
0.41015625	0.99609375	0.00120450302221423
0.40625	0.99609375	0.00114414399872331
0.41015625	0.99609375	0.00120450302221423
0.408203125	0.998046875	0.000995864610387916
0.40625	1	0.000742584854771238
0.40625	0.99609375	0.00114414399872331
0.408203125	0.998046875	0.000995864610387916
0.40625	0.9921875	0.00121821942081236
0.41015625	0.99609375	0.00120450302221423
0.40625	0.99609375	0.00114414399872331
0.40625	0.9921875	0.00121821942081236
0.40625	0.984375	0.0010642776518514
0.41015625	0.98828125	0.00113990080119645
0.4140625	0.9921875	0.00125769762467931
0.40625	0.9921875	0.00121821942081236
0.41015625	0.98828125	0.00113990080119645
0.40625	0.984375	0.0010642776518514
0.40625	0.96875	0.000681468053531263
0.4140625	0.9765625	0.000793371745404403
0.4140625	0.9765625	0.000793371745404403
0.421875	0.984375	0.000947417505464038
0.4140625	0.984375	0.00100077127970283
0.40625	0.984375	0.0010642776518514
0.4140625	0.9765625	0.000793371745404403
0.4140625	0.984375	0.00100077127970283
0.421875	0.9921875	0.00124667036120842
0.4296875	0.9921875	0.00125215254541666
0.42578125	0.99609375	0.00141799537974992
0.421875	0.99609375	0.00134138725633288
0.42578125	0.99609375	0.00141799537974992
0.423828125	0.998046875	0.00137310724267715
0.421875	1	0.00126653660918228
0.421875	0.99609375	0.00134138725633288
0.423828125	0.998046875	0.00137310724267715
0.421875	0.9921875	0.00124667036120842
0.42578125	0.99609375	0.00141799537974992
0.421875	0.99609375	0.00134138725633288
0.421875	0.984375	0.000947417505464038
0.4296875	0.9921875	0.00125215254541666
0.421875	0.9921875	0.00124667036120842
0.4296875	0.99609375	0.00143627033451654
0.43359375	0.99609375	0.00147408174775749
0.431640625	0.998046875	0.00153920768516177
0.4296875	1	0.00153311147675031
0.4296875	0.99609375	0.00143627033451654
0.431640625	0.998046875	0.00153920768516177
0.4296875	0.9921875	0.00125215254541666
0.43359375	0.99609375	0.00147408174775749
0.4296875	0.99609375	0.00143627033451654
0.43359375	1	0.00166753212858949
0.43359375	0.99609375	0.00147408174775749
0.435546875	0.998046875	0.00163021288343256
0.4375	1	0.00178903088206377
0.43359375	1	0.00166753212858949
0.435546875	0.998046875	0.00163021288343256
0.43359375	1	0.00166753212858949
0.4296875	1	0.00153311147675031
0.431640625	0.998046875	0.00153920768516177
0.43359375	0.99609375	0.00147408174775749
0.43359375	1	0.00166753212858949
0.431640625	0.998046875	0.00153920768516177
0.42578125	1	0.00139439169782601
0.42578125	0.99609375	0.00141799537974992
0.427734375	0.998046875	0.0014521691275355
0.4296875	1	0.00153311147675031
0.42578125	1	0.00139439169782601
0.427734375	0.998046875	0.0014521691275355
0.42578125	1	0.00139439169782601
0.421875	1	0.00126653660918228
0.423828125	0.998046875	0.00137310724267715
0.42578125	0.99609375	0.00141799537974992
0.42578125	1	0.00139439169782601
0.423828125	0.998046875	0.00137310724267715
0.42578125	0.99609375	0.00141799537974992
0.4296875	0.9921875	0.00125215254541666
0.4296875	0.99609375	0.00143627033451654
0.4296875	0.99609375	0.00143627033451654
0.4296875	1	0.00153311147675031
0.427734375	0.998046875	0.0014521691275355
0.42578125	0.99609375	0.00141799537974992
0.4296875	0.99609375	0.00143627033451654
0.427734375	0.998046875	0.0014521691275355
0.4140625	0.99609375	0.00124343900248515
0.41796875	0.99609375	0.00128795268429228
0.416015625	0.998046875	0.00117076566053737
0.4140625	1	0.000993640328340579
0.4140625	0.99609375	0.00124343900248515
0.416015625	0.998046875	0.00117076566053737
0.4140625	0.9921875	0.00125769762467931
0.41796875	0.99609375	0.00128795268429228
0.4140625	0.99609375	0.00124343900248515
0.41796875	1	0.00112742925632345
0.41796875	0.99609375	0.00128795268429228
0.419921875	0.998046875	0.00125728133104907
0.421875	1	0.00126653660918228
0.41796875	1	0.00112742925632345
0.419921875	0.998046875	0.00125728133104907
0.41796875	1	0.00112742925632345
0.4140625	1	0.000993640328340579
0.416015625	0.998046875	0.00117076566053737
0.41796875	0.99609375	0.00128795268429228
0.41796875	1	0.00112742925632345
0.416015625	0.998046875	0.00117076566053737
0.41015625	1	0.000862862148258629
0.41015625	0.99609375	0.00120450302221423
0.412109375	0.998046875	0.0010786437317189
0.4140625	1	0.000993640328340579
0.41015625	1	0.000862862148258629
0.412109375	0.998046875	0.0010786437317189
0.41015625	1	0.000862862148258629
0.40625	1	0.000742584854771238
0.408203125	0.998046875	0.000995864610387916
0.41015625	0.99609375	0.00120450302221423
0.41015625	1	0.000862862148258629
0.408203125	0.998046875	0.000995864610387916
0.41015625	0.99609375	0.00120450302221423
0.4140625	0.9921875	0.00125769762467931
0.4140625	0.99609375	0.00124343900248515
0.4140625	0.99609375	0.00124343900248515
0.4140625	1	0.000993640328340579
0.412109375	0.998046875	0.0010786437317189
0.41015625	0.99609375	0.00120450302221423
0.4140625	0.99609375	0.00124343900248515
0.412109375	0.998046875	0.0010786437317189
0.4140625	0.9921875	0.00125769762467931
0.421875	0.984375	0.000947417505464038
0.421875	0.9921875	0.00124667036120842
0.41796875	0.99609375	0.00128795268429228
0.421875	0.9921875	0.00124667036120842
0.421875	0.99609375	0.00134138725633288
0.421875	0.99609375	0.00134138725633288
0.421875	1	0.00126653660918228
0.419921875	0.998046875	0.00125728133104907
0.41796875	0.99609375	0.00128795268429228
0.421875	0.99609375	0.00134138725633288
0.419921875	0.998046875	0.00125728133104907
0.4140625	0.9921875	0.00125769762467931
0.421875	0.9921875	0.00124667036120842
0.41796875	0.99609375	0.00128795268429228
0.390625	0.9921875	0.00113750207156714
0.3984375	0.9921875	0.00114541745685162
0.39453125	0.99609375	0.000979642813449221
0.390625	0.99609375	0.000951328156255663
0.39453125	0.99609375	0.000979642813449221
0.392578125	0.998046875	0.00070780164751251
0.390625	1	0.000371854718617058
0.390625	0.99609375	0.000951328156255663
0.392578125	0.998046875	0.00070780164751251
0.390625	0.9921875	0.00113750207156714
0.39453125	0.99609375	0.000979642813449221
0.390625	0.99609375	0.000951328156255663
0.390625	0.984375	0.00110211620330809
0.3984375	0.9921875	0.00114541745685162
0.390625	0.9921875	0.00113750207156714
0.3984375	0.99609375	0.00103031417236359
0.40234375	0.99609375	0.00105991151577685
0.400390625	0.998046875	0.000840715741701986
0.3984375	1	0.00054716717962389
0.3984375	0.99609375	0.00103031417236359
0.400390625	0.998046875	0.000840715741701986
0.3984375	0.9921875	0.00114541745685162
0.40234375	0.99609375	0.00105991151577685
0.3984375	0.99609375	0.00103031417236359
0.404296875	0.998046875	0.000906662292135841
0.40234375	1	0.00061266851333149
0.40234375	0.998046875	0.000884947644450266
0.40234375	0.99609375	0.00105991151577685
0.404296875	0.998046875	0.000906662292135841
0.40234375	0.998046875	0.000884947644450266
0.404296875	0.998046875	0.000906662292135841
0.40625	1	0.000742584854771238
0.404296875	1	0.000661017763378709
0.40234375	1	0.00061266851333149
0.404296875	0.998046875	0.000906662292135841
0.404296875	1	0.000661017763378709
0.400390625	0.998046875	0.000840715741701986
0.40234375	1	0.00061266851333149
0.400390625	1	0.000563606173321504
0.3984375	1	0.00054716717962389
0.400390625	0.998046875	0.000840715741701986
0.400390625	1	0.000563606173321504
0.400390625	0.998046875	0.000840715741701986
0.40234375	0.99609375	0.00105991151577685
0.40234375	0.998046875	0.000884947644450266
0.40234375	1	0.00061266851333149
0.400390625	0.998046875	0.000840715741701986
0.40234375	0.998046875	0.000884947644450266
0.396484375	0.998046875	0.000773884984275133
0.39453125	1	0.000424567045049596
0.39453125	0.998046875	0.00075457687838662
0.39453125	0.99609375	0.000979642813449221
0.396484375	0.998046875	0.000773884984275133
0.39453125	0.998046875	0.00075457687838662
0.396484375	0.998046875	0.000773884984275133
0.3984375	1	0.00054716717962389
0.396484375	1	0.00046811789435757
0.39453125	1	0.000424567045049596
0.396484375	0.998046875	0.000773884984275133
0.396484375	1	0.00046811789435757
0.392578125	0.998046875	0.00070780164751251
0.39453125	1	0.000424567045049596
0.392578125	1	0.000380728908021157
0.390625	1	0.000371854718617058
0.392578125	0.998046875	0.00070780164751251
0.392578125	1	0.000380728908021157
0.392578125	0.998046875	0.00070780164751251
0.39453125	0.99609375	0.000979642813449221
0.39453125	0.998046875	0.00075457687838662
0.39453125	1	0.000424567045049596
0.392578125	0.998046875	0.00070780164751251
0.39453125	0.998046875	0.00075457687838662
0.39453125	0.99609375	0.000979642813449221
0.3984375	0.9921875	0.00114541745685162
0.3984375	0.99609375	0.00103031417236359
0.3984375	0.99609375	0.00103031417236359
0.3984375	1	0.00054716717962389
0.396484375	0.998046875	0.000773884984275133
0.39453125	0.99609375	0.000979642813449221
0.3984375	0.99609375	0.00103031417236359
0.396484375	0.998046875	0.000773884984275133
0.3828125	0.99609375	0.000845333738581509
0.38671875	0.99609375	0.000879882227286707
0.384765625	0.998046875	0.000592603797272031
0.3828125	1	0.000254966601660339
0.3828125	0.99609375	0.000845333738581509
0.384765625	0.998046875	0.000592603797272031
0.3828125	0.9921875	0.00108129734021376
0.38671875	0.99609375	0.000879882227286707
0.3828125	0.99609375	0.000845333738581509
0.388671875	0.998046875	0.000640623176080154
0.38671875	1	0.000281706658475851
0.38671875	0.998046875	0.000629604401682183
0.38671875	0.99609375	0.000879882227286707
0.388671875	0.998046875	0.000640623176080154
0.38671875	0.998046875	0.000629604401682183
0.388671875	0.998046875	0.000640623176080154
0.390625	1	0.000371854718617058
0.388671875	1	0.000316321212878896
0.38671875	1	0.000281706658475851
0.388671875	0.998046875	0.000640623176080154
0.388671875	1	0.000316321212878896
0.38671875	1	0.000281706658475851
0.3828125	1	0.000254966601660339
0.384765625	0.998046875	0.000592603797272031
0.384765625	0.998046875	0.000592603797272031
0.38671875	0.99609375	0.000879882227286707
0.38671875	0.998046875	0.000629604401682183
0.38671875	1	0.000281706658475851
0.384765625	0.998046875	0.000592603797272031
0.38671875	0.998046875	0.000629604401682183
0.37890625	1	0.000200562567697672
0.37890625	0.99609375	0.000798223698142682
0.380859375	0.998046875	0.000526573977259261
0.3828125	1	0.000254966601660339
0.37890625	1	0.000200562567697672
0.380859375	0.998046875	0.000526573977259261
0.37890625	1	0.000200562567697672
0.375	1	0.000149614979961444
0.376953125	0.998046875	0.000474859302468313
0.37890625	0.99609375	0.000798223698142682
0.37890625	1	0.000200562567697672
0.376953125	0.998046875	0.000474859302468313
0.37890625	0.99609375	0.000798223698142682
0.3828125	0.9921875	0.00108129734021376
0.3828125	0.99609375	0.000845333738581509
0.3828125	0.99609375	0.000845333738581509
0.3828125	1	0.000254966601660339
0.380859375	0.998046875	0.000526573977259261
0.37890625	0.99609375	0.000798223698142682
0.3828125	0.99609375	0.000845333738581509
0.380859375	0.998046875	0.000526573977259261
0.3828125	0.9921875	0.00108129734021376
0.390625	0.984375	0.00110211620330809
0.390625	0.9921875	0.00113750207156714
0.38671875	0.99609375	0.000879882227286707
0.390625	0.9921875	0.00113750207156714
0.390625	0.99609375	0.000951328156255663
0.390625	0.99609375	0.000951328156255663
0.390625	1	0.000371854718617058
0.388671875	0.998046875	0.000640623176080154
0.38671875	0.99609375	0.000879882227286707
0.390625	0.99609375	0.000951328156255663
0.388671875	0.998046875	0.000640623176080154
0.3828125	0.9921875	0.00108129734021376
0.390625	0.9921875	0.00113750207156714
0.38671875	0.99609375	0.000879882227286707
0.390625	0.984375	0.00110211620330809
0.40625	0.96875	0.000681468053531263
0.40625	0.984375	0.0010642776518514
0.3984375	0.9921875	0.00114541745685162
0.40625	0.984375	0.0010642776518514
0.40625	0.9921875	0.00121821942081236
0.40234375	0.99609375	0.00105991151577685
0.40625	0.9921875	0.00121821942081236
0.40625	0.99609375	0.00114414399872331
0.40625	0.99609375	0.00114414399872331
0.40625	1	0.000742584854771238
0.404296875	0.998046875	0.000906662292135841
0.40234375	0.99609375	0.00105991151577685
0.40625	0.99609375	0.00114414399872331
0.404296875	0.998046875	0.000906662292135841
0.3984375	0.9921875	0.00114541745685162
0.40625	0.9921875	0.00121821942081236
0.40234375	0.99609375	0.00105991151577685
0.390625	0.984375	0.00110211620330809
0.40625	0.984375	0.0010642776518514
0.3984375	0.9921875	0.00114541745685162
0.421875	0.953125	0.000514605478473604
0.4375	0.96875	0.000494793220449753
0.421875	0.96875	0.000563650610471991
0.40625	0.96875	0.000681468053531263
0.421875	0.953125	0.000514605478473604
0.421875	0.96875	0.000563650610471991
0.421875	0.953125	0.000514605478473604
0.4375	0.9375	0.000412108446690135
0.4375	0.953125	0.000360215051038918
0.4375	0.96875	0.000494793220449753
0.421875	0.953125	0.000514605478473604
0.4375	0.953125	0.000360215051038918
0.4296875	0.9765625	0.000719436114965265
0.4375	0.984375	0.00085322702616364
0.4296875	0.984375	0.000898684621944002
0.421875	0.984375	0.000947417505464038
0.4296875	0.9765625	0.000719436114965265
0.4296875	0.984375	0.000898684621944002
0.4296875	0.9765625	0.000719436114965265
0.4375	0.96875	0.000494793220449753
0.4375	0.9765625	0.000613509850362638
0.4375	0.984375	0.00085322702616364
0.4296875	0.9765625	0.000719436114965265
0.4375	0.9765625	0.000613509850362638
0.4296875	0.9921875	0.00125215254541666
0.4375	0.984375	0.00085322702616364
0.4375	0.9921875	0.00122381063652233
0.43359375	0.99609375	0.00147408174775749
0.4375	0.9921875	0.00122381063652233
0.4375	0.99609375	0.0015191806103603
0.435546875	0.998046875	0.00163021288343256
0.4375	0.99609375	0.0015191806103603
0.4375	0.998046875	0.00167924470667728
0.4375	1	0.00178903088206377
0.435546875	0.998046875	0.00163021288343256
0.4375	0.998046875	0.00167924470667728
0.43359375	0.99609375	0.00147408174775749
0.4375	0.99609375	0.0015191806103603
0.435546875	0.998046875	0.00163021288343256
0.4296875	0.9921875	0.00125215254541666
0.4375	0.9921875	0.00122381063652233
0.43359375	0.99609375	0.00147408174775749
0.4296875	0.9921875	0.00125215254541666
0.421875	0.984375	0.000947417505464038
0.4296875	0.984375	0.000898684621944002
0.4375	0.984375	0.00085322702616364
0.4296875	0.9921875	0.00125215254541666
0.4296875	0.984375	0.000898684621944002
0.421875	0.96875	0.000563650610471991
0.421875	0.984375	0.000947417505464038
0.4140625	0.9765625	0.000793371745404403
0.40625	0.96875	0.000681468053531263
0.421875	0.96875	0.000563650610471991
0.4140625	0.9765625	0.000793371745404403
0.421875	0.96875	0.000563650610471991
0.4375	0.96875	0.000494793220449753
0.4296875	0.9765625	0.000719436114965265
0.421875	0.984375	0.000947417505464038
0.421875	0.96875	0.000563650610471991
0.4296875	0.9765625	0.000719436114965265
0.3125	0.96875	0.000921524254319688
0.34375	0.96875	0.00089562418123693
0.328125	0.984375	0.000894962108032974
0.3125	0.984375	0.000878216362515014
0.328125	0.984375	0.000894962108032974
0.3203125	0.9921875	0.000600817526267144
0.3125	0.9921875	0.000588368588129531
0.3203125	0.9921875	0.000600817526267144
0.31640625	0.99609375	0.000308943697278966
0.3125	1	4.29797722410379e-05
0.3125	0.9921875	0.000588368588129531
0.31640625	0.99609375	0.000308943697278966
0.3125	0.984375	0.000878216362515014
0.3203125	0.9921875	0.000600817526267144
0.3125	0.9921875	0.000588368588129531
0.3125	0.96875	0.000921524254319688
0.328125	0.984375	0.000894962108032974
0.3125	0.984375	0.000878216362515014
0.3125	0.9375	0.00058629420937486
0.34375	0.96875	0.00089562418123693
0.3125	0.96875	0.000921524254319688
0.34375	0.984375	0.00100197782686505
0.359375	0.984375	0.000937235401270626
0.3515625	0.9921875	0.000775564860779545
0.34375	0.9921875	0.000780756449781145
0.3515625	0.9921875	0.000775564860779545
0.34765625	0.99609375	0.000449344800256283
0.34375	1	5.9723734297068e-05
0.34375	0.9921875	0.000780756449781145
0.34765625	0.99609375	0.000449344800256283
0.34375	0.984375	0.00100197782686505
0.3515625	0.9921875	0.000775564860779545
0.34375	0.9921875	0.000780756449781145
0.34375	0.96875	0.00089562418123693
0.359375	0.984375	0.000937235401270626
0.34375	0.984375	0.00100197782686505
0.359375	0.9921875	0.000847172700052856
0.3671875	0.9921875	0.000884838399394737
0.36328125	0.99609375	0.00061896269897398
0.359375	0.99609375	0.000597631139449046
0.36328125	0.99609375	0.00061896269897398
0.361328125	0.998046875	0.000335803622637045
0.359375	1	5.7898754443602e-05
0.359375	0.99609375	0.000597631139449046
0.361328125	0.998046875	0.000335803622637045
0.359375	0.9921875	0.000847172700052856
0.36328125	0.99609375	0.00061896269897398
0.359375	0.99609375	0.000597631139449046
0.359375	0.984375	0.000937235401270626
0.3671875	0.9921875	0.000884838399394737
0.359375	0.9921875	0.000847172700052856
0.3671875	0.99609375	0.000647504225510019
0.37109375	0.99609375	0.000679021227801897
0.369140625	0.998046875	0.000395922726343052
0.3671875	1	0.000110439779167301
0.3671875	0.99609375	0.000647504225510019
0.369140625	0.998046875	0.000395922726343052
0.3671875	0.9921875	0.000884838399394737
0.37109375	0.99609375	0.000679021227801897
0.3671875	0.99609375	0.000647504225510019
0.37109375	1	0.000131024826076309
0.37109375	0.99609375	0.000679021227801897
0.373046875	0.998046875	0.000418434666912883
0.375	1	0.000149614979961444
0.37109375	1	0.000131024826076309
0.373046875	0.998046875	0.000418434666912883
0.37109375	1	0.000131024826076309
0.3671875	1	0.000110439779167301
0.369140625	0.998046875	0.000395922726343052
0.37109375	0.99609375	0.000679021227801897
0.37109375	1	0.000131024826076309
0.369140625	0.998046875	0.000395922726343052
0.36328125	1	8.33473451977831e-05
0.36328125	0.99609375	0.00061896269897398
0.365234375	0.998046875	0.000368195528820237
0.3671875	1	0.000110439779167301
0.36328125	1	8.33473451977831e-05
0.365234375	0.998046875	0.000368195528820237
0.36328125	1	8.33473451977831e-05
0.359375	1	5.7898754443602e-05
0.361328125	0.998046875	0.000335803622637045
0.36328125	0.99609375	0.00061896269897398
0.36328125	1	8.33473451977831e-05
0.361328125	0.998046875	0.000335803622637045
0.36328125	0.99609375	0.00061896269897398
0.3671875	0.9921875	0.000884838399394737
0.3671875	0.99609375	0.000647504225510019
0.3671875	0.99609375	0.000647504225510019
0.3671875	1	0.000110439779167301
0.365234375	0.998046875	0.000368195528820237
0.36328125	0.99609375	0.00061896269897398
0.3671875	0.99609375	0.000647504225510019
0.365234375	0.998046875	0.000368195528820237
0.3515625	0.99609375	0.000504433971724272
0.35546875	0.99609375	0.000548671428987999
0.353515625	0.998046875	0.000294554898218077
0.3515625	1	5.64564712566214e-05
0.3515625	0.99609375	0.000504433971724272
0.353515625	0.998046875	0.000294554898218077
0.3515625	0.9921875	0.000775564860779545
0.35546875	0.99609375	0.000548671428987999
0.3515625	0.99609375	0.000504433971724272
0.35546875	1	5.56914502437972e-05
0.35546875	0.99609375	0.000548671428987999
0.357421875	0.998046875	0.00031025576909193
0.359375	1	5.7898754443602e-05
0.35546875	1	5.56914502437972e-05
0.357421875	0.998046875	0.00031025576909193
0.35546875	1	5.56914502437972e-05
0.3515625	1	5.64564712566214e-05
0.353515625	0.998046875	0.000294554898218077
0.35546875	0.99609375	0.000548671428987999
0.35546875	1	5.56914502437972e-05
0.353515625	0.998046875	0.000294554898218077
0.3515625	1	5.64564712566214e-05
0.34375	1	5.9723734297068e-05
0.34765625	0.99609375	0.000449344800256283
0.34765625	0.99609375	0.000449344800256283
0.3515625	0.9921875	0.000775564860779545
0.3515625	0.99609375	0.000504433971724272
0.3515625	1	5.64564712566214e-05
0.34765625	0.99609375	0.000449344800256283
0.3515625	0.99609375	0.000504433971724272
0.3515625	0.9921875	0.000775564860779545
0.359375	0.984375	0.000937235401270626
0.359375	0.9921875	0.000847172700052856
0.35546875	0.99609375	0.000548671428987999
0.359375	0.9921875	0.000847172700052856
0.359375	0.99609375	0.000597631139449046
0.359375	0.99609375	0.000597631139449046
0.359375	1	5.7898754443602e-05
0.357421875	0.998046875	0.00031025576909193
0.35546875	0.99609375	0.000548671428987999
0.359375	0.99609375	0.000597631139449046
0.357421875	0.998046875	0.00031025576909193
0.3515625	0.9921875	0.000775564860779545
0.359375	0.9921875	0.000847172700052856
0.35546875	0.99609375	0.000548671428987999
0.328125	0.9921875	0.000662380359142554
0.3359375	0.9921875	0.000688415352009588
0.33203125	0.99609375	0.000365292675817548
0.328125	1	5.32651051995739e-05
0.328125	0.9921875	0.000662380359142554
0.33203125	0.99609375	0.000365292675817548
0.328125	0.984375	0.000894962108032974
0.3359375	0.9921875	0.000688415352009588
0.328125	0.9921875	0.000662380359142554
0.3359375	1	6.25509692074563e-05
0.3359375	0.9921875	0.000688415352009588
0.33984375	0.99609375	0.000385774771182807
0.34375	1	5.9723734297068e-05
0.3359375	1	6.25509692074563e-05
0.33984375	0.99609375	0.000385774771182807
0.3359375	1	6.25509692074563e-05
0.328125	1	5.32651051995739e-05
0.33203125	0.99609375	0.000365292675817548
0.3359375	0.9921875	0.000688415352009588
0.3359375	1	6.25509692074563e-05
0.33203125	0.99609375	0.000365292675817548
0.3203125	1	5.15503243712811e-05
0.3203125	0.9921875	0.000600817526267144
0.32421875	0.99609375	0.000340217238888566
0.328125	1	5.32651051995739e-05
0.3203125	1	5.15503243712811e-05
0.32421875	0.99609375	0.000340217238888566
0.3203125	1	5.15503243712811e-05
0.3125	1	4.29797722410379e-05
0.31640625	0.99609375	0.000308943697278966
0.3203125	0.9921875	0.000600817526267144
0.3203125	1	5.15503243712811e-05
0.31640625	0.99609375	0.000308943697278966
0.3203125	0.9921875	0.000600817526267144
0.328125	0.984375	0.000894962108032974
0.328125	0.9921875	0.000662380359142554
0.328125	0.9921875	0.000662380359142554
0.328125	1	5.32651051995739e-05
0.32421875	0.99609375	0.000340217238888566
0.3203125	0.9921875	0.000600817526267144
0.328125	0.9921875	0.000662380359142554
0.32421875	0.99609375	0.000340217238888566
0.328125	0.984375	0.000894962108032974
0.34375	0.96875	0.00089562418123693
0.34375	0.984375	0.00100197782686505
0.3359375	0.9921875	0.000688415352009588
0.34375	0.984375	0.00100197782686505
0.34375	0.9921875	0.000780756449781145
0.34375	0.9921875	0.000780756449781145
0.34375	1	5.9723734297068e-05
0.33984375	0.99609375	0.000385774771182807
0.3359375	0.9921875	0.000688415352009588
0.34375	0.9921875	0.000780756449781145
0.33984375	0.99609375	0.000385774771182807
0.328125	0.984375	0.000894962108032974
0.34375	0.984375	0.00100197782686505
0.3359375	0.9921875	0.000688415352009588
0.28125	0.984375	0.00072220373738387
0.296875	0.984375	0.000737377532766421
0.2890625	0.9921875	0.000404189055096488
0.28125	1	0.000108634041576723
0.28125	0.984375	0.00072220373738387
0.2890625	0.9921875	0.000404189055096488
0.28125	0.96875	0.000839590672838967
0.296875	0.984375	0.000737377532766421
0.28125	0.984375	0.00072220373738387
0.296875	1	0.000130870504601096
0.296875	0.984375	0.000737377532766421
0.3046875	0.9921875	0.000481948008606397
0.3125	1	4.29797722410379e-05
0.296875	1	0.000130870504601096
0.3046875	0.9921875	0.000481948008606397
0.296875	1	0.000130870504601096
0.28125	1	0.000108634041576723
0.2890625	0.9921875	0.000404189055096488
0.296875	0.984375	0.000737377532766421
0.296875	1	0.000130870504601096
0.2890625	0.9921875	0.000404189055096488
0.265625	1	0.000126709907562744
0.265625	0.984375	0.000594942017634222
0.2734375	0.9921875	0.000369718805592235
0.28125	1	0.000108634041576723
0.265625	1	0.000126709907562744
0.2734375	0.9921875	0.000369718805592235
0.265625	1	0.000126709907562744
0.25	1	0.000111838210249823
0.2578125	0.9921875	0.000332446224578967
0.265625	0.984375	0.000594942017634222
0.265625	1	0.000126709907562744
0.2578125	0.9921875	0.000332446224578967
0.265625	0.984375	0.000594942017634222
0.28125	0.96875	0.000839590672838967
0.28125	0.984375	0.00072220373738387
0.28125	0.984375	0.00072220373738387
0.28125	1	0.000108634041576723
0.2734375	0.9921875	0.000369718805592235
0.265625	0.984375	0.000594942017634222
0.28125	0.984375	0.00072220373738387
0.2734375	0.9921875	0.000369718805592235
0.28125	0.96875	0.000839590672838967
0.3125	0.9375	0.00058629420937486
0.3125	0.96875	0.000921524254319688
0.296875	0.984375	0.000737377532766421
0.3125	0.96875	0.000921524254319688
0.3125	0.984375	0.000878216362515014
0.3046875	0.9921875	0.000481948008606397
0.3125	0.984375	0.000878216362515014
0.3125	0.9921875	0.000588368588129531
0.3125	1	4.29797722410379e-05
0.3046875	0.9921875	0.000481948008606397
0.3125	0.9921875	0.000588368588129531
0.296875	0.984375	0.000737377532766421
0.3125	0.984375	0.000878216362515014
0.3046875	0.9921875	0.000481948008606397
0.28125	0.96875	0.000839590672838967
0.3125	0.96875	0.000921524254319688
0.296875	0.984375	0.000737377532766421
0.375	0.9375	0.000449285394649173
0.3125	0.9375	0.00058629420937486
0.34375	0.90625	0.000383846970615563
0.375	0.875	0.000221891362312459
0.375	0.9375	0.000449285394649173
0.34375	0.90625	0.000383846970615563
0.34375	0.96875	0.00089562418123693
0.375	0.9375	0.000449285394649173
0.375	0.96875	0.00082027987367418
0.359375	0.984375	0.000937235401270626
0.375	0.96875	0.00082027987367418
0.375	0.984375	0.00109640347251547
0.3671875	0.9921875	0.000884838399394737
0.375	0.984375	0.00109640347251547
0.375	0.9921875	0.00102181078019628
0.37109375	0.99609375	0.000679021227801897
0.375	0.9921875	0.00102181078019628
0.375	0.99609375	0.000756108195894203
0.375	0.99609375	0.000756108195894203
0.375	1	0.000149614979961444
0.373046875	0.998046875	0.000418434666912883
0.37109375	0.99609375	0.000679021227801897
0.375	0.99609375	0.000756108195894203
0.373046875	0.998046875	0.000418434666912883
0.3671875	0.9921875	0.000884838399394737
0.375	0.9921875	0.00102181078019628
0.37109375	0.99609375	0.000679021227801897
0.359375	0.984375	0.000937235401270626
0.375	0.984375	0.00109640347251547
0.3671875	0.9921875	0.000884838399394737
0.34375	0.96875	0.00089562418123693
0.375	0.96875	0.00082027987367418
0.359375	0.984375	0.000937235401270626
0.3125	0.9375	0.00058629420937486
0.375	0.9375	0.000449285394649173
0.34375	0.96875	0.00089562418123693
0.125	0.9375	0.000387777869251109
0.1875	0.9375	0.000512095648376902
0.15625	0.96875	0.000416021484068185
0.125	0.96875	0.000347800952468826
0.15625	0.96875	0.000416021484068185
0.140625	0.984375	0.000218902001950619
0.125	1	9.88832626300787e-05
0.125	0.96875	0.000347800952468826
0.140625	0.984375	0.000218902001950619
0.125	0.9375	0.000387777869251109
0.15625	0.96875	0.000416021484068185
0.125	0.96875	0.000347800952468826
0.125	0.875	0.000150026581731931
0.1875	0.9375	0.000512095648376902
0.125	0.9375	0.000387777869251109
0.1875	0.96875	0.000527543037740983
0.21875	0.96875	0.000606078476137603
0.203125	0.984375	0.00031485309958481
0.1875	1	0.000155126463357468
0.1875	0.96875	0.000527543037740983
0.203125	0.984375	0.00031485309958481
0.1875	0.9375	0.000512095648376902
0.21875	0.96875	0.000606078476137603
0.1875	0.96875	0.000527543037740983
0.21875	1	0.000182478805636679
0.21875	0.96875	0.000606078476137603
0.234375	0.984375	0.000425464093089987
0.25	1	0.000111838210249823
0.21875	1	0.000182478805636679
0.234375	0.984375	0.000425464093089987
0.21875	1	0.000182478805636679
0.1875	1	0.000155126463357468
0.203125	0.984375	0.00031485309958481
0.21875	0.96875	0.000606078476137603
0.21875	1	0.000182478805636679
0.203125	0.984375	0.00031485309958481
0.15625	1	0.000142374237709662
0.15625	0.96875	0.000416021484068185
0.171875	0.984375	0.000268851000364795
0.1875	1	0.000155126463357468
0.15625	1	0.000142374237709662
0.171875	0.984375	0.000268851000364795
0.15625	1	0.000142374237709662
0.125	1	9.88832626300787e-05
0.140625	0.984375	0.000218902001950619
0.15625	0.96875	0.000416021484068185
0.15625	1	0.000142374237709662
0.140625	0.984375	0.000218902001950619
0.15625	0.96875	0.000416021484068185
0.1875	0.9375	0.000512095648376902
0.1875	0.96875	0.000527543037740983
0.1875	0.96875	0.000527543037740983
0.1875	1	0.000155126463357468
0.171875	0.984375	0.000268851000364795
0.15625	0.96875	0.000416021484068185
0.1875	0.96875	0.000527543037740983
0.171875	0.984375	0.000268851000364795
0.0625	1	8.16539580489644e-05
0.0625	0.9375	0.000189264163666486
0.09375	0.96875	0.000221325400138623
0.125	1	9.88832626300787e-05
0.0625	1	8.16539580489644e-05
0.09375	0.96875	0.000221325400138623
0.0625	1	8.16539580489644e-05
0	1	0
0.03125	0.96875	5.87288715864438e-05
0.0625	0.9375	0.000189264163666486
0.0625	1	8.16539580489644e-05
0.03125	0.96875	5.87288715864438e-05
0.0625	0.9375	0.000189264163666486
0.125	0.875	0.000150026581731931
0.125	0.9375	0.000387777869251109
0.09375	0.96875	0.000221325400138623
0.125	0.9375	0.000387777869251109
0.125	0.96875	0.000347800952468826
0.125	1	9.88832626300787e-05
0.09375	0.96875	0.000221325400138623
0.125	0.96875	0.000347800952468826
0.0625	0.9375	0.000189264163666486
0.125	0.9375	0.000387777869251109
0.09375	0.96875	0.000221325400138623
0.1875	0.8125	7.0029704323536e-05
0.25	0.875	0.000201771940529279
0.1875	0.875	0.000232230705111442
0.125	0.875	0.000150026581731931
0.1875	0.8125	7.0029704323536e-05
0.1875	0.875	0.000232230705111442
0.1875	0.8125	7.0029704323536e-05
0.25	0.75	-2.86873106786335e-05
0.25	0.8125	2.1323198822071e-05
0.25	0.875	0.000201771940529279
0.1875	0.8125	7.0029704323536e-05
0.25	0.8125	2.1323198822071e-05
0.1875	0.9375	0.000512095648376902
0.25	0.875	0.000201771940529279
0.25	0.9375	0.00062879513065143
0.21875	0.96875	0.000606078476137603
0.25	0.9375	0.00062879513065143
0.25	0.96875	0.00075718595525533
0.234375	0.984375	0.000425464093089987
0.25	0.96875	0.00075718595525533
0.25	0.984375	0.000583332190588984
0.25	1	0.000111838210249823
0.234375	0.984375	0.000425464093089987
0.25	0.984375	0.000583332190588984
0.21875	0.96875	0.000606078476137603
0.25	0.96875	0.00075718595525533
0.234375	0.984375	0.000425464093089987
0.1875	0.9375	0.000512095648376902
0.25	0.9375	0.00062879513065143
0.21875	0.96875	0.000606078476137603
0.1875	0.9375	0.000512095648376902
0.125	0.875	0.000150026581731931
0.1875	0.875	0.000232230705111442
0.25	0.875	0.000201771940529279
0.1875	0.9375	0.000512095648376902
0.1875	0.875	0.000232230705111442
0.375	0.625	6.87019569569817e-05
0.5	0.75	2.41760270729313e-05
0.375	0.75	-2.66811962762042e-05
0.25	0.75	-2.86873106786335e-05
0.375	0.625	6.87019569569817e-05
0.375	0.75	-2.66811962762042e-05
0.5	0.5	-2.22038599664815e-05
0.5	0.75	2.41760270729313e-05
0.375	0.625	6.87019569569817e-05
0.4375	0.8125	0.000182871485493896
0.5	0.875	0.000306536012730352
0.4375	0.875	0.000252345315902003
0.375	0.875	0.000221891362312459
0.4375	0.8125	0.000182871485493896
0.4375	0.875	0.000252345315902003
0.4375	0.8125	0.000182871485493896
0.5	0.75	2.41760270729313e-05
0.5	0.8125	9.36816958537164e-05
0.5	0.875	0.000306536012730352
0.4375	0.8125	0.000182871485493896
0.5	0.8125	9.36816958537164e-05
0.46875	0.90625	0.000469978516794307
0.5	0.9375	0.000453204411992139
0.46875	0.9375	0.000389880441714933
0.4375	0.9375	0.000412108446690135
0.46875	0.90625	0.000469978516794307
0.46875	0.9375	0.000389880441714933
0.46875	0.90625	0.000469978516794307
0.5	0.875	0.000306536012730352
0.5	0.90625	0.000371238210013217
0.5	0.9375	0.000453204411992139
0.46875	0.90625	0.000469978516794307
0.5	0.90625	0.000371238210013217
0.484375	0.953125	0.000467662711916318
0.5	0.96875	0.000298742700152615
0.484375	0.96875	0.000215808496979083
0.46875	0.96875	0.000353702458611485
0.484375	0.953125	0.000467662711916318
0.484375	0.96875	0.000215808496979083
0.484375	0.953125	0.000467662711916318
0.5	0.9375	0.000453204411992139
0.5	0.953125	0.000269027919448708
0.5	0.96875	0.000298742700152615
0.484375	0.953125	0.000467662711916318
0.5	0.953125	0.000269027919448708
0.5	0.984375	0.000363541151448575
0.484375	0.984375	0.000451678876561948
0.4921875	0.9765625	0.000513161738133458
0.5	0.96875	0.000298742700152615
0.5	0.984375	0.000363541151448575
0.4921875	0.9765625	0.000513161738133458
0.4921875	0.9921875	0.00116575406628557
0.5	0.984375	0.000363541151448575
0.5	0.9921875	0.00105553750630368
0.49609375	0.99609375	0.00200649026501389
0.5	0.9921875	0.00105553750630368
0.5	0.99609375	0.00192757701060802
0.498046875	0.998046875	0.00273873092412562
0.5	0.99609375	0.00192757701060802
0.5	0.998046875	0.00268364429908683
0.4990234375	0.9990234375	0.00324875386180572
0.5	0.998046875	0.00268364429908683
0.5	0.9990234375	0.00321971805866239
0.49951171875	0.99951171875	0.00356792426060688
0.5	0.9990234375	0.00321971805866239
0.5	0.99951171875	0.00355273417825657
0.499755859375	0.999755859375	0.00375193476965777
0.5	0.99951171875	0.00355273417825657
0.5	0.999755859375	0.00374425757330176
0.4998779296875	0.9998779296875	0.00385444110747223
0.5	0.999755859375	0.00374425757330176
0.5	0.9998779296875	0.00385076190929955
0.5	0.9998779296875	0.00385076190929955
0.5	1	0.00396877855510575
0.49993896484375	0.99993896484375	0.00391112515639466
0.4998779296875	0.9998779296875	0.00385444110747223
0.5	0.9998779296875	0.00385076190929955
0.49993896484375	0.99993896484375	0.00391112515639466
0.499755859375	0.999755859375	0.00375193476965777
0.5	0.999755859375	0.00374425757330176
0.4998779296875	0.9998779296875	0.00385444110747223
0.49951171875	0.99951171875	0.00356792426060688
0.5	0.99951171875	0.00355273417825657
0.499755859375	0.999755859375	0.00375193476965777
0.4990234375	0.9990234375	0.00324875386180572
0.5	0.9990234375	0.00321971805866239
0.49951171875	0.99951171875	0.00356792426060688
0.498046875	0.998046875	0.00273873092412562
0.5	0.998046875	0.00268364429908683
0.4990234375	0.9990234375	0.00324875386180572
0.49609375	0.99609375	0.00200649026501389
0.5	0.99609375	0.00192757701060802
0.498046875	0.998046875	0.00273873092412562
0.4921875	0.9921875	0.00116575406628557
0.5	0.9921875	0.00105553750630368
0.49609375	0.99609375	0.00200649026501389
0.484375	0.984375	0.000451678876561948
0.5	0.984375	0.000363541151448575
0.4921875	0.9921875	0.00116575406628557
0.484375	0.96875	0.000215808496979083
0.484375	0.984375	0.000451678876561948
0.4765625	0.9765625	0.00045728587230883
0.46875	0.96875	0.000353702458611485
0.484375	0.96875	0.000215808496979083
0.4765625	0.9765625	0.00045728587230883
0.484375	0.96875	0.000215808496979083
0.5	0.96875	0.000298742700152615
0.4921875	0.9765625	0.000513161738133458
0.484375	0.984375	0.000451678876561948
0.484375	0.96875	0.000215808496979083
0.4921875	0.9765625	0.000513161738133458
0.453125	0.953125	0.000477960550571463
0.46875	0.9375	0.000389880441714933
0.46875	0.953125	0.000269564564141531
0.46875	0.953125	0.000269564564141531
0.46875	0.96875	0.000353702458611485
0.4609375	0.9609375	0.000431204185189226
0.453125	0.953125	0.000477960550571463
0.46875	0.953125	0.000269564564141531
0.4609375	0.9609375	0.000431204185189226
0.4375	0.9375	0.000412108446690135
0.46875	0.9375	0.000389880441714933
0.453125	0.953125	0.000477960550571463
0.46875	0.9375	0.000389880441714933
0.5	0.9375	0.000453204411992139
0.484375	0.953125	0.000467662711916318
0.484375	0.953125	0.000467662711916318
0.46875	0.96875	0.000353702458611485
0.46875	0.953125	0.000269564564141531
0.46875	0.9375	0.000389880441714933
0.484375	0.953125	0.000467662711916318
0.46875	0.953125	0.000269564564141531
0.4375	0.875	0.000252345315902003
0.4375	0.9375	0.000412108446690135
0.40625	0.90625	0.000435117099773273
0.375	0.875	0.000221891362312459
0.4375	0.875	0.000252345315902003
0.40625	0.90625	0.000435117099773273
0.4375	0.875	0.000252345315902003
0.5	0.875	0.000306536012730352
0.46875	0.90625	0.000469978516794307
0.4375	0.9375	0.000412108446690135
0.4375	0.875	0.000252345315902003
0.46875	0.90625	0.000469978516794307
0.375	0.75	-2.66811962762042e-05
0.375	0.875	0.000221891362312459
0.3125	0.8125	0.000124896813522992
0.25	0.75	-2.86873106786335e-05
0.375	0.75	-2.66811962762042e-05
0.3125	0.8125	0.000124896813522992
0.375	0.75	-2.66811962762042e-05
0.5	0.75	2.41760270729313e-05
0.4375	0.8125	0.000182871485493896
0.375	0.875	0.000221891362312459
0.375	0.75	-2.66811962762042e-05
0.4375	0.8125	0.000182871485493896
0.25	0.5	-1.4155405396744e-05
0.25	0.75	-2.86873106786335e-05
0.125	0.625	1.8001550202614e-05
0	0.5	0
0.25	0.5	-1.4155405396744e-05
0.125	0.625	1.8001550202614e-05
0.25	0.5	-1.4155405396744e-05
0.5	0.5	-2.22038599664815e-05
0.375	0.625	6.87019569569817e-05
0.25	0.75	-2.86873106786335e-05
0.25	0.5	-1.4155405396744e-05
0.375	0.625	6.87019569569817e-05
0.125	0.75	-5.88403197314541e-05
0.125	0.875	0.000150026581731931
0.0625	0.8125	4.35792457791472e-06
0	0.75	0
0.125	0.75	-5.88403197314541e-05
0.0625	0.8125	4.35792457791472e-06
0.125	0.75	-5.88403197314541e-05
0.25	0.75	-2.86873106786335e-05
0.1875	0.8125	7.0029704323536e-05
0.125	0.875	0.000150026581731931
0.125	0.75	-5.88403197314541e-05
0.1875	0.8125	7.0029704323536e-05
0	0.875	0
0.125	0.875	0.000150026581731931
0.0625	0.9375	0.000189264163666486
0	0.9375	0
0.0625	0.9375	0.000189264163666486
0.03125	0.96875	5.87288715864438e-05
0	1	0
0	0.9375	0
0.03125	0.96875	5.87288715864438e-05
0	0.875	0
0.0625	0.9375	0.000189264163666486
0	0.9375	0
0	0.875	0
0	0.75	0
0.0625	0.8125	4.35792457791472e-06
0.125	0.875	0.000150026581731931
0	0.875	0
0.0625	0.8125	4.35792457791472e-06
0	0.75	0
0	0.5	0
0.125	0.625	1.8001550202614e-05
0.125	0.625	1.8001550202614e-05
0.25	0.75	-2.86873106786335e-05
0.125	0.75	-5.88403197314541e-05
0	0.75	0
0.125	0.625	1.8001550202614e-05
0.125	0.75	-5.88403197314541e-05
0	0.5	0
0	0	0
0.25	0.25	2.14507994522177e-05
0.25	0.25	2.14507994522177e-05
0.5	0.5	-2.22038599664815e-05
0.25	0.5	-1.4155405396744e-05
0	0.5	0
0.25	0.25	2.14507994522177e-05
0.25	0.5	-1.4155405396744e-05

